Host-Aware Control of Gene Expression using Data-Enabled Predictive Control

Cybergenetic gene expression control in bacteria enables applications in engineering biology, drug development, and biomanufacturing. AI-based controllers offer new possibilities for real-time, single-cell-level regulation but typically require large datasets and re-training for new systems. Data-enabled Predictive Control (DeePC) offers better sample efficiency without prior modelling. We apply DeePC to a system with two inputs (optogenetic control and media concentration) and two outputs (expression of gene of interest and host growth rate). Using basis functions to address nonlinearities, we demonstrate that DeePC remains robust to parameter variations and performs among the best control strategies while using the least data.

==> all_reviews.txt <==
- Please broaden the literature review on
learning-supported control / RL for gene expression control
and metabolic cybergenetics (e.g., work from the groups of
Steffen Klamt, Jose L. Avalos, Sebastian Espinel Rios), and
clarify novelty relative to these directions. (Liam)
-> IK Added a mention of these/modified RL paragraph

- The model uses a fixed delay for unmodelled CcaS/CcaR
dynamics. Please justify why a constant delay is
appropriate under frequent perturbations (is the delay
indeed "constant?") or clearly state this limitation. 
-> Delay is a limitation but we have a (scrapped) figure showing it's not dramatic. Put this figure in arXiv v2 of the paper and cite?

- Please explain the balanced Gramian reduction more
clearly and state its scope (linearised vs nonlinear). How
sensitive is the reduced model to operating
points/nonlinearities? (Idris/Liam)
-> IK I think that this should be clearer low

- Please clarify what is "learned" with Hankel matrices
(and how it differs from learning a model from data as in
supervised ML?), and discuss limitations such as
"overfitting-like" aspects. (Idris)
-> IK I have decided to ignore this comment

- The performance comparison among controllers differ
strongly on specific tuning, thus in my opinion, I would be
conservative about any "superiority" claims. (All)
-> IK this should be softened everywhere now

- Can you expand on how the experimental implementation of
the single-cell control approach would be done and what
applications are you aiming at if any? (Idris)
-> IK added citation of the photoselection paper

- In the reduced model, do the retained "states" correspond
to specific original state variables? Please provide a
brief interpretation/analysis about the reduced model if
possible. (Liam)
-> IK added a comment on this





Reviewer 5 of IFAC WC 2026 submission 3609

Comments to the author
======================

The authors apply the DeePC methodology to control the
expression of a gene of interest using a coarse-grained
bacterial host model that takes into account cellular
resource availability. Their results demonstrate that DeePC
is a promising approach for the control of such systems,
which are nonlinear and are affected by measurement noise
and parametric uncertainties. The comparisons with
alternative control approaches and the robustness analysis
are particularly interesting, as they demonstrate the
features of each approach. In particular, while
reinforcement learning can achieve comparable performance
with DeePC in some settings, the training efficiency of the
latter is considerably higher.	

Overall, the manuscript is well-written, and the results
provide useful insights for the practical implementation of
DeePC in vivo. 



Reviewer 4 of IFAC WC 2026 submission 3609

Comments to the author
======================

The paper deals with the topic of cybergenetic control,
which is rapidly evolving and promises to unlock relevant
applications in biotechnology and bioengineering.

My comments:
- Please broaden the literature review on
learning-supported control / RL for gene expression control
and metabolic cybergenetics (e.g., work from the groups of
Steffen Klamt, Jose L. Avalos, Sebastian Espinel Rios), and
clarify novelty relative to these directions.

- The model uses a fixed delay for unmodelled CcaS/CcaR
dynamics. Please justify why a constant delay is
appropriate under frequent perturbations (is the delay
indeed "constant?") or clearly state this limitation.

- Please explain the balanced Gramian reduction more
clearly and state its scope (linearised vs nonlinear). How
sensitive is the reduced model to operating
points/nonlinearities?

- Please clarify what is "learned" with Hankel matrices
(and how it differs from learning a model from data as in
supervised ML?), and discuss limitations such as
"overfitting-like" aspects.

- The performance comparison among controllers differ
strongly on specific tuning, thus in my opinion, I would be
conservative about any "superiority" claims.

- Can you expand on how the experimental implementation of
the single-cell control approach would be done and what
applications are you aiming at if any? 

- In the reduced model, do the retained "states" correspond
to specific original state variables? Please provide a
brief interpretation/analysis about the reduced model if
possible.



Reviewer 3 of IFAC WC 2026 submission 3609

Comments to the author
======================

Solid conference paper. The contribution of the work is
clearly presented and framed within the literature. The
DeePC controller presented (with basis functions) showed
very nice performance to regulate the gene expression.
However, I'm very curious to see how it will behave in case
of biochemical noise (as promised by the authors in the
conclusions).



==> csv/DeepMPC_sinusoidal_result_1.csv <==
Time,Pg,lambda
0.0,65296.469235281504,0.012318270832707609
10.0,66158.56431350666,0.011617892795373104
20.0,68017.56166611459,0.010956573918109473
30.0,70010.40344251547,0.010357909652106518
40.0,71826.6670630978,0.009825315376549229
50.0,73394.24886678698,0.009358899285677335
60.0,74733.17555351839,0.008956643049316015
70.0,75888.3237697481,0.008614433183999565
80.0,76902.09291743318,0.008326490522066287
90.0,77806.06805470772,0.008086045212042646
100.0,78620.81873905835,0.00788602163423126
110.0,79358.54908397104,0.007719599910231361
120.0,80026.18880887779,0.007580602882019118
130.0,80627.9501313013,0.0074637083265583475
140.0,81167.07860212939,0.0073645148216905185
150.0,81646.85303987395,0.007279502207557456
160.0,81145.00750985398,0.007330967939425724
170.0,78814.39234934101,0.007428874680457205
180.0,77584.8520636014,0.007449685767147789
190.0,76533.71047116358,0.007576079881991856
200.0,74236.98573212716,0.007726545456286845
210.0,73397.0152705395,0.0077742514028284835
220.0,72850.31982402547,0.007917547577715697
230.0,71027.42703178083,0.008072903421149616
240.0,70651.34273839816,0.008110393119979806
250.0,71538.01847345677,0.008090552953551359
260.0,71995.60671388183,0.008180856829632032
270.0,69511.95155839903,0.008457930713454834
280.0,64793.38451327498,0.008849976010201413
290.0,60436.80361825233,0.009118764906647247
300.0,58475.723298836405,0.00936810024758755
310.0,55426.64900249935,0.009772387042199763
320.0,52601.35009370153,0.010033748539555144
330.0,51986.11892812479,0.010254653720418403
340.0,49973.877607599905,0.010622766526294887
350.0,46457.58244200882,0.011064842394139218
360.0,43832.494746182325,0.011290853196162466
370.0,44013.964273473415,0.01144403635429817
380.0,42875.4567359493,0.011741344017034519
390.0,41784.188771550536,0.011848693369507978
400.0,42839.53332851062,0.011896852549184723
410.0,42177.023006955285,0.012099598930798114
420.0,41341.43422341091,0.012125665934524263
430.0,43863.16140637272,0.011891932082736633
440.0,47209.613468776835,0.011737591733076461
450.0,47497.80143983175,0.011789163160714817
460.0,46732.61799319131,0.011723733777461965
470.0,48732.03241027595,0.011453115438049047
480.0,51369.814385288904,0.011284793267309431
490.0,51032.26026574441,0.011333915315758296
500.0,49725.95860004532,0.01128818800586358
510.0,49947.5941725381,0.011249329299457026
520.0,49818.16458252088,0.011179396474108943
530.0,51935.51604492643,0.010944960717482325
540.0,54375.41351354044,0.010819075547879182
550.0,55106.9633724554,0.010705311659525393
560.0,55939.554115594554,0.010638489394860161
570.0,55666.12311302207,0.010563248876966696
580.0,57172.47010240907,0.010349361788748125
590.0,59990.47484294395,0.010082118917661137
600.0,63215.8771838097,0.009795041600900991
610.0,66329.01546798274,0.009504257305219541
620.0,69104.74027592805,0.009219534850251088
630.0,71481.77347897831,0.008947656741039601
640.0,73477.64865407319,0.008693310407228877
650.0,75140.99931056345,0.008459370945286716
660.0,76527.23703877388,0.00824715281628917
670.0,77687.59512140449,0.008056728675390286
680.0,78665.2648913514,0.007887275579129013
690.0,79494.96849532545,0.007737396001701419
700.0,80203.9674255786,0.007605381945896645
710.0,80813.48888011038,0.00748941214731374
720.0,81340.10307342422,0.007387686555145602
730.0,81796.87553570083,0.0072985091174777045
740.0,81268.14817970945,0.007345218387329501
750.0,78911.7926731694,0.00743848173194874
760.0,77659.32399163308,0.007455437624404109
770.0,77567.21139257845,0.007442517911125086
780.0,78089.45810431878,0.007415128033707244
790.0,78853.59217724115,0.007378587528682803
800.0,78717.32933161949,0.007465955828984272
810.0,76723.45413360783,0.0075865004121742265
820.0,75810.6670598556,0.007615363954301688
830.0,75034.69999448804,0.007743370010016992
840.0,71787.51536330288,0.00805455220700563
850.0,67899.27180678947,0.008296760502879813
860.0,66744.46758838522,0.008378530572626176
870.0,66562.31744957116,0.008539856743381013
880.0,65323.36511431572,0.008696568520945856
890.0,64562.732471519324,0.008878018912093695
900.0,63041.849499159245,0.009030556230747827
910.0,63429.0816203744,0.009027884695293134
920.0,64189.63373037657,0.009109087246171375
930.0,62255.11342780462,0.009374075083090043
940.0,59523.35388135341,0.00954226034510468
950.0,58364.11404103463,0.009702369272095156
960.0,55678.035493834774,0.010023827769948463
970.0,51513.5414169633,0.010440080138025056
980.0,48239.063163832805,0.010676523361743967
990.0,49045.97443091326,0.010654119845956126
1000.0,52402.4365568561,0.01050358664073176


==> csv/balanced_reduction_grid.csv <==
number_of_modes,minimum_percent_dynamics
1,0.5014511571404439
2,0.8295839800972178
3,0.9147612498264248
4,0.9673790264770781
5,0.9942677317338015
6,0.9988163658347096
7,0.9997392148195634
8,0.999949668836077
9,0.9999756605619541
10,0.9999896032543797
11,0.999999371483562
12,0.9999999831924677
13,0.999999999992952
14,0.9999999999994968
15,0.9999999999999993
16,1.0
17,1.0
18,1.0


==> csv/csv/balanced_reduction_grid.csv <==
number_of_modes,minimum_percent_dynamics
1,0.5014511571404439
2,0.8295839800972178
3,0.9147612498264248
4,0.9673790264770781
5,0.9942677317338015
6,0.9988163658347096
7,0.9997392148195634
8,0.999949668836077
9,0.9999756605619541
10,0.9999896032543797
11,0.999999371483562
12,0.9999999831924677
13,0.999999999992952
14,0.9999999999994968
15,0.9999999999999993
16,1.0
17,1.0
18,1.0


==> csv/csv/parameter_stats.csv <==
x,meanvals,stds
0.05,0.0256022247577895,0.000114431494163339
0.1,0.0256296523084958,0.000203684776078114
0.15,0.0256709399052558,0.000294251344347225
0.2,0.0257174092836634,0.000390194140847164
0.25,0.0257725050086097,0.00048776569662679


==> csv/csv/reachable_set.csv <==
Pg_all,lambda_all,Pg_ref_all,lambda_ref_all
14508.794377887065,0.003147611864701185,30758.543015232048,0.005034513642245613
14236.166307436255,0.0034792889875061932,26559.440016304798,0.008933038274950969
13960.573931064575,0.00383811013715619,23853.217701893518,0.012274801466660957
13682.829590931042,0.00422480065654603,21835.610936737758,0.015221612101184752
13403.784322045985,0.004639798783287044,20225.608141801207,0.01786101789169772
13124.323636113391,0.005083196586750987,57712.16800050923,0.004172991349119876
12845.362965363822,0.005554681780009557,51051.42213272073,0.00758427410327392
12567.842560148727,0.00605348391391367,46593.54578963542,0.010588783888807025
12292.72155929879,0.006578329130785392,43193.57503083328,0.013296209124385262
12020.970899407983,0.007127408088564243,40431.662970608704,0.015766401704025608
11753.564721853458,0.007698361715906506,77479.86401971272,0.0035893600374990414
11491.469990978125,0.008288288993335488,69690.30786193172,0.006630760329538646
11235.634169620274,0.008893779890080172,64315.83429600658,0.00935817897302878
10986.971006927412,0.009510974923657557,60142.12074045512,0.011850869557392639
10746.344761424538,0.010135650660217394,56707.41721104635,0.014153349033253262
10514.553475610242,0.01076332806718445,92912.915828356,0.0031635911247120223
10292.312183861419,0.011389398282271666,84620.29843737563,0.005914732602361677
10080.237125938933,0.012009258427916353,78754.84379241579,0.0084151147319002
9878.832102312173,0.01261844889402704,74128.60655580695,0.010723795979282996
9688.47802632491,0.013212783241513563,70279.39107061394,0.01287523010425022
9509.426503762814,0.01378846259649576,105471.83351233607,0.002837274434303202
9341.797934447388,0.014342167991887292,96998.43066023014,0.005353855444113789
9185.584238727939,0.01487112631390262,90882.6414449361,0.007665384900168886
9040.655920395286,0.015373147988640723,85993.6676975537,0.009816765918234324
8906.772847723258,0.01584663695537009,81886.09379330275,0.01183524659680683
8783.597898396745,0.01629057552704676,,
8670.712494944697,0.016704488244845623,,
8567.633048272772,0.01708838971117101,,
8473.82741016333,0.017442721656058698,,
8388.730582941387,0.01776828425298843,,
8311.759115655152,0.018066166090166924,,
8242.323804518215,0.018337676372727044,,
8179.8404904444515,0.018584282015825116,,
8123.7388950912855,0.01880755139721958,,
8073.469553158805,0.019009105744483112,,
8028.508980757547,0.019190578478242185,,
7988.363272100361,0.019353582334288903,,
7952.570342544674,0.01949968373709792,,
7920.7010424494965,0.01963038367913688,,
7892.359358155053,0.019747104249121284,,
7867.181898853738,0.019851179922987364,,
7844.836845544367,0.01994385276081399,,
7825.022513038156,0.020026270718451873,,
7807.465651225025,0.020099488371073934,,
7791.919588133708,0.020164469442256753,,
7778.162296163923,0.020222090628720695,,
7765.994444289318,0.02027314630302646,,
7755.237483261649,0.02031835375863304,,
7745.731797858439,0.020358358734517135,,
7737.334949544636,0.020393741018322867,,
16078.454264315733,0.003116416123580854,,
15779.479696760196,0.003445511335629847,,
15477.103587202997,0.003801627042610621,,
15172.219951993298,0.004185496880764184,,
14865.767175359897,0.004597570185952666,,
14558.723225797563,0.005037953119417939,,
14252.100447268807,0.005506350565584557,,
13946.939714205624,0.0060020122710765,,
13644.303659802996,0.00652368736624139,,
13345.268631208972,0.007069591854764506,,
13050.915013983915,0.00763739372282223,,
12762.31562537482,0.008224219876825306,,
12480.52201435911,0.008826688081234574,,
12206.548728539208,0.009440965430539482,,
11941.355895241182,0.010062852761916726,,
11685.830780091399,0.010687892017573608,,
11440.76927720278,0.011311491213528481,,
11206.858494008155,0.01192905971735401,,
10984.661669735726,0.012536145299445717,,
10774.606584138066,0.013128564115817967,,
10576.978373015694,0.01370251546095444,,
10391.91730487544,0.01425467468838717,,
10219.421644911057,0.014782259880575117,,
10059.35530433068,0.015283070323892672,,
9911.459606553479,0.015755497262895723,,
9775.368239736395,0.016198509477566663,,
9650.624328168053,0.016611617752314164,,
9536.698541121963,0.016994823201562727,,
9433.007244942637,0.017348554703297655,,
9338.929864389069,0.017673600464845278,,
9253.82481685922,0.017971038142764156,,
9177.043591113783,0.018242167110923448,,
9107.942734722,0.01848844555705355,,
9045.893680577648,0.018711434193782187,,
8990.290471044978,0.018912747575423623,,
8940.55553111122,0.019094013353678815,,
8896.143700626895,0.019256839305343984,,
8856.544764874137,0.019402787610526558,,
8821.284731001002,0.019533355640681187,,
8789.926089089686,0.019649962402263896,,
8762.067277937454,0.019753939751367414,,
8737.34155045182,0.019846527522695924,,
8715.415406429316,0.01992887178201908,,
8695.986732612153,0.020002025498468023,,
8678.782764427553,0.02006695103000357,,
8663.55795890733,0.02012452390990277,,
8650.091850672747,0.020175537519575126,,
8638.186941249489,0.02022070830536608,,
8627.666661286308,0.020260681281587013,,
8618.373431442174,0.020296035614607084,,
20497.69005597552,0.003029246882082773,,
20127.75201442663,0.003351050156633281,,
19753.077333361864,0.0036995157611015637,,
19374.781129299765,0.004075399351059276,,
18994.040500418,0.0044791801072570905,,
18612.088131934215,0.00491100242989581,,
18230.20516708144,0.005370618136084816,,
17849.713130400225,0.005857332521413848,,
17471.964604172044,0.0063699583257420325,,
17098.332295773664,0.006906782109763695,,
16730.196117893436,0.007465547659299171,,
16368.927962778163,0.008043460653769523,,
16015.874003037809,0.008637217871187373,,
15672.334603398285,0.009243062640365394,,
15339.542258946198,0.009856866183858016,,
15018.638347598198,0.010474232130501646,,
14710.649835270648,0.011090619118226988,,
14416.467333623452,0.011701474406591758,,
14136.826015958239,0.012302370098325164,,
13872.290817141935,0.012889133161585494,,
13623.24706614948,0.013457961024164224,,
13389.897271732721,0.014005515985710287,,
13172.264259455775,0.014528993826208168,,
12970.200330051304,0.015026164445572735,,
12783.401645524093,0.015495384803080716,,
12611.42671037693,0.015935586533516493,,
12453.71762887396,0.016346242192288567,,
12309.622785788184,0.016727315030151277,,
12178.41969451063,0.017079197530419848,,
12059.336947398617,0.01740264374892275,,
11951.574446314324,0.0176986999178639,,
11854.32135005948,0.017968636958394457,,
11766.77142024115,0.01821388763555002,,
11688.135657274897,0.01843599019306316,,
11617.652285299662,0.018636539502405503,,
11554.594264997459,0.01881714609627004,,
11498.27459129377,0.018979402946298265,,
11448.049673371912,0.019124859484508507,,
11403.32110724543,0.01925500214121738,,
11363.536142088145,0.019371240553996468,,
11328.187119297327,0.019474898568097497,,
11296.810132650628,0.019567209173805517,,
11268.983123229038,0.019649312589897962,,
11244.323588965446,0.019722256789115145,,
11222.486054923987,0.019786999856463938,,
11203.159421312133,0.01984441366813532,,
11186.06427944613,0.01989528847010423,,
11170.95026383228,0.01994033801793395,,
11157.593490050578,0.019980205012596664,,
11145.794112683358,0.020015466628566018,,
27028.12477637018,0.0029022481939259093,,
26561.862244801843,0.0032132250818137156,,
26088.640187184723,0.0035503083066693118,,
25609.8728708834,0.003914282623202363,,
25127.066879052803,0.0043056676746126565,,
24641.81248753193,0.004724660608180869,,
24155.77364962267,0.005171078846595015,,
23670.67638767796,0.005644306221428927,,
23188.29531304595,0.0061432463561106095,,
22710.437939480627,0.006666287677465965,,
22238.926440924337,0.007211284599360291,,
21775.576568997592,0.007775559123561551,,
21322.173610657774,0.008355926242097198,,
20880.44554454967,0.008948745073628717,,
20452.033929241134,0.009549995695651485,,
20038.463488134654,0.010155379332275104,,
19641.111772167947,0.010760437208733495,,
19261.18060307516,0.011360681333127676,,
18899.67114874204,0.011951729043300992,,
18557.36440450475,0.012529432609332475,,
18234.808542130602,0.013089995614057109,,
17932.31407562841,0.013630069178815693,,
17649.95715533701,0.014146823141932089,,
17387.590638535796,0.01463798971353082,,
17144.861988354274,0.015101879570022205,,
16921.23660320267,0.01553737250468685,,
16716.02491589625,0.015943886393906877,,
16528.41153282683,0.016321329259952222,,
16357.484784307368,0.016670039613139048,,
16202.265285462141,0.016990720118239214,,
16061.732409575012,0.017284369089048915,,
15934.847905226003,0.017552213521498373,,
15820.576205854912,0.017795646473083293,,
15717.90125632836,0.018016170698806934,,
15625.839904477994,0.018215349643492744,,
15543.452067847076,0.018394766216610955,,
15469.847993926942,0.01855598925205255,,
15404.192991565069,0.018700547185830477,,
15345.710030804605,0.018829908247755132,,
15293.68060289293,0.018945466337232385,,
15247.444203268335,0.019048531713254893,,
15206.396764449262,0.019140325648834722,,
15169.988320130382,0.01922197826214272,,
15137.72013890151,0.019294528818269707,,
15109.141521949583,0.019358927892674842,,
15083.846420902255,0.019416040880934873,,
15061.469996991265,0.019466652431329366,,
15041.68521359959,0.019511471459544728,,
15024.199529554679,0.01955113647712708,,
15008.7517393374,0.019586221027806255,,
34772.200372021594,0.002754524477323554,,
34204.59408777348,0.0030526080372485906,,
33627.08063530409,0.003376100060246584,,
33041.3786510661,0.0037258148313518793,,
32449.341048313527,0.004102314695790357,,
31852.944416191345,0.004505853853720042,,
31254.275936471084,0.0049363219654380815,,
30655.517618740698,0.005393190601721564,,
30058.927620344635,0.005875466247308207,,
29466.81839805543,0.0063816540760284505,,
28881.531450916897,0.006909736928743655,,
28305.4085011364,0.007457173709684445,,
27740.759142124545,0.008020920665877647,,
27189.825282081183,0.008597477687974413,,
26654.743114130655,0.009182959919612805,,
26137.50381285341,0.00977319274936396,,
25639.914617857627,0.010363825946671474,,
25163.562326993775,0.010950460625263529,,
24709.781404694146,0.011528781197831149,,
24279.628828133114,0.012094683796579148,,
23873.86744919692,0.012644392897626077,,
23492.959057191845,0.013174559073854208,,
23137.067575596113,0.013682332717490434,,
22806.07202458834,0.014165410918084322,,
22499.588146764534,0.014622057106943028,,
22216.997019943326,0.015051095264134125,,
21957.478629155947,0.015451882192788752,,
21720.048253872817,0.01582426246840514,,
21503.593623176606,0.01616851115158207,,
21306.911053135114,0.01648526928454387,,
21128.7391440032,0.016775476701638915,,
20967.78902041352,0.01704030592433329,,
20822.770495050365,0.017281100024933962,,
20692.41388866766,0.017499316450319286,,
20575.487527802914,0.01769647798202226,,
20470.811154133167,0.017874131325088298,,
20377.265626513716,0.01803381328364974,,
20293.79937791363,0.018177024098716847,,
20219.432122703998,0.018305207276276245,,
20153.25630579388,0.01841973509850808,,
20094.436754762126,0.018521898962803828,,
20042.20895174115,0.018612903708468458,,
19995.876285662926,0.01869386514795541,,
19954.80659189263,0.018765810098769015,,
19918.428232632596,0.0188296783065723,,
19886.225919025786,0.018886325743294623,,
19857.73643527828,0.018936528854049076,,
19832.54438467785,0.01898098941012971,,
19810.27804720523,0.019020339697044995,,
19790.605411129683,0.019055147829173266,,
42930.13435834849,0.002602384554361718,,
42270.42401439601,0.0028868532944354144,,
41597.445109588116,0.003195953554540972,,
40913.16885358396,0.003530525310929905,,
40219.75034553396,0.0038911701638744156,,
39519.517216896485,0.004278196436109635,,
38814.95433235603,0.004691563780127803,,
38108.68429066455,0.005130830163309705,,
37403.44351203086,0.005595104759841892,,
36702.05375428705,0.006083010795706334,,
36007.388981350705,0.006592662642498972,,
35322.33764902661,0.007121661309191735,,
34649.760696814265,0.007667111831294158,,
33992.445859633866,0.008225664851784033,,
33353.0593374516,0.008793582962483483,,
32734.09634165289,0.009366830265492504,,
32137.83251180437,0.009941181363345064,,
31566.278568942504,0.010512343905485519,,
31021.140748156744,0.011076087234089383,,
30503.78945799296,0.01162836885559265,,
30015.238221141663,0.01216545056918696,,
29556.134281186693,0.012683997104840044,,
29126.76140674537,0.013181151899561616,,
28727.054496267716,0.013654586890118827,,
28356.624726189435,0.014102525584379846,,
28014.79329572446,0.014523740870982276,,
27700.63138297612,0.014917530784610205,,
27413.003760823114,0.015283676621030038,,
27150.613608939017,0.015622388356469612,,
26912.04634673219,0.0159342423306014,,
26695.81073021263,0.016220115721609005,,
26500.37593458825,0.016481121623786323,,
26324.20381950354,0.016718547676493396,,
26165.776003642386,0.0169338003111378,,
26023.61572811345,0.017128355868973814,,
25896.304759312552,0.01730371915076929,,
25782.495763748102,0.017461389416944483,,
25680.920698451737,0.0176028334619214,,
25590.39580751629,0.01772946512834718,,
25509.82381614297,0.0178426304821526,,
25438.193882219115,0.017943597813103167,,
25374.57981285561,0.01803355163381602,,
25318.136990276864,0.018113589902410108,,
25268.098385087498,0.018184723769740677,,
25223.769969199875,0.018247879243781965,,
25184.525781513086,0.018303900254730474,,
25149.80284368165,0.018353552694780097,,
25119.096079009607,0.0183975290870043,,
25091.953346403447,0.018436453611385257,,
25067.97067001254,0.018470887276866604,,
50923.469603819,0.002456885789592637,,
50187.57807288698,0.0027280151034600932,,
49434.98860755279,0.0030229763868849986,,
48667.845761938916,0.0033426297476344537,,
47888.529608821045,0.003687609968802898,,
47099.64540160859,0.004058272921372011,,
46304.00767107128,0.004454641233528712,,
45504.61833866987,0.00487635194034471,,
44704.63857374342,0.005322609479926704,,
43907.35428376293,0.005792147918668249,,
43116.135318229215,0.00628320656118521,,
42334.388700606134,0.006793523006679826,,
41565.506503925644,0.007320347146722695,,
40812.809363797816,0.007860478501835319,,
40079.48707161285,0.00841032768448347,,
39368.5381836433,0.008966000774211051,,
38682.711045156924,0.009523403213544552,,
38024.44898018532,0.010078357774819661,,
37395.84254218426,0.010626729525583061,,
36798.59157716976,0.011164549807957782,,
36233.979394750786,0.011688131215609054,,
35702.86059231711,0.012194166420668534,,
35205.66312231989,0.01267980533817075,,
34742.40415563359,0.013142707257783302,,
34312.71832138737,0.013581066897552778,,
33915.89611357212,0.013993615520268655,,
33550.92974133002,0.014379600041622706,,
33216.56348779472,0.014738744293857506,,
32911.34572256139,0.015071197238752039,,
32633.68002312013,0.015377472998560487,,
32381.87332857428,0.015658387202661102,,
32154.179592717526,0.0159149934749067,,
31948.83795145468,0.016148523055705622,,
31764.1049197502,0.016360329687084098,,
31598.280550813386,0.016551841080371867,,
31449.728811984594,0.01672451759342149,,
31316.892654104937,0.01687981819361482,,
31198.304388640263,0.017019173380487425,,
31092.59204988362,0.017143964473752046,,
30998.482424925263,0.017255508518010967,,
30914.80140540806,0.01735504799287254,,
30840.47225404795,0.017443744517253654,,
30774.51230898169,0.017522675784438443,,
30716.028574065716,0.017592835036246403,,
30664.21256305944,0.017655132473162624,,
30618.33470269776,0.017710398085778317,,
30577.738527006026,0.0177593854822835,,
30541.834849847124,0.01780277636627136,,
30510.096049309243,0.01784118539142755,,
30482.050562642802,0.017875165181127067,,
58402.177220538244,0.0023240556740618387,,
57607.11058056052,0.0025827340373498348,,
56792.121414269874,0.0028644646745198143,,
55959.44764320273,0.003170122215064963,,
55111.611245197026,0.0035003680304250082,,
54251.410660788184,0.003855597901906997,,
53381.906082532914,0.004235888734330859,,
52506.39694606297,0.004640946916236343,,
51628.39118557991,0.005070061553321278,,
50751.5661013903,0.0055220663129298755,,
49879.72100850303,0.0059953139043405585,,
49016.72219994786,0.006487667163783725,,
48166.44116820893,0.006996510211523812,,
47332.68749404801,0.007518782138404979,,
46519.13831260345,0.008051034171346115,,
45729.26677788919,0.008589509363832673,,
44966.272400746064,0.009130241757141774,,
44233.016449411276,0.009669169936660178,,
43531.96569091171,0.010202258270655728,,
42865.147538994526,0.010725618140042059,,
42234.11913129086,0.011235621327095484,,
41639.95201841957,0.011728998468866549,,
41083.2330876083,0.012202916986341399,,
40564.081205251976,0.012655034935832254,,
40082.1779879399,0.01308352948450205,,
39636.810238646445,0.013487100870992658,,
39226.92100463896,0.013864954512852792,,
38851.165968178815,0.01421676519733252,,
38507.97195280713,0.014542627979652464,,
38195.59466176779,0.014843000548176678,,
37912.173276140245,0.01511864150141825,,
37655.78014255758,0.015370548353695548,,
37424.46439399816,0.015599898288736817,,
37216.2889099924,0.015807993833767974,,
37029.360500250994,0.015996214828879446,,
36861.85356274324,0.016165977374429878,,
36712.02772875928,0.016318699886138655,,
36578.240168810655,0.016455775978995755,,
36458.953311608006,0.01657855362362432,,
36352.738742505404,0.01668831985985174,,
36258.278016255215,0.01678629027890736,,
36174.36105667372,0.016873602482683422,,
36099.8827382246,0.016951312768672018,,
36033.83815883518,0.01702039535939978,,
35975.31702792099,0.017081743577605977,,
35923.497516890835,0.01713617245813517,,
35877.639843162666,0.01718442237127668,,
35837.07980177403,0.01722716331422496,,
35801.22240054787,0.017264999596150278,,
35769.53571545113,0.017298474704945336,,
65195.28040566631,0.0022062505415097917,,
64356.16350029079,0.002453667430384062,,
63494.26261388159,0.002723403947106362,,
62611.84361967071,0.0030163443787066726,,
61711.49868531736,0.0033331706422819692,,
60796.142685632934,0.0036743111191211496,,
59869.00118461361,0.004039888354022604,,
58933.58896802516,0.004429668118749231,,
57993.678432608525,0.0048430129493306434,,
57053.2575394084,0.005278843771991516,,
56116.477496776395,0.005735613527284815,,
55187.590847477644,0.006211296673855694,,
54270.881182612524,0.006703398000963905,,
53370.58628287412,0.007208983239608791,,
52490.81707202397,0.007724732538745606,,
51635.47531730293,0.008247016055443762,,
50808.17346808881,0.008771988880577387,,
50012.16030363367,0.009295700542458533,,
49250.25608760758,0.00981421269514588,,
48524.800629172714,0.010323717575720292,,
47837.617013780065,0.010820649591109892,,
47189.99281870244,0.011301783025280945,,
46582.679464525194,0.011764310249784318,,
46015.90911222548,0.012205896756841115,,
45489.427347503726,0.01262471151857908,,
45002.538945737884,0.01301943329890246,,
44554.1633758214,0.01338923534403962,,
44142.89642540349,0.01373375217829063,,
43767.07440224933,0.014053032962912142,,
43424.83771663205,0.014347486061973624,,
43114.1912052544,0.014617819193608139,,
42833.059209442355,0.014864978959578964,,
42579.33409217522,0.015090092779951967,,
42350.91749926556,0.015294415435038839,,
42145.75419947862,0.015479281630930443,,
41961.85874648264,0.015646065317484366,,
41797.335504087234,0.01579614593487232,,
41650.39275707809,0.015930881350725807,,
41519.35172460807,0.016051586969358277,,
41402.65131442716,0.016159520326735254,,
41298.84942385792,0.016255870407596556,,
41206.621530777615,0.016341750911634177,,
41124.75723084769,0.016418196731453626,,
41052.1552888201,0.016486162971644645,,
40987.817673322264,0.016546525916872775,,
40930.84296361685,0.016600085444946296,,
40880.41943333041,0.01664756846326077,,
40835.81804833353,0.01668963302578539,,
40796.38555822025,0.016726872858000556,,
40761.53781073124,0.01675982207705943,,
71251.12478461317,0.0021035790184346865,,
70380.1702266732,0.0023410126128534346,,
69483.99078898822,0.0026000946480804594,,
68564.8339956373,0.0028817151968711908,,
67625.30840207216,0.0031865716361422457,,
66668.38469719986,0.0035151185494061944,,
65697.38736926265,0.0038675163375566854,,
64715.975541953216,0.004243580951514112,,
63728.111973474115,0.004642737758937865,,
62738.01970444599,0.005063983056526219,,
61750.12642834027,0.005505857039344362,,
60768.99731074376,0.005966432030606234,,
59799.25767732922,0.006443319361397719,,
58845.507706045304,0.006933697406170902,,
57912.23194155919,0.0074343619255518335,,
57003.70706920909,0.007941798123700704,,
56123.91185934117,0.008452271864320167,,
55276.443454560555,0.00896193555317029,,
54464.44413721868,0.009466942569448635,,
53690.54233726591,0.009963563077936373,,
52956.81089868808,0.010448293768334125,,
52264.74456625158,0.01091795461174081,,
51615.2573821641,0.01136976702104845,,
51008.69933489706,0.011801409649975447,,
50444.89034941856,0.012211050182339285,,
49923.16868457977,0.012597353546535971,,
49442.45012233393,0.0129594687798207,,
49001.29403143881,0.013296998082018782,,
48597.972460616445,0.013609952362152723,,
48230.53878586356,0.013898697808061992,,
47896.893028885206,0.014163897785315578,,
47594.841664067375,0.014406453824819965,,
47322.150450295354,0.014627448720330727,,
47076.589506864286,0.01482809395649981,,
46855.97040827116,0.015009682912341915,,
46658.1755428804,0.015173550607286224,,
46481.18028944479,0.015321040203178022,,
46323.06877788708,0.015453476061184662,,
46182.04410503506,0.01557214286745666,,
46056.43390403892,0.015678270169139343,,
45944.692136096244,0.015773021579944965,,
45845.397907092636,0.015857487900373734,,
45757.252020926295,0.015932683429647175,,
45679.07188504715,0.015999544808518767,,
45609.78528159533,0.01605893180992645,,
45548.42342616338,0.016111629577379268,,
45494.11364878023,0.016158351894205916,,
45446.071957660155,0.016199745142726166,,
45403.59568258746,0.016236392682132887,,
45366.05634153814,0.016268819433054783,,
76588.2155092404,0.0020149735656187916,,
75694.74181447487,0.0022436650088836605,,
74774.0137821421,0.002493400406502278,,
73828.23162797834,0.0027650727087520878,,
72859.98404244508,0.00305939067997596,,
71872.25417248395,0.003376829772294744,,
70868.41546113204,0.003717581570604123,,
69852.21557943967,0.004081504149629681,,
68827.74710085052,0.004468076273255303,,
67799.40413798713,0.004876358860984413,,
66771.82485120148,0.005304967450146118,,
65749.82052686036,0.005752059390014614,,
64738.29276222373,0.006215339120104943,,
63742.14114574082,0.006692084045745481,,
62766.16462508628,0.007179192226014562,,
61814.96045632022,0.007673251405758635,,
60892.82514072122,0.008170627016120232,,
60003.662013019726,0.008667564871663166,,
59150.900066152375,0.009160302680345038,,
58337.42814199681,0.009645183415909588,,
57565.54777819574,0.010118763269748263,,
56836.946837667354,0.010577907374129345,,
56152.69466269463,0.011019867705976356,,
55513.2580514575,0.011442339352064516,,
54918.53600968241,0.01184349337169374,,
54367.910143145156,0.012221986537208072,,
53860.3068264022,0.0125769500071992,,
53394.26696163042,0.012907960309752347,,
52968.01921005206,0.013214996799889684,,
52579.55296969827,0.013498390014262661,,
52226.68799689962,0.01375876515811057,,
51907.13830965465,0.013996984443709776,,
51618.568781866445,0.014214091290257158,,
51358.643553859445,0.014411258612703015,,
51125.06599628709,0.014589742666508372,,
50915.61045468491,0.014750843243456145,,
50728.146344343586,0.014895870463509969,,
50560.65539648761,0.015026117992722597,,
50411.24297102657,0.015142842229404234,,
50278.144385390326,0.015247246825146662,,
50159.72718213816,0.015340471820820992,,
50054.49018833961,0.01542358665983739,,
49961.060126643846,0.015497586368891867,,
49878.1864348154,0.015563390256272912,,
49804.73484480057,0.015621842551852172,,
49739.68017285199,0.01567371449499301,,
49682.098680918636,0.015719707456813052,,
49631.1602912847,0.015760456759212924,,
49586.120865111276,0.015796535920495337,,
49546.31470209592,0.015828461117070442,,
81261.16865429179,0.0019388721739558195,,
80352.04531254462,0.0021599613380509516,,
79414.00621631897,0.0024015560595533926,,
78449.18855075965,0.0026645500799522496,,
77460.13905696978,0.002949660393682978,,
76449.824745226,0.0032573790006691795,,
75421.63301515333,0.003587923110369233,,
74379.35906661779,0.003941186075528029,,
73327.17891583583,0.004316691915692845,,
72269.60694251896,0.004713556782378904,,
71211.43767726913,0.005130461024301796,,
70157.67243201147,0.005565635531621766,,
69113.43235677628,0.006016865678123533,,
68083.86048882813,0.00648151537747789,,
67074.01628974857,0.0069565725174334,,
66088.76695891382,0.007438715403344299,,
65132.68038239218,0.00792439798269882,,
64209.92484310393,0.008409949761614128,,
63324.18051227933,0.00889168472767906,,
62478.56721937072,0.009366012516948876,,
61675.59207214595,0.00982954469528747,,
60917.11922933865,0.010279189443853016,,
60204.3626418924,0.010712229090167577,,
59537.90103515713,0.011126376632574153,,
58917.71297354856,0.011519809406294332,,
58343.22869952925,0.011891180046851517,,
57813.39466272063,0.012239606663593005,,
57326.746311923154,0.012564645461420878,,
56881.48478970851,0.012866249851225193,,
56475.55357885307,0.013144720375146638,,
56106.71179927873,0.01340064961245684,,
55772.60163441549,0.013634865745130804,,
55470.808176202554,0.013848377775605308,,
55198.91073517181,0.014042324626751077,,
54954.52530907517,0.014217929604491863,,
54735.33842149933,0.014376461040738475,,
54539.13291316566,0.01451919938701517,,
54363.80651203114,0.014647410615126802,,
54207.384134255866,0.014762325491086229,,
54068.0249100056,0.014865124111494234,,
53944.02490149472,0.014956925001086786,,
53833.81640958842,0.015038778049114184,,
53735.96466927854,0.015111660587908748,,
53649.16262757086,0.015176475972956249,,
53572.22438626208,0.015234054096560099,,
53504.07778728172,0.01528515334672543,,
53443.75652289795,0.015330463601871524,,
53390.39207049702,0.015370609926541509,,
53343.20567636381,0.015406156699899594,,
53301.500555945684,0.015437611967183183,,
85339.51324301348,0.001873603890560301,,
84419.69781331981,0.002088103807513268,,
83469.61768426662,0.0023226330300109206,,
82491.34036157378,0.0025780846561116707,,
81487.35878705344,0.002855181516360046,,
80460.60644200216,0.0031544287186527544,,
79414.46160325731,0.0034760645403668494,,
78352.73832232067,0.0038200118912485826,,
77279.66212209566,0.004185833146925642,,
76199.82904899726,0.0045726916422440525,,
75118.14756078961,0.004979323423388817,,
74039.76372427329,0.005404022888822709,,
72969.97129208545,0.005844645609018594,,
71914.10933679162,0.006298630841856996,,
70877.45117316722,0.006763045046411278,,
69865.08918934561,0.007234646107556125,,
68881.82084235272,0.007709966164733928,,
67932.04136878057,0.008185409108567614,,
67019.64863611235,0.008657357227579805,,
66147.96498986661,0.009122280405009,,
65319.67994636537,0.00957684087116626,,
64536.816220096036,0.010017986892019945,,
63800.719989282225,0.010443029871761041,,
63112.07466620662,0.010849700997980735,,
62470.93592992823,0.011236185510518897,,
61876.78456332452,0.011601134648527994,,
61328.59282018809,0.011943657070336622,,
60824.8996829858,0.012263292864262528,,
60363.89043588257,0.012559974083621826,,
59943.47640019706,0.012833976043921863,,
59561.37135495419,0.013085863484860166,,
59215.161978394106,0.013316435235919943,,
58902.3704912039,0.013526670359684884,,
58620.508473775146,0.01371767799936055,,
58367.12151183466,0.013890652421552754,,
58139.82486554714,0.014046834088101614,,
57936.330751029185,0.014187477048379858,,
57754.46808264049,0.014313822530036447,,
57592.195657769444,0.014427078315880764,,
57447.60981571149,0.014528403315172383,,
57318.94757419298,0.014618896644384326,,
57204.58617838167,0.014699590509849885,,
57103.03989726553,0.0147714462066302,,
57012.954791297925,0.014835352602275594,,
56933.102061187026,0.014892126544597407,,
56862.3704783508,0.014942514710529693,,
56799.75829892477,0.01498719649053833,,
56744.36497464979,0.01502678757652478,,
56695.38289830114,0.015061843987224282,,
56652.08936168159,0.015092866322445823,,
88895.55873220346,0.0018175834667672488,,
87968.5818186042,0.0020263768115383165,,
87010.2484162394,0.0022547797918944404,,
86022.5554367853,0.0025036839201192478,,
85007.93702424696,0.0027738160765296265,,
83969.28361957474,0.0030656917666558284,,
82909.95006918834,0.003379566635299152,,
81833.75007016894,0.0037153884128802534,,
80744.93465688797,0.004072752041560738,,
79648.15309257357,0.0044508612162394556,,
78548.39541201551,0.004848499888376703,,
77450.91693863907,0.005264017320762201,,
76361.14628994066,0.005695329958176672,,
75284.57961150499,0.006139942630557219,,
74226.66494468739,0.006594990423016687,,
73192.68162046041,0.007057300992264123,,
72187.6202782595,0.007523475324277785,,
71216.06943785252,0.007989983125589135,,
70282.11442321962,0.008453267473114905,,
69389.25382972769,0.008909852262149368,,
68540.33765500702,0.009356445576744695,,
67737.52976987389,0.009790032445759612,,
66982.29573173197,0.010207951499117175,,
66275.41521889696,0.010607951643339063,,
65617.01677959961,0.010988226785037566,,
65006.63131554635,0.011347428574521139,,
64443.25986065559,0.011684658865126676,,
63925.45083043871,0.011999444903819528,,
63451.38197716894,0.012291701092706494,,
63018.94271965391,0.012561681481527224,,
62625.81321189687,0.012809927035613658,,
62269.53735892029,0.013037211280475627,,
61947.58786303761,0.013244487277398487,,
61657.4222056114,0.013432838151542698,,
61396.52917956278,0.013603432669512997,,
61162.46615362562,0.013757486713355133,,
60952.88766043464,0.013896230958974581,,
60765.566171412334,0.014020884655412097,,
60598.40606854267,0.014132635110944671,,
60449.45187292466,0.014232622310644092,,
60316.89176649751,0.014321927995673465,,
60199.05737285777,0.014401568508703987,,
60094.42066236997,0.014472490731015135,,
60001.58873125251,0.014535570487348562,,
59919.297088127656,0.01459161286495854,,
59846.40196842375,0.014641353968514712,,
59781.87209441157,0.01468546370937479,,
59724.7802074977,0.014724549299673938,,
59674.29462190688,0.01475915918714365,,
59629.6709838513,0.014789787223507647,,
91998.04638529607,0.0017693947232543814,,
91066.40092419031,0.0019732416216203842,,
90102.5149978728,0.002196328960169568,,
89108.31736440839,0.002439546082091831,,
88086.18268224364,0.0027036226004453386,,
87038.95409066796,0.002989082294435377,,
85969.95482227302,0.0032961951843608474,,
84882.98590466921,0.003624929918272088,,
83782.30739816706,0.003974909171820413,,
82672.60127393006,0.004345371249352308,,
81558.91495994247,0.004735141390058382,,
80446.58570984432,0.005142616331168038,,
79341.14723153539,0.005565765371345973,,
78248.22133753903,0.006002150450405187,,
77173.39864693113,0.006448966605737411,,
76122.113451304,0.00690310264150631,,
75099.51863485634,0.007361220091011925,,
74110.36690775958,0.007819846773839212,,
73158.90448819075,0.008275479694542108,,
72248.7827367606,0.008724690943157842,,
71382.99211881873,0.009164229825491813,,
70563.8213551198,0.009591114760725699,,
69792.84286879744,0.010002709496973029,,
69070.92383105641,0.010396779759318152,,
68398.26045629744,0.010771528318633037,,
67774.43186312038,0.011125608385576562,,
67198.46892501587,0.011458116941487627,,
66668.93312252653,0.011768570934532782,,
66184.00046861757,0.012056870098642062,,
65741.54601290918,0.012323250486866772,,
65339.225156721055,0.012568232711030197,,
64974.54886598532,0.012792568453919819,,
64644.95078015576,0.012997188188818848,,
64347.84506095607,0.013183152321750496,,
64080.67456121962,0.013351607256902202,,
63840.949477163536,0.01350374724154522,,
63626.2770790828,0.013640782313128475,,
63434.38339612662,0.01376391225991422,,
63263.12788514404,0.01387430621658399,,
63110.51217067699,0.013973087334503814,,
62974.6839164,0.014061321868667126,,
62853.936825600984,0.014140011999100484,,
62746.70765630473,0.014210091718924,,
62651.571026120364,0.01427242517483925,,
62567.232660275855,0.014327806911419867,,
62492.521618985564,0.014376963545749279,,
62426.381937125654,0.014420556474419881,,
62367.8640137277,0.014459185285978239,,
62316.1160102386,0.014493391616541007,,
62270.37544663579,0.01452366324238033,,
94709.25033004585,0.0017278139963499456,,
93774.68585909107,0.0019273647691072236,,
92807.16323555312,0.002145831232861647,,
91808.54728256847,0.00238410023287704,,
90781.15503443213,0.00264290315317717,,
89727.78140409035,0.0029227703854515052,,
88651.71393903297,0.0032239839091245193,,
87556.73351829215,0.00354653007801221,,
86447.09821063095,0.003890055274533655,,
85327.50816820013,0.004253827578311751,,
84203.05036896298,0.004636707914437051,,
83079.12320184852,0.005037134202027911,,
81961.3422340509,0.005453121727269594,,
80855.429919327,0.0058822822563032,,
79767.09336225859,0.006321863270470577,,
78701.89542590552,0.006768807207707706,,
77665.12531891033,0.007219828863612136,,
76661.67520725775,0.007671507346917062,,
75695.92928988437,0.008120387441202696,,
74771.6711233168,0.008563084137231277,,
73892.0138085952,0.008996383654865908,,
73059.35608179869,0.009417334558353222,,
72275.36551925489,0.009823323549600875,,
71540.98819561284,0.010212132053174857,,
70856.48241557126,0.010581971549618874,,
70221.47275592822,0.010931497504763469,,
69635.01971901291,0.011259803436251128,,
69095.69987511526,0.011566397970163097,,
68601.69141513895,0.011851168574278514,,
68150.86048444021,0.01211433599868658,,
67740.84440154397,0.012356403369105392,,
67369.12874963964,0.012578103466362713,,
67033.11625800323,0.012780347108999597,,
66730.18626377637,0.012964174846828352,,
66457.74429855304,0.01313071346766477,,
66213.26195024316,0.01328113818181178,,
65994.30759366901,0.01341664081769647,,
65798.5688748825,0.013538403953264463,,
65623.86799813948,0.013647580618334789,,
65468.17092163994,0.01374527901923515,,
65329.591547804775,0.013832551640801116,,
65206.39192609017,0.013910388051284155,,
65096.979376997806,0.013979710752594845,,
64999.90133244744,0.014041373467412892,,
64913.83856110194,0.014096161320278952,,
64837.597331961806,0.014144792443444642,,
64770.10095877313,0.014187920612642397,,
64710.381075781544,0.01422613858842208,,
64657.568908252135,0.01425998190224048,,
64610.88673661757,0.014289932882643554,,
97084.02220849399,0.001691803988783213,,
96147.76005264727,0.0018876132809509901,,
95177.95453948766,0.002102052339827945,,
94176.41156569337,0.002336005359818941,,
93145.39378829423,0.002590204799379328,,
92087.64899127897,0.0028651863627474224,,
91006.42763453074,0.0031612420344684727,,
89905.48627018424,0.0034783732288384867,,
88789.07384595992,0.0038162466792828935,,
87661.89856272997,0.004174156178225418,,
86529.07390523201,0.0045509935988836386,,
85396.04367892568,0.004945232692148488,,
84268.48729374379,0.005354928866220849,,
83152.2080253864,0.005777737463434225,,
82053.00842878317,0.006210951935668801,,
80976.558328321,0.006651561843139975,,
79928.26172616876,0.0070963288927343385,,
78913.12942230278,0.007541877490945701,,
77935.66405453501,0.007984794754008668,,
76999.76359534392,0.008421733830039855,,
76108.64814367812,0.008849513932083322,,
75264.81321754602,0.009265210744633684,,
74470.01086380589,0.009666231819863261,,
73725.25796650077,0.010050373078931099,,
73030.86935376284,0.010415854349375253,,
72386.51187700818,0.010761333738882661,,
71791.2746606161,0.011085902326753189,,
71243.75028154318,0.011389061960403311,,
70742.12167134682,0.011670689781815076,,
70284.2499901715,0.011930993460852357,,
69867.75946511059,0.012170461038987952,,
69490.11609055276,0.012389808887665476,,
69148.69803664862,0.012589930680670562,,
68840.85650592246,0.01277184958130968,,
68563.96655202942,0.012936675147159668,,
68315.4679966273,0.01308556582271875,,
68092.89703501985,0.013219697363213146,,
67893.90942466537,0.013340237124933485,,
67716.29631877966,0.013448323868868014,,
67557.99386893176,0.013545052540100792,,
67417.08770381921,0.0136314633879169,,
67291.81331675309,0.013708534761011087,,
67180.55329676978,0.013777178927745399,,
67081.83220780091,0.013838240318811233,,
66994.30980446374,0.013892495654780285,,
66916.77314805746,0.013940655492518474,,
66848.12807674252,0.013983366799332457,,
66787.39038853713,0.01402121623205032,,
66733.67700830415,0.01405473386221839,,
66686.19734223405,0.014084397143759014,,
99169.86358599558,0.001660494836554472,,
98232.75131785424,0.0018530353055810822,,
97261.61596475074,0.0020639533737866786,,
96258.20970165619,0.002294130550266262,,
95224.74470722993,0.0025442998676356997,,
94163.92388093892,0.0028150013230159453,,
93078.96086546319,0.0031065353213772014,,
91973.5859103715,0.00341891615362875,,
90852.03442549263,0.0037518281026217926,,
89719.01570725064,0.004104587255445102,,
88579.6602786825,0.004476112423616248,,
87439.44552361176,0.004864908640102312,,
86304.10075609514,0.005269066426338423,,
85179.49441500707,0.005686279342699944,,
84071.50759469057,0.006113881240071724,,
82985.8994459827,0.006548903172781406,,
81928.17095781134,0.006988148243057459,,
80903.43413121252,0.007428280922105716,,
79916.29348593931,0.007865925868703043,,
78970.74616828586,0.008297770179532461,,
78070.10569848077,0.008720662540177821,,
77216.95272115729,0.009131702991686745,,
76413.11417670052,0.009528317957983007,,
75659.67031830343,0.009908316652466187,,
74956.98716820273,0.0102699267740542,,
74304.77053077529,0.010611809253400018,,
73702.13668185787,0.010933053478284056,,
73147.69438173456,0.011233155729625873,,
72639.63290086616,0.01151198439868502,,
72175.81119395857,0.011769735914814726,,
71753.84412116965,0.012006885250241886,,
71371.18253079687,0.01222413447936414,,
71025.18498638463,0.01242236227586054,,
70713.17983344864,0.012602576541359722,,
70432.51709132297,0.01276587166799338,,
70180.61029153578,0.012913391310145345,,
69954.96885161824,0.013046297016239808,,
69753.22188390318,0.013165742665722345,,
69573.13451330422,0.01327285436773696,,
69412.61784287784,0.013368715293570668,,
69269.73369109085,0.013454354816979154,,
69142.69515157738,0.013530741304074757,,
69029.86392245504,0.013598777909712976,,
68929.74522889206,0.013659300783092338,,
68840.98103702562,0.013713079149284152,,
68762.34213499787,0.013760816804584443,,
68692.71954498958,0.013803154636735796,,
68631.11563068125,0.013840673849593888,,
68576.6351792934,0.013873899634800792,,
68528.47666476874,0.013903305087729578,,
101007.49288021265,0.0016331611941131376,,
100070.11408882047,0.0018228359248074627,,
99098.31661061312,0.0020306653690777277,,
98093.80396615824,0.0022575283937084803,,
97058.7419549512,0.0025041582494788237,,
95995.79142276451,0.00277109842368103,,
94908.13046753877,0.0030586564512962966,,
93799.46249578524,0.0033668576906789797,,
92674.00682895868,0.003695401628575842,,
91536.4691799735,0.004043623764172209,,
90391.9902779647,0.004410466447399429,,
89246.07218350095,0.004794462118981746,,
88104.48333167168,0.0051937321324802815,,
86973.1449493315,0.0056060036708921,,
85858.00307568691,0.00602864618950588,,
84764.89180567025,0.006458727376025825,,
83699.39440955815,0.006893086945459485,,
82666.70952636778,0.007328424875389303,,
81671.52957737025,0.0077613991714037866,,
80717.93787392938,0.008188727166369616,,
79809.32964258014,0.008607283884097386,,
78948.36047339221,0.009014191229046448,,
78136.92370912292,0.009406892673642083,,
77376.15624411314,0.00978320956561585,,
76666.47032602258,0.010141376948418289,,
76007.60743500604,0.010480058621727871,,
75398.70928838186,0.010798342826084531,,
74838.40052902793,0.011095721234560492,,
74324.87768746432,0.01137205477351847,,
73855.99946011255,0.011627530161021317,,
73429.37411443294,0.011862610994972315,,
73042.44076413834,0.012077986845513223,,
72692.54223817096,0.012274523219238543,,
72376.98820151143,0.01245321458274397,,
72093.10798339125,0.012615141946685011,,
71838.29322343577,0.01276143588953334,,
71610.03092083316,0.012893245378530727,,
71405.92779056319,0.013011712341096932,,
71223.72701048806,0.013117951651755704,,
71061.31851095193,0.0132130360153741,,
70916.74394471625,0.013297985128296106,,
70788.19740362251,0.013373758466148274,,
70674.02283987594,0.013441251061064195,,
70572.70903322203,0.013501291676128018,,
70482.88280861468,0.013554642847215992,,
70403.30109164983,0.013602002334201889,,
70332.84227492621,0.013644005593766152,,
70270.49726355652,0.013681228956579574,,
70215.36048716698,0.01371419325149813,,
70166.62108649011,0.01374336767598075,,
102631.60844788028,0.0016091996347028705,,
101694.3603785316,0.001796352992779502,,
100722.36534750016,0.002001463561483363,,
99717.28297389582,0.002225407656947094,,
98681.23671664234,0.002468918497708258,,
97616.84843152725,0.0027325424264375182,,
96527.26250465584,0.0030165930522862185,,
95416.15586849986,0.0033211052960728338,,
94287.73047216964,0.003645791877744587,,
93146.68537892241,0.003990005270357574,,
91998.1666259844,0.004352708472133778,,
90847.69425849711,0.004732458025160145,,
89701.06747709293,0.005127402449406991,,
88564.25049620739,0.005535298603740537,,
87443.2433506041,0.00595354741791399,,
86343.9433337395,0.006379249013447517,,
85272.00384400271,0.0068092755722141286,,
84232.6979939139,0.0072403586115972985,,
83230.79431208695,0.007669185816377276,,
82270.45119561009,0.008092501492069559,,
81355.1355004308,0.008507204224941854,,
80487.56891130979,0.008910435551871227,,
79669.7036985628,0.009299654335693635,,
78902.72737896016,0.009672692972720897,,
78187.09387463951,0.010027793311353155,,
77522.57721322421,0.010363621979861081,,
76908.34275493035,0.010679266468560142,,
76343.03042852491,0.0109742146060945,,
75824.8444786716,0.011248320910340056,,
75351.64468503959,0.011501763665126586,,
74921.03478656067,0.011734996524848496,,
74530.44478692417,0.011948698080577705,,
74177.20482034226,0.012143722240888086,,
73858.60918964664,0.012321051608712358,,
73571.97001609756,0.012481755354314839,,
73314.66059527647,0.012626952466540496,,
73084.14904140451,0.012757780745349745,,
72878.02312842436,0.012875371496071616,,
72694.00741758652,0.012980829597900567,,
72529.97383730495,0.013075218434920417,,
72383.9468621136,0.0131595490781023,,
72254.10437124768,0.013234773073167802,,
72138.77515772109,0.013301778202507051,,
72036.43393772784,0.013361386632943766,,
71945.69457562812,0.013414354923612547,,
71865.3021233741,0.01346137543817432,,
71794.12414792407,0.013503078776594114,,
71731.14172777695,0.013540036909839376,,
71675.44040544455,0.01357276676265417,,
71626.20131090496,0.013601734043365125,,
104071.6885307924,0.0015881082340904668,,
103134.83691804788,0.0017730351506140343,,
102162.96419440079,0.0019757437875146393,,
101157.69043741422,0.0021971080306096968,,
100121.10059863003,0.0024378608928549384,,
99055.78062652449,0.0026985510677149703,,
97964.84330275585,0.0029794973700279525,,
96851.94000970316,0.0032807430253381435,,
95721.2548851161,0.0036020123244687187,,
94577.47841476536,0.003942672644737005,,
93425.75845829715,0.004301705168304795,,
92271.62801300842,0.004677687709195704,,
91120.91055241607,0.005068792807473996,,
89979.60549183919,0.005472803601250358,,
88853.75801418844,0.005887148931307763,,
87749.31899301382,0.006308957719926136,,
86672.00188834389,0.006735131019094817,,
85627.14411051177,0.007162428433795116,,
84619.58033927104,0.007587564123866029,,
83653.53462165818,0.008007306503077608,,
82732.5367863834,0.008418575269181522,,
81859.36693717701,0.008818529605167522,,
81036.0297206919,0.009204642269181941,,
80263.75792837082,0.009574755704203956,,
79543.04303661882,0.009927118034868848,,
78873.68869891185,0.010260398624128707,,
78254.88212553925,0.010573684501277263,,
77685.27776390583,0.010866460263332163,,
77163.0877094544,0.011138574893066251,,
76686.17372883027,0.011390199311893055,,
76252.13656453317,0.011621778443524093,,
75858.39913873856,0.011833981201417244,,
75502.28128556215,0.012027651242168994,,
75181.06459569262,0.012203760658964726,,
74892.04678759519,0.012363368114304548,,
74632.58568906068,0.01250758229659159,,
74400.13340797328,0.012637531068256207,,
74192.26160264434,0.012754336271950793,,
74006.67894959562,0.012859093874203854,,
73841.24198140879,0.012952858941033107,,
73693.96045484205,0.013036634840324616,,
73562.99833807409,0.013111366031385812,,
73446.67140158088,0.013177933814240329,,
73343.44226698665,0.013237154454741806,,
73251.91364470987,0.013289779162905862,,
73170.82035969524,0.013336495470944362,,
73099.02064911343,0.013377929628869828,,
73035.48711900326,0.013414649701774415,,
72979.29764523823,0.013447169115541462,,
72929.62644467369,0.01347595045093257,,
105352.74873585728,0.0015694689533623562,,
104416.46654807197,0.001752422763928209,,
103444.93283939097,0.0019530019189638518,,
102439.73208961854,0.0021720780094237687,,
101402.91429965667,0.00241038372537543,,
100337.0324875003,0.002668469707799915,,
99245.17003246238,0.0029466592588553715,,
98130.95400671942,0.003245002852605189,,
96998.55085362945,0.003563234942546787,,
95852.64134676028,0.003900736046904174,,
94698.37271562395,0.004256503423259362,,
93541.28712246043,0.0046291337288593805,,
92387.22725158634,0.005016820815774371,,
91242.2215058407,0.005417371170806948,,
90112.35303821701,0.00582823846432507,,
89003.61839602342,0.00624657727053432,,
87921.78273771182,0.006669314386535478,,
86872.23923679363,0.007093234497345537,,
85859.88030290091,0.007515075437502727,,
84888.98758917165,0.007931627215906555,,
83963.14645778277,0.008339828480638356,,
83085.18878127613,0.008736854297454088,,
82257.16585205532,0.00912018997891515,,
81480.35100583833,0.009487687099946563,,
80755.26957133392,0.009837599557167315,,
80081.75213823849,0.010168599322936463,,
79459.0060364195,0.010479773175983935,,
78885.69938073034,0.010770602977112981,,
78360.05204072186,0.011040932900642956,,
77879.92835897826,0.011290927410133399,,
77442.92721837542,0.011521023730520382,,
77046.46602946996,0.011731882212202572,,
76687.85622394546,0.011924337417746402,,
76364.36880742222,0.012099352099817585,,
76073.28936768838,0.012257975567342583,,
75811.96260930014,0.012401307327995903,,
75577.82699128309,0.01253046637712048,,
75368.4403793772,0.012646566106083742,,
75181.4978169343,0.012750694514734031,,
75014.84259447776,0.012843899228596004,,
74866.47178768466,0.012927176720843972,,
74734.53736255881,0.013001465104439008,,
74617.34383988625,0.0130676398711966,,
74513.34338489169,0.01312651199742512,,
74421.12905576432,0.013178827896359031,,
74339.42682150145,0.01322527076632781,,
74267.08683692558,0.013266462953982172,,
74203.07436275622,0.01330296901870785,,
74146.460627292,0.013335299245377175,,
74096.41385024079,0.013363913406272635,,
106496.02241106387,0.0015529328284873082,,
105560.41727147983,0.0017341318415579304,,
104589.36574470834,0.001932816451227326,,
103584.42025022673,0.0021498560950246716,,
102547.59909115272,0.0023859830634788094,,
101481.42515880962,0.0026417496209127965,,
100388.95461466048,0.002917482959247468,,
99273.79162163287,0.0032132399096661576,,
98140.08539724181,0.003528763890165971,,
96992.50642419657,0.0038634470515120896,,
95836.19959737471,0.00421630091616546,,
94676.71339404331,0.00458593889285953,,
93519.90574699304,0.0049705738076496545,,
92371.82906549424,0.005368032960465597,,
91238.59862177137,0.0057757921797634065,,
90126.25010991331,0.006191028956267325,,
89040.59341043732,0.006610693111757332,,
87987.07027907488,0.007031591786907958,,
86970.623714066,0.007450484040784388,,
85995.58610233414,0.007864179271271149,,
85065.5919387139,0.008269633171750033,,
84183.51910011547,0.008664035127610634,,
83351.46051683917,0.009044881807258164,,
82570.7258938199,0.009410033088100726,,
81841.87110153706,0.009757748166190787,,
81164.75121388123,0.010086701481581419,,
80538.59204654416,0.0103959797149279,,
79962.07449892734,0.010685062394398426,,
79433.42600311004,0.01095378949431175,,
78950.51383949176,0.011202319787358656,,
78510.9358716339,0.011431083681892976,,
78112.10521979444,0.011640733923055023,,
77751.32642326478,0.011832096978731109,,
77425.8616201765,0.012006127272915364,,
77132.98611820836,0.012163865763331715,,
76870.03342061574,0.012306403751048028,,
76634.43027947075,0.012434852297622445,,
76423.72268789297,0.012550317226372612,,
76235.59392257499,0.012653879397948124,,
76067.87582105798,0.012746579765986716,,
75918.55447345485,0.012829408617791076,,
75785.77143421612,0.012903298369678991,,
75667.8214550196,0.012969119297576484,,
75563.14761188466,0.013027677625958745,,
75470.3345674521,0.01307971545741887,,
75388.10058267087,0.01312591209440282,,
75315.28877321794,0.01316688637392348,,
75250.85800055569,0.013203199702410543,,
75193.87369852961,0.013235359539207344,,
75143.4988578559,0.013263823129819665,,
107519.5533641163,0.0015382077083283298,,
106584.68699888352,0.0017178406859278594,,
105614.20843257268,0.0019148340094981419,,
104609.6411802086,0.0021300551046350875,,
103572.97479471238,0.002364235815030582,,
102506.70463972563,0.00261792976626092,,
101413.86176084183,0.0028914675400932466,,
100298.02887085441,0.0031849115687846616,,
99163.33864598119,0.0034980132108372243,,
98014.45107850546,0.00383017495408762,,
96856.50757179144,0.004180421025420936,,
95695.06077285968,0.0045473797773617755,,
94535.98074866495,0.004929280984875618,,
93385.33990183954,0.005323970560632647,,
92249.2808298965,0.0057289441685962825,,
91133.87296012868,0.006141399833665543,,
90044.96505158325,0.006558308028587332,,
88988.04137681396,0.006976496055165223,,
87968.08944661761,0.00739274204971463,,
86989.48649525219,0.0078038728602890925,,
86055.91063290025,0.008206859545482868,,
85170.28073674881,0.008598904425161003,,
84334.72699737726,0.008977514454157858,,
83550.59180775307,0.009340557063582762,,
82818.45862932081,0.009686296311241535,,
82138.20479832472,0.010013408956464378,,
81509.07309400865,0.010320981691703927,,
80929.7563253598,0.010608492043626757,,
80398.48918861814,0.010875776298891165,,
79913.142104619,0.011122988193352234,,
79471.31253557069,0.011350552075973063,,
79070.4102636814,0.011559113912879506,,
78707.7341454059,0.011749492942296052,,
78380.5388450926,0.01192263613851272,,
78086.09090707476,0.012079576980004534,,
77821.71421783471,0.01222139941085276,,
77584.82543045908,0.012349207374112344,,
77372.96026192573,0.012464099897771835,,
77183.7917777775,0.012567151428155735,,
77015.14185737573,0.01265939692117224,,
76864.98702369811,0.012741821100511955,,
76731.45975261733,0.012815351256724138,,
76612.84626898417,0.01288085297092464,,
76507.58170848148,0.012939128188845052,,
76414.24339392483,0.012990915130572685,,
76331.54284379409,0.01303688958869915,,
76258.31701303157,0.013077667237552397,,
76193.5191602036,0.013113806641837424,,
76136.20964390668,0.013145812713744064,,
76085.54687331077,0.013174140420582254,,
108438.70267316121,0.0015250481919293227,,
107504.60473621434,0.0017032789145103964,,
106534.7526706965,0.0018987574033021337,,
105530.64389441525,0.0021123492096774823,,
104494.24186651943,0.0023447857043167124,,
103428.0168065489,0.002596621660906931,,
102334.97662688198,0.0028681906304894645,,
101218.68404389292,0.003159560001976443,,
100083.25599831903,0.0034704881953663016,,
98933.34205060764,0.003800386918484337,,
97774.07935239469,0.004148291752668599,,
96611.02310750053,0.004512844426509961,,
95450.05305888329,0.00489228990412176,,
94297.25835222725,0.0052844907953648775,,
93158.80496273616,0.00568696057460719,,
92040.79153749197,0.006096915720360083,,
90949.10079715827,0.006511345279964777,,
89889.25438734489,0.006927094705631071,,
88866.27914340208,0.007340959325451704,,
87884.59209002073,0.0077497817311134145,,
86947.91018283817,0.008150546863066621,,
86059.18894960356,0.008540468747839786,,
85220.59200991588,0.00891706367319312,,
84433.49119896031,0.00927820594985506,,
83698.49494225976,0.009622164095142275,,
83015.50083430778,0.009947617038979449,,
82383.76721321189,0.010253651563932696,,
81801.99795140079,0.010539743468701544,,
81268.43466271681,0.010805725786545638,,
80780.95099681924,0.01105174777659651,,
80337.14446636515,0.011278228381257242,,
79934.42226125821,0.011485807502995304,,
79570.07852791953,0.011675297901877883,,
79241.36159554444,0.01184763986781097,,
78945.53049399419,0.012003860161094247,,
78679.90080776661,0.01214503611155359,,
78441.88043082926,0.012272265257541048,,
78228.99613791116,0.012386640509139004,,
78038.91208730996,0.012489230534625988,,
77869.44145538735,0.012581064884350134,,
77718.55239160251,0.012663123265698729,,
77584.36941638745,0.012736328345892427,,
77465.1712754771,0.012801541469978292,,
77359.38613395697,0.0128595607219713,,
77265.58486714806,0.012911120816885653,,
77182.47306745622,0.012956894377988054,,
77108.88227211515,0.012997494223184624,,
77043.76081137854,0.013033476350203188,,
76986.16457695958,0.013065343369882606,,
76935.24794526918,0.013093548191004308,,
109266.57704673072,0.0015132474097944585,,
108333.25496598899,0.0016902184776050025,,
107364.05658392953,0.001884335835738396,,
106360.45571490479,0.00209646329298317,,
105324.39210916862,0.0023273317359005356,,
104258.31301361456,0.0025774969119592905,,
103165.2050537573,0.00284729498569728,,
102048.61235805556,0.0031367977507660086,,
100912.63699622828,0.0034457699308424717,,
99761.91832514011,0.0037736314865891418,,
98601.58877356388,0.004119428181614782,,
97437.20489154276,0.004481813756181177,,
96274.65415016905,0.004859046829195981,,
95120.03979112123,0.005249005034908601,,
93979.54789852674,0.005649217886986818,,
92859.30255856093,0.006056918495434717,,
91765.21629637423,0.0064691126610448915,,
90702.8437501552,0.00688266222015352,,
89677.24663326496,0.007294378033398401,,
88692.87740112405,0.007701116931146778,,
87753.48772170102,0.008099876424212168,,
86862.06598217294,0.008487881156420294,,
86020.80587284185,0.008862655898298044,,
85231.10580712835,0.009222081234250437,,
84493.59683812737,0.009564429773419703,,
83808.19501445911,0.009888382471373353,,
83174.17294679584,0.01019302625575117,,
82590.24476509087,0.01047783542484768,,
82054.65863218319,0.010742640128525292,,
81565.2914333207,0.010987585631116507,,
81119.74105987417,0.011213086033812337,,
80715.41269551423,0.01141977579710017,,
80349.59656318508,0.011608461857853771,,
80019.53559135624,0.011780078490251094,,
79722.48233195652,0.011935646402404415,,
79455.74516291439,0.012076236960923855,,
79216.72434172388,0.012202941925995242,,
79002.93882200992,0.012316848685114038,,
78812.04495383045,0.012419020688034988,,
78641.84827039346,0.012510482601036857,,
78490.30955712074,0.01259220959732016,,
78355.54633038296,0.012665120163775636,,
78235.83074440129,0.012730071814075818,,
78129.5848173775,0.012787859138628361,,
78035.37373486852,0.012839213680739252,,
77951.89785664788,0.012884805195155502,,
77877.98393507846,0.012925243914103756,,
77812.575944382,0.012961083511019808,,
77754.72582852618,0.012992824513035087,,
77703.58439799861,0.013020917964604155,,
110014.38830807754,0.0015026303251338719,,
109081.83430854719,0.0016784663267048084,,
108113.29826762473,0.001871356900044103,,
107110.23261030014,0.0020821642356501384,,
106074.55551538251,0.002311618735484544,,
105008.69322675666,0.0025602769774109475,,
103915.61278761864,0.002828477436897079,,
102798.84107803827,0.0031162958374107656,,
101662.46617674881,0.0034235025501895577,,
100511.11757871663,0.003749524948193488,,
99349.9227230164,0.0040934179556586766,,
98184.43860180602,0.004453846132993345,,
97020.55886429803,0.004829080411618934,,
95864.3986816229,0.0052170119847245264,,
94722.16152565826,0.0056151848516402675,,
93599.9937380776,0.0060208471534329904,,
92503.83411776889,0.006431019842735856,,
91439.26654841013,0.006842579584430625,,
90411.38379557918,0.007252351308191816,,
89424.66997483747,0.007657204753131889,,
88482.90787234405,0.008054148838846361,,
87589.11542350268,0.00844041785866222,,
86745.51343938343,0.008813544307412036,,
85953.52438227586,0.009171414498902127,,
85213.79985254937,0.009512304799109347,,
84526.27273255032,0.009834898050396092,,
83890.22873067095,0.01013828136339657,,
83304.39147926652,0.010421927726248075,,
82767.01531201303,0.010685664722345683,,
82275.98030447328,0.010929634038157646,,
81828.88495989541,0.011154245424843416,,
81423.13291694754,0.011360128443267442,,
81056.01111514313,0.01154808477999335,,
80724.75785476255,0.011719043279124685,,
80426.62007233409,0.011874019181448528,,
80158.89985881442,0.012014078462545973,,
79918.99078057558,0.012140307655726967,,
79704.40491787765,0.012253789150243007,,
79512.79174323798,0.012355581670731478,,
79341.95004648162,0.01244670545949617,,
79189.8341073431,0.01252813158122309,,
79054.5552476451,0.012600774733831296,,
78934.37978718783,0.012665488957401726,,
78827.7242994692,0.012723065674264013,,
78733.14892669776,0.01277423355090052,,
78649.3493890151,0.012819659739862106,,
78575.14819350062,0.012859952127189654,,
78509.48544912762,0.012895662277380203,,
78451.40959486134,0.012927288826221165,,
78400.06827524646,0.012955281126120863,,
110691.75383017905,0.0014930482753907916,,
109759.94994625085,0.0016678584330167385,,
108792.07202709091,0.0018596400418404752,,
107789.55307618831,0.0020692537903806507,,
106754.29161438554,0.0022974296029446136,,
105688.69466445681,0.0025447247691900068,,
104595.71125124354,0.0028114798168616347,,
103478.85226560946,0.003097773988740093,,
102342.1926656937,0.0034033827332448597,,
101190.3524894038,0.0037277401022430662,,
100028.45407184678,0.004069909287074564,,
98862.054174457,0.004428564624095456,,
97697.05138639614,0.004801988179222531,,
96539.57102545757,0.00518808341667447,,
95395.83167409571,0.0055844074544655585,,
94271.99923511347,0.0059882220549494925,,
93174.03576819108,0.006396561910127753,,
92107.55118402222,0.0068063171399149235,,
91077.66599555762,0.007214325448887146,,
90088.8927052901,0.007617468307140892,,
89145.04208402702,0.008012765012100874,,
88249.15871244659,0.008397458645704847,,
87403.48792823232,0.008769088749632153,,
86609.47400281386,0.009125546878133082,,
85867.78723265087,0.009465112849574134,,
85178.37587732158,0.00978647126182905,,
84540.53767492347,0.010088709433476511,,
83953.0050559189,0.010371299202890911,,
83414.03815158462,0.010634065859833642,,
82921.52014491978,0.010877147874884361,,
82473.05031386178,0.011100951077890454,,
82066.03111725514,0.011306100604861695,,
81697.74673359192,0.011493393394614384,,
81365.43147603163,0.011663753376294769,,
81066.32738969494,0.01181819083795289,,
80797.73105338005,0.011957766868496152,,
80557.03014300531,0.012083563260811019,,
80341.73067048866,0.012196657868985147,,
80149.47602395168,0.012298105128664279,,
79978.0590168376,0.012388921264920314,,
79825.42815680715,0.01247007361075774,,
79689.68926375036,0.01254247342161061,,
79569.10347159671,0.012606971580932274,,
79462.08250993626,0.012664356631350567,,
79367.18203349995,0.012715354624096342,,
79283.09363064563,0.012760630345507715,,
79208.63602715172,0.01280078954819875,,
79142.745887675,0.012836381878398145,,
79084.46852780711,0.012867904251735672,,
79032.94876870219,0.01289580448119994,,
111306.94708998906,0.0014843745200184722,,
110375.8687403254,0.0016582549035377258,,
109408.63592443804,0.0018490312152316085,,
108406.66397406868,0.0020575627498260014,,
107371.83346566431,0.0022845789659613485,,
106306.53381014409,0.002530637766465582,,
105213.69744403072,0.0027960815091628965,,
104096.82044241866,0.003080992599757809,,
102959.96548434663,0.0033851510660255976,,
101807.7435937537,0.0037079969965382363,,
100645.27199252532,0.004048601065462808,,
99478.10671564308,0.004405646467013786,,
98312.15029964465,0.004777425364347093,,
97153.53673445902,0.005161852357392512,,
96008.49779750363,0.00555649647647629,,
94883.21666129552,0.005958631859826311,,
93783.67606344612,0.006365305689732972,,
92715.5091650517,0.006773420325105145,,
91683.86136077713,0.0071798250983664096,,
90693.27068827958,0.007581412165003411,,
89747.57316128064,0.007975210283639813,,
88849.83745748822,0.008358470557302967,,
88002.33114991475,0.008728738968910927,,
87206.51833510216,0.009083911873676938,,
86463.08635421988,0.009422272265921666,,
85771.99753681377,0.009742506376016292,,
85132.5606797997,0.010043701745912991,,
84543.51635984732,0.01032532920010932,,
84003.13014382507,0.010587211970733219,,
83509.28821508827,0.010829485628222075,,
83059.5907369048,0.011052552456572528,,
82651.43927656491,0.011257033584014,,
82282.1156813452,0.011443721644090276,,
81948.8508123668,0.01161353610506393,,
81648.88243290843,0.011767482756668241,,
81379.50226690187,0.01190661824689475,,
81138.09278151227,0.012032020058603163,,
80922.1546076512,0.012144761920687816,,
80729.32572668241,0.012245894366116608,,
80557.39363498078,0.012336429963555932,,
80404.30169694909,0.012417332648396185,,
80268.15082631807,0.012489510541130736,,
80147.19752862806,0.012553811649959163,,
80039.8492085071,0.012611021894056815,,
79944.65751015568,0.012661864941583572,,
79860.31032936498,0.012707003422674527,,
79785.62301043843,0.012747041145343306,,
79719.52913723713,0.012782526007349774,,
79661.07123035804,0.012813953356069557,,
79609.3915848351,0.0128417696010991,,
111867.1064806777,0.0014765006023013416,,
110936.72501298452,0.001649535986476149,,
109970.11842607109,0.0018393985079495313,,
108968.68593792574,0.0020469461678419153,,
107934.29171633736,0.0022729079744379646,,
106869.30901269575,0.0025178423612977883,,
105776.6549792191,0.002782093324524424,,
104659.8119626446,0.0030657461220602706,,
103522.83116593283,0.003368584924870741,,
102370.31505774874,0.0036900552938537476,,
101207.37581195454,0.004029234695295525,,
100039.56837665052,0.0043848143714155284,,
98872.7984373749,0.004755095666463082,,
97713.20743014646,0.005138003312196627,,
96567.03870798681,0.005531117183518748,,
95440.49075500095,0.005931722691185845,,
94339.56476226989,0.006336878400136737,,
93269.9147364437,0.006743497828904402,,
92236.70845924097,0.007148440918391571,,
91244.50701036718,0.007548609579208657,,
90297.16924016802,0.007941041214245213,,
89397.78567768865,0.00832299426231752,,
88548.64410564149,0.008692020605194055,,
87751.22668274741,0.00904602100375831,,
87006.23632075726,0.009383281377471572,,
86313.64824374458,0.009702489474506533,,
85672.78142714451,0.01000273306874828,,
85082.38399222812,0.010283482086476645,,
84540.72659496752,0.010544557907360419,,
84045.6982976805,0.010786093478062964,,
83594.90021954087,0.011008487866870715,,
83185.73326535663,0.011212358561847413,,
82815.47730553441,0.011398494281986893,,
82481.360198276,0.011567810436290899,,
82180.61594169767,0.011721308718458957,,
81910.53196467528,0.011860041730798474,,
81668.4861083995,0.011985083027760064,,
81451.974212816,0.012097502577056368,,
81258.62943607589,0.01219834735211683,,
81086.234523911,0.012288626585785133,,
80932.72824110083,0.012369301112990406,,
80796.20710923577,0.012441276192822759,,
80674.92348767824,0.012505397208597176,,
80567.28090400653,0.012562447684085395,,
80471.82740628258,0.012613149111246502,,
80387.24757702606,0.012658162150878893,,
80312.35372570646,0.012698088834743479,,
80246.07667055204,0.012733475463322083,,
80187.45642227006,0.012764815951280907,,
80135.6330069975,0.01279255542591099,,
112378.40939317641,0.0014693333691323447,,
111448.69388791062,0.0016415987964798948,,
110482.69092157384,0.0018306285518910794,,
109481.7849886488,0.002037279435380355,,
108447.82522478416,0.002262280022252216,,
107383.17003287464,0.0025061892075405575,,
106290.72246877526,0.002769352459322619,,
105173.95215363234,0.003051857615833356,,
104036.89957373278,0.003353492607694057,,
102884.1591024003,0.0036737079704270066,,
101720.83798236276,0.004011587352143323,,
100552.48981730426,0.00436582932643411,,
99385.0227973316,0.00473474360698876,,
98224.584780703,0.005116264167128256,,
97077.42932014033,0.005507980778564252,,
95949.768529862,0.005907189144387291,,
94847.620131056,0.006310958227313321,,
93776.65688396561,0.006716211744893931,,
92742.06677754884,0.007119819338476963,,
91748.43174666596,0.00751869184407302,,
90799.63135952217,0.007909874579233174,,
89898.77601233218,0.00829063270541331,,
89048.17190119869,0.008658523516729603,,
88249.31767777768,0.009011451823766892,,
87502.93050602131,0.009347706243566673,,
86808.99744757189,0.009665975935694276,,
86166.84685737564,0.009965348909368404,,
85575.23384814886,0.010245294291718858,,
85032.43383637215,0.010505631788994486,,
84536.33863420888,0.010746491967048542,,
84084.55035767537,0.010968270969683124,,
83674.4694311302,0.011171582969854422,,
83303.37404163898,0.01135721311815157,,
82968.48942358965,0.011526073120486906,,
82667.04624935453,0.011679160931890272,,
82396.32813220148,0.011817525459992869,,
82153.70878886114,0.01194223667046017,,
81936.67977633211,0.01205436109365296,,
81742.86993381841,0.012154942449109895,,
81570.05774696442,0.012244986919414846,,
81416.17785141197,0.012325452503881404,,
81279.32282287882,0.01239724184407774,,
81157.74129292791,0.012461197921754633,,
81049.83330174272,0.012518102068772253,,
80954.14366076465,0.012568673785472438,,
80869.35396957367,0.012613571930077156,,
80794.27380460329,0.012653396908476064,,
80727.83149247667,0.012688693558861793,,
80669.06478246923,0.012719954484173384,,
80617.11165564682,0.012747623637673625,,
112846.2174974316,0.001462792522776448,,
111917.13603798424,0.0016343546225596657,,
110951.71187506737,0.0018226235702308994,,
109951.31602186195,0.0020284550499217375,,
108917.78381791522,0.0022525772224975065,,
107853.46000180286,0.002495549385999075,,
106761.23461340215,0.002757718335638698,,
105644.56547201057,0.0030391742510190263,,
104507.48305890408,0.0033397084839426453,,
103354.57410478166,0.003658776104230973,,
102190.94107177365,0.003995466400849268,,
101022.136040734,0.004348484642691747,,
99854.06918496772,0.004716148191685929,,
98692.89392564981,0.005096399470926884,,
97544.87284035409,0.00548683730530934,,
96416.2302235683,0.005884766817088842,,
95312.99865583517,0.006287266488754303,,
94240.8678243275,0.006691269379784505,,
93205.0440138875,0.00709365402104179,,
92210.12808941078,0.0074913394322293336,,
91260.01846549455,0.00788137819250015,,
90357.84364768886,0.008261041636262907,,
89505.92664833975,0.008627892032827645,,
88705.78121184952,0.008979837921488144,,
87958.13757407275,0.009315170410370412,,
87262.99368146314,0.009632579972013772,,
86619.68654401724,0.00993115485057812,,
86026.97775776849,0.0102103634593329,,
85483.1471907561,0.010470023988035662,,
84986.089272484,0.010710264836047128,,
84533.40713455703,0.010931479480434115,,
84122.50086584104,0.011134279067446122,,
83750.64721421945,0.011319445486730284,,
83415.06911168742,0.011487887058042443,,
83112.99428103612,0.011640598315798448,,
82841.70293218656,0.011778624785891393,,
82598.56509004113,0.011903033147901466,,
82381.06846938301,0.012014886783917378,,
82186.83802738493,0.012115226432299285,,
82013.64841621902,0.01220505548048305,,
81859.43055200845,0.012285329328741084,,
81722.27345294146,0.01235694821910038,,
81600.4223880171,0.012420752931417877,,
81492.27424948315,0.012477522787543967,,
81396.37092644854,0.01252797546132736,,
81311.39132393556,0.012572768157685505,,
81236.14254872744,0.012612499791074818,,
81169.5506756729,0.012647713858250653,,
81110.65140968996,0.012678901758779238,,
81058.58088271589,0.012706506368667875,,
113275.19818100242,0.0014568086034109113,,
112346.71873886757,0.0016277267083003133,,
111381.8474438105,0.001815298941018806,,
110381.94294012546,0.0020203799482302015,,
109348.8278830087,0.0022436974954120306,,
108284.83441640034,0.002485811234017956,,
107192.84054767179,0.002747069159743303,,
106076.29314205566,0.003027563582833755,,
104939.21334172672,0.0033270889766401873,,
103786.18067192745,0.0036451045543895995,,
102622.29298729132,0.003980704764969733,,
101453.10072722791,0.00433260100633002,,
100284.51562543518,0.004699117645979799,,
99122.69594128511,0.005078204850617027,,
97973.91226982076,0.005467469745370527,,
96844.39982999384,0.005864226091753177,,
95740.20460452844,0.006265561107252686,,
94667.03160676398,0.006668416426656792,,
93630.10373514555,0.0070696787443697146,,
92634.03908418897,0.007466274599202819,,
91682.75325774065,0.007855263246119565,,
90779.39130746688,0.00823392169857732,,
89926.29163936008,0.008599816807655895,,
89124.98183864249,0.0089508605515445,,
88376.20415285305,0.009285346341892294,,
87679.96655521575,0.00960196587328451,,
87035.61405255638,0.009899807621835155,,
86441.91425847552,0.010178339360672422,,
85897.15120305149,0.010437377901149715,,
85399.2218004553,0.010677049665806133,,
84945.730201238,0.01089774569391664,,
84534.07627236965,0.011100074361539602,,
84161.53552878826,0.011284814571474996,,
83825.32887242126,0.011452871539876473,,
83522.68139993532,0.011605236664582217,,
83250.87027444204,0.011742952369321628,,
83007.26220442858,0.011867082318238029,,
82789.34144513248,0.01197868700361856,,
82594.72945320803,0.012078804426789023,,
82421.19741919314,0.012168435408355055,,
82266.6728976087,0.012248532961432872,,
82129.24168910325,0.012319995123768739,,
82007.14601939518,0.012383660652215927,,
81898.77993067201,0.012440307021735635,,
81802.68266457984,0.012490650227600306,,
81717.53068462345,0.012535345955295867,,
81642.12885946865,0.012574991748450693,,
81575.40122217023,0.012610129870771588,,
81516.38162369875,0.012641250615512429,,
81464.20451917539,0.012668795868468407,,
113669.4262589094,0.0014513213211243964,,
112741.51730001118,0.0016216484155833924,,
111777.17259222065,0.0018085811805753265,,
110777.73940888137,0.0020129732973921846,,
109745.02872131851,0.0022355521552222704,,
108681.36104753352,0.002476877716681572,,
107589.60325680996,0.002737299066750345,,
106473.1920388679,0.003016910459853091,,
105336.13981576634,0.0033155092246780903,,
104183.0193266396,0.0036325583699139447,,
103018.92400448023,0.003967157075481471,,
101849.40257444669,0.00431802236289735,,
100680.36798680539,0.004683485030984499,,
99517.98272556148,0.005061502358553756,,
98368.52453545734,0.005449689097143623,,
97238.23846727816,0.005845366949149352,,
96133.18263065594,0.00624563116386183,,
95059.0759566787,0.006647431263950132,,
94021.1564716317,0.007047661455981439,,
93024.05799390194,0.007443255200984191,,
92071.71184283677,0.007831277903063804,,
91167.27822479598,0.00820901181023588,,
90313.10966729703,0.008574028000460757,,
89510.74647469408,0.008924241628778964,,
88760.94195316307,0.009257948239869907,,
88063.71332718564,0.009573840666585367,,
87418.41300328207,0.009871007612055477,,
86823.81418491626,0.010148916273261232,,
86278.20479440661,0.01040738220517527,,
85779.48410074801,0.010646530021956422,,
85325.25726366413,0.010866748528950053,,
84912.92402021213,0.011068643561013423,,
84539.75882333312,0.011252991278863372,,
84202.98077938803,0.011420694047904925,,
83899.81263778187,0.011572740383607437,,
83627.52882397418,0.011710169857912026,,
83383.49305726722,0.011834043362119179,,
83165.18646758923,0.011945418730459139,,
82970.22734456419,0.012045331446212587,,
82796.38374323382,0.012134779968043555,,
82641.58017045935,0.012214715112103642,,
82503.89950783017,0.012286032887195538,,
82381.58121834612,0.012349570187804748,,
82273.0167558913,0.01240610278843601,,
82176.74295697364,0.012456345138891897,,
82091.4340661039,0.012500951525376761,,
82015.89291705049,0.012540518229103839,,
81949.0416865337,0.01257558637813256,,
81889.91253955071,0.012606645246789842,,
81837.63840581871,0.012634135808722502,,
114032.46934860105,0.0014462781721963135,,
113105.10023998379,0.0016160617004926186,,
112141.2560353718,0.0018024062688657447,,
111142.27353455803,0.00200616465949937,,
110109.9529280998,0.0022280639041116213,,
109046.60398457458,0.0024686642403277262,,
107955.0832500827,0.0027283157444089106,,
106838.81795311818,0.0030071144494157407,,
105701.81236996515,0.003304860302176965,,
104548.63285266455,0.0036210197961175686,,
103384.3686043455,0.003954696458709322,,
102214.56659807448,0.004304612482517905,,
101045.1407208244,0.004669104583181585,,
99882.2571591891,0.0050461365854191104,,
98732.20005686513,0.0054333302626585036,,
97601.22334283961,0.005828014631233972,,
96495.39613230822,0.006227292340585702,,
95420.45003088814,0.006628120183420612,,
94381.63687682823,0.007027399292576282,,
93383.60487344721,0.007422069514069624,,
92430.29974309493,0.007809201926654609,,
91524.8956031015,0.008186083611946431,,
90669.75796340793,0.008550289554201757,,
89866.43883987411,0.008899737847956078,,
89115.7017385003,0.009232726015787554,,
88417.57243397395,0.00954794795162443,,
87771.41018904462,0.009844492579365894,,
87175.99340582153,0.01012182657572243,,
86629.61364726996,0.010379764347300775,,
86130.17241109975,0.010618428850072047,,
85675.27584831491,0.010838206837528556,,
85262.3236382446,0.011039701808210121,,
84888.58931691066,0.011223687400083745,,
84551.29039601567,0.011391063354500713,,
84247.6475194962,0.011542815532684767,,
83974.93264477649,0.011679980879638075,,
83730.50678796234,0.011803617731722199,,
83511.848246954,0.011914781473439577,,
83316.5724370709,0.012014505266881435,,
83142.44456475708,0.01210378539305844,,
82987.38636571557,0.012183570642276301,,
82849.47806538823,0.012254755152128375,,
82726.95661188944,0.012318174099373488,,
82618.21110132216,0.012374601689957434,,
82521.7761790701,0.012424750947875625,,
82436.3240672725,0.012469274868396631,,
82360.65574471385,0.012508768567925382,,
82293.69169536696,0.012543772126620195,,
82234.46254670051,0.012574773878572794,,
82182.09983702523,0.0126022139556801,,
114367.45971112644,0.0014416332872051504,,
113440.60098193941,0.001610915844021235,,
112477.23176533972,0.0017967182542096428,,
111478.67919584764,0.0019998924617479373,,
110446.73349923742,0.002221165159208518,,
109383.6944900434,0.0024610968281548588,,
108292.4091334138,0.0027200384494700694,,
107176.29585174471,0.0029980876873550956,,
106039.3513079257,0.0032950468948364773,,
104886.13584434967,0.0036103857718426946,,
103721.73462743468,0.003943211849543851,,
102551.6928666714,0.004292252085410199,,
101381.92515731025,0.0046558486497438245,,
100218.60094302322,0.005031971404237197,,
99068.01011442888,0.005418248600516068,,
97936.41464192497,0.005812016004665933,,
96829.893658027,0.0062103830975641545,,
95754.19034198183,0.006610313385349097,,
94714.56917370342,0.007008714398989376,,
93715.69154842534,0.007402531884845234,,
92761.51641849626,0.007788842167949599,,
91855.2306979507,0.0081649368011089,,
90999.21185667341,0.008528394384722839,,
90195.0227147496,0.008877135737485638,,
89443.43620297576,0.00920946021859796,,
88744.48601107777,0.009524062711959186,,
88097.5377635047,0.00982003235509275,,
87501.37470192586,0.01009683535337703,,
86954.29179650368,0.010354285061216365,,
86454.19265248107,0.010592502910464992,,
85998.68438815088,0.010811873765957963,,
85585.16668223908,0.011012998973690567,,
85210.91227640263,0.011196649845935845,,
84873.13726114188,0.011363723703756122,,
84569.06038542947,0.011515203959343419,,
84295.95137455392,0.011652125133150315,,
84051.16879235694,0.011775543202811482,,
83832.1883628993,0.011886511290766568,,
83636.62288539454,0.011986060415336711,,
83462.23497082616,0.012075184846004049,,
83306.94382806416,0.012154831501484938,,
83168.82725910073,0.012225892790472717,,
83046.11991611098,0.012289202302422036,,
82937.20874222738,0.012345532793740179,,
82840.62638087462,0.012395595970612695,,
82755.04320623078,0.012440043635123882,,
82679.25850114893,0.012479469826965635,,
82612.19120283423,0.012514413657658038,,
82552.87053221576,0.012545362592048701,,
82500.42675534751,0.01257275598382946,,
114677.15485587911,0.0014373464688304833,,
113750.7783551708,0.0016061663913633363,,
112787.85942911102,0.001791468086794199,,
111789.71627670625,0.001994102716882205,,
110758.12989751724,0.0022147966527282714,,
109695.39087440365,0.0024541105930334386,,
108604.3372688828,0.00271239634636824,,
107488.37929764221,0.0029897530763657513,,
106351.50650382908,0.003285985352238774,,
105198.27357482981,0.0036005658306423687,,
104033.76183217061,0.003932605737311551,,
102863.51472988805,0.004280836429181595,,
101693.44738528626,0.004643605115051276,,
100529.73211686696,0.005018887235060448,,
99378.6639934503,0.005404317028829557,,
98246.51229104298,0.0057972365033447815,,
97139.36528471882,0.0061947614576711415,,
96062.976748638,0.0065938616088055246,,
95022.62276135362,0.006991450408709658,,
94022.97684370761,0.0073844790659848445,,
93068.01012679307,0.007770028764386596,,
92160.92132103012,0.008145395199731707,,
91304.09893547348,0.008508160325435216,,
90499.11577641299,0.008856247488713784,,
89746.75349817117,0.009187957756520562,,
89047.05312917157,0.009501986937258644,,
88399.38620505348,0.009797424374388235,,
87802.54047769662,0.010073735844993457,,
87254.81410801155,0.010330733737043848,,
86754.1126928422,0.01056853807846456,,
86298.04428955016,0.010787531991973243,,
85884.00862123437,0.010988314836387602,,
85509.27773954434,0.01117165577566901,,
85171.06646374201,0.011338449894240517,,
84866.59183189063,0.011489678340317918,,
84593.12154416708,0.01162637339235187,,
84348.01193368144,0.011749588846396193,,
84128.73637840267,0.011860375732236158,,
83932.90528967403,0.011959763084625654,,
83758.27890778462,0.012048743311645769,,
83602.77413098737,0.012128261599799949,,
83464.4665444588,0.012199208757490256,,
83341.58869907589,0.012262416904809932,,
83232.52556654785,0.012318657456118992,,
83135.80795682983,0.01236864089757798,,
83050.10455089378,0.012413017926447714,,
82974.21307833986,0.012452381585407799,,
82907.05105730894,0.012487270088947466,,
82847.64642047447,0.012518170096975461,,
82795.12826724899,0.012545520242493495,,
114963.98880344973,0.0014333823853275413,,
114038.06778392551,0.0016017742625011517,,
113075.57542756351,0.0017866126401955163,,
112077.82165797729,0.0019887479494459927,,
111046.57891858838,0.0022089062568165303,,
109984.1292175522,0.002447648454938947,,
108893.30233086825,0.002705327111590567,,
107777.50082131081,0.0029820427717527323,,
106640.70756809511,0.0032776020501496476,,
105487.47193734125,0.0035914803352793115,,
104322.87159312362,0.003922792268874863,,
103152.44825648372,0.0042702732776877484,,
101982.11741472511,0.004632275233389462,,
100818.05393266406,0.005006778740419865,,
99666.55755911961,0.00539142358349231,,
98533.90422610902,0.0057835575504456655,,
97426.19057440087,0.006180302294335002,,
96349.18010051872,0.0065786332882415656,,
95308.15955011321,0.006975469473169232,,
94307.81361274864,0.007367767123070465,,
93352.1246541576,0.00775261192907971,,
92444.30228033995,0.00812730343225516,,
91586.74520940296,0.008489426700018522,,
90781.03549388022,0.008836907430027905,,
90027.96287643834,0.009168048279345802,,
89327.57520040109,0.009481545920536877,,
88679.24950113629,0.009776489895017011,,
88081.77773922619,0.010052345589637282,,
87533.46106475386,0.010308924502564897,,
87032.20695669386,0.010546345365876474,,
86575.62438013605,0.010764989692113308,,
86161.11313808056,0.01096545500203821,,
85785.94468076515,0.011148508471413158,,
85447.33268681061,0.011315043113898133,,
85142.49264480398,0.011466037980978049,,
84868.69041250226,0.011602523274196924,,
84623.28028770426,0.011725550768164809,,
84403.73350436002,0.011836169553365519,,
84207.65828899402,0.011935406826042612,,
84032.81270998114,0.01202425326866651,,
83877.11154834277,0.01210365246182714,,
83738.62835589545,0.012174493730080109,,
83615.593755514,0.012237607830975286,,
83506.39090964833,0.012293764934313216,,
83409.5489446325,0.012343674394730627,,
83323.7349870871,0.012387985884742861,,
83247.7453389482,0.012427291522285873,,
83180.49621548205,0.012462128689743375,,
83121.01436532033,0.012492983300352142,,
83068.42781570205,0.012520293318517983,,
115230.1155633663,0.0014297098921861025,,
114304.6247121145,0.0015977050038969544,,
113342.53627496072,0.001782113887856848,,
112345.15249812233,0.0019837862917652417,,
111314.23787751712,0.0022034479938026243,,
110252.06644501296,0.00244166006034187,,
109161.46025656769,0.002698775757207631,,
108045.81472725069,0.002974896904661869,,
106909.10649451442,0.003269832009130389,,
105755.87991572231,0.00358305898803895,,
104591.209178348,0.003913695647444424,,
103420.63430473421,0.004260481185893671,,
102250.07102774817,0.0046217717981078925,,
101085.69647418226,0.004995552877935828,,
99933.81463603879,0.0053794693541043825,,
98800.70752523614,0.005770874378494365,,
97692.47945637601,0.006166895037410398,,
96614.90286899042,0.0065645121476467635,,
95573.27433881273,0.0069606497473188615,,
94572.28886560566,0.007352268815482122,,
93615.93919910691,0.007736459231560943,,
92707.44502826293,0.00811052411116768,,
91849.21452908951,0.008472051418161207,,
91042.83833049472,0.008818969038368265,,
90289.11368670763,0.009149581111333262,,
89588.09477873446,0.009462585118223864,,
88939.16376675056,0.009757070790366211,,
88341.11654146445,0.010032503157872718,,
87792.25705701616,0.01028869289814124,,
87290.49456988688,0.010525757544639507,,
86833.43892060519,0.010744077118896305,,
86418.49001891974,0.010944247438371295,,
86042.91879013475,0.011127033835512225,,
85703.93788590532,0.011293327403365094,,
85398.7613873548,0.01144410524816087,,
85124.65347140406,0.011580395644120767,,
84878.96657427568,0.011703248489649586,,
84659.16996520071,0.011813711074903553,,
84462.86986678634,0.011912808889184959,,
84287.82235322909,0.01200153101260098,,
84131.94026002224,0.012080819534357348,,
83993.29526991854,0.012151562400885423,,
83870.11623291674,0.012214589104149116,,
83760.78464671817,0.012270668657875728,,
83663.82808873962,0.01232050936550956,,
83577.91225400807,0.012364759947612701,,
83501.8321309605,0.012404011662908205,,
83434.50273507624,0.01243880112071058,,
83374.94972421604,0.012469613540439576,,
83322.30013835283,0.012496886265270159,,
115477.44610813502,0.0014263014596918434,,
114552.36154174358,0.0015939281568159783,,
113590.65549005268,0.0017779382076977546,,
112593.62306552158,0.0019791807203449127,,
111563.0213703868,0.0021983811998868394,,
110501.11700617027,0.0024361008688421316,,
109410.72482605018,0.002692693636280276,,
108295.23356343815,0.002968262502189832,,
107158.61400365556,0.0032626177257817548,,
106005.40578786956,0.003575239569859329,,
104840.67980158975,0.0039052487769281282,,
103669.97440948673,0.004251388047265052,,
102499.2054889481,0.00461201759052556,,
101334.55218250568,0.004985127249909319,,
100182.32233951989,0.005368366734134166,,
99048.80354023183,0.005759094180707277,,
97940.10715510564,0.006154441727032239,,
96862.01386717027,0.006551395158904068,,
95819.82933105085,0.00694688325530784,,
94818.25808202066,0.007337871372741572,,
93861.3024861897,0.007721453288479554,,
92952.19158013014,0.00809493544618896,,
92093.34231775912,0.008455908507865428,,
91286.35329605354,0.008802302399279796,,
90532.02875593066,0.009132422643984044,,
89830.4287814714,0.009444967480458696,,
89180.94031370265,0.00973902682186837,,
88582.36291894464,0.010014065371560927,,
88033.00318232,0.010269893048058339,,
87530.77203993716,0.010506626274143236,,
87073.28017410843,0.010724643688154073,,
86657.92762252637,0.010924539526339868,,
86281.98485041909,0.011107077409186872,,
85942.66358256913,0.011273146645358242,,
85637.1766179361,0.011423722533316388,,
85362.78659597927,0.011559831555787931,,
85116.84424589448,0.011682521866881271,,
84896.8170326477,0.011792839082752846,,
84700.30933580156,0.011891807105289073,,
84525.07539460844,0.01198041352425367,,
84369.02625299714,0.01205959904165843,,
84230.23187164913,0.012130250321910813,,
84106.91946631485,0.012193195679550737,,
83997.46900006778,0.012249203052725883,,
83900.40662158384,0.012298979766820848,,
83814.39670574428,0.01234317365656868,,
83738.23302852006,0.012382375181178322,,
83670.82949860947,0.012417120230589829,,
83611.21076725917,0.012447893378521353,,
83558.50296302389,0.012475131390026097,,
115707.67990346345,0.0014231326882539635,,
114782.97913709098,0.00159041672235326,,
113821.63506720889,0.0017740557930206841,,
112824.9361668705,0.0019748984087942945,,
111794.63264943301,0.0021936698162761557,,
110732.98418551411,0.002430931378716543,,
109642.79889924321,0.0026870375992109102,,
108527.45927052994,0.0029620925711676188,,
107390.93059373485,0.003255908180817319,,
106237.74806671936,0.003567966869926734,,
105072.97944079153,0.0038973921106592083,,
103902.1614689431,0.004242929859777353,,
102731.21009068032,0.0046029440619018034,,
101566.30625026589,0.004975428700461786,,
100413.76131327199,0.005358037933115737,,
99279.8679720148,0.005748134538732602,,
98170.744098903,0.006142855358021979,,
97092.17799194525,0.006539190804613013,,
96049.48370708078,0.006934074073883711,,
95047.37461594914,0.007324474601194548,,
94089.8620058895,0.007707489796931675,,
93180.18359523705,0.008080429207862944,,
92320.764497698,0.008440886013020886,,
91513.21072510393,0.00878679204258839,,
90758.33302697528,0.009116454113791812,,
90056.19699335599,0.009428571175184633,,
89406.1940313759,0.009722233313788993,,
88807.12714831161,0.009996904932854161,,
88257.30540031263,0.01025239524793446,,
87754.6413106461,0.010488819650721246,,
87296.74636980885,0.010706555494150961,,
86881.02075914048,0.010906195544119798,,
86504.73453991025,0.011088501828457779,,
86165.09859776868,0.011254361995353386,,
85859.32456088474,0.011404749660539658,,
85584.67365865216,0.011540689638832008,,
85338.49505134429,0.011663228460108714,,
85118.25454284647,0.011773410181499551,,
84921.55481433871,0.011872257226295336,,
84746.1484125992,0.011960755796072708,,
84589.9447282015,0.012039845300424653,,
84451.01213194335,0.012110411209347862,,
84327.57633004116,0.01217328074028121,,
84218.01586766669,0.012229220829172677,,
84120.85557300394,0.012278937889936142,,
84034.75860056287,0.012323078931812826,,
83958.517605872,0.012362233668932342,,
83891.04547348726,0.012396937320695146,,
83831.36592399197,0.01242767385907098,,
83778.60424313895,0.012454879510259075,,
115922.33186748862,0.0014201818967336877,,
114997.99376776528,0.001587146706920845,,
114036.99239560416,0.0017704401518736648,,
113040.61003493812,0.001970910177770621,,
112010.59047172083,0.0021892817864015085,,
110949.1869021517,0.0024261164682167985,,
109859.20115650524,0.0026817692760017476,,
108744.0098551443,0.0029563453184397,,
107607.57313595929,0.0032496579946656875,,
106454.42200865726,0.0035611917742091005,,
105289.6212487376,0.0038900726708198316,,
104118.70604867525,0.004235049674581297,,
102947.59234252984,0.004594490210169491,,
101782.4626895939,0.0049663921196693534,,
100629.63166900695,0.0053484137080204875,,
99495.3966770597,0.005737922081642472,,
98385.88159051335,0.0061320584673960205,,
97306.88175577654,0.006527817595564445,,
96263.71901794538,0.00692213678180861,,
95261.1149517673,0.007311989267789586,,
94303.0891359664,0.007694475855141097,,
93392.88736447356,0.008066908988165707,,
92532.9423496136,0.00842688419728209,,
91724.86701368746,0.008772335092936432,,
90969.47817830183,0.009101569703137637,,
90266.84657612098,0.009413287642830035,,
89616.36779166949,0.009706579165106016,,
89016.84805690747,0.009980908396984185,,
88466.59875104454,0.010236083901638686,,
87963.53389753826,0.010472220111888414,,
87505.26576132423,0.01068969318410953,,
87089.19467938508,0.010889094514744513,,
86712.59035755921,0.011071184647654298,,
86372.66291935788,0.011236849683316341,,
86066.62292114462,0.01138706166875674,,
85791.73029627801,0.011522843863525286,,
85545.33275990142,0.011645241282785254,,
85324.8945825493,0.011755296529414719,,
85128.01687781341,0.011854030647586925,,
84952.4506279125,0.011942428543694358,,
84796.10369440634,0.012021428421532298,,
84657.04297694586,0.01209191463658734,,
84533.4927852774,0.012154713382658304,,
84423.83035114256,0.012210590660290493,,
84326.57928024791,0.012260252032871557,,
84240.40159705213,0.012304343739204976,,
84164.08891859495,0.012343454797986897,,
84096.55318109578,0.012378119802816476,,
84036.81724255865,0.012408822163959197,,
83984.00560780884,0.012435997604674868,,
116122.75548372138,0.0014174297716706612,,
115198.76021112311,0.0015840967348781558,,
114238.08334499499,0.0017670676802810086,,
113242.00139214871,0.0019671900259594748,,
112212.25213250724,0.0021851885418322976,,
111151.08270659659,0.0024216248336249163,,
110061.28905049938,0.002676854463770868,,
108946.24228856526,0.002950983485324316,,
107809.89771142715,0.0032438267065416997,,
106656.7823787184,0.0035548704870355867,,
105491.95824163879,0.0038832432107816076,,
104320.95898434962,0.004227696697669774,,
103149.70048112536,0.004586601619897797,,
101984.36674263686,0.004957959421211991,,
100831.27529229329,0.005339432278439314,,
99696.72786448676,0.00572839133894442,,
98586.85389194757,0.006121981926007073,,
97507.45525764927,0.006517202802176109,,
96463.86104122977,0.006910995132699766,,
95460.8004460842,0.00730033571624451,,
94502.30076922766,0.00768232852441997,,
93591.61532960396,0.008054288710858941,,
92731.18392561693,0.00841381400557265,,
91922.6259297338,0.008758839685396133,,
91166.76383660614,0.009087674912888708,,
90463.67318848848,0.009399019929010462,,
89812.75348217071,0.009691965145472962,,
89212.81397509364,0.009965974434400855,,
88662.16823205278,0.010220855752421681,,
88158.73169492072,0.01045672263918896,,
87700.11737035436,0.01067395013548546,,
87283.725759277,0.01087312836024826,,
86906.8262538127,0.01105501647247701,,
86566.62828417242,0.011220499127973368,,
86260.34142259088,0.011370546909055616,,
85985.22440878912,0.011506181622980236,,
85738.62362300005,0.011628446870097318,,
85518.00192013604,0.011738383895169556,,
85320.95896105512,0.011837012453714414,,
85145.2442797633,0.01192531624218879,,
84988.76432108194,0.012004232337763501,,
84849.58462128138,0.012074644054528592,,
84725.9281939662,0.012137376629598047,,
84616.1710538277,0.012193195189484083,,
84518.83567206684,0.01224280450265895,,
84432.58302432742,0.012286850087862847,,
84356.2037640526,0.012325920313815568,,
84288.60894701931,0.012360549189180097,,
84228.82063069512,0.012391219599223138,,
84175.96259446142,0.012418366797036619,,
116310.16266935538,0.001414859067487821,,
115386.49161417368,0.0015812477173857598,,
114426.12211748495,0.0017639172973217066,,
113430.32528527598,0.0019637147289432526,,
112400.8332782423,0.0021813645624870898,,
111339.8875653642,0.0024174285084171835,,
110250.27855615749,0.002672262602565353,,
109135.3722143189,0.002945973777865383,,
107999.11926988981,0.0032383781571201755,,
106846.0430545448,0.003548963864425006,,
105681.20283875978,0.0038768614974904886,,
104510.13085151107,0.004220825520100814,,
103338.74286384342,0.00457922963943115,,
102173.22419390491,0.004950078665912306,,
101019.8950692671,0.0053310383963594285,,
99885.06123282712,0.005719483756839374,,
98774.85726876748,0.006112563901895023,,
97695.09113266779,0.006507281365967721,,
96651.0986356639,0.006900580916002205,,
95647.61608700134,0.007289442679297084,,
94688.6779804032,0.007670973594599107,,
93777.54465732149,0.008042491352305727,,
92916.66253413002,0.00840159574269828,,
92107.65701261278,0.008746223604382573,,
91351.35589474427,0.009074685164306874,,
90647.83922697183,0.009385681252119969,,
89996.51017442187,0.00967830243089402,,
89396.18083606433,0.009952012337079808,,
88845.16683458896,0.010206618362461685,,
88341.38495388266,0.010442233213357204,,
87882.44891049167,0.010659230888853847,,
87465.75937411985,0.010858200314399153,,
87088.58546046435,0.011039899354733346,,
86748.13596652336,0.011205211315128276,,
86441.61955968536,0.01135510540843968,,
86166.29387734804,0.01149060208374518,,
85919.50406546876,0.011612743618226593,,
85698.71166614986,0.01172256998608234,,
85501.51499457259,0.011821099737479208,,
85325.66224063885,0.011909315436835178,,
85169.05853387815,0.011988153107168407,,
85029.76814425492,0.012058495088134284,,
84906.0128819068,0.012121165721664804,,
84796.16762992433,0.012176929316313177,,
84698.75380553975,0.012226489896599357,,
84612.43140841291,0.012270492307400715,,
84535.99019711147,0.012309524309092096,,
84468.3404084211,0.012344119362871673,,
84408.50335528489,0.012374759862611018,,
84355.60214263605,0.012401880621347445,,
116485.64089782929,0.0014124543494981915,,
115562.27661325269,0.0015785825684841476,,
114602.1983596248,0.0017609701321882952,,
113606.67218703288,0.0019604634951293615,,
112577.42499179744,0.0021777869993278103,,
111516.69292457581,0.0024135024506471013,,
110427.2612069794,0.002667966325422381,,
109312.49095175012,0.00294128637769322,,
108176.32859415335,0.0032332799584468288,,
107023.29394527434,0.0035434368414406993,,
105858.44373048616,0.003870889694967984,,
104687.30877750287,0.004214395456544417,,
103515.8047186876,0.004572330673686779,,
102350.11805339453,0.004942703308274041,,
101196.57149801023,0.005323182546288507,,
100061.47450727636,0.0057111468521520384,,
98950.96645035475,0.00610374896855989,,
97870.86093447555,0.006497994963074795,,
96826.50004392021,0.006890832976897948,,
95822.62671799457,0.0072792462563970005,,
94863.28217094857,0.00766034452126577,,
93951.73330731691,0.008031447840125548,,
93090.43273337014,0.00839015793549002,,
92281.01149451212,0.008734413111486677,,
91524.30236452879,0.009062524594748964,,
90820.38961345064,0.009373193769122275,,
90168.67984978804,0.009665511341972133,,
89567.98784442357,0.009938940731495951,,
89016.63115934403,0.01019328880254702,,
88512.52784866009,0.010428667482801348,,
88053.29230726791,0.010645449797207603,,
87636.32537830234,0.010844223554566457,,
87258.89593167082,0.011025745408365848,,
86918.212185445,0.01119089739963172,,
86611.4819728366,0.011340647458963807,,
86335.96191161592,0.011476014763601277,,
86088.9960033361,0.011598040351463565,,
85868.04457208212,0.011707763006690066,,
85670.70468280827,0.011806200150320897,,
85494.72327594043,0.01189433328621913,,
85338.00425799533,0.01197309744979046,,
85198.6107206317,0.012043374067709367,,
85074.76335407388,0.012105986643077764,,
84964.83598811064,0.012161698717986441,,
84867.34905807815,0.012211213619846506,,
84780.96165646419,0.012255175561958712,,
84704.46270673673,0.012294171734653452,,
84636.76168342463,0.012328735086033047,,
84576.87920569045,0.01235934754941499,,
84523.93775041105,0.012386443525430004,,
116650.16799327845,0.0014102017729655753,,
115727.09412756938,0.0015760859609539317,,
114767.29195197097,0.0017582092550498711,,
113772.02277757971,0.00195741766977826,,
112743.00856220252,0.0021744353497268588,,
111682.48046357602,0.0024098241878630394,,
110593.2188276,0.002663941071103879,,
109478.58020258279,0.002936894520917631,,
108342.50697570718,0.0032285030374671867,,
107189.51563066895,0.0035382579390067,,
106024.66047626069,0.0038652938332301343,,
104853.47099218726,0.0042083699753381115,,
103681.86264409866,0.004565865574664249,,
102516.02300118201,0.004935791547020158,,
101362.27707506856,0.0053158202556870746,,
100226.93776449507,0.005703333482796917,,
99116.14889063878,0.006095487335893995,,
98035.72932941065,0.006489291196334465,,
96991.02702098721,0.006881696370616696,,
95986.7910997155,0.007269689031523773,,
95027.06906486626,0.007650381508485302,,
94115.1339637593,0.008021096102512898,,
93253.44420003635,0.008379436350491773,,
92443.63610883246,0.008723341933351447,,
91686.5471273719,0.009051125017777821,,
90982.26549067014,0.009361487509677108,,
90330.20104359034,0.00965352025414419,,
89729.17107165825,0.009926686466740936,,
89177.49496647247,0.010180792520065984,,
88673.0919846405,0.010415949613135685,,
88213.57716975277,0.010632529858686252,,
87796.351539541,0.010831120019357645,,
87418.68374620278,0.011012475613488724,,
87077.78147710084,0.011177477497007633,,
86770.85179461214,0.011327092398362121,,
86495.15037156579,0.011462338302214273,,
86248.02014674379,0.011584255084314798,,
86026.92031165682,0.011693880412645978,,
85829.44676778109,0.011792230649145639,,
85653.34529228482,0.011880286302863557,,
85496.51865209188,0.01195898148272502,,
85357.0288412028,0.012029196758808928,,
85233.09550537738,0.012091754847274067,,
85123.0914925846,0.012147418571100197,,
85025.53632259104,0.012196890603560245,,
84939.08824113818,0.012240814565388121,,
84862.53539321556,0.012279777111959374,,
84794.78654216585,0.012314310709959222,,
84734.86165956374,0.012344896860469036,,
84681.88263638984,0.012371969577135315,,
116804.62494507789,0.0014080888926251943,,
115881.82617457263,0.0015737441158007088,,
114922.28582276448,0.0017556194449285286,,
113927.26075298547,0.001954560479691523,,
112898.46828479202,0.002171291177396786,,
111838.13488256982,0.002406373510702991,,
110749.03630528813,0.002660164749849244,,
109634.52480179504,0.0029327741346132376,,
108498.53893993027,0.003224021241907977,,
107345.59205719236,0.0035333988380033157,,
106180.7361666016,0.0038600433495499095,,
105009.4994523438,0.004202716206111537,,
103837.79719149394,0.004559799114791948,,
102671.81792411428,0.004929305763788063,,
101517.88878324216,0.00530891149890281,,
100382.32586844375,0.005696001217006584,,
99271.27715065598,0.006087734185151129,,
98190.56642503239,0.006481122896649589,,
97145.54710628415,0.006873121630982706,,
96140.97412593306,0.007260719309990595,,
95180.90086959038,0.0076410307151719625,,
94268.60614135307,0.008011380245544321,,
93406.55378227548,0.008369373143723671,,
92596.38509142991,0.008712950385576642,,
91838.94188605179,0.009040425022686108,,
91134.31612780987,0.00935049945334967,,
90481.9207067492,0.009642264653976246,,
89880.57527721536,0.009915183651713361,,
89328.60095807165,0.010169062358555015,,
88823.9181456085,0.01040401129077611,,
88364.14250311028,0.010620401705650123,,
87946.67522324102,0.010818819384427436,,
87568.7847646443,0.011000018780185744,,
87227.67832706687,0.011164879636584945,,
86920.56225945917,0.011314367553537192,,
86644.6913570308,0.011449499396014709,,
86397.40756990742,0.011571313948520888,,
86176.16903475019,0.011680847830888411,,
85978.57056850083,0.011779116410408541,,
85802.35686331181,0.011867099261766004,,
85645.42962287895,0.01194572962366036,,
85505.8498162978,0.012015887261602467,,
85381.83611470433,0.012078394152506566,,
85271.76044863589,0.012134012443761588,,
85174.14148291505,0.012183444194152312,,
85087.63667216722,0.012227332467728388,,
85011.0334341003,0.012266263417255055,,
84943.23986713363,0.012300769057063702,,
84883.27533860752,0.012331330482257407,,
84830.2611908621,0.01235838134277489,,
116949.80703460926,0.0014061044980137063,,
116027.26899850821,0.001571544620236234,,
115067.97707590325,0.0017531869889723197,,
114073.18395031252,0.0019518768124081622,,
113044.60257986604,0.0021683378700957587,,
111984.45501249254,0.0024031322077850475,,
110895.51268690707,0.0026566174541232416,,
109781.12379808808,0.002928903522166631,,
108645.22330764173,0.0032198109990831045,,
107492.32157527193,0.003528834010482093,,
106327.46843261145,0.003855110691200431,,
105156.19081981436,0.004197404513308856,,
103984.40380825031,0.004554099530682119,,
102818.29682084324,0.0049232120367838994,,
101664.19895549289,0.00530242018053862,,
100528.42929179841,0.005689111786646665,,
99417.13967480254,0.006080449092424679,,
98336.15849951332,0.006473447517179798,,
97290.84430648344,0.0068650641360814176,,
96285.95745951466,0.007252290456522705,,
95325.55686435882,0.007632243566625941,,
94412.92672804339,0.008002249839450195,,
93550.53599725245,0.008359916123000619,,
92740.03063555283,0.008703184612502631,,
91982.25657846668,0.009030369193350835,,
91277.30929441655,0.009340172728648706,,
90624.60454166499,0.009631686320062229,,
90022.96420881683,0.009904372819251515,,
89470.71104663429,0.010158037706624306,,
88965.76653169998,0.010392790857769073,,
88505.74691951508,0.01060900272677604,,
88088.05357679288,0.010807258173019542,,
87709.95479013193,0.010988310648769792,,
87368.65731002032,0.011153038852341472,,
87061.36682384496,0.01130240732295054,,
86785.33731038438,0.011437431873038686,,
86537.90979846101,0.01155915026118559,,
86316.54144058809,0.011668598121753904,,
86118.8260412044,0.011766789886778005,,
85942.50727880248,0.011854704252323512,,
85785.48586356589,0.011933273638735902,,
85645.82180615701,0.012003377054834636,,
85521.73286650125,0.012065835782309116,,
85411.59011723165,0.0121214113331531,,
85313.9114232226,0.012170805188174365,,
85227.35349877116,0.012214659887771215,,
85150.70308131262,0.012253561112009533,,
85082.8676470737,0.01228804044970385,,
85022.86599738178,0.012318578614026006,,
84969.81896178616,0.012345608912832418,,
117086.43351957141,0.0014042384707389575,,
116164.14275739595,0.0015694762698833346,,
115205.08667828585,0.001750899508410036,,
114210.51403332049,0.0019493530246946433,,
113182.13367480026,0.002165560429495339,,
112122.1634899605,0.0024000838357261527,,
111033.37084423,0.0026532812076523566,,
109919.10010660712,0.0029252630902523286,,
108783.28283055632,0.0032158510197784853,,
107630.42655575178,0.003524540399548796,,
106465.57903988882,0.003850470970553357,,
105294.26602932038,0.004192408125850926,,
104122.40237645774,0.004548738126905385,,
102956.17830929544,0.0049174797183267225,,
101801.92474848432,0.005296313686722153,,
100665.96355286882,0.005682630612166527,,
99554.45018969754,0.00607359552765568,,
98473.21736219733,0.006466226606826999,,
97427.62841598233,0.006857483556900131,,
96422.44881262365,0.007244360319822611,,
95461.74264155535,0.0076239761560034916,,
94548.79918642384,0.007993659297986596,,
93686.09219432429,0.008351018106425452,,
92875.27201717882,0.008693995925922739,,
92117.18846719118,0.0090209074284167,,
91411.94031639253,0.009330455916189457,,
90758.94602724031,0.009621732610350745,,
90157.02959765564,0.009894200198846263,,
89604.51532155118,0.010147663757129034,,
89099.32570027567,0.010382232558857198,,
88639.07755515941,0.010598276303006502,,
88221.17242544137,0.010796378981983582,,
87842.87844394206,0.010977293106535575,,
87501.40194692672,0.011141896391470093,,
87193.94800708523,0.011291152377850855,,
86917.76984233587,0.01142607588751685,,
86670.2076216794,0.01154770371347186,,
86448.71757789783,0.011657070562389054,,
86250.89256865736,0.01175518998588905,,
86074.47532414064,0.01184303985286587,,
85917.36562449385,0.011921551813195215,,
85777.62258353153,0.011991604163267916,,
85653.46310726914,0.012054017530121003,,
85543.25746493805,0.012109552827474258,,
85445.52277206314,0.01215891099189229,,
85358.91504941053,0.012202734070689827,,
85282.22039669256,0.012241607298755765,,
85214.34570733632,0.012276061864225267,,
85154.30925199408,0.012306578120570988,,
85101.23137957344,0.012333589053520664,,
117215.15608242397,0.0014024816604389476,,
116293.09997429534,0.0015675289316269573,,
115334.26791270671,0.001748745807259819,,
114339.90494485947,0.001946976776071557,,
113311.71605331777,0.0021629452884442185,,
112251.91520163503,0.00239721351914037,,
111163.26591079813,0.0026501397471423685,,
110049.10893566837,0.002921835111300093,,
108913.37260575984,0.003212122040599172,,
107760.56178794525,0.0035204971407856033,,
106595.72226799533,0.00384610166487721,,
105424.37864626484,0.004187702814759975,,
104252.44554714466,0.004543688930988634,,
103086.11393373439,0.004912081066990292,,
101931.71642093857,0.00529056249423461,,
100795.57746369415,0.005676526388847736,,
99683.8559210223,0.00606714041816277,,
98602.38853619309,0.006459425351498678,,
97556.54316613403,0.006850343376825047,,
96551.09006195464,0.007236890731009953,,
95590.09818722896,0.00761618872253526,,
94676.86160128971,0.007985567337382683,,
93813.85857012837,0.008342636363009855,,
93002.74357886062,0.008685340228583065,,
92244.37009303823,0.009011994348718886,,
91538.84000040658,0.009321302441019311,,
90885.57431562748,0.009612355840562359,,
90283.39902957772,0.009884617082290548,,
89730.63989677666,0.010137890861198809,,
89225.22039134082,0.010372285884704416,,
88764.7578754835,0.010588171141062554,,
88346.65405748073,0.010786129806292618,,
87968.17693409191,0.01096691350444978,,
87626.53245808397,0.011131399023881034,,
87318.92513020405,0.01128054896530295,,
87042.60745819315,0.011415377217215196,,
86794.9188069399,0.011536919662673341,,
86573.31454883044,0.011646210134194228,,
86375.38665491974,0.011744261353650991,,
86198.87696670022,0.011832050410306206,,
86041.68439270914,0.011910508227848985,,
85901.8672057917,0.011980512431133723,,
85777.64151132983,0.012042883030128893,,
85667.3768249124,0.012098380374572337,,
85569.58955902811,0.012147704887984018,,
85482.93508378092,0.012191498152823103,,
85406.19890053212,0.01223034498431903,,
85338.28735553633,0.012264776192854772,,
85278.21822159317,0.012295271792799366,,
85225.11139677998,0.01232226446616937,,


==> csv/csv/reachable_set_hull.csv <==
x_hull,y_hull,x_norm,y_norm
1.45087943778871,0.314761186470118,1.45087943778871,0.314761186470118
1.60784542643157,0.311641612358085,1.60784542643157,0.311641612358085
2.04976900559755,0.302924688208277,2.04976900559755,0.302924688208277
2.70281247763702,0.290224819392591,2.70281247763702,0.290224819392591
3.47722003720216,0.275452447732355,3.47722003720216,0.275452447732355
4.29301343583485,0.260238455436172,4.29301343583485,0.260238455436172
5.0923469603819,0.245688578959264,5.0923469603819,0.245688578959264
5.84021772205382,0.232405567406184,5.84021772205382,0.232405567406184
6.51952804056663,0.220625054150979,6.51952804056663,0.220625054150979
7.12511247846132,0.210357901843469,7.12511247846132,0.210357901843469
7.65882155092404,0.201497356561879,7.65882155092404,0.201497356561879
8.12611686542918,0.193887217395582,8.12611686542918,0.193887217395582
8.53395132430135,0.18736038905603,8.53395132430135,0.18736038905603
8.88955587322035,0.181758346676725,8.88955587322035,0.181758346676725
9.19980463852961,0.176939472325438,9.19980463852961,0.176939472325438
9.47092503300459,0.172781399634995,9.47092503300459,0.172781399634995
9.7084022208494,0.169180398878321,9.7084022208494,0.169180398878321
9.91698635859956,0.166049483655447,9.91698635859956,0.166049483655447
10.1007492880213,0.163316119411314,10.1007492880213,0.163316119411314
10.263160844788,0.160919963470287,10.263160844788,0.160919963470287
10.4071688530792,0.158810823409047,10.4071688530792,0.158810823409047
10.5352748735857,0.156946895336236,10.5352748735857,0.156946895336236
10.6496022411064,0.155293282848731,10.6496022411064,0.155293282848731
10.7519553364116,0.153820770832833,10.7519553364116,0.153820770832833
10.8438702673161,0.152504819192932,10.8438702673161,0.152504819192932
10.9266577046731,0.151324740979446,10.9266577046731,0.151324740979446
11.0014388308078,0.150263032513387,11.0014388308078,0.150263032513387
11.0691753830179,0.149304827539079,11.0691753830179,0.149304827539079
11.1306947089989,0.148437452001847,11.1306947089989,0.148437452001847
11.1867106480678,0.147650060230134,11.1867106480678,0.147650060230134
11.2378409393176,0.146933336913234,11.2378409393176,0.146933336913234
11.2846217497432,0.146279252277645,11.2846217497432,0.146279252277645
11.3275198181002,0.145680860341091,11.3275198181002,0.145680860341091
11.3669426258909,0.14513213211244,11.3669426258909,0.14513213211244
11.4032469348601,0.144627817219631,11.4032469348601,0.144627817219631
11.4367459711126,0.144163328720515,11.4367459711126,0.144163328720515
11.4677154855879,0.143734646883048,11.4677154855879,0.143734646883048
11.496398880345,0.143338238532754,11.496398880345,0.143338238532754
11.5230115563366,0.14297098921861,11.5230115563366,0.14297098921861
11.5477446108135,0.142630145969184,11.5477446108135,0.142630145969184
11.5707679903463,0.142313268825396,11.5707679903463,0.142313268825396
11.5922331867489,0.142018189673369,11.5922331867489,0.142018189673369
11.6122755483721,0.141742977167066,11.6122755483721,0.141742977167066
11.6310162669355,0.141485906748782,11.6310162669355,0.141485906748782
11.6485640897829,0.141245434949819,11.6485640897829,0.141245434949819
11.6650167993278,0.141020177296558,11.6650167993278,0.141020177296558
11.6804624945078,0.140808889262519,11.6804624945078,0.140808889262519
11.6949807034609,0.140610449801371,11.6949807034609,0.140610449801371
11.7086433519571,0.140423847073896,11.7086433519571,0.140423847073896
11.7215156082424,0.140248166043895,11.7215156082424,0.140248166043895
8.522511139678,1.23222644661694,8.522511139678,1.23222644661694
0.773733494954464,2.03937410183229,0.773733494954464,2.03937410183229
0.774573179785844,2.03583587345171,0.774573179785844,2.03583587345171
0.775523748326165,2.0318353758633,0.775523748326165,2.0318353758633
0.776599444428932,2.02731463030265,0.776599444428932,2.02731463030265
0.777816229616392,2.02220906287207,0.777816229616392,2.02220906287207
0.779191958813371,2.01644694422568,0.779191958813371,2.01644694422568
0.780746565122503,2.00994883710739,0.780746565122503,2.00994883710739
0.782502251303816,2.00262707184519,0.782502251303816,2.00262707184519
0.784483684554437,1.9943852760814,0.784483684554437,1.9943852760814
0.786718189885374,1.98511799229874,0.786718189885374,1.98511799229874
0.789235935815505,1.97471042491213,0.789235935815505,1.97471042491213
0.79207010424495,1.96303836791369,0.79207010424495,1.96303836791369
0.795257034254467,1.94996837370979,0.795257034254467,1.94996837370979
0.798836327210036,1.93535823342889,0.798836327210036,1.93535823342889
0.802850898075755,1.91905784782422,0.802850898075755,1.91905784782422
0.807346955315881,1.90091057444831,0.807346955315881,1.90091057444831
0.812373889509129,1.88075513972196,0.812373889509129,1.88075513972196
0.817984049044445,1.85842820158251,0.817984049044445,1.85842820158251
0.824232380451822,1.8337676372727,0.824232380451822,1.8337676372727
0.831175911565515,1.80661660901669,0.831175911565515,1.80661660901669
0.838873058294139,1.77682842529884,0.838873058294139,1.77682842529884
0.847382741016333,1.74427216560587,0.847382741016333,1.74427216560587
0.856763304827277,1.7088389711171,0.856763304827277,1.7088389711171
0.86707124949447,1.67044882448456,0.86707124949447,1.67044882448456
0.878359789839675,1.62905755270468,0.878359789839675,1.62905755270468
0.890677284772326,1.58466369553701,0.890677284772326,1.58466369553701
0.904065592039529,1.53731479886407,0.904065592039529,1.53731479886407
0.918558423872794,1.48711263139026,0.918558423872794,1.48711263139026
0.934179793444739,1.43421679918873,0.934179793444739,1.43421679918873
0.950942650376281,1.37884625964958,0.950942650376281,1.37884625964958
0.968847802632491,1.32127832415136,0.968847802632491,1.32127832415136
0.987883210231217,1.2618448894027,0.987883210231217,1.2618448894027
1.00802371259389,1.20092584279164,1.00802371259389,1.20092584279164
1.02923121838614,1.13893982822717,1.02923121838614,1.13893982822717
1.05145534756102,1.07633280671845,1.05145534756102,1.07633280671845
1.07463447614245,1.01356506602174,1.07463447614245,1.01356506602174
1.09869710069274,0.951097492365756,1.09869710069274,0.951097492365756
1.12356341696203,0.889377989008017,1.12356341696203,0.889377989008017
1.14914699909781,0.828828899333549,1.14914699909781,0.828828899333549
1.17535647218535,0.769836171590651,1.17535647218535,0.769836171590651
1.2020970899408,0.712740808856424,1.2020970899408,0.712740808856424
1.22927215592988,0.657832913078539,1.22927215592988,0.657832913078539
1.25678425601487,0.605348391391367,1.25678425601487,0.605348391391367
1.28453629653638,0.555468178000956,1.28453629653638,0.555468178000956
1.31243236361134,0.508319658675099,1.31243236361134,0.508319658675099
1.3403784322046,0.463979878328704,1.3403784322046,0.463979878328704
1.3682829590931,0.422480065654603,1.3682829590931,0.422480065654603
1.39605739310646,0.383811013715619,1.39605739310646,0.383811013715619
1.42361663074363,0.347928898750619,1.42361663074363,0.347928898750619
1.45087943778871,0.314761186470118,1.45087943778871,0.314761186470118


==> csv/csv/ref_data_norm.csv <==
x_ref_norm,y_ref_norm
3.0758543015232,0.503451364224561
2.65594400163048,0.893303827495097
2.38532177018935,1.2274801466661
2.18356109367378,1.52216121011848
2.02256081418012,1.78610178916977
5.77121680005092,0.417299134911988
5.10514221327207,0.758427410327392
4.65935457896354,1.0588783888807
4.31935750308333,1.32962091243853
4.04316629706087,1.57664017040256
7.74798640197127,0.358936003749904
6.96903078619317,0.663076032953865
6.43158342960066,0.935817897302878
6.01421207404551,1.18508695573926
5.67074172110464,1.41533490332533
9.2912915828356,0.316359112471202
8.46202984373756,0.591473260236168
7.87548437924158,0.84151147319002
7.4128606555807,1.0723795979283
7.02793910706139,1.28752301042502
10.5471833512336,0.28372744343032
9.69984306602301,0.535385544411379
9.08826414449361,0.766538490016889
8.59936676975537,0.981676591823432
8.18860937933028,1.18352465968068
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> csv/csv/robustness_tests_delays.csv <==
tau,mean_cost_output_only
0.0,0.02559287863171529
1.0,0.026019152462065508
2.0,0.02650185566426117
3.0,0.027013910502608877
4.0,0.02757280691677924
5.0,0.028103624469043912
6.0,0.028676900857136887
7.0,0.02920863307957758
8.0,0.029815488190711927
9.0,0.03029984365750266
10.0,0.03086911094162001
11.0,0.031437536385543044
12.0,0.03216515673099579
13.0,0.0327099894107895
14.0,0.03327264931769651
15.0,0.033797286939776565
16.0,0.03450144780584532
17.0,0.035116208018726086
18.0,0.03582095336716008
19.0,0.03660802480221109
20.0,0.03737015920416279
21.0,0.03805729425044078
22.0,0.03892269369857378
23.0,0.03963203982818908
24.0,0.04046973195312364
25.0,0.0413361110544278
26.0,0.042039149410816906
27.0,0.042967202539028866
28.0,0.043966667471460566
29.0,0.046482718473465294
30.0,0.046337595329580206


==> csv/csv/robustness_tests_noise.csv <==
noise_std,median_costs_output_only,mean_costs_output_only,cost_std_output_only
0.0,0.025520238772470127,0.02552299991198632,0.0004544996378110273
0.01,0.026107827999438962,0.027206038694611384,0.00359743106933755
0.02,0.02709402627992747,0.02939816853606006,0.007409720506886181
0.03,0.028476484208002514,0.037427210359237476,0.024733055683371877
0.04,0.029038805122646144,0.05121938720221997,0.04340004320624082
0.05,0.0311307217467217,0.05405893584044521,0.05005342588895595
0.06,0.031395394976377236,0.04588284184223271,0.03029996614300344
0.07,0.03363720951994283,0.045044442706126106,0.028437195408317337
0.08,0.03750561553432392,0.04699399530255037,0.02311500808315113
0.09,0.03602880029836926,0.04009628542313852,0.008814428378921109
0.1,0.03922922689872986,0.04368108568547792,0.014063897095966284
0.11,0.042358620873578876,0.042571198501378714,0.005281224472781114
0.12,0.04308248488100202,0.04988985238461782,0.01768041146156129
0.13,0.043434804803354696,0.053187558123656144,0.026901885851605693
0.14,0.045188040616444186,0.05666874396269937,0.025873388278938047
0.15,0.04545387684333674,0.05133799885118234,0.014397351087015085
0.16,0.048964794493661236,0.06682123122095396,0.03679874037643167
0.17,0.04843062170018417,0.050064069675701275,0.007209969615938693
0.18,0.053386974726761106,0.06304010107131333,0.023429337294045213
0.19,0.056543105157978786,0.059196492374768594,0.01512301669387061
0.2,0.0573050819231412,0.07400243085417407,0.04762929321960854


==> csv/csv/robustness_tests_parameter_estimation_errors.csv <==
max_pct_variation,mean_cost_output_only
0.25,0.025268508863304385
0.25,0.025330573293752497
0.25,0.025387857624488395
0.25,0.025475135651646056
0.25,0.025553013564296595
0.25,0.025589777110790274
0.25,0.025637818461202805
0.25,0.025707666456654538
0.25,0.02583737008232661
0.25,0.025849272484478637
0.25,0.02593982189628907
0.25,0.02525022094836259
0.25,0.025297202418152115
0.25,0.025383046753747748
0.25,0.02544025575747193
0.25,0.025532999087790734
0.25,0.02560329677889789
0.25,0.025610746569539745
0.25,0.025674659750282543
0.25,0.025743267292306596
0.25,0.02580194645435673
0.25,0.02585900019923491
0.25,0.025183384298127977
0.25,0.02525713392465252
0.25,0.025376770100940863
0.25,0.025431569588158575
0.25,0.025516045667972796
0.25,0.025543564997533633
0.25,0.025597410599373472
0.25,0.025643568200557715
0.25,0.025684623145383015
0.25,0.025736651367508627
0.25,0.025801735623162302
0.25,0.02515708219612922
0.25,0.025247361089737227
0.25,0.02533585733645105
0.25,0.025423942249039294
0.25,0.025482703981564984
0.25,0.025521427614421107
0.25,0.02558258520349171
0.25,0.025607587994023337
0.25,0.025674103607266803
0.25,0.025700449310866003
0.25,0.025791166544909597
0.25,0.025165737032941046
0.25,0.025226646779938668
0.25,0.025300155570422533
0.25,0.02540413202638034
0.25,0.02547557650676199
0.25,0.02550638447107962
0.25,0.025588562435961127
0.25,0.02562736017060466
0.25,0.02567623481895068
0.25,0.02575278381334968
0.25,0.025783270548261947
0.25,0.025155513153925183
0.25,0.025238742915758103
0.25,0.025313773644814918
0.25,0.025389434938705543
0.25,0.02546097639217686
0.25,0.0254935059911058
0.25,0.025570160455848395
0.25,0.025633025830292873
0.25,0.025699806666393873
0.25,0.025732142808212104
0.25,0.025768164267511807
0.25,0.02513826685830684
0.25,0.025213406806266825
0.25,0.025295471931804626
0.25,0.025353962546690232
0.25,0.025436154842106384
0.25,0.025486463051046227
0.25,0.02558395814597865
0.25,0.025634241041256983
0.25,0.025722976671316115
0.25,0.025761186438013537
0.25,0.02578207700889656
0.25,0.025157486991869246
0.25,0.025197945669109035
0.25,0.025259676128085714
0.25,0.025344900984396627
0.25,0.02543440162257074
0.25,0.025515001744222977
0.25,0.025573162239530763
0.25,0.025684971182637035
0.25,0.02572710701926779
0.25,0.025802613403424938
0.25,0.025792653185631776
0.25,0.02514211645985035
0.25,0.025197248874769436
0.25,0.025261420019344977
0.25,0.025346422786186987
0.25,0.025437397095305406
0.25,0.025523645732556357
0.25,0.02561379504172356
0.25,0.02569298130474048
0.25,0.025737398985550674
0.25,0.025805917033051875
0.25,0.02582313560002711
0.25,0.025164652038795504
0.25,0.025213751132500066
0.25,0.025281650921184104
0.25,0.025376315971082204
0.25,0.025462998037386674
0.25,0.025537343441029065
0.25,0.025637304846252262
0.25,0.025724352445854665
0.25,0.025775434226019255
0.25,0.025841123117817947
0.25,0.025849897142898964
0.25,0.02523101846063229
0.25,0.025244362354874563
0.25,0.02531809278885738
0.25,0.025402070534165967
0.25,0.02550246971579819
0.25,0.025560547110756462
0.25,0.02568243677115786
0.25,0.02579121610325757
0.25,0.025842817183233967
0.25,0.02588389723491189
0.25,0.025903606802737813
0.25,0.025227460994644662
0.25,0.02528122625197697
0.25,0.025384362788961896
0.25,0.025452110460478607
0.25,0.025550600459079895
0.25,0.025606137646766183
0.25,0.025628761426843817
0.25,0.02568581698957491
0.25,0.025754676038887078
0.25,0.02579640052613811
0.25,0.02587147869283819
0.25,0.025198931866590103
0.2,0.02526546519932257
0.2,0.025357694058359203
0.2,0.025444987096009765
0.2,0.025537423535922487
0.2,0.02557006755279997
0.2,0.025610601368154084
0.2,0.02568859224259409
0.2,0.025710088398782176
0.2,0.025754382167491627
0.2499999999999999,0.025806440012185638
0.25,0.02517782014232057
0.2,0.025237216408540708
0.2,0.025341275677894588
0.2,0.02543117229610852
0.2,0.025504317972177285
0.2,0.025511631883933048
0.2,0.02556603170506604
0.2,0.025613634896596897
0.2,0.025659828337545834
0.2,0.02572689407930559
0.2499999999999999,0.025752808235291066
0.25,0.02514983105619177
0.2,0.02527364094390413
0.2,0.025351322529920096
0.2,0.02538868210281261
0.2,0.02546663727628378
0.2,0.02549170255494743
0.2,0.025567261767852133
0.2,0.025608252297926383
0.2,0.025668045161800355
0.2,0.02572570404252182
0.2499999999999999,0.02575523039247163
0.25,0.02513882272533433
0.2,0.02519686033182946
0.2,0.025292067016839268
0.2,0.025335847731726976
0.2,0.025455410769198692
0.2,0.025477577210085856
0.2,0.025547398709669024
0.2,0.02561192465813853
0.2,0.02565052742664119
0.2,0.025712848241279902
0.2499999999999999,0.025777047679811673
0.25,0.02513084196080297
0.2,0.025182507366597377
0.2,0.02526077491089648
0.2,0.02533117425151673
0.2,0.02542719661432193
0.2,0.025501914322166596
0.2,0.02554468458629335
0.2,0.02561630216867591
0.2,0.025680001181338858
0.2,0.025732782436592314
0.2499999999999999,0.02577679925725853
0.25,0.025110415812211816
0.2,0.0251670521421247
0.2,0.025243751758287355
0.2,0.025293671995322457
0.2,0.025387905037660818
0.2,0.025477600369813648
0.2,0.025534085660433723
0.2,0.025612421227021495
0.2,0.025676988563584927
0.2,0.025740073442957128
0.2499999999999999,0.0258143494821287
0.25,0.025119899640480142
0.2,0.025192154316710843
0.2,0.025261633440597394
0.2,0.025300912336318787
0.2,0.025383786496619244
0.2,0.025467901813139897
0.2,0.025540351804463943
0.2,0.025637385618547368
0.2,0.02568934893629264
0.2,0.025745573527860284
0.2499999999999999,0.02579943854349571
0.25,0.02513245205759662
0.2,0.025204366938374908
0.2,0.025246403294664422
0.2,0.025327605178734433
0.2,0.025407161150580837
0.2,0.025508029996096068
0.2,0.025588433736021706
0.2,0.02564722659619705
0.2,0.025726639689812352
0.2,0.025774222474820068
0.2499999999999999,0.025845556422405807
0.25,0.025179669317411578
0.2,0.0252304664882992
0.2,0.025274182885143732
0.2,0.02535498444455027
0.2,0.025443751084526393
0.2,0.025538955837625044
0.2,0.025641848394535365
0.2,0.02571241927674187
0.2,0.025781371660982818
0.2,0.025842493491207045
0.2499999999999999,0.025864410183070438
0.25,0.0252220514898671
0.2499999999999999,0.02527578465975942
0.2499999999999999,0.025329100983761114
0.2499999999999999,0.025405293872780517
0.2499999999999999,0.025477020338517967
0.2499999999999999,0.025577785052025424
0.2499999999999999,0.025704007579924634
0.2499999999999999,0.025783528646078812
0.2499999999999999,0.0258465497593356
0.2499999999999999,0.025902879753100946
0.2499999999999999,0.025941286784645294
0.25,0.025199458176236592
0.25,0.02526748930983342
0.25,0.025336032575964316
0.25,0.02541508609581967
0.25,0.025545280415834613
0.25,0.025577388138148343
0.25,0.02560736178007049
0.25,0.025672951528943735
0.25,0.025734500972991143
0.25,0.0257523197515572
0.25,0.02584988136148259
0.25,0.025170312353174573
0.2,0.0252112199547087
0.2,0.025356175121498473
0.2,0.02543298800124787
0.2,0.025510654449959966
0.2,0.02554888812324567
0.2,0.025560484544943265
0.2,0.02561292579822757
0.2,0.025682259106709716
0.2,0.02575286356099645
0.2499999999999999,0.025811824699695105
0.25,0.025135332349473672
0.2,0.02522592802069561
0.15000000000000002,0.02535342936043326
0.15000000000000002,0.025405261694205556
0.15000000000000002,0.025489467094599455
0.15000000000000002,0.025523071504934224
0.15000000000000002,0.025578158848352725
0.15000000000000002,0.025636137763161378
0.15000000000000002,0.025689214467831747
0.1999999999999999,0.025729326600435445
0.2499999999999999,0.02575293712245329
0.25,0.025104182916492378
0.2,0.025191301447902544
0.15000000000000002,0.02531666806046541
0.15000000000000002,0.02535085265466492
0.15000000000000002,0.02543531495732305
0.15000000000000002,0.02550105722111979
0.15000000000000002,0.025535012203412703
0.15000000000000002,0.025570210711279403
0.15000000000000002,0.02563908740458939
0.1999999999999999,0.02571249257704439
0.2499999999999999,0.025775905792306465
0.25,0.02511854381758563
0.2,0.025185150904707503
0.15000000000000002,0.025247169228731988
0.15000000000000002,0.025295964880545207
0.15000000000000002,0.025391624223578463
0.15000000000000002,0.025484981275707835
0.15000000000000002,0.025534576853607552
0.15000000000000002,0.025601207271875794
0.15000000000000002,0.025635593967342895
0.1999999999999999,0.025698990484393676
0.2499999999999999,0.02581361468972962
0.25,0.025121709769472176
0.2,0.02518472396085206
0.15000000000000002,0.02523566648461095
0.15000000000000002,0.025300034182498026
0.15000000000000002,0.025361220767642162
0.15000000000000002,0.02545982491545227
0.15000000000000002,0.025531832900392838
0.15000000000000002,0.02559714368641675
0.15000000000000002,0.025636291501111755
0.1999999999999999,0.02575368730533042
0.2499999999999999,0.02581223939914322
0.25,0.025115638875043752
0.2,0.02518542513508578
0.15000000000000002,0.025272338882252172
0.15000000000000002,0.0253236504309898
0.15000000000000002,0.025394152650520568
0.15000000000000002,0.025488063109651137
0.15000000000000002,0.025561012683377068
0.15000000000000002,0.025612632908110555
0.15000000000000002,0.025678882229338187
0.1999999999999999,0.025788308464623814
0.2499999999999999,0.025851082403595224
0.25,0.025135523919111037
0.2,0.025206383188437865
0.15000000000000002,0.025288321073677452
0.15000000000000002,0.025380594492407878
0.15000000000000002,0.025413079395575754
0.15000000000000002,0.025507733643349545
0.15000000000000002,0.025597588861189076
0.15000000000000002,0.025652465312142814
0.15000000000000002,0.025714645280748738
0.1999999999999999,0.025823262697520173
0.2499999999999999,0.025851436637972687
0.25,0.025191245584741236
0.2,0.025253569616748014
0.15000000000000002,0.025321197778303387
0.15000000000000002,0.02538299656168076
0.15000000000000002,0.02546225622758228
0.15000000000000002,0.025548463394170492
0.15000000000000002,0.025656628722111566
0.15000000000000002,0.025721907872271858
0.15000000000000002,0.02577083188991634
0.1999999999999999,0.025848235673942344
0.2499999999999999,0.025906359075978026
0.25,0.025223963174018184
0.2,0.025278041390738294
0.1999999999999999,0.02536101105336359
0.1999999999999999,0.025439376546190093
0.1999999999999999,0.02553536824260129
0.1999999999999999,0.025640149818774674
0.1999999999999999,0.025716026413909104
0.1999999999999999,0.02579482928029635
0.1999999999999999,0.02587297636280019
0.1999999999999999,0.025927518293727747
0.2499999999999999,0.025982835827319528
0.25,0.025293894875334896
0.2499999999999999,0.025337778569589752
0.2499999999999999,0.02542694935788021
0.2499999999999999,0.025496827374540617
0.2499999999999999,0.02561647245523718
0.2499999999999999,0.025708698682285952
0.2499999999999999,0.02578947653111805
0.2499999999999999,0.025889345624721734
0.2499999999999999,0.025941761432482786
0.2499999999999999,0.025991395281052668
0.2499999999999999,0.026035439780540313
0.25,0.025165848659996534
0.25,0.025220099515396575
0.25,0.025307923378213935
0.25,0.02544407929650645
0.25,0.025550225069129212
0.25,0.025572426380026755
0.25,0.025565197445646316
0.25,0.025605717956166448
0.25,0.025664389158231916
0.25,0.025739165621720326
0.25,0.025816456030128915
0.25,0.025122900927331764
0.2,0.025196313215915245
0.2,0.02532522224835805
0.2,0.025419428464957684
0.2,0.025515779784902527
0.2,0.025570155724924836
0.2,0.02559410886109627
0.2,0.025615072315632804
0.2,0.025671834570883956
0.2,0.025762351228091077
0.2499999999999999,0.025816769330584702
0.25,0.025101066200862106
0.2,0.02516332191646762
0.15000000000000002,0.02528076186210006
0.15000000000000002,0.025358102121964918
0.15000000000000002,0.025433289705602526
0.15000000000000002,0.0255267191528933
0.15000000000000002,0.025551194970664725
0.15000000000000002,0.02559855317250837
0.15000000000000002,0.025670987929072894
0.1999999999999999,0.0257726304897598
0.2499999999999999,0.025836101629504102
0.25,0.025097046695711556
0.2,0.025179111205429358
0.15000000000000002,0.02524190996175589
0.10000000000000003,0.025310583942391537
0.10000000000000003,0.02537401004449984
0.10000000000000003,0.025467249491269803
0.10000000000000003,0.025519254743436744
0.10000000000000003,0.025596920542982685
0.1499999999999999,0.025638475587927295
0.1999999999999999,0.02574604518806106
0.2499999999999999,0.025815375051052355
0.25,0.025092861230802413
0.2,0.025190005712330463
0.15000000000000002,0.025229840751499796
0.10000000000000003,0.025303444746360322
0.10000000000000003,0.02538381417191367
0.10000000000000003,0.025463330221181125
0.10000000000000003,0.02552678085112274
0.10000000000000003,0.025603917667390615
0.1499999999999999,0.025654435808897966
0.1999999999999999,0.025762012799954395
0.2499999999999999,0.02582376005956493
0.25,0.025123552545972476
0.2,0.025180909146387237
0.15000000000000002,0.02525604216317447
0.10000000000000003,0.025313133991212756
0.10000000000000003,0.025393285830051678
0.10000000000000003,0.025463153616260756
0.10000000000000003,0.025534408462297056
0.10000000000000003,0.025611993171665876
0.1499999999999999,0.025688864405668154
0.1999999999999999,0.025810340211925867
0.2499999999999999,0.025831317081852902
0.25,0.025141036206878527
0.2,0.025232089519555204
0.15000000000000002,0.0252769736530718
0.10000000000000003,0.02534602860585493
0.10000000000000003,0.025422281929387825
0.10000000000000003,0.025476682107976073
0.10000000000000003,0.025595765301194714
0.10000000000000003,0.02567402302123235
0.1499999999999999,0.025724992010681944
0.1999999999999999,0.02582099688376993
0.2499999999999999,0.025885843617376104
0.25,0.025180045373951167
0.2,0.02526271510925266
0.15000000000000002,0.02534945371258129
0.10000000000000003,0.025378359113688197
0.10000000000000003,0.025471251981163796
0.10000000000000003,0.025582520897383786
0.10000000000000003,0.025679837678573767
0.10000000000000003,0.025739825134254976
0.1499999999999999,0.025783309029027066
0.1999999999999999,0.02587399409919382
0.2499999999999999,0.025944459954625087
0.25,0.025235940578930374
0.2,0.02533085770285106
0.15000000000000002,0.025406112471990247
0.1499999999999999,0.025451097226853264
0.1499999999999999,0.025572083346776565
0.1499999999999999,0.025660815718986464
0.1499999999999999,0.0257513677284059
0.1499999999999999,0.025816041636513555
0.1499999999999999,0.02586763540857933
0.1999999999999999,0.025933225137322595
0.2499999999999999,0.02603497308018425
0.25,0.02532620815870834
0.2,0.02541829038896168
0.1999999999999999,0.025481114199742427
0.1999999999999999,0.02555970408675231
0.1999999999999999,0.025654111545357936
0.1999999999999999,0.0257375375495819
0.1999999999999999,0.02582631888575014
0.1999999999999999,0.025896688594566092
0.1999999999999999,0.02593707783117979
0.1999999999999999,0.026023645556733102
0.2499999999999999,0.02611135244046576
0.25,0.025418765648454418
0.2499999999999999,0.02550858785101999
0.2499999999999999,0.02556984506019748
0.2499999999999999,0.02563668062944618
0.2499999999999999,0.02572540148000091
0.2499999999999999,0.025825900527106812
0.2499999999999999,0.02588693319845321
0.2499999999999999,0.02597130295622601
0.2499999999999999,0.026045843571764017
0.2499999999999999,0.026121128526170927
0.2499999999999999,0.026205656865995935
0.25,0.025106736865160233
0.25,0.025234699952264465
0.25,0.02533770793731088
0.25,0.025445153871336956
0.25,0.025544371206156633
0.25,0.02560487979230912
0.25,0.025565570674077814
0.25,0.025633512551762373
0.25,0.025695331262313124
0.25,0.02572532621315697
0.25,0.025808554540487916
0.25,0.02506446382051097
0.2,0.02515974299874307
0.2,0.025289679127131644
0.2,0.02541106752889027
0.2,0.025480717347539646
0.2,0.025556472887026005
0.2,0.02557310128551638
0.2,0.025663727848622496
0.2,0.02568881741842815
0.2,0.025770922787585922
0.2499999999999999,0.025875516098392816
0.25,0.02508891846275025
0.2,0.025113618418066315
0.15000000000000002,0.025248195481709073
0.15000000000000002,0.02533385932411263
0.15000000000000002,0.02542624304162799
0.15000000000000002,0.025508724695127792
0.15000000000000002,0.025554121924901804
0.15000000000000002,0.02563312025484565
0.15000000000000002,0.02565609602370797
0.1999999999999999,0.0257519201285588
0.2499999999999999,0.025842714748540486
0.25,0.025116304759351546
0.2,0.025168833235259234
0.15000000000000002,0.025240943254553335
0.10000000000000003,0.025316662155619337
0.10000000000000003,0.025405317447152444
0.10000000000000003,0.025489877739857825
0.10000000000000003,0.025562933432728165
0.10000000000000003,0.02562221715128067
0.1499999999999999,0.025677349257579106
0.1999999999999999,0.025769163365948998
0.2499999999999999,0.025856808347360732
0.25,0.02511041001872697
0.2,0.02518730948390062
0.15000000000000002,0.02525486850762199
0.10000000000000003,0.025324319926349505
0.050000000000000044,0.025414189902437108
0.050000000000000044,0.025498319694003763
0.050000000000000044,0.02555751040542551
0.09999999999999992,0.025620736442250065
0.1499999999999999,0.025731288334430485
0.1999999999999999,0.02578625936121266
0.2499999999999999,0.025864650256486564
0.25,0.0251420701823866
0.2,0.025214205141525604
0.15000000000000002,0.025292780805322396
0.10000000000000003,0.025342884536730104
0.050000000000000044,0.02542950550049141
0.050000000000000044,0.02550461513067753
0.050000000000000044,0.025579539035574184
0.09999999999999992,0.02566765531006093
0.1499999999999999,0.02575894502846492
0.1999999999999999,0.02582690398225221
0.2499999999999999,0.025889007490163138
0.25,0.025183928659163496
0.2,0.025266641377894684
0.15000000000000002,0.02535305235758589
0.10000000000000003,0.025402614703267132
0.050000000000000044,0.025509421391539333
0.050000000000000044,0.025576698250574202
0.050000000000000044,0.025649952466693545
0.09999999999999992,0.025753570147732083
0.1499999999999999,0.025818431462546983
0.1999999999999999,0.02589569014342205
0.2499999999999999,0.02597452516671943
0.25,0.025245762687614293
0.2,0.025348756285320365
0.15000000000000002,0.025419672908325787
0.10000000000000003,0.025480512736150394
0.09999999999999992,0.025583514783828233
0.09999999999999992,0.025676778369579413
0.09999999999999992,0.02575477868420106
0.09999999999999992,0.025845730499289052
0.1499999999999999,0.02592725145525307
0.1999999999999999,0.025955562435993045
0.2499999999999999,0.0260381694009681
0.25,0.025345637818903758
0.2,0.025420178680190076
0.15000000000000002,0.02551134176049819
0.1499999999999999,0.02560270944054104
0.1499999999999999,0.025686287931124454
0.1499999999999999,0.025762823600544684
0.1499999999999999,0.025838931634335576
0.1499999999999999,0.025916334302894143
0.1499999999999999,0.025969419017460554
0.1999999999999999,0.026065142853302806
0.2499999999999999,0.026157851750951863
0.25,0.025434519292175613
0.2,0.025526269664949468
0.1999999999999999,0.02560375352573826
0.1999999999999999,0.02570006978115017
0.1999999999999999,0.025770078662706836
0.1999999999999999,0.025886998266521775
0.1999999999999999,0.0259657271175459
0.1999999999999999,0.026027965880476227
0.1999999999999999,0.026104260092789412
0.1999999999999999,0.026171781335865604
0.2499999999999999,0.0262929259272722
0.25,0.02553639843696907
0.2499999999999999,0.02560732636779828
0.2499999999999999,0.025695596454694783
0.2499999999999999,0.025806823748200775
0.2499999999999999,0.025878818979352812
0.2499999999999999,0.02597303698814541
0.2499999999999999,0.026061138224996352
0.2499999999999999,0.02614040149931139
0.2499999999999999,0.026205416730116025
0.2499999999999999,0.02632886216265229
0.2499999999999999,0.026386016244996764
0.25,0.025076544262475062
0.25,0.02517414015525494
0.25,0.02534736495925154
0.25,0.025431630212165376
0.25,0.025520955538966238
0.25,0.025606138772426967
0.25,0.02560164793380157
0.25,0.02565745605968162
0.25,0.02569677053288417
0.25,0.025770472192346506
0.25,0.025833793972596872
0.25,0.0250474317174525
0.2,0.025131984913989644
0.2,0.02525122309362953
0.2,0.025359978671519682
0.2,0.025445367707453367
0.2,0.025572030877459864
0.2,0.02561176273374262
0.2,0.025662676286791343
0.2,0.025673900296915474
0.2,0.02574943834166203
0.2499999999999999,0.025838246286774346
0.25,0.025071138154059227
0.2,0.025132404928431912
0.15000000000000002,0.02523477338995273
0.15000000000000002,0.025324648248494994
0.15000000000000002,0.02543953263544382
0.15000000000000002,0.025515695449311794
0.15000000000000002,0.025589976123576025
0.15000000000000002,0.025630653131008464
0.15000000000000002,0.02569715917705777
0.1999999999999999,0.025746236181232618
0.2499999999999999,0.025847801142190097
0.25,0.025117712593995856
0.2,0.02515025004739116
0.15000000000000002,0.025258369851366806
0.10000000000000003,0.025336667712116578
0.10000000000000003,0.025438856824498344
0.10000000000000003,0.02553209689539609
0.10000000000000003,0.025554419115189665
0.10000000000000003,0.025640163091877048
0.1499999999999999,0.02574379608601721
0.1999999999999999,0.025782199405614357
0.2499999999999999,0.02585894421448597
0.25,0.02513454434773028
0.2,0.025196296862467986
0.15000000000000002,0.025274170993855375
0.10000000000000003,0.02536962189725189
0.050000000000000044,0.02545712342535286
0.050000000000000044,0.02552321049020008
0.050000000000000044,0.02557963827636327
0.09999999999999992,0.025687222398706747
0.1499999999999999,0.025755628232318563
0.1999999999999999,0.02582588241193088
0.2499999999999999,0.02591299017291612
0.25,0.025156688593126354
0.2,0.025251059958546533
0.15000000000000002,0.025335596259493384
0.10000000000000003,0.025418412312836945
0.050000000000000044,0.02551293756424159
5.551115123125783e-17,0.02559287863171529
0.04999999999999993,0.02566282801159024
0.09999999999999992,0.02574675503346529
0.1499999999999999,0.025812056715836952
0.1999999999999999,0.025897476213056554
0.2499999999999999,0.025975092026167598
0.25,0.025246626136876334
0.2,0.025373194490668896
0.15000000000000002,0.025417495663565864
0.10000000000000003,0.025504913755437997
0.050000000000000044,0.025592945342018857
0.04999999999999993,0.025691320847974083
0.04999999999999993,0.025770130481747734
0.09999999999999992,0.025840274274742326
0.1499999999999999,0.0258949534293929
0.1999999999999999,0.025962677421187838
0.2499999999999999,0.02606781364965685
0.25,0.025347398116160318
0.2,0.025435629405500773
0.15000000000000002,0.025512419790475204
0.10000000000000003,0.02562906708897573
0.09999999999999992,0.025707348428387823
0.09999999999999992,0.02578002743855707
0.09999999999999992,0.02585348336689475
0.09999999999999992,0.025938842072390497
0.1499999999999999,0.025990777560404556
0.1999999999999999,0.026092984058439184
0.2499999999999999,0.026227867354914353
0.25,0.025449481036622288
0.2,0.025522923385370527
0.15000000000000002,0.02561968794884658
0.1499999999999999,0.02569353938004336
0.1499999999999999,0.02580019072261391
0.1499999999999999,0.025908219330811954
0.1499999999999999,0.025973223444275807
0.1499999999999999,0.026022295792141114
0.1499999999999999,0.02613828498157279
0.1999999999999999,0.026234365521125055
0.2499999999999999,0.026355609054488426
0.25,0.025532583739831347
0.2,0.025621589635981382
0.1999999999999999,0.02569426134560364
0.1999999999999999,0.025829378548278367
0.1999999999999999,0.025909648599310983
0.1999999999999999,0.026000996193246865
0.1999999999999999,0.026128360498379143
0.1999999999999999,0.026170425136749546
0.1999999999999999,0.026283535242041176
0.1999999999999999,0.026414620309633884
0.2499999999999999,0.0264541612205854
0.25,0.02566010614035782
0.2499999999999999,0.025749078271337905
0.2499999999999999,0.025824762801965235
0.2499999999999999,0.025986415594650012
0.2499999999999999,0.02601856223017767
0.2499999999999999,0.026144973627027116
0.2499999999999999,0.026250684710680754
0.2499999999999999,0.026348602123704205
0.2499999999999999,0.02645482359793616
0.2499999999999999,0.02650096114572168
0.2499999999999999,0.026556450175112455
0.25,0.025066533964089168
0.25,0.02513079925747414
0.25,0.02530210976406057
0.25,0.025427090250575476
0.25,0.025503182483099924
0.25,0.025616068646264253
0.25,0.025670627461479748
0.25,0.025676622264014872
0.25,0.025721324998854617
0.25,0.025804794489516843
0.25,0.025853353554580173
0.25,0.02505942830147378
0.2,0.025102677700836375
0.2,0.025230679691670258
0.2,0.025370329011570922
0.2,0.02546131085352692
0.2,0.025571697162892558
0.2,0.025648191506907045
0.2,0.025634294685266144
0.2,0.025702399679277253
0.2,0.025770140931448977
0.2499999999999999,0.025877581026829962
0.25,0.025087405406241783
0.2,0.02514387898234307
0.15000000000000002,0.02525958591097405
0.15000000000000002,0.025347847653006825
0.15000000000000002,0.025446588511549243
0.15000000000000002,0.025558449269188762
0.15000000000000002,0.025607115208477964
0.15000000000000002,0.025621276106688816
0.15000000000000002,0.0257446642358034
0.1999999999999999,0.025814184463435766
0.2499999999999999,0.02590671924026914
0.25,0.02509798467520071
0.2,0.025145048968735678
0.15000000000000002,0.025271595019746507
0.10000000000000003,0.025381525011490765
0.10000000000000003,0.025460852861747155
0.10000000000000003,0.025543813225374308
0.10000000000000003,0.025604569869524717
0.10000000000000003,0.02570688832729601
0.1499999999999999,0.025765863385022438
0.1999999999999999,0.025844235889922303
0.2499999999999999,0.02595263165728738
0.25,0.025140294006500682
0.2,0.025206697269978155
0.15000000000000002,0.025320690296853653
0.10000000000000003,0.025440865457442303
0.050000000000000044,0.025515590205258273
0.050000000000000044,0.02559304770530427
0.050000000000000044,0.02566544883242532
0.09999999999999992,0.025747766409931976
0.1499999999999999,0.02582093250846654
0.1999999999999999,0.025901714679044084
0.2499999999999999,0.026000597610101883
0.25,0.025216971926451306
0.2,0.02533247694263915
0.15000000000000002,0.02540181052417865
0.10000000000000003,0.025507073511472824
0.050000000000000044,0.02558567567329169
0.04999999999999993,0.025676502855334914
0.04999999999999993,0.025750793592629946
0.09999999999999992,0.025848160903451402
0.1499999999999999,0.025894294548105445
0.1999999999999999,0.025996338216894007
0.2499999999999999,0.026109110080965992
0.25,0.02532117857790213
0.2,0.025393737064889635
0.15000000000000002,0.025536536488836484
0.10000000000000003,0.02562952413055379
0.050000000000000044,0.025709650993190277
0.04999999999999993,0.025799929780809017
0.04999999999999993,0.025851317847378628
0.09999999999999992,0.02590765072465976
0.1499999999999999,0.026031727126827622
0.1999999999999999,0.026085576115154555
0.2499999999999999,0.026216767094038543
0.25,0.025405536881588378
0.2,0.025485047140147293
0.15000000000000002,0.02558603895072877
0.10000000000000003,0.025679646825717436
0.09999999999999992,0.025780445017466635
0.09999999999999992,0.025891648924924696
0.09999999999999992,0.025976789573154746
0.09999999999999992,0.026035636412991156
0.1499999999999999,0.026150422985821365
0.1999999999999999,0.026234720746567963
0.2499999999999999,0.0263307769452882
0.25,0.025507022240824354
0.2,0.025568560594166203
0.15000000000000002,0.025667449743909485
0.1499999999999999,0.025811875903362095
0.1499999999999999,0.025887903755213743
0.1499999999999999,0.02598377174588137
0.1499999999999999,0.02607302690758833
0.1499999999999999,0.026178355310226678
0.1499999999999999,0.02628737838470793
0.1999999999999999,0.026399396698619567
0.2499999999999999,0.026487594367427918
0.25,0.02563605223197718
0.2,0.025736204176536617
0.1999999999999999,0.02581138217216626
0.1999999999999999,0.025911558600306174
0.1999999999999999,0.026055431341421048
0.1999999999999999,0.02615241605774243
0.1999999999999999,0.026259885399686683
0.1999999999999999,0.026339854301060076
0.1999999999999999,0.026432545199812592
0.1999999999999999,0.026557447458300104
0.2499999999999999,0.026619369327663255
0.25,0.025756509734833136
0.2499999999999999,0.02583233012238125
0.2499999999999999,0.025942918984312748
0.2499999999999999,0.026078187362621512
0.2499999999999999,0.026195844499526104
0.2499999999999999,0.02634100783755961
0.2499999999999999,0.026430783570950026
0.2499999999999999,0.026481907220769332
0.2499999999999999,0.02658469658466173
0.2499999999999999,0.02662721562910465
0.2499999999999999,0.02671129739864513
0.25,0.02503424896552458
0.25,0.02511248272048959
0.25,0.025286263039691313
0.25,0.02539917246498742
0.25,0.025491667581646126
0.25,0.02562351844293105
0.25,0.025666090021981662
0.25,0.02570509349296298
0.25,0.025732538769010237
0.25,0.025828814847850507
0.25,0.02586577716558315
0.25,0.025045363155040527
0.2,0.025126143295018104
0.2,0.025266680512753235
0.2,0.0253754092935983
0.2,0.025487078222888114
0.2,0.02559241800284508
0.2,0.0256378008352832
0.2,0.025642545082413946
0.2,0.0257478571422785
0.2,0.025834118776859955
0.2499999999999999,0.02590861241673319
0.25,0.02510103098051729
0.2,0.02514786715052259
0.15000000000000002,0.025255011635994844
0.15000000000000002,0.025359999545392392
0.15000000000000002,0.02545800684369834
0.15000000000000002,0.025548687193913216
0.15000000000000002,0.025627966179797936
0.15000000000000002,0.025699662463550564
0.15000000000000002,0.02580184537190102
0.1999999999999999,0.025872979235656842
0.2499999999999999,0.025963319829129233
0.25,0.02511501463712922
0.2,0.02518608465836396
0.15000000000000002,0.02529686838025849
0.10000000000000003,0.025425751515215474
0.10000000000000003,0.025498331653905755
0.10000000000000003,0.02557821692751259
0.10000000000000003,0.025643287139898118
0.10000000000000003,0.025743651709329095
0.1499999999999999,0.025876967704357004
0.1999999999999999,0.025927059443167633
0.2499999999999999,0.025999929923758987
0.25,0.025164932262251926
0.2,0.025282972897344068
0.15000000000000002,0.025398728356846343
0.10000000000000003,0.02550035292339221
0.09999999999999992,0.02557858748384163
0.09999999999999992,0.025658011189741443
0.09999999999999992,0.025733098994798902
0.09999999999999992,0.025844067451287332
0.1499999999999999,0.025911605072829476
0.1999999999999999,0.026007095757959633
0.2499999999999999,0.02613106526685992
0.25,0.02530114678762473
0.2,0.025411301926363653
0.15000000000000002,0.025506615686456017
0.10000000000000003,0.02560972924533388
0.09999999999999992,0.025719081890807734
0.09999999999999992,0.02578830915732774
0.09999999999999992,0.025869387252945613
0.09999999999999992,0.025910581328195476
0.1499999999999999,0.026028601563350996
0.1999999999999999,0.026077742616328874
0.2499999999999999,0.02621877561110827
0.25,0.025405166776260563
0.2,0.02548000884042905
0.15000000000000002,0.025574897828554707
0.10000000000000003,0.02572078086919814
0.09999999999999992,0.0257955057814963
0.09999999999999992,0.025900383645234858
0.09999999999999992,0.025985470231001867
0.09999999999999992,0.026042670679138125
0.1499999999999999,0.026173369804396506
0.1999999999999999,0.026178365084106533
0.2499999999999999,0.026372126976064426
0.25,0.02547546902082473
0.2,0.02556552097718094
0.15000000000000002,0.025667204622757636
0.10000000000000003,0.025774282298056936
0.09999999999999992,0.025913377727027734
0.09999999999999992,0.025990976001635704
0.09999999999999992,0.026090621052437982
0.09999999999999992,0.026188421859079734
0.1499999999999999,0.026297127577387468
0.1999999999999999,0.026370759193893076
0.2499999999999999,0.026488183518651363
0.25,0.025596795586869073
0.2,0.025708949580921826
0.15000000000000002,0.025798025186087224
0.1499999999999999,0.02589826830150627
0.1499999999999999,0.02601633560228199
0.1499999999999999,0.026108617079023847
0.1499999999999999,0.02624937733414471
0.1499999999999999,0.026354607287023636
0.1499999999999999,0.026412885826115406
0.1999999999999999,0.02653882567128746
0.2499999999999999,0.02662661355655216
0.25,0.02572436645938327
0.2,0.025818642483792238
0.1999999999999999,0.025896078637842143
0.1999999999999999,0.026059632608792675
0.1999999999999999,0.026190750256992953
0.1999999999999999,0.02626965514765242
0.1999999999999999,0.026387506260094527
0.1999999999999999,0.026503578018122077
0.1999999999999999,0.02654368591651682
0.1999999999999999,0.02661772258643146
0.2499999999999999,0.026735394652244285
0.25,0.02591395048413482
0.2499999999999999,0.02595924420646589
0.2499999999999999,0.02607865946807318
0.2499999999999999,0.02622603595869913
0.2499999999999999,0.02632603647914191
0.2499999999999999,0.026476899175749344
0.2499999999999999,0.026566001198153513
0.2499999999999999,0.02661922227324319
0.2499999999999999,0.026697828968946746
0.2499999999999999,0.026791071945915616
0.2499999999999999,0.026940091792969828
0.25,0.025035998394292384
0.25,0.02509776832558859
0.25,0.02522821245801767
0.25,0.02543443963341328
0.25,0.025536393644900547
0.25,0.025612291371553644
0.25,0.025672628236673888
0.25,0.02568514607670209
0.25,0.02575456838307145
0.25,0.02581454089682758
0.25,0.02587757981752847
0.25,0.025074818657443293
0.2,0.025135621325295582
0.2,0.0252769317868253
0.2,0.025384730800115697
0.2,0.025500356093135244
0.2,0.02558169236697697
0.2,0.02563288592146128
0.2,0.025676755445835062
0.2,0.025779758289686313
0.2,0.025852111927761507
0.2499999999999999,0.02592808936973598
0.25,0.0250964767943941
0.2,0.02513121165215633
0.15000000000000002,0.02528776911151054
0.15000000000000002,0.025385169868415026
0.15000000000000002,0.025495151939167182
0.15000000000000002,0.025568699944441897
0.15000000000000002,0.025654994401206877
0.15000000000000002,0.025738300926375676
0.15000000000000002,0.025831168377435328
0.1999999999999999,0.02597058621743564
0.2499999999999999,0.026024084551366365
0.25,0.025124508346661082
0.2,0.025225806960290684
0.15000000000000002,0.02533323868349135
0.1499999999999999,0.025449682436881435
0.1499999999999999,0.02554077653050003
0.1499999999999999,0.025656201396932966
0.1499999999999999,0.025721780479683144
0.1499999999999999,0.025822848832683595
0.1499999999999999,0.02589623896028375
0.1999999999999999,0.02605146927820441
0.2499999999999999,0.026078204510869528
0.25,0.025227117766365614
0.2,0.025351804579736528
0.15000000000000002,0.02547362815735067
0.1499999999999999,0.025589485350928434
0.1499999999999999,0.025691462661332286
0.1499999999999999,0.025762848028980212
0.1499999999999999,0.025830406390340798
0.1499999999999999,0.025940456115138576
0.1499999999999999,0.026046276313856018
0.1999999999999999,0.026115008193589594
0.2499999999999999,0.026187753237870676
0.25,0.02537783119242253
0.2,0.025443013262207055
0.15000000000000002,0.025568867537673762
0.1499999999999999,0.025716737396507993
0.1499999999999999,0.025804133505245956
0.1499999999999999,0.025893185503224298
0.1499999999999999,0.025972348409913165
0.1499999999999999,0.02603681642220389
0.1499999999999999,0.02614955035549535
0.1999999999999999,0.026211172035735086
0.2499999999999999,0.026317548475546147
0.25,0.025481741045427
0.2,0.025555187324816382
0.15000000000000002,0.025663181525781665
0.1499999999999999,0.025760290378381904
0.1499999999999999,0.025890708587888434
0.1499999999999999,0.025977109980549095
0.1499999999999999,0.026105473475813216
0.1499999999999999,0.026148599118447757
0.1499999999999999,0.02628643303992849
0.1999999999999999,0.026357953854224413
0.2499999999999999,0.02644358387764008
0.25,0.02557011925765864
0.2,0.02567223680617013
0.15000000000000002,0.025775881249144712
0.1499999999999999,0.025898286113514808
0.1499999999999999,0.026018277182552972
0.1499999999999999,0.02610547893906474
0.1499999999999999,0.02623599103982426
0.1499999999999999,0.026334775150016095
0.1499999999999999,0.026392621739023632
0.1999999999999999,0.026506083682578632
0.2499999999999999,0.02659816435888378
0.25,0.025721664354264442
0.2,0.02580651277510428
0.15000000000000002,0.025900489395171755
0.1499999999999999,0.02600773721863838
0.1499999999999999,0.026147602832031203
0.1499999999999999,0.02625106103590149
0.1499999999999999,0.02636212020668655
0.1499999999999999,0.02646723826632421
0.1499999999999999,0.026520320739628612
0.1999999999999999,0.02663324236134076
0.2499999999999999,0.026736358423430168
0.25,0.025844048750427624
0.2,0.02596811129132178
0.1999999999999999,0.0260528772727266
0.1999999999999999,0.026168603788431537
0.1999999999999999,0.02628921222760031
0.1999999999999999,0.026406882323531066
0.1999999999999999,0.026510968218392907
0.1999999999999999,0.0265683935650924
0.1999999999999999,0.02665440936639608
0.1999999999999999,0.026750552217403266
0.2499999999999999,0.026882737075132633
0.25,0.026050485011184465
0.2499999999999999,0.026182094804507446
0.2499999999999999,0.026215816651600186
0.2499999999999999,0.026299949246555522
0.2499999999999999,0.02645327320685861
0.2499999999999999,0.02659126371899675
0.2499999999999999,0.026662783215470044
0.2499999999999999,0.02680652770466621
0.2499999999999999,0.02686015990430298
0.2499999999999999,0.026877920081275115
0.2499999999999999,0.027074453502600727
0.25,0.025027757047060215
0.25,0.02512686649698567
0.25,0.025234652961846855
0.25,0.0254221839402453
0.25,0.02553572086112586
0.25,0.025619851042967743
0.25,0.0256641053724347
0.25,0.025682497270841452
0.25,0.025774909151204208
0.25,0.025789055019576828
0.25,0.02595656198988351
0.25,0.025061720427609502
0.2,0.025143324144101812
0.2,0.02527948954887057
0.2,0.02538886222893885
0.2,0.025485510058927276
0.2,0.025600383701874608
0.2,0.025666287694191627
0.2,0.025700224930526462
0.2,0.0258135527007443
0.2,0.02590520223035929
0.2499999999999999,0.026011876226933038
0.25,0.025156496442448602
0.2,0.02517869666860589
0.1999999999999999,0.02528956002377361
0.1999999999999999,0.02542821196503673
0.1999999999999999,0.025510753341400298
0.1999999999999999,0.025623137163044558
0.1999999999999999,0.025702546308403584
0.1999999999999999,0.025777270153137573
0.1999999999999999,0.025860680382269238
0.1999999999999999,0.02598657609263387
0.2499999999999999,0.026103293147837277
0.25,0.02514957276053899
0.2,0.02526893092122939
0.1999999999999999,0.02539746523837657
0.1999999999999999,0.025521834338027048
0.1999999999999999,0.025643301381930685
0.1999999999999999,0.025698762641190642
0.1999999999999999,0.025791758865028623
0.1999999999999999,0.025891009642184284
0.1999999999999999,0.02600074468546981
0.1999999999999999,0.026080655985784466
0.2499999999999999,0.02620085076081383
0.25,0.025259723133190085
0.2,0.025397201023170616
0.1999999999999999,0.025516878711916543
0.1999999999999999,0.025662069297792377
0.1999999999999999,0.025747057669717077
0.1999999999999999,0.02584229591650138
0.1999999999999999,0.025935883593972725
0.1999999999999999,0.02604248794534192
0.1999999999999999,0.026143821120329886
0.1999999999999999,0.026207613959426314
0.2499999999999999,0.026318546936005438
0.25,0.02540506672470303
0.2,0.025529295428974613
0.1999999999999999,0.02564276359371547
0.1999999999999999,0.0257838789043647
0.1999999999999999,0.025863506802191565
0.1999999999999999,0.025948818954483765
0.1999999999999999,0.02604059462165234
0.1999999999999999,0.026166755483490435
0.1999999999999999,0.02623979614451824
0.1999999999999999,0.026342518467357193
0.2499999999999999,0.026395543173762536
0.25,0.025515520967327544
0.2,0.025613923733412057
0.1999999999999999,0.025745280180777576
0.1999999999999999,0.02583757484359526
0.1999999999999999,0.02598043006000723
0.1999999999999999,0.02611631484925301
0.1999999999999999,0.02616103959184149
0.1999999999999999,0.02633997774036921
0.1999999999999999,0.02639586831681457
0.1999999999999999,0.026469048785720987
0.2499999999999999,0.026544546111556058
0.25,0.025669686922545766
0.2,0.025793780728973936
0.1999999999999999,0.025890798581913
0.1999999999999999,0.025987585391563154
0.1999999999999999,0.02613122900806809
0.1999999999999999,0.026206117917834844
0.1999999999999999,0.02633509337861571
0.1999999999999999,0.026455313018776395
0.1999999999999999,0.026506276863079714
0.1999999999999999,0.02658872291359174
0.2499999999999999,0.02669659008652521
0.25,0.025794150074380514
0.2,0.025908840963945853
0.1999999999999999,0.02604410056994197
0.1999999999999999,0.026108183807574292
0.1999999999999999,0.02624943967261555
0.1999999999999999,0.026360136801929532
0.1999999999999999,0.026440803127371265
0.1999999999999999,0.026532326670573526
0.1999999999999999,0.02663732193829599
0.1999999999999999,0.026740720776840733
0.2499999999999999,0.026872865211693873
0.25,0.025947166153214844
0.2,0.026041060406726765
0.1999999999999999,0.026151049174681532
0.1999999999999999,0.026281324323814866
0.1999999999999999,0.026389160470741153
0.1999999999999999,0.026545138171350104
0.1999999999999999,0.02664190449615945
0.1999999999999999,0.026695237549091852
0.1999999999999999,0.026813506793050404
0.1999999999999999,0.026869178086133937
0.2499999999999999,0.02697492927492695
0.25,0.026166523411400768
0.2499999999999999,0.026245528275504495
0.2499999999999999,0.02632526081293041
0.2499999999999999,0.026467858973377983
0.2499999999999999,0.026586377408871167
0.2499999999999999,0.02670508201331293
0.2499999999999999,0.026787432664050356
0.2499999999999999,0.02693307384751209
0.2499999999999999,0.02698982252827509
0.2499999999999999,0.027040812211970976
0.2499999999999999,0.027176086783226958
0.25,0.025044186670657463
0.25,0.025126395775513042
0.25,0.025265875298362085
0.25,0.02541130580184807
0.25,0.025536796674850044
0.25,0.025670811526095877
0.25,0.025690003140136183
0.25,0.025743048439258308
0.25,0.025793803739052715
0.25,0.025854374581519887
0.25,0.025950844136688668
0.25,0.025060701545799
0.2499999999999999,0.02512580156467749
0.2499999999999999,0.02527369619576757
0.2499999999999999,0.02540994143904707
0.2499999999999999,0.025491247323184155
0.2499999999999999,0.025588625358501146
0.2499999999999999,0.025692659889246166
0.2499999999999999,0.025764035660998816
0.2499999999999999,0.02583386819178116
0.2499999999999999,0.02590180192607469
0.2499999999999999,0.02601283500965879
0.25,0.025095417761496517
0.2499999999999999,0.025215660741855602
0.2499999999999999,0.025309578952751925
0.2499999999999999,0.025459474539708177
0.2499999999999999,0.025550514150766167
0.2499999999999999,0.025661942161785
0.2499999999999999,0.025746108804799776
0.2499999999999999,0.02580099952101852
0.2499999999999999,0.02592699002948781
0.2499999999999999,0.026013581826722757
0.2499999999999999,0.026118201657313073
0.25,0.02521029839187464
0.2499999999999999,0.025319121917888793
0.2499999999999999,0.025426071996855648
0.2499999999999999,0.025574364590871448
0.2499999999999999,0.02569291985372846
0.2499999999999999,0.025760542013656212
0.2499999999999999,0.025898543998648566
0.2499999999999999,0.02598748079379138
0.2499999999999999,0.026080662480895123
0.2499999999999999,0.02615556554363537
0.2499999999999999,0.0262480824215906
0.25,0.025328927298037405
0.2499999999999999,0.025443968198575327
0.2499999999999999,0.02558544343100748
0.2499999999999999,0.025739182423266845
0.2499999999999999,0.025820384624474856
0.2499999999999999,0.02594166723578174
0.2499999999999999,0.02600509640494719
0.2499999999999999,0.026102742430625422
0.2499999999999999,0.026184084307456165
0.2499999999999999,0.026296160724573765
0.2499999999999999,0.0264338246757304
0.25,0.025488739810037266
0.2499999999999999,0.025595653467555515
0.2499999999999999,0.02570032280826916
0.2499999999999999,0.025833953578612016
0.2499999999999999,0.02596544221504142
0.2499999999999999,0.02607219759730637
0.2499999999999999,0.02611985441563734
0.2499999999999999,0.026247104064092423
0.2499999999999999,0.02636801352347196
0.2499999999999999,0.026425402902873915
0.2499999999999999,0.026542447367696814
0.25,0.025565428762186534
0.2499999999999999,0.025703107404549903
0.2499999999999999,0.025808942469722804
0.2499999999999999,0.025910967397781728
0.2499999999999999,0.02607889012831517
0.2499999999999999,0.02615366789320709
0.2499999999999999,0.026261499114586095
0.2499999999999999,0.026412264964395017
0.2499999999999999,0.026505058625521567
0.2499999999999999,0.026550779427539518
0.2499999999999999,0.026654272893595142
0.25,0.025747553403721483
0.2499999999999999,0.02586582220537522
0.2499999999999999,0.02599065901889322
0.2499999999999999,0.026079400637138234
0.2499999999999999,0.02619481872161392
0.2499999999999999,0.02630244989539115
0.2499999999999999,0.026451505181093328
0.2499999999999999,0.026541862085827227
0.2499999999999999,0.026597673700332475
0.2499999999999999,0.026674402881318834
0.2499999999999999,0.026806378440791936
0.25,0.025871190360778007
0.2499999999999999,0.025995844130726056
0.2499999999999999,0.026090432999968546
0.2499999999999999,0.026215327911872997
0.2499999999999999,0.026348215577879718
0.2499999999999999,0.026490954176197748
0.2499999999999999,0.026544101344159122
0.2499999999999999,0.026674063246225187
0.2499999999999999,0.026775219141865102
0.2499999999999999,0.026820801238416486
0.2499999999999999,0.02692678391528607
0.25,0.0260427061540957
0.2499999999999999,0.026135149032771608
0.2499999999999999,0.026219183663385916
0.2499999999999999,0.02639000158227768
0.2499999999999999,0.02650377986345244
0.2499999999999999,0.026633309071395113
0.2499999999999999,0.026731270512094004
0.2499999999999999,0.026852862493640085
0.2499999999999999,0.026951792358314745
0.2499999999999999,0.026984624648847606
0.2499999999999999,0.027068430796191853
0.25,0.02622971220373256
0.2499999999999999,0.026337022206828226
0.2499999999999999,0.02644837250184153
0.2499999999999999,0.026546984308611243
0.2499999999999999,0.026677653299980158
0.2499999999999999,0.026810162328571266
0.2499999999999999,0.027043389382032313
0.2499999999999999,0.027110176948724297
0.2499999999999999,0.027066141360783513
0.2499999999999999,0.0271963702149207
0.2499999999999999,0.02728235407829466


==> csv/csv/robustness_tests_parameter_estimation_errors_v2.csv <==
max_pct_variation,mean_cost_output_only
0.25,0.025268508863304385
0.25,0.025330573293752497
0.25,0.025387857624488395
0.25,0.025475135651646056
0.25,0.025553013564296595
0.25,0.025589777110790274
0.25,0.025637818461202805
0.25,0.025707666456654538
0.25,0.02583737008232661
0.25,0.025849272484478637
0.25,0.02593982189628907
0.25,0.02525022094836259
0.25,0.025297202418152115
0.25,0.025383046753747748
0.25,0.02544025575747193
0.25,0.025532999087790734
0.25,0.02560329677889789
0.25,0.025610746569539745
0.25,0.025674659750282543
0.25,0.025743267292306596
0.25,0.02580194645435673
0.25,0.02585900019923491
0.25,0.025183384298127977
0.25,0.02525713392465252
0.25,0.025376770100940863
0.25,0.025431569588158575
0.25,0.025516045667972796
0.25,0.025543564997533633
0.25,0.025597410599373472
0.25,0.025643568200557715
0.25,0.025684623145383015
0.25,0.025736651367508627
0.25,0.025801735623162302
0.25,0.02515708219612922
0.25,0.025247361089737227
0.25,0.02533585733645105
0.25,0.025423942249039294
0.25,0.025482703981564984
0.25,0.025521427614421107
0.25,0.02558258520349171
0.25,0.025607587994023337
0.25,0.025674103607266803
0.25,0.025700449310866003
0.25,0.025791166544909597
0.25,0.025165737032941046
0.25,0.025226646779938668
0.25,0.025300155570422533
0.25,0.02540413202638034
0.25,0.02547557650676199
0.25,0.02550638447107962
0.25,0.025588562435961127
0.25,0.02562736017060466
0.25,0.02567623481895068
0.25,0.02575278381334968
0.25,0.025783270548261947
0.25,0.025155513153925183
0.25,0.025238742915758103
0.25,0.025313773644814918
0.25,0.025389434938705543
0.25,0.02546097639217686
0.25,0.0254935059911058
0.25,0.025570160455848395
0.25,0.025633025830292873
0.25,0.025699806666393873
0.25,0.025732142808212104
0.25,0.025768164267511807
0.25,0.02513826685830684
0.25,0.025213406806266825
0.25,0.025295471931804626
0.25,0.025353962546690232
0.25,0.025436154842106384
0.25,0.025486463051046227
0.25,0.02558395814597865
0.25,0.025634241041256983
0.25,0.025722976671316115
0.25,0.025761186438013537
0.25,0.02578207700889656
0.25,0.025157486991869246
0.25,0.025197945669109035
0.25,0.025259676128085714
0.25,0.025344900984396627
0.25,0.02543440162257074
0.25,0.025515001744222977
0.25,0.025573162239530763
0.25,0.025684971182637035
0.25,0.02572710701926779
0.25,0.025802613403424938
0.25,0.025792653185631776
0.25,0.02514211645985035
0.25,0.025197248874769436
0.25,0.025261420019344977
0.25,0.025346422786186987
0.25,0.025437397095305406
0.25,0.025523645732556357
0.25,0.02561379504172356
0.25,0.02569298130474048
0.25,0.025737398985550674
0.25,0.025805917033051875
0.25,0.02582313560002711
0.25,0.025164652038795504
0.25,0.025213751132500066
0.25,0.025281650921184104
0.25,0.025376315971082204
0.25,0.025462998037386674
0.25,0.025537343441029065
0.25,0.025637304846252262
0.25,0.025724352445854665
0.25,0.025775434226019255
0.25,0.025841123117817947
0.25,0.025849897142898964
0.25,0.02523101846063229
0.25,0.025244362354874563
0.25,0.02531809278885738
0.25,0.025402070534165967
0.25,0.02550246971579819
0.25,0.025560547110756462
0.25,0.02568243677115786
0.25,0.02579121610325757
0.25,0.025842817183233967
0.25,0.02588389723491189
0.25,0.025903606802737813
0.25,0.025227460994644662
0.25,0.02528122625197697
0.25,0.025384362788961896
0.25,0.025452110460478607
0.25,0.025550600459079895
0.25,0.025606137646766183
0.25,0.025628761426843817
0.25,0.02568581698957491
0.25,0.025754676038887078
0.25,0.02579640052613811
0.25,0.02587147869283819
0.25,0.025198931866590103
0.2,0.02526546519932257
0.2,0.025357694058359203
0.2,0.025444987096009765
0.2,0.025537423535922487
0.2,0.02557006755279997
0.2,0.025610601368154084
0.2,0.02568859224259409
0.2,0.025710088398782176
0.2,0.025754382167491627
0.25,0.025806440012185638
0.25,0.02517782014232057
0.2,0.025237216408540708
0.2,0.025341275677894588
0.2,0.02543117229610852
0.2,0.025504317972177285
0.2,0.025511631883933048
0.2,0.02556603170506604
0.2,0.025613634896596897
0.2,0.025659828337545834
0.2,0.02572689407930559
0.25,0.025752808235291066
0.25,0.02514983105619177
0.2,0.02527364094390413
0.2,0.025351322529920096
0.2,0.02538868210281261
0.2,0.02546663727628378
0.2,0.02549170255494743
0.2,0.025567261767852133
0.2,0.025608252297926383
0.2,0.025668045161800355
0.2,0.02572570404252182
0.25,0.02575523039247163
0.25,0.02513882272533433
0.2,0.02519686033182946
0.2,0.025292067016839268
0.2,0.025335847731726976
0.2,0.025455410769198692
0.2,0.025477577210085856
0.2,0.025547398709669024
0.2,0.02561192465813853
0.2,0.02565052742664119
0.2,0.025712848241279902
0.25,0.025777047679811673
0.25,0.02513084196080297
0.2,0.025182507366597377
0.2,0.02526077491089648
0.2,0.02533117425151673
0.2,0.02542719661432193
0.2,0.025501914322166596
0.2,0.02554468458629335
0.2,0.02561630216867591
0.2,0.025680001181338858
0.2,0.025732782436592314
0.25,0.02577679925725853
0.25,0.025110415812211816
0.2,0.0251670521421247
0.2,0.025243751758287355
0.2,0.025293671995322457
0.2,0.025387905037660818
0.2,0.025477600369813648
0.2,0.025534085660433723
0.2,0.025612421227021495
0.2,0.025676988563584927
0.2,0.025740073442957128
0.25,0.0258143494821287
0.25,0.025119899640480142
0.2,0.025192154316710843
0.2,0.025261633440597394
0.2,0.025300912336318787
0.2,0.025383786496619244
0.2,0.025467901813139897
0.2,0.025540351804463943
0.2,0.025637385618547368
0.2,0.02568934893629264
0.2,0.025745573527860284
0.25,0.02579943854349571
0.25,0.02513245205759662
0.2,0.025204366938374908
0.2,0.025246403294664422
0.2,0.025327605178734433
0.2,0.025407161150580837
0.2,0.025508029996096068
0.2,0.025588433736021706
0.2,0.02564722659619705
0.2,0.025726639689812352
0.2,0.025774222474820068
0.25,0.025845556422405807
0.25,0.025179669317411578
0.2,0.0252304664882992
0.2,0.025274182885143732
0.2,0.02535498444455027
0.2,0.025443751084526393
0.2,0.025538955837625044
0.2,0.025641848394535365
0.2,0.02571241927674187
0.2,0.025781371660982818
0.2,0.025842493491207045
0.25,0.025864410183070438
0.25,0.0252220514898671
0.25,0.02527578465975942
0.25,0.025329100983761114
0.25,0.025405293872780517
0.25,0.025477020338517967
0.25,0.025577785052025424
0.25,0.025704007579924634
0.25,0.025783528646078812
0.25,0.0258465497593356
0.25,0.025902879753100946
0.25,0.025941286784645294
0.25,0.025199458176236592
0.25,0.02526748930983342
0.25,0.025336032575964316
0.25,0.02541508609581967
0.25,0.025545280415834613
0.25,0.025577388138148343
0.25,0.02560736178007049
0.25,0.025672951528943735
0.25,0.025734500972991143
0.25,0.0257523197515572
0.25,0.02584988136148259
0.25,0.025170312353174573
0.2,0.0252112199547087
0.2,0.025356175121498473
0.2,0.02543298800124787
0.2,0.025510654449959966
0.2,0.02554888812324567
0.2,0.025560484544943265
0.2,0.02561292579822757
0.2,0.025682259106709716
0.2,0.02575286356099645
0.25,0.025811824699695105
0.25,0.025135332349473672
0.2,0.02522592802069561
0.15,0.02535342936043326
0.15,0.025405261694205556
0.15,0.025489467094599455
0.15,0.025523071504934224
0.15,0.025578158848352725
0.15,0.025636137763161378
0.15,0.025689214467831747
0.2,0.025729326600435445
0.25,0.02575293712245329
0.25,0.025104182916492378
0.2,0.025191301447902544
0.15,0.02531666806046541
0.15,0.02535085265466492
0.15,0.02543531495732305
0.15,0.02550105722111979
0.15,0.025535012203412703
0.15,0.025570210711279403
0.15,0.02563908740458939
0.2,0.02571249257704439
0.25,0.025775905792306465
0.25,0.02511854381758563
0.2,0.025185150904707503
0.15,0.025247169228731988
0.15,0.025295964880545207
0.15,0.025391624223578463
0.15,0.025484981275707835
0.15,0.025534576853607552
0.15,0.025601207271875794
0.15,0.025635593967342895
0.2,0.025698990484393676
0.25,0.02581361468972962
0.25,0.025121709769472176
0.2,0.02518472396085206
0.15,0.02523566648461095
0.15,0.025300034182498026
0.15,0.025361220767642162
0.15,0.02545982491545227
0.15,0.025531832900392838
0.15,0.02559714368641675
0.15,0.025636291501111755
0.2,0.02575368730533042
0.25,0.02581223939914322
0.25,0.025115638875043752
0.2,0.02518542513508578
0.15,0.025272338882252172
0.15,0.0253236504309898
0.15,0.025394152650520568
0.15,0.025488063109651137
0.15,0.025561012683377068
0.15,0.025612632908110555
0.15,0.025678882229338187
0.2,0.025788308464623814
0.25,0.025851082403595224
0.25,0.025135523919111037
0.2,0.025206383188437865
0.15,0.025288321073677452
0.15,0.025380594492407878
0.15,0.025413079395575754
0.15,0.025507733643349545
0.15,0.025597588861189076
0.15,0.025652465312142814
0.15,0.025714645280748738
0.2,0.025823262697520173
0.25,0.025851436637972687
0.25,0.025191245584741236
0.2,0.025253569616748014
0.15,0.025321197778303387
0.15,0.02538299656168076
0.15,0.02546225622758228
0.15,0.025548463394170492
0.15,0.025656628722111566
0.15,0.025721907872271858
0.15,0.02577083188991634
0.2,0.025848235673942344
0.25,0.025906359075978026
0.25,0.025223963174018184
0.2,0.025278041390738294
0.2,0.02536101105336359
0.2,0.025439376546190093
0.2,0.02553536824260129
0.2,0.025640149818774674
0.2,0.025716026413909104
0.2,0.02579482928029635
0.2,0.02587297636280019
0.2,0.025927518293727747
0.25,0.025982835827319528
0.25,0.025293894875334896
0.25,0.025337778569589752
0.25,0.02542694935788021
0.25,0.025496827374540617
0.25,0.02561647245523718
0.25,0.025708698682285952
0.25,0.02578947653111805
0.25,0.025889345624721734
0.25,0.025941761432482786
0.25,0.025991395281052668
0.25,0.026035439780540313
0.25,0.025165848659996534
0.25,0.025220099515396575
0.25,0.025307923378213935
0.25,0.02544407929650645
0.25,0.025550225069129212
0.25,0.025572426380026755
0.25,0.025565197445646316
0.25,0.025605717956166448
0.25,0.025664389158231916
0.25,0.025739165621720326
0.25,0.025816456030128915
0.25,0.025122900927331764
0.2,0.025196313215915245
0.2,0.02532522224835805
0.2,0.025419428464957684
0.2,0.025515779784902527
0.2,0.025570155724924836
0.2,0.02559410886109627
0.2,0.025615072315632804
0.2,0.025671834570883956
0.2,0.025762351228091077
0.25,0.025816769330584702
0.25,0.025101066200862106
0.2,0.02516332191646762
0.15,0.02528076186210006
0.15,0.025358102121964918
0.15,0.025433289705602526
0.15,0.0255267191528933
0.15,0.025551194970664725
0.15,0.02559855317250837
0.15,0.025670987929072894
0.2,0.0257726304897598
0.25,0.025836101629504102
0.25,0.025097046695711556
0.2,0.025179111205429358
0.15,0.02524190996175589
0.1,0.025310583942391537
0.1,0.02537401004449984
0.1,0.025467249491269803
0.1,0.025519254743436744
0.1,0.025596920542982685
0.15,0.025638475587927295
0.2,0.02574604518806106
0.25,0.025815375051052355
0.25,0.025092861230802413
0.2,0.025190005712330463
0.15,0.025229840751499796
0.1,0.025303444746360322
0.1,0.02538381417191367
0.1,0.025463330221181125
0.1,0.02552678085112274
0.1,0.025603917667390615
0.15,0.025654435808897966
0.2,0.025762012799954395
0.25,0.02582376005956493
0.25,0.025123552545972476
0.2,0.025180909146387237
0.15,0.02525604216317447
0.1,0.025313133991212756
0.1,0.025393285830051678
0.1,0.025463153616260756
0.1,0.025534408462297056
0.1,0.025611993171665876
0.15,0.025688864405668154
0.2,0.025810340211925867
0.25,0.025831317081852902
0.25,0.025141036206878527
0.2,0.025232089519555204
0.15,0.0252769736530718
0.1,0.02534602860585493
0.1,0.025422281929387825
0.1,0.025476682107976073
0.1,0.025595765301194714
0.1,0.02567402302123235
0.15,0.025724992010681944
0.2,0.02582099688376993
0.25,0.025885843617376104
0.25,0.025180045373951167
0.2,0.02526271510925266
0.15,0.02534945371258129
0.1,0.025378359113688197
0.1,0.025471251981163796
0.1,0.025582520897383786
0.1,0.025679837678573767
0.1,0.025739825134254976
0.15,0.025783309029027066
0.2,0.02587399409919382
0.25,0.025944459954625087
0.25,0.025235940578930374
0.2,0.02533085770285106
0.15,0.025406112471990247
0.15,0.025451097226853264
0.15,0.025572083346776565
0.15,0.025660815718986464
0.15,0.0257513677284059
0.15,0.025816041636513555
0.15,0.02586763540857933
0.2,0.025933225137322595
0.25,0.02603497308018425
0.25,0.02532620815870834
0.2,0.02541829038896168
0.2,0.025481114199742427
0.2,0.02555970408675231
0.2,0.025654111545357936
0.2,0.0257375375495819
0.2,0.02582631888575014
0.2,0.025896688594566092
0.2,0.02593707783117979
0.2,0.026023645556733102
0.25,0.02611135244046576
0.25,0.025418765648454418
0.25,0.02550858785101999
0.25,0.02556984506019748
0.25,0.02563668062944618
0.25,0.02572540148000091
0.25,0.025825900527106812
0.25,0.02588693319845321
0.25,0.02597130295622601
0.25,0.026045843571764017
0.25,0.026121128526170927
0.25,0.026205656865995935
0.25,0.025106736865160233
0.25,0.025234699952264465
0.25,0.02533770793731088
0.25,0.025445153871336956
0.25,0.025544371206156633
0.25,0.02560487979230912
0.25,0.025565570674077814
0.25,0.025633512551762373
0.25,0.025695331262313124
0.25,0.02572532621315697
0.25,0.025808554540487916
0.25,0.02506446382051097
0.2,0.02515974299874307
0.2,0.025289679127131644
0.2,0.02541106752889027
0.2,0.025480717347539646
0.2,0.025556472887026005
0.2,0.02557310128551638
0.2,0.025663727848622496
0.2,0.02568881741842815
0.2,0.025770922787585922
0.25,0.025875516098392816
0.25,0.02508891846275025
0.2,0.025113618418066315
0.15,0.025248195481709073
0.15,0.02533385932411263
0.15,0.02542624304162799
0.15,0.025508724695127792
0.15,0.025554121924901804
0.15,0.02563312025484565
0.15,0.02565609602370797
0.2,0.0257519201285588
0.25,0.025842714748540486
0.25,0.025116304759351546
0.2,0.025168833235259234
0.15,0.025240943254553335
0.1,0.025316662155619337
0.1,0.025405317447152444
0.1,0.025489877739857825
0.1,0.025562933432728165
0.1,0.02562221715128067
0.15,0.025677349257579106
0.2,0.025769163365948998
0.25,0.025856808347360732
0.25,0.02511041001872697
0.2,0.02518730948390062
0.15,0.02525486850762199
0.1,0.025324319926349505
0.05,0.025414189902437108
0.05,0.025498319694003763
0.05,0.02555751040542551
0.1,0.025620736442250065
0.15,0.025731288334430485
0.2,0.02578625936121266
0.25,0.025864650256486564
0.25,0.0251420701823866
0.2,0.025214205141525604
0.15,0.025292780805322396
0.1,0.025342884536730104
0.05,0.02542950550049141
0.05,0.02550461513067753
0.05,0.025579539035574184
0.1,0.02566765531006093
0.15,0.02575894502846492
0.2,0.02582690398225221
0.25,0.025889007490163138
0.25,0.025183928659163496
0.2,0.025266641377894684
0.15,0.02535305235758589
0.1,0.025402614703267132
0.05,0.025509421391539333
0.05,0.025576698250574202
0.05,0.025649952466693545
0.1,0.025753570147732083
0.15,0.025818431462546983
0.2,0.02589569014342205
0.25,0.02597452516671943
0.25,0.025245762687614293
0.2,0.025348756285320365
0.15,0.025419672908325787
0.1,0.025480512736150394
0.1,0.025583514783828233
0.1,0.025676778369579413
0.1,0.02575477868420106
0.1,0.025845730499289052
0.15,0.02592725145525307
0.2,0.025955562435993045
0.25,0.0260381694009681
0.25,0.025345637818903758
0.2,0.025420178680190076
0.15,0.02551134176049819
0.15,0.02560270944054104
0.15,0.025686287931124454
0.15,0.025762823600544684
0.15,0.025838931634335576
0.15,0.025916334302894143
0.15,0.025969419017460554
0.2,0.026065142853302806
0.25,0.026157851750951863
0.25,0.025434519292175613
0.2,0.025526269664949468
0.2,0.02560375352573826
0.2,0.02570006978115017
0.2,0.025770078662706836
0.2,0.025886998266521775
0.2,0.0259657271175459
0.2,0.026027965880476227
0.2,0.026104260092789412
0.2,0.026171781335865604
0.25,0.0262929259272722
0.25,0.02553639843696907
0.25,0.02560732636779828
0.25,0.025695596454694783
0.25,0.025806823748200775
0.25,0.025878818979352812
0.25,0.02597303698814541
0.25,0.026061138224996352
0.25,0.02614040149931139
0.25,0.026205416730116025
0.25,0.02632886216265229
0.25,0.026386016244996764
0.25,0.025076544262475062
0.25,0.02517414015525494
0.25,0.02534736495925154
0.25,0.025431630212165376
0.25,0.025520955538966238
0.25,0.025606138772426967
0.25,0.02560164793380157
0.25,0.02565745605968162
0.25,0.02569677053288417
0.25,0.025770472192346506
0.25,0.025833793972596872
0.25,0.0250474317174525
0.2,0.025131984913989644
0.2,0.02525122309362953
0.2,0.025359978671519682
0.2,0.025445367707453367
0.2,0.025572030877459864
0.2,0.02561176273374262
0.2,0.025662676286791343
0.2,0.025673900296915474
0.2,0.02574943834166203
0.25,0.025838246286774346
0.25,0.025071138154059227
0.2,0.025132404928431912
0.15,0.02523477338995273
0.15,0.025324648248494994
0.15,0.02543953263544382
0.15,0.025515695449311794
0.15,0.025589976123576025
0.15,0.025630653131008464
0.15,0.02569715917705777
0.2,0.025746236181232618
0.25,0.025847801142190097
0.25,0.025117712593995856
0.2,0.02515025004739116
0.15,0.025258369851366806
0.1,0.025336667712116578
0.1,0.025438856824498344
0.1,0.02553209689539609
0.1,0.025554419115189665
0.1,0.025640163091877048
0.15,0.02574379608601721
0.2,0.025782199405614357
0.25,0.02585894421448597
0.25,0.02513454434773028
0.2,0.025196296862467986
0.15,0.025274170993855375
0.1,0.02536962189725189
0.05,0.02545712342535286
0.05,0.02552321049020008
0.05,0.02557963827636327
0.1,0.025687222398706747
0.15,0.025755628232318563
0.2,0.02582588241193088
0.25,0.02591299017291612
0.25,0.025156688593126354
0.2,0.025251059958546533
0.15,0.025335596259493384
0.1,0.025418412312836945
0.05,0.02551293756424159
0.05,0.02566282801159024
0.1,0.02574675503346529
0.15,0.025812056715836952
0.2,0.025897476213056554
0.25,0.025975092026167598
0.25,0.025246626136876334
0.2,0.025373194490668896
0.15,0.025417495663565864
0.1,0.025504913755437997
0.05,0.025592945342018857
0.05,0.025691320847974083
0.05,0.025770130481747734
0.1,0.025840274274742326
0.15,0.0258949534293929
0.2,0.025962677421187838
0.25,0.02606781364965685
0.25,0.025347398116160318
0.2,0.025435629405500773
0.15,0.025512419790475204
0.1,0.02562906708897573
0.1,0.025707348428387823
0.1,0.02578002743855707
0.1,0.02585348336689475
0.1,0.025938842072390497
0.15,0.025990777560404556
0.2,0.026092984058439184
0.25,0.026227867354914353
0.25,0.025449481036622288
0.2,0.025522923385370527
0.15,0.02561968794884658
0.15,0.02569353938004336
0.15,0.02580019072261391
0.15,0.025908219330811954
0.15,0.025973223444275807
0.15,0.026022295792141114
0.15,0.02613828498157279
0.2,0.026234365521125055
0.25,0.026355609054488426
0.25,0.025532583739831347
0.2,0.025621589635981382
0.2,0.02569426134560364
0.2,0.025829378548278367
0.2,0.025909648599310983
0.2,0.026000996193246865
0.2,0.026128360498379143
0.2,0.026170425136749546
0.2,0.026283535242041176
0.2,0.026414620309633884
0.25,0.0264541612205854
0.25,0.02566010614035782
0.25,0.025749078271337905
0.25,0.025824762801965235
0.25,0.025986415594650012
0.25,0.02601856223017767
0.25,0.026144973627027116
0.25,0.026250684710680754
0.25,0.026348602123704205
0.25,0.02645482359793616
0.25,0.02650096114572168
0.25,0.026556450175112455
0.25,0.025066533964089168
0.25,0.02513079925747414
0.25,0.02530210976406057
0.25,0.025427090250575476
0.25,0.025503182483099924
0.25,0.025616068646264253
0.25,0.025670627461479748
0.25,0.025676622264014872
0.25,0.025721324998854617
0.25,0.025804794489516843
0.25,0.025853353554580173
0.25,0.02505942830147378
0.2,0.025102677700836375
0.2,0.025230679691670258
0.2,0.025370329011570922
0.2,0.02546131085352692
0.2,0.025571697162892558
0.2,0.025648191506907045
0.2,0.025634294685266144
0.2,0.025702399679277253
0.2,0.025770140931448977
0.25,0.025877581026829962
0.25,0.025087405406241783
0.2,0.02514387898234307
0.15,0.02525958591097405
0.15,0.025347847653006825
0.15,0.025446588511549243
0.15,0.025558449269188762
0.15,0.025607115208477964
0.15,0.025621276106688816
0.15,0.0257446642358034
0.2,0.025814184463435766
0.25,0.02590671924026914
0.25,0.02509798467520071
0.2,0.025145048968735678
0.15,0.025271595019746507
0.1,0.025381525011490765
0.1,0.025460852861747155
0.1,0.025543813225374308
0.1,0.025604569869524717
0.1,0.02570688832729601
0.15,0.025765863385022438
0.2,0.025844235889922303
0.25,0.02595263165728738
0.25,0.025140294006500682
0.2,0.025206697269978155
0.15,0.025320690296853653
0.1,0.025440865457442303
0.05,0.025515590205258273
0.05,0.02559304770530427
0.05,0.02566544883242532
0.1,0.025747766409931976
0.15,0.02582093250846654
0.2,0.025901714679044084
0.25,0.026000597610101883
0.25,0.025216971926451306
0.2,0.02533247694263915
0.15,0.02540181052417865
0.1,0.025507073511472824
0.05,0.02558567567329169
0.05,0.025676502855334914
0.05,0.025750793592629946
0.1,0.025848160903451402
0.15,0.025894294548105445
0.2,0.025996338216894007
0.25,0.026109110080965992
0.25,0.02532117857790213
0.2,0.025393737064889635
0.15,0.025536536488836484
0.1,0.02562952413055379
0.05,0.025709650993190277
0.05,0.025799929780809017
0.05,0.025851317847378628
0.1,0.02590765072465976
0.15,0.026031727126827622
0.2,0.026085576115154555
0.25,0.026216767094038543
0.25,0.025405536881588378
0.2,0.025485047140147293
0.15,0.02558603895072877
0.1,0.025679646825717436
0.1,0.025780445017466635
0.1,0.025891648924924696
0.1,0.025976789573154746
0.1,0.026035636412991156
0.15,0.026150422985821365
0.2,0.026234720746567963
0.25,0.0263307769452882
0.25,0.025507022240824354
0.2,0.025568560594166203
0.15,0.025667449743909485
0.15,0.025811875903362095
0.15,0.025887903755213743
0.15,0.02598377174588137
0.15,0.02607302690758833
0.15,0.026178355310226678
0.15,0.02628737838470793
0.2,0.026399396698619567
0.25,0.026487594367427918
0.25,0.02563605223197718
0.2,0.025736204176536617
0.2,0.02581138217216626
0.2,0.025911558600306174
0.2,0.026055431341421048
0.2,0.02615241605774243
0.2,0.026259885399686683
0.2,0.026339854301060076
0.2,0.026432545199812592
0.2,0.026557447458300104
0.25,0.026619369327663255
0.25,0.025756509734833136
0.25,0.02583233012238125
0.25,0.025942918984312748
0.25,0.026078187362621512
0.25,0.026195844499526104
0.25,0.02634100783755961
0.25,0.026430783570950026
0.25,0.026481907220769332
0.25,0.02658469658466173
0.25,0.02662721562910465
0.25,0.02671129739864513
0.25,0.02503424896552458
0.25,0.02511248272048959
0.25,0.025286263039691313
0.25,0.02539917246498742
0.25,0.025491667581646126
0.25,0.02562351844293105
0.25,0.025666090021981662
0.25,0.02570509349296298
0.25,0.025732538769010237
0.25,0.025828814847850507
0.25,0.02586577716558315
0.25,0.025045363155040527
0.2,0.025126143295018104
0.2,0.025266680512753235
0.2,0.0253754092935983
0.2,0.025487078222888114
0.2,0.02559241800284508
0.2,0.0256378008352832
0.2,0.025642545082413946
0.2,0.0257478571422785
0.2,0.025834118776859955
0.25,0.02590861241673319
0.25,0.02510103098051729
0.2,0.02514786715052259
0.15,0.025255011635994844
0.15,0.025359999545392392
0.15,0.02545800684369834
0.15,0.025548687193913216
0.15,0.025627966179797936
0.15,0.025699662463550564
0.15,0.02580184537190102
0.2,0.025872979235656842
0.25,0.025963319829129233
0.25,0.02511501463712922
0.2,0.02518608465836396
0.15,0.02529686838025849
0.1,0.025425751515215474
0.1,0.025498331653905755
0.1,0.02557821692751259
0.1,0.025643287139898118
0.1,0.025743651709329095
0.15,0.025876967704357004
0.2,0.025927059443167633
0.25,0.025999929923758987
0.25,0.025164932262251926
0.2,0.025282972897344068
0.15,0.025398728356846343
0.1,0.02550035292339221
0.1,0.02557858748384163
0.1,0.025658011189741443
0.1,0.025733098994798902
0.1,0.025844067451287332
0.15,0.025911605072829476
0.2,0.026007095757959633
0.25,0.02613106526685992
0.25,0.02530114678762473
0.2,0.025411301926363653
0.15,0.025506615686456017
0.1,0.02560972924533388
0.1,0.025719081890807734
0.1,0.02578830915732774
0.1,0.025869387252945613
0.1,0.025910581328195476
0.15,0.026028601563350996
0.2,0.026077742616328874
0.25,0.02621877561110827
0.25,0.025405166776260563
0.2,0.02548000884042905
0.15,0.025574897828554707
0.1,0.02572078086919814
0.1,0.0257955057814963
0.1,0.025900383645234858
0.1,0.025985470231001867
0.1,0.026042670679138125
0.15,0.026173369804396506
0.2,0.026178365084106533
0.25,0.026372126976064426
0.25,0.02547546902082473
0.2,0.02556552097718094
0.15,0.025667204622757636
0.1,0.025774282298056936
0.1,0.025913377727027734
0.1,0.025990976001635704
0.1,0.026090621052437982
0.1,0.026188421859079734
0.15,0.026297127577387468
0.2,0.026370759193893076
0.25,0.026488183518651363
0.25,0.025596795586869073
0.2,0.025708949580921826
0.15,0.025798025186087224
0.15,0.02589826830150627
0.15,0.02601633560228199
0.15,0.026108617079023847
0.15,0.02624937733414471
0.15,0.026354607287023636
0.15,0.026412885826115406
0.2,0.02653882567128746
0.25,0.02662661355655216
0.25,0.02572436645938327
0.2,0.025818642483792238
0.2,0.025896078637842143
0.2,0.026059632608792675
0.2,0.026190750256992953
0.2,0.02626965514765242
0.2,0.026387506260094527
0.2,0.026503578018122077
0.2,0.02654368591651682
0.2,0.02661772258643146
0.25,0.026735394652244285
0.25,0.02591395048413482
0.25,0.02595924420646589
0.25,0.02607865946807318
0.25,0.02622603595869913
0.25,0.02632603647914191
0.25,0.026476899175749344
0.25,0.026566001198153513
0.25,0.02661922227324319
0.25,0.026697828968946746
0.25,0.026791071945915616
0.25,0.026940091792969828
0.25,0.025035998394292384
0.25,0.02509776832558859
0.25,0.02522821245801767
0.25,0.02543443963341328
0.25,0.025536393644900547
0.25,0.025612291371553644
0.25,0.025672628236673888
0.25,0.02568514607670209
0.25,0.02575456838307145
0.25,0.02581454089682758
0.25,0.02587757981752847
0.25,0.025074818657443293
0.2,0.025135621325295582
0.2,0.0252769317868253
0.2,0.025384730800115697
0.2,0.025500356093135244
0.2,0.02558169236697697
0.2,0.02563288592146128
0.2,0.025676755445835062
0.2,0.025779758289686313
0.2,0.025852111927761507
0.25,0.02592808936973598
0.25,0.0250964767943941
0.2,0.02513121165215633
0.15,0.02528776911151054
0.15,0.025385169868415026
0.15,0.025495151939167182
0.15,0.025568699944441897
0.15,0.025654994401206877
0.15,0.025738300926375676
0.15,0.025831168377435328
0.2,0.02597058621743564
0.25,0.026024084551366365
0.25,0.025124508346661082
0.2,0.025225806960290684
0.15,0.02533323868349135
0.15,0.025449682436881435
0.15,0.02554077653050003
0.15,0.025656201396932966
0.15,0.025721780479683144
0.15,0.025822848832683595
0.15,0.02589623896028375
0.2,0.02605146927820441
0.25,0.026078204510869528
0.25,0.025227117766365614
0.2,0.025351804579736528
0.15,0.02547362815735067
0.15,0.025589485350928434
0.15,0.025691462661332286
0.15,0.025762848028980212
0.15,0.025830406390340798
0.15,0.025940456115138576
0.15,0.026046276313856018
0.2,0.026115008193589594
0.25,0.026187753237870676
0.25,0.02537783119242253
0.2,0.025443013262207055
0.15,0.025568867537673762
0.15,0.025716737396507993
0.15,0.025804133505245956
0.15,0.025893185503224298
0.15,0.025972348409913165
0.15,0.02603681642220389
0.15,0.02614955035549535
0.2,0.026211172035735086
0.25,0.026317548475546147
0.25,0.025481741045427
0.2,0.025555187324816382
0.15,0.025663181525781665
0.15,0.025760290378381904
0.15,0.025890708587888434
0.15,0.025977109980549095
0.15,0.026105473475813216
0.15,0.026148599118447757
0.15,0.02628643303992849
0.2,0.026357953854224413
0.25,0.02644358387764008
0.25,0.02557011925765864
0.2,0.02567223680617013
0.15,0.025775881249144712
0.15,0.025898286113514808
0.15,0.026018277182552972
0.15,0.02610547893906474
0.15,0.02623599103982426
0.15,0.026334775150016095
0.15,0.026392621739023632
0.2,0.026506083682578632
0.25,0.02659816435888378
0.25,0.025721664354264442
0.2,0.02580651277510428
0.15,0.025900489395171755
0.15,0.02600773721863838
0.15,0.026147602832031203
0.15,0.02625106103590149
0.15,0.02636212020668655
0.15,0.02646723826632421
0.15,0.026520320739628612
0.2,0.02663324236134076
0.25,0.026736358423430168
0.25,0.025844048750427624
0.2,0.02596811129132178
0.2,0.0260528772727266
0.2,0.026168603788431537
0.2,0.02628921222760031
0.2,0.026406882323531066
0.2,0.026510968218392907
0.2,0.0265683935650924
0.2,0.02665440936639608
0.2,0.026750552217403266
0.25,0.026882737075132633
0.25,0.026050485011184465
0.25,0.026182094804507446
0.25,0.026215816651600186
0.25,0.026299949246555522
0.25,0.02645327320685861
0.25,0.02659126371899675
0.25,0.026662783215470044
0.25,0.02680652770466621
0.25,0.02686015990430298
0.25,0.026877920081275115
0.25,0.027074453502600727
0.25,0.025027757047060215
0.25,0.02512686649698567
0.25,0.025234652961846855
0.25,0.0254221839402453
0.25,0.02553572086112586
0.25,0.025619851042967743
0.25,0.0256641053724347
0.25,0.025682497270841452
0.25,0.025774909151204208
0.25,0.025789055019576828
0.25,0.02595656198988351
0.25,0.025061720427609502
0.2,0.025143324144101812
0.2,0.02527948954887057
0.2,0.02538886222893885
0.2,0.025485510058927276
0.2,0.025600383701874608
0.2,0.025666287694191627
0.2,0.025700224930526462
0.2,0.0258135527007443
0.2,0.02590520223035929
0.25,0.026011876226933038
0.25,0.025156496442448602
0.2,0.02517869666860589
0.2,0.02528956002377361
0.2,0.02542821196503673
0.2,0.025510753341400298
0.2,0.025623137163044558
0.2,0.025702546308403584
0.2,0.025777270153137573
0.2,0.025860680382269238
0.2,0.02598657609263387
0.25,0.026103293147837277
0.25,0.02514957276053899
0.2,0.02526893092122939
0.2,0.02539746523837657
0.2,0.025521834338027048
0.2,0.025643301381930685
0.2,0.025698762641190642
0.2,0.025791758865028623
0.2,0.025891009642184284
0.2,0.02600074468546981
0.2,0.026080655985784466
0.25,0.02620085076081383
0.25,0.025259723133190085
0.2,0.025397201023170616
0.2,0.025516878711916543
0.2,0.025662069297792377
0.2,0.025747057669717077
0.2,0.02584229591650138
0.2,0.025935883593972725
0.2,0.02604248794534192
0.2,0.026143821120329886
0.2,0.026207613959426314
0.25,0.026318546936005438
0.25,0.02540506672470303
0.2,0.025529295428974613
0.2,0.02564276359371547
0.2,0.0257838789043647
0.2,0.025863506802191565
0.2,0.025948818954483765
0.2,0.02604059462165234
0.2,0.026166755483490435
0.2,0.02623979614451824
0.2,0.026342518467357193
0.25,0.026395543173762536
0.25,0.025515520967327544
0.2,0.025613923733412057
0.2,0.025745280180777576
0.2,0.02583757484359526
0.2,0.02598043006000723
0.2,0.02611631484925301
0.2,0.02616103959184149
0.2,0.02633997774036921
0.2,0.02639586831681457
0.2,0.026469048785720987
0.25,0.026544546111556058
0.25,0.025669686922545766
0.2,0.025793780728973936
0.2,0.025890798581913
0.2,0.025987585391563154
0.2,0.02613122900806809
0.2,0.026206117917834844
0.2,0.02633509337861571
0.2,0.026455313018776395
0.2,0.026506276863079714
0.2,0.02658872291359174
0.25,0.02669659008652521
0.25,0.025794150074380514
0.2,0.025908840963945853
0.2,0.02604410056994197
0.2,0.026108183807574292
0.2,0.02624943967261555
0.2,0.026360136801929532
0.2,0.026440803127371265
0.2,0.026532326670573526
0.2,0.02663732193829599
0.2,0.026740720776840733
0.25,0.026872865211693873
0.25,0.025947166153214844
0.2,0.026041060406726765
0.2,0.026151049174681532
0.2,0.026281324323814866
0.2,0.026389160470741153
0.2,0.026545138171350104
0.2,0.02664190449615945
0.2,0.026695237549091852
0.2,0.026813506793050404
0.2,0.026869178086133937
0.25,0.02697492927492695
0.25,0.026166523411400768
0.25,0.026245528275504495
0.25,0.02632526081293041
0.25,0.026467858973377983
0.25,0.026586377408871167
0.25,0.02670508201331293
0.25,0.026787432664050356
0.25,0.02693307384751209
0.25,0.02698982252827509
0.25,0.027040812211970976
0.25,0.027176086783226958
0.25,0.025044186670657463
0.25,0.025126395775513042
0.25,0.025265875298362085
0.25,0.02541130580184807
0.25,0.025536796674850044
0.25,0.025670811526095877
0.25,0.025690003140136183
0.25,0.025743048439258308
0.25,0.025793803739052715
0.25,0.025854374581519887
0.25,0.025950844136688668
0.25,0.025060701545799
0.25,0.02512580156467749
0.25,0.02527369619576757
0.25,0.02540994143904707
0.25,0.025491247323184155
0.25,0.025588625358501146
0.25,0.025692659889246166
0.25,0.025764035660998816
0.25,0.02583386819178116
0.25,0.02590180192607469
0.25,0.02601283500965879
0.25,0.025095417761496517
0.25,0.025215660741855602
0.25,0.025309578952751925
0.25,0.025459474539708177
0.25,0.025550514150766167
0.25,0.025661942161785
0.25,0.025746108804799776
0.25,0.02580099952101852
0.25,0.02592699002948781
0.25,0.026013581826722757
0.25,0.026118201657313073
0.25,0.02521029839187464
0.25,0.025319121917888793
0.25,0.025426071996855648
0.25,0.025574364590871448
0.25,0.02569291985372846
0.25,0.025760542013656212
0.25,0.025898543998648566
0.25,0.02598748079379138
0.25,0.026080662480895123
0.25,0.02615556554363537
0.25,0.0262480824215906
0.25,0.025328927298037405
0.25,0.025443968198575327
0.25,0.02558544343100748
0.25,0.025739182423266845
0.25,0.025820384624474856
0.25,0.02594166723578174
0.25,0.02600509640494719
0.25,0.026102742430625422
0.25,0.026184084307456165
0.25,0.026296160724573765
0.25,0.0264338246757304
0.25,0.025488739810037266
0.25,0.025595653467555515
0.25,0.02570032280826916
0.25,0.025833953578612016
0.25,0.02596544221504142
0.25,0.02607219759730637
0.25,0.02611985441563734
0.25,0.026247104064092423
0.25,0.02636801352347196
0.25,0.026425402902873915
0.25,0.026542447367696814
0.25,0.025565428762186534
0.25,0.025703107404549903
0.25,0.025808942469722804
0.25,0.025910967397781728
0.25,0.02607889012831517
0.25,0.02615366789320709
0.25,0.026261499114586095
0.25,0.026412264964395017
0.25,0.026505058625521567
0.25,0.026550779427539518
0.25,0.026654272893595142
0.25,0.025747553403721483
0.25,0.02586582220537522
0.25,0.02599065901889322
0.25,0.026079400637138234
0.25,0.02619481872161392
0.25,0.02630244989539115
0.25,0.026451505181093328
0.25,0.026541862085827227
0.25,0.026597673700332475
0.25,0.026674402881318834
0.25,0.026806378440791936
0.25,0.025871190360778007
0.25,0.025995844130726056
0.25,0.026090432999968546
0.25,0.026215327911872997
0.25,0.026348215577879718
0.25,0.026490954176197748
0.25,0.026544101344159122
0.25,0.026674063246225187
0.25,0.026775219141865102
0.25,0.026820801238416486
0.25,0.02692678391528607
0.25,0.0260427061540957
0.25,0.026135149032771608
0.25,0.026219183663385916
0.25,0.02639000158227768
0.25,0.02650377986345244
0.25,0.026633309071395113
0.25,0.026731270512094004
0.25,0.026852862493640085
0.25,0.026951792358314745
0.25,0.026984624648847606
0.25,0.027068430796191853
0.25,0.02622971220373256
0.25,0.026337022206828226
0.25,0.02644837250184153
0.25,0.026546984308611243
0.25,0.026677653299980158
0.25,0.026810162328571266
0.25,0.027043389382032313
0.25,0.027110176948724297
0.25,0.027066141360783513
0.25,0.0271963702149207
0.25,0.02728235407829466


==> csv/csv/sinusoidal_controllers_deepc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168324802796748,0.0104026237786143,67426.5490681246
0.336595921383574,0.0107386053652806,67501.6230820094
0.505122289542996,0.0110852633143188,67924.3516303974
0.67337958331869,0.0112448373395866,68636.1620143038
0.841598023182915,0.0112132004041125,69775.0504362386
1.01063591873051,0.0109894338455294,71240.8538148185
1.17852026115594,0.0107688144602753,72804.5109737372
1.3466235169046,0.0104816722878998,74281.8488112967
1.51471711461072,0.0101526548081485,75569.3313776622
1.68368191268153,0.00982376395468538,76602.2746088981
1.85217265617989,0.00951101959453585,77390.2857042347
2.01982976430378,0.00921520301305841,77968.1008875383
2.18751668415739,0.00891047118953962,78371.9310503556
2.35599453643885,0.00859334843927165,78651.9044890089
2.52466533041463,0.00831229251008838,78858.866261296
2.69315818280263,0.00801569898459254,79007.1601615491
2.86117369188214,0.007755483390188,79102.4028688091
3.03092684881213,0.00747048498690871,79107.0959342541
3.19802102508453,0.00722213784972192,78996.6196084773
3.36595932102498,0.00700802896712989,78736.0141513608
3.53747336856896,0.00679948523353487,78305.7554316577
3.70572065270418,0.00673408304339562,77701.3163835089
3.87468307407157,0.00673701585512799,76820.1516518414
4.04101426352433,0.00673212985667936,75660.7214786466
4.2056820736791,0.00671879801779174,74261.5645933234
4.37997025425191,0.00663310709361185,72573.1311620845
4.5433694537591,0.00665187644489562,70858.3281829157
4.71338727575178,0.00678824620799313,68945.785938593
4.88581574021438,0.00694524737602942,66929.3198193305
5.0526548434354,0.00713790071229994,64971.5001580075
5.22070941574507,0.00739267521708177,63032.6145527054
5.39113332977085,0.00774715789529954,61143.4245897646
5.54939653922598,0.00815729411803284,59496.1831407231
5.72028231944534,0.00860159770904647,57869.3286316331
5.89404110677962,0.00905939005904959,56408.3617411953
6.06495201631276,0.00952365963336965,55168.9951648921
6.22969766982411,0.00996225644600785,54155.0448095642
6.39510768704253,0.0103359021991141,53293.9171298379
6.56387109032486,0.0106654868883291,52544.0884743402
6.73761703153779,0.0109645460920342,51861.4061374053
6.90182196626243,0.0112221876692803,51267.3927829299
7.0682032974248,0.011453246768841,50703.492579864
7.24037124008731,0.0116383972014276,50173.8672261552
7.4135450038408,0.0117956611535953,49739.1130247803
7.57291599955393,0.0118666010778523,49505.3023697084
7.74406380770967,0.0119145070236724,49506.1331021377
7.91731153579812,0.0119417514729079,49781.7264045113
8.07182641839061,0.011894772247983,50224.8745346491
8.25643963245981,0.0117940979007866,50895.3459144386
8.41035196145065,0.011681070186636,51506.8930174382
8.57977306538885,0.0114967508989949,52213.5696728667
8.75065956550339,0.011265822999016,52957.2762750269
8.92516125559963,0.0110008130795239,53759.1916780427
9.09134113997214,0.0107334917363468,54591.9096756887
9.26392373872261,0.0104277241396777,55554.1347894531
9.43261961580334,0.0101030819565375,56598.9821334313
9.59962444303672,0.00976584628001775,57727.3328146115
9.7662490004156,0.00941148512842824,58944.194585813
9.9369613071698,0.00909843719347748,60252.6758095515
10.1064299658553,0.00882638130975366,61588.8595372153
10.2672993549992,0.00855823901530964,62894.0794870122
10.4319524916377,0.00832890886616893,64243.978856696
10.6014552962909,0.00812531989450894,65629.5278361092
10.7739795042001,0.00794896122515058,67023.8853190423
10.9370036672089,0.00778115495827196,68326.440441477
11.1043485334108,0.00762138250089699,69641.7556265863
11.2836987950661,0.00747358795371511,71020.9991188207
11.4468762617653,0.0073073732156015,72259.8657429526
11.6135835241514,0.00718600985475171,73490.1997715733
11.7854424318996,0.00711689239047094,74701.5699511469
11.9483385811366,0.00709931352616059,75775.9014326835
12.1276084022439,0.00714230727051466,76844.006450042
12.2919288226329,0.0072438927252193,77687.4922655523
12.4540838716475,0.00738612346181374,78369.1263228892
12.6297540466383,0.00755213351981934,78918.0986960165
12.7951770455038,0.00774055108331615,79234.6327395521
12.9568497360575,0.00795163166229441,79352.8314459732
13.1289144549617,0.00819677014760872,79280.0348102641
13.3057841527083,0.00846926621104717,79010.2097526482
13.4695253799652,0.00873319746441213,78612.7245397197
13.6411427246811,0.00901000505676005,78060.5681626554
13.8097628247076,0.00929124538300411,77386.2840996624
13.9789173353508,0.00957498558943967,76579.6491281267
14.136623509036,0.00984210672582378,75700.3571134119
14.3066482600481,0.0101135019700928,74616.230192652
14.4802216123856,0.0104000541058535,73359.8575177874
14.6495934888073,0.0106569199902714,72022.409357154
14.8082145803426,0.0108812986881249,70710.2149094601
14.9819291494402,0.0110533445134992,69253.7562544755
15.1484716791627,0.0111414169106985,67880.4141191791
15.3217498112045,0.0112102357871817,66492.458376753
15.4828111392914,0.0112797559662221,65245.4497438677
15.6639782161201,0.0113438226176492,63889.1462422888
15.8213923531657,0.0113803288469815,62738.5041260621
16,0.0114173252792267,61459.2799988665
16.163093046981,0.0114101498989277,60350.248426248
16.3333333333333,0.0113882298607104,59284.4949434953
16.5,0.011359946996114,58366.2257073971
16.6666666666667,0.011307417783461,57614.2852764095


==> csv/csv/sinusoidal_controllers_pi.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168295803210712,0.00969419939209782,67516.697415284
0.336669721172409,0.0100082579306586,67227.0482915107
0.504860545001502,0.0102274152399305,66932.9301948029
0.673388953220128,0.0103761366939728,66670.6151467266
0.842080555058035,0.0104683492380095,66466.1051630376
1.01037322660286,0.0105132187908733,66335.8042231775
1.17816009463525,0.0105172152333933,66286.5136486139
1.34657163156217,0.0104848326287161,66319.0635311546
1.51558185823181,0.0104196359525677,66431.3245527001
1.68323048674553,0.0103248577566862,66615.5966862885
1.85081629487517,0.0102023629467336,66865.2198391852
2.02074166402402,0.0100533999152859,67177.5857702816
2.18868705006513,0.0098805371711242,67536.2187858735
2.3562090006989,0.00968499534668667,67935.7420238552
2.52422378620825,0.00946846410994332,68371.060068216
2.69378796194834,0.00923324500019613,68838.5186472449
2.86175766156681,0.0089830676767284,69321.4292715336
3.03047369790034,0.00872204329541108,69819.9960362533
3.19902191402507,0.00845612437721227,70324.1656230175
3.36687762484329,0.00819268390928029,70824.8139820216
3.53592107523863,0.00794039671069024,71320.300542531
3.70386122533393,0.00770903721066381,71795.103046454
3.87008564035879,0.0075083893602578,72239.6128212461
4.04184471566899,0.00734753281775807,72664.9892223975
4.20690077012366,0.00723319650985863,73030.9610841607
4.37392873780449,0.00716979763592623,73352.2835293221
4.54807076974269,0.00715884920140661,73626.7553501332
4.71004226518848,0.00719739702977603,73819.3885463875
4.88583015215086,0.00728322776377709,73952.9956289771
5.04660319558635,0.00740861132965192,74000.9093177608
5.22246388726472,0.00757006250557705,73963.2112100193
5.38483796410359,0.00775853137863961,73840.2711112001
5.55165090791944,0.00796972597887788,73618.4695866291
5.72796550310777,0.00819864619821563,73272.5776873389
5.89201233832185,0.00843744417922025,72845.8994037025
6.05661693715457,0.00868289217477012,72313.7412615128
6.22896218066625,0.00893169029578099,71645.378155842
6.40166399854954,0.00917918539005992,70866.9299404972
6.56297180876981,0.0094206549205166,70049.0488624331
6.7363783270958,0.00965633834697859,69081.8845481296
6.90024479171392,0.00988116332171642,68098.0522537383
7.07199144592224,0.0100954019694101,67009.6867131987
7.2371768075036,0.0102955726218443,65925.1514136335
7.40289106693526,0.0104811821010173,64817.8457297536
7.57101949906639,0.0106512642464808,63693.4209258792
7.74392817485862,0.0108050469520736,62555.9468035702
7.91298888681614,0.0109403004919242,61481.3023438529
8.08060708107621,0.0110562846938549,60469.6566676927
8.25371745604688,0.0111528659057692,59497.5375599588
8.42055037581514,0.0112272848012101,58644.186366395
8.57620175911959,0.0112777808611279,57932.1252618222
8.75917470679246,0.0113079960227567,57209.0699488654
8.91486201190371,0.0113098210564451,56697.5615247519
9.09539206444064,0.0112879383788855,56228.7909537059
9.26258513795249,0.0112367169559347,55917.0478316102
9.42283051793885,0.0111557279024001,55729.6267665455
9.59459293882162,0.0110450712966767,55647.9072410105
9.75907764826246,0.0109021613301815,55683.4797822889
9.9380448706313,0.0107271859633358,55842.3829586055
10.1063908718129,0.0105184206232723,56102.4352216992
10.2673147097474,0.010276376680814,56445.4353628177
10.4359736936739,0.0100026110581802,56894.439310156
10.6052721112099,0.00969946502530341,57429.6501860969
10.770655747413,0.00937135793215274,58025.8674764669
10.9450645556786,0.00902540363422892,58719.4010724363
11.108565725246,0.0086709298425016,59423.1667642379
11.2831867773612,0.00832070131520166,60213.9950142525
11.4445756067827,0.00798878404815933,60974.81878083
11.6181623148779,0.00769098614876631,61806.3434185054
11.7795537484358,0.00744096235153397,62586.4354438557
11.9578805019892,0.00725024414224194,63440.713163457
12.1171949110994,0.00712415575887561,64195.4313772182
12.2814270419597,0.00706400964747359,64957.3193290842
12.4518513324306,0.00706602321663639,65728.5216905926
12.6259230753227,0.00712326972888936,66493.6979945078
12.7979775067258,0.00722743118110386,67223.8991407079
12.9575909309655,0.00737028622999395,67871.7315461541
13.1241371208527,0.00754389919455773,68514.3507313941
13.3052319498526,0.00774047043447084,69168.430243554
13.468767202712,0.00795482601708808,69703.7827590436
13.6391500834856,0.00818006273108663,70202.4493319273
13.8114120700038,0.00841102921212172,70635.4944376279
13.9705469274282,0.00864511258057831,70960.7722338414
14.1408819055203,0.0088750596368076,71232.2064422737
14.3122036539211,0.00909852289720293,71418.3078645247
14.476092606763,0.00931450997004612,71510.985475958
14.644021117148,0.00951839187026499,71524.1996584625
14.815924648857,0.00970824008465116,71454.8338784746
14.9849931222318,0.00988466888842927,71307.2352343352
15.1524010262983,0.0100467557938765,71089.4125489032
15.3185838724829,0.0101940631337659,70808.8339452283
15.4908650722125,0.0103245008726258,70458.7734552818
15.656240526305,0.0104418394295249,70069.1610955897
15.8244047135512,0.0105436909604219,69627.5953255397
15.9920395640816,0.0106312487014884,69146.7622652013
16.1605351116645,0.0107044951369157,68628.1273291345
16.3333333333333,0.0107631981772764,68064.9812134019
16.5,0.0108090153140639,67495.2982745327
16.6666666666667,0.0108406706041038,66904.8750998164


==> csv/csv/sinusoidal_controllers_ref.csv <==
t,yl,yg
0,0.0118581789730288,64315.8342960066
0.166666666666667,0.0118359896531142,65813.335545709
0.333333333333333,0.0117698155861052,67295.8742579325
0.5,0.011660831458036,68748.6373959267
0.666666666666667,0.0115109718958533,70157.1094306363
0.833333333333333,0.0113228971249711,71507.2173750696
1,0.0110999457463967,72785.4713969321
1.16666666666667,0.0108460754717016,73979.0996045719
1.33333333333333,0.0105657928678795,75076.1756594994
1.5,0.0102640733592205,76065.7379404188
1.66666666666667,0.00994627290628625,76937.899068125
1.83333333333333,0.00961803292981216,77683.9446969281
2,0.00928518016727556,78296.420585515
2.16666666666667,0.00895362323982235,78769.2070772645
2.33333333333333,0.00862924776563905,79097.5802458335
2.5,0.00831781188166092,79278.2590950674
2.66666666666667,0.00802484402825795,79309.4383416292
2.83333333333333,0.00775554481136919,79190.8064527936
3,0.00751469468417567,78923.5487591795
3.16666666666667,0.0073065690870964,78510.3356113178
3.33333333333333,0.00713486255249618,77955.2956983918
3.5,0.00700262312135714,77263.9747957397
3.66666666666667,0.00691219823611356,76443.2803533004
3.83333333333333,0.00686519307013098,75501.4124786574
4,0.0068624420335419,74447.7820042738
4.16666666666667,0.00690399396125108,73292.9164575659
4.33333333333333,0.00698911124604493,72048.3548733285
4.5,0.00711628293219341,70726.532499514
4.66666666666667,0.0072832515371141,69340.6565483452
4.83333333333333,0.00748705312497478,67904.5742342163
5,0.00772406992086975,66432.6344169046
5.16666666666667,0.00799009453159162,64939.5442325059
5.33333333333333,0.00828040463298641,63440.2221445929
5.5,0.00858984679808273,61949.6488838579
5.66666666666667,0.00891292797792346,60482.7177656041
5.83333333333333,0.00924391301118233,59054.0858806623
6,0.0095769264316274,57678.0276465838
6.16666666666667,0.00990605676620099,56368.2921823792
6.33333333333333,0.0102254614722732,55137.9659318658
6.5,0.0105294706512797,53999.341908247
6.66666666666667,0.0108126876976767,52963.7968663877
6.83333333333333,0.0110700850965459,52041.6776300404
7,0.0112970936693044,51242.1977098028
7.16666666666667,0.0114896836832767,50573.3452447648
7.33333333333333,0.011644436385317,50041.8031876638
7.5,0.0117586046896547,49652.8825310301
7.66666666666667,0.0118301619426665,49410.4692415046
7.83333333333333,0.011857837898929,49316.9854325451
8,0.0118411412699243,49373.365163469
8.16666666666667,0.0117803684451263,49579.0451066416
8.5,0.0115316726989033,50428.6140610906
8.66666666666667,0.0113481644890579,51064.0144602043
8.83333333333333,0.0111293311390201,51831.8226626481
9,0.0108790572593594,52724.3669826668
9.16666666666667,0.0106017855758216,53732.7294124507
9.33333333333333,0.010302438064478,54846.8347279218
9.5,0.00998632857948442,56055.551157042
9.66666666666667,0.00965906852443341,57346.8016048002
9.83333333333333,0.00932646724177036,58707.684323553
10,0.00899442888850725,60124.6018230227
10.1666666666667,0.00866884762883966,61583.3967319251
10.3333333333333,0.00835550300415073,63069.4932537441
10.5,0.00805995733773707,64568.0428032718
10.6666666666667,0.00778745699547179,66064.072368764
10.8333333333333,0.00754283925517197,67542.6341173238
11,0.00733044643787464,68988.9547487072
11.1666666666667,0.00715404882531626,70388.5831052556
11.3333333333333,0.0070167777319426,71727.5345630857
11.5,0.00692106991951837,72992.4307618296
11.6666666666667,0.00686862434105814,74170.6332767884
11.8333333333333,0.00686037198193674,75250.3698978947
12,0.00689645933354346,76220.8522537439
12.1666666666667,0.00697624579284656,77072.383605435
12.3333333333333,0.00709831503402978,77796.455733181
12.5,0.00726050015033765,78385.8339476277
12.6666666666667,0.00745992211982525,78834.6293764789
12.8333333333333,0.00769304091218944,79138.3578041616
13,0.00795571832946071,79293.9844766257
13.1666666666667,0.00824329146504214,79299.9544236032
13.3333333333333,0.00855065547709033,79156.2079953573
13.5,0.00887235420689044,78864.1814586829
13.6666666666667,0.00920267703361716,78426.7926462032
13.8333333333333,0.00953576024616862,77848.411802351
14,0.00986569113257566,77134.8179173308
14.1666666666667,0.0101866129392477,76293.1409853589
14.3333333333333,0.0104928288368762,75331.7907641183
14.5,0.0107789030474487,74260.3727472393
14.6666666666667,0.0110397573372232,73089.592189383
14.8333333333333,0.01127076116277,71831.1471428748
15,0.01146781386986,70497.6115746329
15.1666666666667,0.0116274174860471,69102.3097312469
15.3333333333333,0.0117467388147719,67659.1830075103
15.5,0.0118236597287259,66182.6506486125
15.6666666666667,0.0118568147696949,64687.4656778069
15.8333333333333,0.0118456153874301,63188.5674890794
16,0.0117902603872724,61700.9325776619
16.1666666666667,0.0116917324010675,60239.4248998424
16.3333333333333,0.0115517804440206,58818.6473572277
16.5,0.0113728888671299,57452.7958893768
16.6666666666667,0.011158233256339,56155.517632666


==> csv/csv/sinusoidal_controllers_slmpc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168333750352995,0.0106485350160558,67377.407084972
0.336699403610926,0.0109945862108575,67408.277816681
0.504929393662326,0.0111133264016393,67930.8888715727
0.673797135560219,0.0110830773239177,68860.5100832768
0.841133263442337,0.0109540211856165,70043.5333853249
1.01037039623766,0.0107550247817137,71368.4457340313
1.17881903053822,0.0105086759736543,72704.5656373882
1.34627235706345,0.010229720699145,73970.6207125896
1.51517424425009,0.00992764431210826,75133.8965715841
1.68312169239593,0.00961281256827872,76146.406745923
1.85131916370501,0.00929210676284361,77001.6815563001
2.02002058990879,0.00897225989015241,77694.1952858172
2.18784945630162,0.00865987607514369,78217.3630262781
2.35717728776426,0.00836009157428091,78580.4298590458
2.52511502796261,0.00807873874420047,78778.0821970781
2.69355760665207,0.00782034403129758,78817.3666756824
2.86287631736624,0.00758939604237704,78699.1966305981
3.03065950314237,0.00738964757868872,78428.2397339441
3.19930671432438,0.00722451475958165,78005.9140598775
3.36496226262905,0.00709605986431228,77448.0586454102
3.53382734301274,0.00700744624076152,76740.6165598096
3.70269027878418,0.00695961332048911,75899.3002452078
3.87356640879615,0.0069539837022955,74920.7229516245
4.03567790740893,0.00698709433054707,73883.1892374337
4.20679429085816,0.0070644244552742,72685.255517588
4.37781150345178,0.00718190017008923,71395.2455558998
4.54361803465412,0.00733531078696634,70070.0568361444
4.71159380134166,0.00752528288348886,68666.7677715188
4.88122973113611,0.0077486099088326,67202.3410170423
5.04568222228469,0.00799793982928234,65752.3322511315
5.22417680947373,0.00827938726727179,64158.8534651794
5.38187572179579,0.00856885803973082,62750.8238426556
5.55911111727358,0.00888366092963487,61179.2587467413
5.72107530005514,0.00919866611255863,59770.2672315276
5.88924673780217,0.00952023366657897,58346.695359696
6.05775897280126,0.00983920207944647,56974.990406115
6.22421521467768,0.0101486361275089,55687.5205454265
6.39337351821441,0.0104451209621903,54460.818904794
6.56678789619029,0.0107233842953054,53302.2232525113
6.73901631103111,0.0109760549927703,52263.8055701862
6.90040810972504,0.0111966703033468,51402.6152586896
7.07614596521621,0.011387278491398,50597.7382167165
7.2466258286435,0.0115399785796536,49958.3419839998
7.4034308862447,0.011652839434329,49499.2952974597
7.5686090692459,0.0117257366485428,49154.4077844204
7.74997668431695,0.0117555265046046,48943.6855999881
7.90828277822636,0.011744044226614,48905.7184176568
8.07535274879602,0.0116896260036491,49013.5885796868
8.24615226456165,0.0115932467009948,49279.7587882168
8.41281239857614,0.0114579976625155,49688.7869956056
8.59119298450205,0.0112830347206701,50284.6023828058
8.75898381072605,0.0110763035756563,50988.6971592495
8.91894318178,0.0108412693086947,51782.9572559703
9.09027364243066,0.0105773540072894,52756.8503843938
9.25611359846188,0.0102934671636767,53812.1810765407
9.43043078927883,0.00999108408340188,55027.7469188202
9.59948767591588,0.00967918970203484,56299.3181196735
9.76248453701436,0.00936355553124419,57599.5542118917
9.93330044402341,0.00904631464533813,59024.6040514327
10.0988934003989,0.00873645502911411,60454.8034865334
10.2701311675507,0.00843687241496435,61967.4474950726
10.4337393204764,0.00815604505831477,63432.033370863
10.6074454820776,0.00789490039312044,64989.1153649188
10.7705077710712,0.00766261816450763,66440.713897666
10.9485851138186,0.00745780104677182,67994.5871442875
11.1060664425521,0.00729119261783508,69331.2008858157
11.2779515815001,0.00715865106227212,70730.9429250694
11.4435842000861,0.00706639178103669,72009.1804161763
11.6241987777699,0.00701216902486332,73307.7177101622
11.7783830425014,0.00700390312382944,74325.5970901563
11.9587368122252,0.00703288069969019,75398.6154486429
12.124420434509,0.00710518684449157,76260.1082886753
12.2837797726788,0.00721804994266116,76967.6988220886
12.4519155003293,0.00736719733317937,77581.3892220063
12.6222565217829,0.00755099010831103,78058.0168456274
12.7997267109542,0.00776540672662304,78397.2479118318
12.9594544774171,0.0080102587482197,78556.2894426494
13.1353972880654,0.00827605404941133,78582.2917335027
13.2953531128138,0.00856290845688226,78459.8642819134
13.4675138640459,0.00886109293679766,78185.8169864701
13.6368452038518,0.00916752003410861,77769.0970632327
13.8041818168586,0.00947663529261111,77217.821147318
13.96839393189,0.00978318528272599,76546.4624355273
14.1368725692923,0.0100803352488979,75733.1660943035
14.3135719392714,0.0103622111721749,74754.3056964516
14.4807913427103,0.0106273455919811,73710.8322914712
14.6405822620766,0.0108705349489131,72616.7729131311
14.8193595096646,0.0110843071459589,71300.1884024774
14.9842452373876,0.0112695816241163,69999.0752007376
15.1570577939638,0.0114216908536954,68563.7315991738
15.3149872634161,0.0115384811841185,67195.2079218772
15.4924251082889,0.0116206369104657,65613.782037876
15.6584638425607,0.0116652609110678,64108.7141552324
15.8200537411174,0.0116724752523391,62647.6102967704
16,0.0116510175645364,61063.0976424788
16.1633784045937,0.0115930799481206,59715.2770555673
16.3302920202651,0.0115107260383125,58480.6304863949
16.5,0.0114140784209708,57427.03312065
16.6666666666667,0.0113188805510964,56628.0325406424


==> csv/csv/sinusoidal_deepc10.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168306920026193,0.0105769620463189,67399.8767355304
0.336771381317004,0.0108833343058011,67439.1263385149
0.505153464108714,0.0111899323190421,67863.3094799937
0.673652584064495,0.0113276581456726,68555.9101058286
0.841633904130188,0.0111228589360135,69675.6512201186
1.01020256368929,0.0108586688386991,71167.4754712942
1.17824958634984,0.0105975890192429,72729.9347630613
1.34707795624315,0.0102544585235083,74276.9486337681
1.51516294369479,0.00994223298704628,75709.4245561096
1.68395286933588,0.00975561732806363,76888.386368701
1.8524814872972,0.00950512956224666,77773.415133881
2.0204976815252,0.00924738210222803,78456.9373444879
2.18844496480627,0.00898807347952869,78922.8906110068
2.35689636852423,0.00874000147479733,79187.0303942858
2.52609879666041,0.00849463866098477,79300.2607390669
2.69323752161372,0.00821923070661144,79304.8914206629
2.86297370933823,0.00800877643058031,79201.2778455902
3.03104982881849,0.00771906509612091,78985.2019399582
3.20029258848997,0.00746435489089808,78691.9735530901
3.36635755824978,0.00725438367162299,78295.3670419095
3.5344832318669,0.00706306317203534,77752.3121319442
3.70486462336955,0.00691453127572333,77025.9807867508
3.87455023535806,0.00677266076840988,76102.0798047652
4.04322247506362,0.00666716305791742,74980.9371388844
4.21098800718256,0.00660178562155673,73655.815472422
4.37948459443198,0.00658098772969444,72124.2827543786
4.54510815251878,0.00660425265828875,70453.9663528601
4.71011925757062,0.00669369881566655,68666.2812055587
4.88279923771502,0.0068909142410139,66706.4506502117
5.0502031938385,0.00715033831607966,64763.0512536241
5.22369901403721,0.0074801939705139,62761.6990953105
5.3938156066894,0.00792615268308842,60847.868991684
5.55003619575308,0.00845965001288123,59170.6414954589
5.72187512724308,0.00899542446911956,57512.7877900573
5.89006264674198,0.00954319645752887,56175.2614766353
6.0598108166518,0.0100129191567626,55149.5428350285
6.22447676265481,0.0104843607029912,54450.0595317809
6.40060291556896,0.0109077945304695,53942.1078303016
6.56068018490399,0.0112815782963112,53615.9460364012
6.73422480045596,0.011607446527384,53324.0581940146
6.90621754281743,0.0118571948621378,53033.3690636821
7.06683511126363,0.0120357327078656,52727.1625394878
7.2385436925742,0.0121243349257935,52361.3038672904
7.41143792927081,0.0121455774744332,51982.3367806907
7.5708399750646,0.0121451634639637,51670.8490470792
7.74976269390243,0.0121039089030896,51423.1922846056
7.91173857006504,0.0120497413785168,51314.9976626307
8.07728658579322,0.0119055782122634,51341.0159266246
8.25200902360722,0.0117055510179204,51530.6899474498
8.41882673338159,0.0115349566509109,51866.8722928048
8.58660427064454,0.0113632982185994,52373.2971953201
8.7482454929981,0.0111707494855988,53014.8812822539
8.92704748281643,0.0109137992947621,53874.1955656781
9.08717115023117,0.0106214253355785,54747.5095626087
9.25789223985757,0.0103613349497936,55742.8711583565
9.42311557050295,0.0101373959249557,56758.3808350055
9.59248198262059,0.00991800397362997,57865.7021541043
9.76916515519561,0.00965727504767316,59110.4442323773
9.93709797891487,0.00935636229092201,60388.2129712017
10.1037064575484,0.00901369129831162,61745.467797525
10.2720889228208,0.00869346385695443,63176.9434686414
10.4400172321139,0.00839600810842129,64636.6437754247
10.6077599544248,0.00811841464389169,66096.9938669814
10.7728987944144,0.00787840843646029,67506.1630703675
10.936718114904,0.00767341526757044,68853.6346937479
11.1152087688035,0.00750225818399631,70250.144032282
11.2733746629955,0.0073461250500565,71433.8691805231
11.4477184056001,0.00722487397380324,72670.7368385138
11.6153759703909,0.00713910165848746,73786.5539116287
11.7847804056656,0.0070956900955343,74827.7651059114
11.9569430715409,0.00708591625114238,75788.5641973
12.1249377717412,0.0071111060689554,76618.6117546401
12.2885566160865,0.00717872179741542,77304.6888090468
12.4532327543696,0.00729086744965693,77854.7780239032
12.6320294264989,0.0074352323389538,78289.3633101885
12.7997590201228,0.0076524151981735,78519.9269556001
12.9626283568438,0.00792110170820765,78580.6016949632
13.1343343963201,0.00819878826386082,78497.691707711
13.3046876451831,0.00848473513960544,78267.5848159171
13.4666020946713,0.00876057663018059,77918.8662286945
13.6375762047143,0.00904874214371569,77424.0308532374
13.8091782895284,0.00934445661815904,76814.0636229568
13.9782770615872,0.00961848573518395,76129.2303897826
14.1371455005397,0.00988152471772231,75402.7036624664
14.3150231606271,0.0100957117998674,74496.1548460249
14.480027671467,0.0103350339184992,73515.8218060691
14.64616213786,0.0105717149132055,72386.0478199628
14.8087643000267,0.0107973522305967,71139.6369403222
14.9773034313626,0.0110091031142573,69709.4603507294
15.1524223621182,0.0112126981294987,68097.8092901746
15.3178056851008,0.0113853332876917,66498.2127082421
15.4922726060362,0.0115212229878466,64779.2738900217
15.6550017254817,0.011610447437799,63187.8946852178
15.8333333333333,0.0116567193194284,61511.6096192194
15.9922261348165,0.0116504154581125,60137.486446294
16.1666666666667,0.0116114784077545,58810.5234267463
16.3333333333333,0.011545179670882,57766.48741294
16.5,0.011468579171717,56962.4440441857
16.6666666666667,0.0113660123961459,56403.0122609557


==> csv/csv/sinusoidal_deepc20.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168324802796748,0.0104026237786143,67426.5490681246
0.336595921383574,0.0107386053652806,67501.6230820094
0.505122289542996,0.0110852633143188,67924.3516303974
0.67337958331869,0.0112448373395866,68636.1620143038
0.841598023182915,0.0112132004041125,69775.0504362386
1.01063591873051,0.0109894338455294,71240.8538148185
1.17852026115594,0.0107688144602753,72804.5109737372
1.3466235169046,0.0104816722878998,74281.8488112967
1.51471711461072,0.0101526548081485,75569.3313776622
1.68368191268153,0.00982376395468538,76602.2746088981
1.85217265617989,0.00951101959453585,77390.2857042347
2.01982976430378,0.00921520301305841,77968.1008875383
2.18751668415739,0.00891047118953962,78371.9310503556
2.35599453643885,0.00859334843927165,78651.9044890089
2.52466533041463,0.00831229251008838,78858.866261296
2.69315818280263,0.00801569898459254,79007.1601615491
2.86117369188214,0.007755483390188,79102.4028688091
3.03092684881213,0.00747048498690871,79107.0959342541
3.19802102508453,0.00722213784972192,78996.6196084773
3.36595932102498,0.00700802896712989,78736.0141513608
3.53747336856896,0.00679948523353487,78305.7554316577
3.70572065270418,0.00673408304339562,77701.3163835089
3.87468307407157,0.00673701585512799,76820.1516518414
4.04101426352433,0.00673212985667936,75660.7214786466
4.2056820736791,0.00671879801779174,74261.5645933234
4.37997025425191,0.00663310709361185,72573.1311620845
4.5433694537591,0.00665187644489562,70858.3281829157
4.71338727575178,0.00678824620799313,68945.785938593
4.88581574021438,0.00694524737602942,66929.3198193305
5.0526548434354,0.00713790071229994,64971.5001580075
5.22070941574507,0.00739267521708177,63032.6145527054
5.39113332977085,0.00774715789529954,61143.4245897646
5.54939653922598,0.00815729411803284,59496.1831407231
5.72028231944534,0.00860159770904647,57869.3286316331
5.89404110677962,0.00905939005904959,56408.3617411953
6.06495201631276,0.00952365963336965,55168.9951648921
6.22969766982411,0.00996225644600785,54155.0448095642
6.39510768704253,0.0103359021991141,53293.9171298379
6.56387109032486,0.0106654868883291,52544.0884743402
6.73761703153779,0.0109645460920342,51861.4061374053
6.90182196626243,0.0112221876692803,51267.3927829299
7.0682032974248,0.011453246768841,50703.492579864
7.24037124008731,0.0116383972014276,50173.8672261552
7.4135450038408,0.0117956611535953,49739.1130247803
7.57291599955393,0.0118666010778523,49505.3023697084
7.74406380770967,0.0119145070236724,49506.1331021377
7.91731153579812,0.0119417514729079,49781.7264045113
8.07182641839061,0.011894772247983,50224.8745346491
8.25643963245981,0.0117940979007866,50895.3459144386
8.41035196145065,0.011681070186636,51506.8930174382
8.57977306538885,0.0114967508989949,52213.5696728667
8.75065956550339,0.011265822999016,52957.2762750269
8.92516125559963,0.0110008130795239,53759.1916780427
9.09134113997214,0.0107334917363468,54591.9096756887
9.26392373872261,0.0104277241396777,55554.1347894531
9.43261961580334,0.0101030819565375,56598.9821334313
9.59962444303672,0.00976584628001775,57727.3328146115
9.7662490004156,0.00941148512842824,58944.194585813
9.9369613071698,0.00909843719347748,60252.6758095515
10.1064299658553,0.00882638130975366,61588.8595372153
10.2672993549992,0.00855823901530964,62894.0794870122
10.4319524916377,0.00832890886616893,64243.978856696
10.6014552962909,0.00812531989450894,65629.5278361092
10.7739795042001,0.00794896122515058,67023.8853190423
10.9370036672089,0.00778115495827196,68326.440441477
11.1043485334108,0.00762138250089699,69641.7556265863
11.2836987950661,0.00747358795371511,71020.9991188207
11.4468762617653,0.0073073732156015,72259.8657429526
11.6135835241514,0.00718600985475171,73490.1997715733
11.7854424318996,0.00711689239047094,74701.5699511469
11.9483385811366,0.00709931352616059,75775.9014326835
12.1276084022439,0.00714230727051466,76844.006450042
12.2919288226329,0.0072438927252193,77687.4922655523
12.4540838716475,0.00738612346181374,78369.1263228892
12.6297540466383,0.00755213351981934,78918.0986960165
12.7951770455038,0.00774055108331615,79234.6327395521
12.9568497360575,0.00795163166229441,79352.8314459732
13.1289144549617,0.00819677014760872,79280.0348102641
13.3057841527083,0.00846926621104717,79010.2097526482
13.4695253799652,0.00873319746441213,78612.7245397197
13.6411427246811,0.00901000505676005,78060.5681626554
13.8097628247076,0.00929124538300411,77386.2840996624
13.9789173353508,0.00957498558943967,76579.6491281267
14.136623509036,0.00984210672582378,75700.3571134119
14.3066482600481,0.0101135019700928,74616.230192652
14.4802216123856,0.0104000541058535,73359.8575177874
14.6495934888073,0.0106569199902714,72022.409357154
14.8082145803426,0.0108812986881249,70710.2149094601
14.9819291494402,0.0110533445134992,69253.7562544755
15.1484716791627,0.0111414169106985,67880.4141191791
15.3217498112045,0.0112102357871817,66492.458376753
15.4828111392914,0.0112797559662221,65245.4497438677
15.6639782161201,0.0113438226176492,63889.1462422888
15.8213923531657,0.0113803288469815,62738.5041260621
16,0.0114173252792267,61459.2799988665
16.163093046981,0.0114101498989277,60350.248426248
16.3333333333333,0.0113882298607104,59284.4949434953
16.5,0.011359946996114,58366.2257073971
16.6666666666667,0.011307417783461,57614.2852764095


==> csv/csv/sinusoidal_deepc5.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168378596992682,0.010497506526308,67384.5029421805
0.336634711345493,0.0109319317733665,67143.8663451109
0.505082974562684,0.0112300001366948,67103.9180241956
0.673727342219236,0.0112987091998278,67305.4806783974
0.841528679281438,0.0110801975936143,67988.1525914147
1.01065123085194,0.0108798315743769,69198.5779444524
1.17786240795766,0.0106622817377428,70802.4689570367
1.34699092116679,0.0104201608721606,72720.0595464351
1.51532013107941,0.0101517040371978,74689.334307589
1.68320576812814,0.00999748714724943,76499.4313604112
1.85243088828985,0.00982128117755527,78008.602197155
2.02117289752787,0.00959438880356785,79146.9279318946
2.1879840474396,0.00928324083952117,79934.8410267107
2.35616548653136,0.00893481722293674,80437.9057014236
2.5241350103149,0.00861367055290149,80691.4415289776
2.6926038465316,0.00832250869076285,80761.3298087949
2.86236636593491,0.00808491436438891,80696.4310996886
3.03081102613021,0.00785910812072228,80499.249809583
3.19935685233481,0.00767670739232355,80160.1268359735
3.3677543655342,0.00748730641248333,79642.487557894
3.53507323444963,0.00731731416252449,78936.334098451
3.70191474279879,0.00717634014701775,78026.9293554953
3.87100262425583,0.00706288369634753,76894.8458428048
4.04287848402459,0.00693489195822969,75557.7901040162
4.20591498086623,0.0069088039278015,74135.6020256211
4.37610820467192,0.0069217019014786,72513.0998574219
4.54685180703145,0.00699983325630812,70814.7223377734
4.71019620041225,0.00712736773595724,69177.1355495579
4.8783910420679,0.00734471981681441,67531.4862215453
5.04478640885006,0.00763585638238845,65966.9572120691
5.21306839615455,0.00799141308298755,64482.2479225342
5.39140795274863,0.00837515462510162,63089.5363022671
5.5522613376802,0.00883739961925523,62036.004121406
5.72263479412321,0.00927447076824296,61125.9886708705
5.88764558928396,0.00965459781475462,60390.7743158288
6.05799440975107,0.0100683823909761,59625.4697943733
6.22905271123846,0.0104130321642252,58713.2594161473
6.396786633251,0.0106710882084069,57625.1097485516
6.56826406193676,0.0109362741793417,56334.6183466933
6.73666941794248,0.0111201748694716,54974.8431140528
6.90285965944148,0.0113061785082054,53588.0770549138
7.07346826163507,0.0114994097761435,52150.5426643837
7.24053602675762,0.0116561994606586,50818.1116857358
7.40702582127023,0.0117347238163235,49709.3678341329
7.57247333942622,0.0117697776083874,48968.8292556173
7.74135512680244,0.0117557390168467,48648.9836079892
7.91398949245987,0.0116812279383437,48713.092615732
8.08649313580754,0.0115910073703244,49006.9568904224
8.24814631374686,0.0114432172406837,49331.0026814631
8.41917873980187,0.0112668333971265,49644.5593919384
8.58916568577064,0.0110991613312152,49943.7434558481
8.75016580870971,0.0109127509429941,50315.0916053944
8.92623641049085,0.0106823384695442,50952.9646074666
9.08988310472491,0.0104174708640264,51829.7457792356
9.26068963731535,0.0101956222713129,53026.6454927543
9.42827056662173,0.00999391430975253,54442.7258169766
9.59817362076445,0.00977829755344738,56045.4538156823
9.76781795604407,0.00950184064047237,57725.5347196657
9.93327996324131,0.009204068161514,59347.3354345823
10.100696178571,0.00888926993434343,60903.1693252532
10.2704046411325,0.00858611773504388,62369.5631558017
10.439898310421,0.00831157892098059,63739.2419398638
10.6052909680261,0.00807139556392385,65022.8379296538
10.7733684453285,0.00783740664531677,66318.6620222088
10.9471481139995,0.00764805126847121,67674.6159153469
11.1050153839687,0.00750467689409454,68928.1068606831
11.2834681766437,0.00737651826276381,70356.7536017466
11.4564832466494,0.0072842285910146,71719.6778480475
11.610086358041,0.00725077981166415,72879.1689381091
11.7914855145394,0.00722599110437072,74169.1591752186
11.9498772612457,0.00721159896811276,75208.2176322722
12.1134532531383,0.00721889811388974,76179.2282156102
12.2873788959922,0.00725644736475497,77088.6621554807
12.4642064924326,0.0073319519807148,77870.6086696896
12.6220857706662,0.0074590054130263,78441.074662924
12.7967388609539,0.00765464979042394,78940.3855173881
12.9641469884829,0.00783735945749984,79310.3515625013
13.1330922144649,0.00807787615595715,79559.7436159437
13.2948229674879,0.00834803477350109,79672.2505199935
13.4709861317778,0.00862436981107316,79646.0322523906
13.6314600061244,0.00894104013237164,79440.158977206
13.8090947585366,0.0092699551776112,79013.2583409716
13.9762615731357,0.00958021580519437,78415.9814433212
14.1464961283597,0.00988226537341641,77623.7548137482
14.3069362844484,0.0101753168898916,76712.5787151432
14.4769736269453,0.0104379869761234,75593.7387470366
14.6433073040729,0.0106831742660104,74343.6388899579
14.8122885788746,0.0109382208863307,72924.0985198784
14.9855464445452,0.011167098916583,71344.6110404113
15.1499906055706,0.0113761534186797,69759.2287830314
15.3197573728663,0.0115647118555263,68090.1111383444
15.492616785131,0.0117100622990344,66409.8338908419
15.654893530289,0.0117992558367768,64875.8106607843
15.8304043941851,0.0118570167337688,63268.8353505682
15.9935871212156,0.0118462595716198,61835.4627467595
16.1666666666667,0.0117873250474235,60383.3343830495
16.3297616115705,0.011701732349158,59088.8942231288
16.5,0.011595553488917,57836.6687799452
16.6666666666667,0.0114750974327032,56733.9447664476


==> csv/csv/sinusoidal_ref.csv <==
t,yl,yg
0,0.0118581789730288,64315.8342960066
0.166666666666667,0.0118359896531142,65813.335545709
0.333333333333333,0.0117698155861052,67295.8742579325
0.5,0.011660831458036,68748.6373959267
0.666666666666667,0.0115109718958533,70157.1094306363
0.833333333333333,0.0113228971249711,71507.2173750696
1,0.0110999457463967,72785.4713969321
1.16666666666667,0.0108460754717016,73979.0996045719
1.33333333333333,0.0105657928678795,75076.1756594994
1.5,0.0102640733592205,76065.7379404188
1.66666666666667,0.00994627290628625,76937.899068125
1.83333333333333,0.00961803292981216,77683.9446969281
2,0.00928518016727556,78296.420585515
2.16666666666667,0.00895362323982235,78769.2070772645
2.33333333333333,0.00862924776563905,79097.5802458335
2.5,0.00831781188166092,79278.2590950674
2.66666666666667,0.00802484402825795,79309.4383416292
2.83333333333333,0.00775554481136919,79190.8064527936
3,0.00751469468417567,78923.5487591795
3.16666666666667,0.0073065690870964,78510.3356113178
3.33333333333333,0.00713486255249618,77955.2956983918
3.5,0.00700262312135714,77263.9747957397
3.66666666666667,0.00691219823611356,76443.2803533004
3.83333333333333,0.00686519307013098,75501.4124786574
4,0.0068624420335419,74447.7820042738
4.16666666666667,0.00690399396125108,73292.9164575659
4.33333333333333,0.00698911124604493,72048.3548733285
4.5,0.00711628293219341,70726.532499514
4.66666666666667,0.0072832515371141,69340.6565483452
4.83333333333333,0.00748705312497478,67904.5742342163
5,0.00772406992086975,66432.6344169046
5.16666666666667,0.00799009453159162,64939.5442325059
5.33333333333333,0.00828040463298641,63440.2221445929
5.5,0.00858984679808273,61949.6488838579
5.66666666666667,0.00891292797792346,60482.7177656041
5.83333333333333,0.00924391301118233,59054.0858806623
6,0.0095769264316274,57678.0276465838
6.16666666666667,0.00990605676620099,56368.2921823792
6.33333333333333,0.0102254614722732,55137.9659318658
6.5,0.0105294706512797,53999.341908247
6.66666666666667,0.0108126876976767,52963.7968663877
6.83333333333333,0.0110700850965459,52041.6776300404
7,0.0112970936693044,51242.1977098028
7.16666666666667,0.0114896836832767,50573.3452447648
7.33333333333333,0.011644436385317,50041.8031876638
7.5,0.0117586046896547,49652.8825310301
7.66666666666667,0.0118301619426665,49410.4692415046
7.83333333333333,0.011857837898929,49316.9854325451
8,0.0118411412699243,49373.365163469
8.16666666666667,0.0117803684451263,49579.0451066416
8.5,0.0115316726989033,50428.6140610906
8.66666666666667,0.0113481644890579,51064.0144602043
8.83333333333333,0.0111293311390201,51831.8226626481
9,0.0108790572593594,52724.3669826668
9.16666666666667,0.0106017855758216,53732.7294124507
9.33333333333333,0.010302438064478,54846.8347279218
9.5,0.00998632857948442,56055.551157042
9.66666666666667,0.00965906852443341,57346.8016048002
9.83333333333333,0.00932646724177036,58707.684323553
10,0.00899442888850725,60124.6018230227
10.1666666666667,0.00866884762883966,61583.3967319251
10.3333333333333,0.00835550300415073,63069.4932537441
10.5,0.00805995733773707,64568.0428032718
10.6666666666667,0.00778745699547179,66064.072368764
10.8333333333333,0.00754283925517197,67542.6341173238
11,0.00733044643787464,68988.9547487072
11.1666666666667,0.00715404882531626,70388.5831052556
11.3333333333333,0.0070167777319426,71727.5345630857
11.5,0.00692106991951837,72992.4307618296
11.6666666666667,0.00686862434105814,74170.6332767884
11.8333333333333,0.00686037198193674,75250.3698978947
12,0.00689645933354346,76220.8522537439
12.1666666666667,0.00697624579284656,77072.383605435
12.3333333333333,0.00709831503402978,77796.455733181
12.5,0.00726050015033765,78385.8339476277
12.6666666666667,0.00745992211982525,78834.6293764789
12.8333333333333,0.00769304091218944,79138.3578041616
13,0.00795571832946071,79293.9844766257
13.1666666666667,0.00824329146504214,79299.9544236032
13.3333333333333,0.00855065547709033,79156.2079953573
13.5,0.00887235420689044,78864.1814586829
13.6666666666667,0.00920267703361716,78426.7926462032
13.8333333333333,0.00953576024616862,77848.411802351
14,0.00986569113257566,77134.8179173308
14.1666666666667,0.0101866129392477,76293.1409853589
14.3333333333333,0.0104928288368762,75331.7907641183
14.5,0.0107789030474487,74260.3727472393
14.6666666666667,0.0110397573372232,73089.592189383
14.8333333333333,0.01127076116277,71831.1471428748
15,0.01146781386986,70497.6115746329
15.1666666666667,0.0116274174860471,69102.3097312469
15.3333333333333,0.0117467388147719,67659.1830075103
15.5,0.0118236597287259,66182.6506486125
15.6666666666667,0.0118568147696949,64687.4656778069
15.8333333333333,0.0118456153874301,63188.5674890794
16,0.0117902603872724,61700.9325776619
16.1666666666667,0.0116917324010675,60239.4248998424
16.3333333333333,0.0115517804440206,58818.6473572277
16.5,0.0113728888671299,57452.7958893768
16.6666666666667,0.011158233256339,56155.517632666


==> csv/csv/step_controllers_deepc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168408733399304,0.00789248342918481,67499.3878200252
0.336686232367939,0.00744673293809119,66076.2336685069
0.504916421819909,0.00714429673452648,63836.4251142563
0.673546973320327,0.00682669673676964,61166.3450007347
0.842034086860184,0.00667716127412091,58397.3296219026
1.0101663654939,0.00656100419103889,55625.0488237815
1.17857963053356,0.00654205399663035,52925.0093634251
1.34730034860927,0.00642704242490043,50313.454307748
1.51492390474335,0.00625703586731749,47883.9086653321
1.68355696255508,0.00601646216183752,45633.8714105165
1.8513429182931,0.00587366332251349,43600.3201720959
2.02055521402571,0.00567442928541401,41712.8855310969
2.18834857092988,0.00544769808426844,40013.9756764806
2.3574429333284,0.00522011971119582,38469.0178818575
2.52608668367067,0.00510138365316054,37073.3280598904
2.69189520002136,0.00501470399944677,35801.2891098357
2.85964648974453,0.0050749853326515,34596.2022184908
3.02829081820949,0.00516307407192226,33429.443901202
3.19597279276648,0.0052029148747526,32314.9212089565
3.3650417957871,0.0050854507629236,31280.8309742131
3.53743829782288,0.00499582158573767,30381.5920265999
3.70566747233859,0.00500130370429297,29691.1216349521
3.86988837206542,0.00501337540875947,29275.5703454805
4.03723402991411,0.00498090841809757,29136.4577439443
4.20958046475374,0.0049673402149332,29241.4772255396
4.37915579908478,0.00508020482178012,29494.8324480743
4.55247507693065,0.00521264712356919,29831.2317213757
4.71017752067317,0.00523051440668897,30220.0299939434
4.87540214922539,0.00519205815204003,30693.2257462514
5.05654203495626,0.00522574955773848,31210.2655072578
5.21781167060807,0.00526775289705694,31630.310780028
5.38709158763787,0.00532701977579184,32006.6803462976
5.55397971981027,0.00534301505240108,32268.8780953502
5.72962938242636,0.00530339786975139,32409.0141554859
5.89000284336226,0.00525854232653406,32440.1751017497
6.06737451059135,0.00530363359085054,32394.4795206372
6.2337715283757,0.00536546254115519,32301.9263648286
6.39132908627984,0.00542639499310066,32191.0162533948
6.56754621879873,0.00546868600633632,32043.6237969618
6.72969216923184,0.00546915724757117,31884.5616977646
6.90856971324672,0.00542703955488022,31697.4378657663
7.07504099826173,0.0054258598266319,31520.3945653223
7.23652560490792,0.0053968158661637,31358.5875134839
7.40282562232554,0.00526103732356929,31221.7498389403
7.57059017933338,0.00512642957553838,31110.7270090799
7.73916518117034,0.00508985381516922,30998.6995651937
7.90489221146296,0.00509376104070517,30858.8029293773
8.08948100280097,0.00499570767566429,30667.972974642
8.24915511260176,0.00497007006137721,30462.918467955
8.41222982140578,0.0050272085667315,30201.7304651862
8.58286349785501,0.00507827044208886,29903.5334743305
8.75747303809138,0.00502951470368173,29642.9510601727
8.91790688879418,0.00505369111543085,29467.4456496632
9.09345310576014,0.0051514611667638,29334.4615127234
9.25617180942394,0.0051319013196943,29287.9083023735
9.43371742404855,0.00495377957554185,29332.8523655597
9.59946415890961,0.004881051255027,29403.6656505547
9.76199656132802,0.00499399856703371,29447.3024152897
9.9375777684777,0.0050992455931721,29494.6723305375
10.0946490403989,0.00508881838758481,29567.1645138112
10.2629753505893,0.00506669998658294,29672.6342074313
10.4369707546658,0.00512765644247251,29799.2008524618
10.6089991940547,0.00521620791688159,29949.4712626797
10.7786689389077,0.00518748808559769,30138.317001562
10.9324734167798,0.00511696077238665,30319.7448398724
11.1192944453462,0.00512410438104111,30509.6711083375
11.2760588615431,0.00515434523534725,30643.9960225032
11.4515706034024,0.00511135412596272,30781.1348993906
11.6089125503657,0.00506138906471445,30879.3192296695
11.7918437324787,0.00508683078426759,30941.4594654291
11.9537455114539,0.00511468915782299,30955.4900067978
12.1118184442409,0.00508530735552824,30948.6185582163
12.2866921900733,0.00506865572145854,30917.4180166984
12.4564788664483,0.00509652528556664,30865.249203583
12.6296113061757,0.00511350053224387,30806.2265150366
12.798204154947,0.00507353227738528,30765.0045652346
12.9479591386166,0.00504519438592143,30739.4720437334
13.1387777795767,0.00506846855833865,30703.6411413542
13.3029134870369,0.00507205714916018,30676.9011872255
13.4745155209566,0.00505191951158506,30659.2139560875
13.6340168060782,0.00504692837988763,30640.3061711883
13.8123874427975,0.00505774195534036,30615.3745962631
13.9641117732929,0.00504537415811148,30601.7918678485
14.1518321745162,0.00505378876473601,30591.299171934
14.3101678417242,0.00506727577221379,30586.1410761292
14.4879663695479,0.00507664246740489,30583.5654814152
14.6505925049453,0.00507273744861085,30585.9128256482
14.818514939722,0.0050734264661102,30592.326324108
14.9840023830785,0.00507918655746265,30602.3170430532
15.143056431147,0.00508011796375196,30615.2265955385
15.3139240093742,0.00506430054374463,30629.7836026745
15.5,0.0050400386744933,30633.3953704607
15.65167334952,0.00503440637928057,30619.3549160968
15.8226520476346,0.0050402320848277,30588.669868835
16,0.0050445833667165,30550.0678169375
16.1626679744648,0.00505302916635275,30514.0005967555
16.329845685235,0.00505757824233208,30486.2201838486
16.4975501413629,0.00505399370285234,30473.0294131019
16.6666666666667,0.00504938532619275,30475.007486084


==> csv/csv/step_controllers_pi.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168409870669336,0.00712083276094331,67830.7465207767
0.336665246830914,0.00641190534807403,67516.2780761981
0.504916774953427,0.00584329892908614,66855.4943688419
0.673435638834122,0.00544347299451019,65981.6927349623
0.841974200135793,0.00520810008836623,64968.3254500582
1.01036020563113,0.00510172698683188,63848.619465752
1.17907814534975,0.00507554184148154,62637.1997695909
1.34621489795325,0.00508591409654345,61365.211036492
1.51473314390613,0.0051059828019878,60028.6666216873
1.68304425552764,0.00512243011927975,58657.6198545371
1.85270078903663,0.00513248720516686,57255.6639319041
2.02005400371993,0.00513598331491957,55866.3613825587
2.18766530110757,0.00513602946069407,54479.5468852826
2.35746701782314,0.00513520326788437,53088.3112907839
2.52638824700499,0.00513336800113031,51724.8553141325
2.69248169679549,0.0051301202490566,50409.7711907382
2.86340310475048,0.00512849873068876,49088.354005988
3.02997661247931,0.00512484092583994,47834.9889295312
3.19675836836357,0.00512092834058879,46617.6090935919
3.36406545051778,0.00511694616704376,45436.6951832209
3.53228067292343,0.00511314442757094,44292.0479660879
3.70754933206771,0.00511190261310884,43146.7439916786
3.87401058412865,0.00510739282549353,42104.0292795343
4.04485535791133,0.00510455942241872,41080.6788001062
4.20737399624343,0.00509893599287274,40151.0631570724
4.38290294953627,0.00509791362875056,39195.8311860285
4.54291251374204,0.00509185649993815,38368.2321760955
4.71914397315641,0.00509120598998906,37504.897979243
4.88213340585844,0.00508652750409289,36750.1668794217
5.04455539894007,0.00508195054846145,36039.5321363134
5.21587987181071,0.00508015734847135,35334.2641139877
5.39379373624996,0.00508022549380401,34648.9078127345
5.5585690729258,0.00507681915376474,34055.7457198325
5.72209797560523,0.00507331114669034,33505.7991987485
5.88579192951867,0.00507006790469245,32992.9706268427
6.06771564476868,0.00507118798820799,32466.1564669217
6.22593127712306,0.00506698674652784,32043.5124611489
6.39179718628667,0.00506467872171613,31634.9608294362
6.56919834368048,0.00506479334254625,31235.782468714
6.73363743547009,0.00506238902712609,30899.2656727389
6.89889549321756,0.00506028881700144,30592.3251281876
7.0773425675182,0.00506055437250501,30294.62117406
7.24306822366366,0.00505867558343972,30048.0948291664
7.40673406666131,0.00505660048496316,29831.6292981596
7.57294826500468,0.00505503439604188,29637.9189540051
7.74468041693396,0.00505430976567167,29463.9913858993
7.90568606352224,0.00505222222021211,29323.8024930587
8.0785047665045,0.00505171639151713,29196.5049574722
8.24765545593268,0.00505078163766437,29093.7081871559
8.41516555240878,0.00504971054393457,29011.747526605
8.5809571459066,0.00504852659693297,28948.7131138696
8.75806639849692,0.0050484649361222,28899.7364243183
8.92554267970229,0.00504750578690728,28869.5174964482
9.09429097292285,0.00504670041789609,28853.5242954452
9.25862092308505,0.00504560021513571,28850.6751131883
9.42447173812515,0.00504468635377231,28859.3215849359
9.59152564509266,0.00504391100657159,28878.5660161285
9.75640659683218,0.00504305228064924,28906.8266640251
9.94361760050698,0.00504348427045062,28948.688793964
10.0927035303168,0.0050418551347754,28988.6449893456
10.2582394589713,0.00504118141460973,29038.837346608
10.4455125150383,0.00504148786065429,29101.9262328068
10.6110249697795,0.00504083297230143,29162.3860459473
10.7805212597845,0.00504036939596512,29227.9580369795
10.942060002221,0.00503966832826261,29293.1973844458
11.111619114023,0.00503927281895022,29363.8178969347
11.2766026897312,0.00503877328279063,29434.0257252859
11.4436586048569,0.00503836646426073,29506.0118616927
11.6096177326456,0.00503796523879632,29577.8893189047
11.7797167563065,0.0050376790862208,29651.4246634318
11.9532807472861,0.00503746844365748,29725.8398298161
12.1130338551232,0.0050370400940626,29793.4244194437
12.288576898249,0.00503688541760525,29866.2789897092
12.4490734511767,0.00503653777210049,29931.3382584892
12.6246260749097,0.00503639900302904,30000.4937043595
12.7896443307371,0.00503615523506412,30063.3866201948
12.9619156522573,0.0050359987661142,30126.6480664568
13.1293161311128,0.00503581330881531,30185.6312354873
13.2938532745311,0.00503562666520111,30241.0951893732
13.4610063270312,0.00503547611311717,30294.8003357129
13.6309588196275,0.00503535452234863,30346.6117177969
13.8144599259718,0.00503529875506775,30399.3407033845
13.9917479904821,0.00503521415458326,30447.1056360935
14.1173356119085,0.00503498094847467,30479.0678767463
14.3333333333333,0.00503502252467637,30530.3647832825
14.4845327784381,0.0050349023357453,30563.5881510761
14.6326111422431,0.00503479956131947,30594.0107058268
14.8031397993542,0.00503474886583753,30626.5052951618
15,0.00503473227706778,30660.7366557424
15.165311628927,0.00503468353620809,30686.8663259208
15.3292786240689,0.00503464254335927,30710.510588017
15.4888874589862,0.00503460745659236,30731.4378771641
15.6662325301793,0.00503458694044341,30752.3786625547
15.8333333333333,0.00503456710469361,30769.9911118128
16,0.00503455220808817,30785.6159784817
16.1666666666667,0.00503454178265268,30799.4070938908
16.3333333333333,0.00503453525155536,30811.4704800805
16.5,0.0050345320835766,30821.9119624439
16.6666666666667,0.00503453179111621,30830.8365100501


==> csv/csv/step_controllers_slmpc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168292256624782,0.00982149096173647,67370.3371957574
0.336619892710383,0.0102248577042189,65016.4426782957
0.505064935592483,0.0100626050221836,61503.1036389316
0.673493051078507,0.00956480072460709,57582.1501696556
0.84155733332778,0.00890445661392088,53776.1491076602
1.01042463531129,0.00819811085350416,50309.520380754
1.17869062952841,0.00751870500027049,47283.2665369475
1.34696901658852,0.00692039225518084,44667.7628586349
1.51513330717423,0.00642287531699545,42407.1522543236
1.68368255470158,0.00602539662381233,40431.2210655382
1.85235985890068,0.00571522336706146,38686.2016657057
2.01914587855116,0.00547840336134257,37143.0754913099
2.18907484001268,0.00530461477053594,35721.8927505174
2.35759931731224,0.0051789356705428,34437.8230611093
2.52586004365782,0.0050927194188853,33285.4642831342
2.69535642076401,0.00503940874739838,32291.3769072955
2.86335913179805,0.0050096044488472,31504.3303067021
3.03064464304873,0.00499527472951897,30929.8141050806
3.19773043747164,0.00498983692097668,30554.1546539141
3.36427009020555,0.00498870859342914,30348.6518473179
3.53287190328547,0.00499026014214482,30273.282339329
3.70531867486978,0.00499379001650547,30290.3272825651
3.87054614643313,0.00499552865171505,30357.6634040323
4.04493847557472,0.00499996324976908,30450.4122931741
4.20363188407112,0.00500006937570584,30533.477790921
4.37638992528502,0.00500377443141586,30609.6229786637
4.54296588858189,0.00500562386449284,30662.768538748
4.71794029141984,0.00500920630955441,30696.8440665869
4.88360877353378,0.00501031080895963,30711.2908909544
5.05845979233409,0.00501322818756931,30712.8179273665
5.22579795236869,0.00501433012955478,30705.8627763855
5.38519930176717,0.00501381514242912,30695.4657733901
5.54755274872515,0.00501394636650412,30684.0589011267
5.72877469818712,0.00501741382532125,30672.7965806156
5.89265027371325,0.0050177466355462,30664.856987212
6.06158480241929,0.00501890257983931,30659.3420914943
6.22888576551543,0.00501976375198353,30656.3071518328
6.38962057556089,0.00501968105288345,30655.1818984172
6.5664778179565,0.00502177704521563,30655.4086477648
6.73005788083578,0.0050220456063931,30656.3358837734
6.89536905886422,0.00502252531480295,30657.5580180282
7.07954896243069,0.00502507131931638,30658.886954754
7.23875211660875,0.00502476161528143,30659.807526567
7.40182677446894,0.00502488924745581,30660.4544339846
7.56559610253898,0.00502509075685379,30660.8081852162
7.7521239083896,0.00502728985872912,30660.905592119
7.90769055445835,0.00502670476525523,30660.8255716018
8.0703786506595,0.00502675772346007,30660.6236324988
8.25616165002378,0.00502852404208478,30660.3172162854
8.41313233199486,0.00502811257015509,30660.0818058053
8.57583687462346,0.00502813672305997,30659.8495575955
8.75650561586391,0.00502928240662374,30659.6198638474
8.91948466652019,0.00502928584181976,30659.4758637851
9.08386884117125,0.00502937819893824,30659.3660817652
9.26978478389798,0.00503058228223014,30659.2435095309
9.42334211449427,0.00503008953426271,30659.2159241979
9.60590286574819,0.00503098841942707,30659.1396582794
9.76464602165706,0.00503076717266492,30659.1221122621
9.92614770683315,0.00503068938143856,30659.0974127015
10.1060436564365,0.00503133387676134,30659.0395220096
10.2650597974799,0.00503115725238921,30659.019179741
10.447574627347,0.005031806953317,30658.9512912816
10.6055350166405,0.00503160041512538,30658.9322313047
10.7842471089337,0.00503204934703735,30658.8708863738
10.9432991735706,0.00503189107662698,30658.8499009549
11.1221970301987,0.00503228781539612,30658.7914422847
11.2813323098498,0.00503214221171259,30658.7735187135
11.4429770229655,0.00503207532487488,30658.7508129716
11.6224845423112,0.00503242269886796,30658.7015099626
11.7721677626917,0.0050320979577617,30658.7005742068
11.9634318038043,0.00503264853663138,30658.6400112853
12.1096657618748,0.0050322858860571,30658.6477608999
12.291006381345,0.00503259412286265,30658.6078477198
12.4468003744345,0.00503243826808273,30658.602528645
12.6298992670836,0.00503273690760432,30658.5641487952
12.8066856656135,0.005032908439051,30658.5342304565
12.9635234601669,0.00503277976192053,30658.5323025776
13.119992967726,0.00503266065950087,30658.5288116202
13.3027374176553,0.00503288799485583,30658.4975985238
13.4778068023371,0.00503299929109832,30658.4754676572
13.6387972431768,0.00503294090240233,30658.4702948225
13.8169182845786,0.00503307056672566,30658.4471386933
13.9684390183138,0.00503292049366471,30658.4521950625
14.153617146265,0.00503310473615876,30658.4247677738
14.2976506532624,0.00503290240941093,30658.4359310126
14.4900335030137,0.00503312939847502,30658.4054122187
14.6666666666667,0.00503320611702423,30658.3889980391
14.8044530220855,0.00503298384346044,30658.4054886181
14.9908228499365,0.00503312939426352,30658.3838087127
15.1388271711051,0.00503300274303012,30658.3904601717
15.3241520414952,0.00503312556567323,30658.37179311
15.5,0.00503317828223267,30658.3600370316
15.6469103537244,0.00503306274283901,30658.367418393
15.8282278342435,0.0050331422214543,30658.3537417516
16,0.00503316505810144,30658.3462731521
16.1666666666667,0.00503316113414951,30658.3421855497
16.3333333333333,0.00503315742964575,30658.3383247191
16.5,0.00503315393151748,30658.3346780045
16.6666666666667,0.00503315062882127,30658.3312332649


==> csv/csv/step_decoupled.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.0832606558625817,0.00791379879065172,67867.5394162944
0.167471069799164,0.00752115622277866,67700.8842776184
0.246952092123666,0.00754107864106405,67358.4314218587
0.335029213182199,0.00693470008601088,66652.4743144151
0.416473569843769,0.00696269861733992,65921.8842052262
0.502547876431947,0.00652933952452027,64914.1349742944
0.581738385143451,0.006560785529456,63952.4928502324
0.669947934556176,0.00605364805067937,62736.4798010331
0.753991563252526,0.00608811060760111,61622.9000418475
0.837627278183306,0.00591815828301473,60431.9272610651
0.925585486686724,0.00595720991383041,59179.9346233638
1.00486193068479,0.00571407657683236,58021.2625928704
1.09213516479385,0.00575374541906503,56796.8334407871
1.17228226801622,0.00565863178492318,55658.7248888808
1.25350370463669,0.00569744318298408,54531.1903770803
1.34024775633203,0.00552981226533835,53330.4156364413
1.42751430651686,0.00557202128044362,52177.0548554372
1.50728687809643,0.00558101750232796,51127.7183535691
1.58949616414827,0.00562316639967432,50062.2945916338
1.67498677523752,0.00555210328391197,48969.9323586603
1.75260684435473,0.00559267674768217,48013.0021030834
1.84227569822489,0.00562111145024356,46922.4245734434
1.93184615037289,0.00567010376879024,45855.2154826184
2.00978153805666,0.00565045607572871,44943.9264474144
2.09151426383601,0.00569593819124903,44016.7320951368
2.17743487385191,0.00563900900330384,43066.9638375082
2.26247333194804,0.00568599478974934,42169.2865976659
2.34412923497345,0.00571963343015093,41329.2709334436
2.42073111023092,0.00576268929143194,40563.0540095327
2.51293849097256,0.00564913115062415,39670.9358844491
2.59180877156417,0.00569172911588829,38952.7079475652
2.67973729746946,0.00566302963511567,38175.6625359916
2.76670110110064,0.00570912440951061,37443.2753067988
2.84676321348529,0.00569425882068305,36793.3899836119
2.9348342901542,0.00573991753053825,36114.0234667388
3.01577995893861,0.00562211599102129,35522.5431688722
3.09777043246505,0.0056618431230652,34970.8642811994
3.18181658357045,0.00575396460431916,34434.6742797833
3.26853011572806,0.00579550515885274,33914.0325292892
3.3507121210706,0.00556167730918483,33472.3322170706
3.43226835361687,0.00559587022002251,33100.9144445424
3.51780540288307,0.00514335460551326,32766.6055788595
3.5977734677349,0.00517021081211278,32534.122891938
3.68445520258715,0.00501167624566491,32317.0150674174
3.76485578056313,0.00503551669223762,32165.2031363392
3.85177747059895,0.00492306876239302,32040.1042552293
3.93916230173512,0.004946234798623,31963.3036547113
4.02094792484785,0.0049417677630865,31921.4100491161
4.09799149390998,0.00496086076371919,31909.4537532416
4.18711288393472,0.00496421393598113,31924.7974219615
4.27745690500918,0.00498511506216248,31969.7447769021
4.354540214866,0.00504965383954638,32025.3867798053
4.43748621313691,0.00506794454506667,32101.9374941073
4.52209067792899,0.00504426604643655,32204.4439754626
4.61235666785184,0.00506232171140724,32338.4299345994
4.69011116823235,0.0050941399489847,32468.6753472574
4.78022063352132,0.00511083399789703,32634.6027708212
4.8582082694914,0.0049995353458791,32794.3817760219
4.94149887009459,0.00501326489344149,32974.9365497228
5.02673760984713,0.00494046996872706,33158.3417707135
5.10801555688263,0.0049527370896083,33330.6767515311
5.19196636027118,0.00500292292198283,33494.9512740775
5.27500710108614,0.0050150975280581,33644.4354392576
5.3592613047606,0.00513081562529082,33779.7939905573
5.43936358228565,0.00514258662893779,33891.0982661433
5.52656334828505,0.00532023365572123,33992.0418648028
5.61075689772377,0.00533292045740511,34065.320634317
5.69642694248386,0.00531778783280233,34128.5241569535
5.7741726964896,0.00532907730603252,34170.119501841
5.86478493666729,0.00549699312364612,34185.6304922083
5.93986677821415,0.00550813040344202,34173.9701883101
6.03332791845883,0.00548271403588798,34147.5795303026
6.10214119929254,0.00549240785558257,34118.1692895261
6.20031476447688,0.00555789146303504,34055.5615188034
6.29392944151691,0.005570575931708,33979.8171170089
6.36320183153433,0.00578516811178625,33909.2030895634
6.44252448036136,0.00579582234093975,33820.3480432236
6.53107452736114,0.00579345230646363,33731.4853907407
6.62193866417057,0.00580442725025159,33648.6349213893
6.70189232320724,0.00609545896436083,33565.1575864866
6.78657525730497,0.00610512542254849,33479.0730805305
6.86451741697408,0.00584885704153247,33435.1281527367
6.94759235988182,0.00585651164634672,33412.3323940836
7.03655433972117,0.0052867238517034,33425.6923075609
7.11568682596271,0.00529234523512403,33456.6040951898
7.20595089235406,0.00506481907983623,33486.0213324517
7.28764291249246,0.00506999197756454,33510.9511223178
7.36721014307998,0.00500893555516032,33528.8177302868
7.45906588259197,0.00501510476995666,33532.5452293972
7.54244059828878,0.00507316853933309,33499.6228696213
7.6229234287744,0.00507974171591322,33431.860399404
7.70744220993403,0.00505347255098767,33324.5040408592
7.79052403732761,0.00506116066062503,33182.839842049
7.87644014652204,0.00509800728062178,32999.1923255612
7.9603542638401,0.0051064817614785,32792.5674816211
8.04311102286033,0.00509215270551536,32572.9621855294
8.1217878000341,0.00510030349576856,32354.2781669439
8.20985755840526,0.00504292845670364,32107.1571640275
8.28712884833432,0.00505087676052535,31889.8125379398
8.37614372987965,0.00482189464044455,31654.8947069298
8.45626567354754,0.00482937899143113,31457.0221663593
8.54307847106669,0.00469326798449663,31260.5910210101
8.62637986196632,0.00470025251406112,31094.0136978836
8.70699990742384,0.0046808673603857,30953.7255373714
8.79943629369786,0.00468799249729273,30821.8343341813
8.87535822337261,0.00478896375404624,30730.0723159993
8.95714953337564,0.00479504216554401,30652.6870377735
9.040518961142,0.00495294141478462,30589.3525635086
9.12875698364364,0.0049593559460455,30543.4447927765
9.20733474720427,0.00502866471222516,30520.6389908039
9.29765065804201,0.00503485409364998,30513.5552950019
9.3835981326512,0.00514035874408395,30517.5804544868
9.46507856351852,0.00514563203881201,30534.3076340229
9.54466991384043,0.00513794357663929,30563.7696662519
9.63521011787942,0.00514326213386301,30607.9956995742
9.71596038693247,0.00515398665594411,30654.1464584285
9.79336118176366,0.00515814818833344,30702.9683530283
9.882510253691,0.00529091890784309,30753.8502279292
9.96845913092022,0.00529529654077997,30804.9044601701
10.05686582742,0.00532314755036262,30859.438384027
10.1269511345829,0.00532645516113084,30902.1456263511
10.2172506074746,0.00552915066146265,30939.921523702
10.2952622147965,0.00553267587718513,30968.867441284
10.3808359668596,0.00546785506824978,31006.6244533315
10.465676576472,0.00547128112492941,31040.2575326622
10.5545975600531,0.00520947955728063,31087.9288703782
10.6416878737994,0.00521254127771971,31125.1862502899
10.714478491038,0.00512971689184792,31151.7796816535
10.8068722798761,0.00513274481957775,31176.2512104883
10.8823025334891,0.00508851629591594,31192.6477673342
10.9781244836503,0.00509156812496007,31205.4621944707
11.048972303194,0.00507637137104505,31209.975590872
11.142562782633,0.005079366901837,31208.0851321297
11.2229949878751,0.00505388676787718,31201.8283407179
11.3104433281638,0.00505666895479204,31188.8888103153
11.3907300009937,0.00505139028963889,31173.1468601081
11.4753330995827,0.00505399869642573,31154.2343082926
11.5579131082797,0.00504064735261279,31136.416273426
11.6419828255294,0.00504309654502375,31118.9205742322
11.7306375858812,0.00503953450596608,31102.2952962802
11.8039789227704,0.00504161659879356,31088.4268626877
11.8979991859258,0.005004980496324,31072.6999374791
11.9715059423873,0.00500704552817383,31058.4556568519
12.0547512730453,0.00497750137771816,31042.4275820205
12.136600955272,0.00497976397518314,31025.0132547279
12.229108994762,0.00492869569954942,31008.435335008
12.3113589074244,0.00493093028700025,30992.1552516735
12.3949592488777,0.00491245259425574,30975.4383611407
12.4837364230064,0.0049148773958385,30955.5775985038
12.5682564519402,0.00492003106560504,30934.5547848014
12.6511271004408,0.00492230553680309,30913.1270849962
12.7450719152298,0.00493158058127604,30887.8179802662
12.8185084610118,0.0049335846714409,30868.2968436602
12.8946627499955,0.00496314469111661,30846.103842548
12.9882323804309,0.00496565339027437,30821.0478974133
13.0592900077645,0.0049507721793817,30805.2055168683
13.1398900787953,0.00495285635903396,30788.4168579703
13.221417501368,0.00496486561250652,30772.0130876582
13.3046772251557,0.00496693363382677,30757.3092707858
13.3935510458034,0.00501480993743235,30740.4866132428
13.4915233261665,0.00501710510448653,30726.5842982739
13.5645970456962,0.00502621510195173,30719.0648580994
13.647172087981,0.0050280387897108,30713.2081666626
13.7386100113031,0.00512977609586208,30699.3668813795
13.8255646047043,0.00513157940054832,30691.0770341241
13.8927666106358,0.00513586492233175,30687.1639448568
13.9949280960872,0.00513779207564995,30684.2620934476
14.07811195772,0.00508388181973654,30689.4082307153
14.1486776964432,0.00508510095538292,30692.3087004566
14.242282979941,0.00506975616475992,30696.898297508
14.3141329572369,0.00507089606348011,30700.1802866173
14.4059558877131,0.00505733819099546,30706.1610292145
14.5,0.0050587172410466,30712.1038325489
14.5803309762631,0.00504598748025666,30718.3394433931
14.6568218985839,0.00504704973305313,30723.2309599494
14.7364696931034,0.0050302843633497,30729.1885606115
14.8333333333333,0.00503158159608347,30734.2582362501
14.9050858161807,0.00503285890801556,30736.7395171586
15,0.00503406805268286,30739.1971728465
15.0810219848508,0.00502408035408612,30741.9852098211
15.1666666666667,0.0050251219047443,30743.7781563043
15.2474867815992,0.00501938899471601,30745.3473636866
15.3333333333333,0.00502040055672921,30745.7267457594
15.417054396102,0.00500325471791115,30747.0451051384
15.5,0.00500419835339764,30746.7482088869
15.5750433546022,0.00499232640883118,30747.1277889377
15.6666666666667,0.00499331252954229,30746.9181736409
15.7444875671675,0.00497453726268748,30748.8349148726
15.8333333333333,0.00497545455138197,30750.0325893752
15.9120336343489,0.00496444147220701,30751.9410666264
16,0.0049653317879771,30753.0291666306
16.0902256591411,0.00495519671439338,30754.8181455897
16.1666666666667,0.00495594403633104,30755.8316077221
16.2466492201876,0.00494907670656011,30757.7796141539
16.3333333333333,0.00494988384508711,30760.0320805913
16.4110559999837,0.00495594813369275,30761.9136558492
16.5,0.00495675381345047,30764.4949783756
16.5728972867443,0.00495068883939255,30767.2102912865
16.6666666666667,0.00495153751566307,30769.6826273872


==> csv/csv/step_deepc5.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.0830370915086987,0.00807861252985225,67826.3710732899
0.167543958817712,0.00757834515663901,67624.6844677454
0.255561432367121,0.00760201599004568,67208.4483257628
0.334939527553484,0.0071763604672963,66511.3639782213
0.418937052711725,0.00720879784803883,65632.0539501072
0.502583033761989,0.00685284099039588,64528.0614325479
0.589421298970917,0.00689199802611439,63321.4118069482
0.670005226832977,0.00669808522182975,62079.9626162298
0.755905686452961,0.00674127441017212,60734.6162331717
0.837505431847503,0.00685956871563779,59394.9913887546
0.919665518533398,0.00690757824837659,57993.2517639061
1.0049205587753,0.00712943407421791,56519.3953339725
1.09344182135447,0.00718948880677569,54941.308090999
1.17245354339115,0.00711116388396844,53544.2052836953
1.25605332807832,0.00717050524029358,52109.6665156019
1.33990774156201,0.00699798916427848,50690.438185654
1.42646867507002,0.00705988427878978,49297.943646897
1.5073838608826,0.00670641260288636,48022.7185655465
1.59443416048944,0.00676546863250172,46759.1093436024
1.67490274353584,0.00636586142268641,45616.5146535657
1.76150518074124,0.00642028746636551,44495.2235096792
1.84271060223524,0.0060391484123103,43467.4283982111
1.93097602973571,0.0060902575016234,42448.4269183329
2.01022533804661,0.00580914509513575,41552.9535513937
2.09253942727839,0.00585397844715775,40690.4130607413
2.17719264188341,0.0056026261076901,39822.6065952675
2.2592343318245,0.00564469539084415,39041.6345823381
2.34495450989001,0.00524681447847848,38248.3068986333
2.43083412500701,0.00528588353459439,37533.1635994355
2.51270409627427,0.00486258527178418,36869.8537307311
2.59842588995621,0.00489644185508698,36248.833286564
2.67988053928253,0.00470297709563986,35667.456687634
2.76502080385741,0.00473463270414094,35096.8112539402
2.84770770000375,0.00454828555739618,34554.1674501356
2.93633110030594,0.00457922874766301,34008.9411701316
3.0151450180163,0.00472946503024218,33525.2115586909
3.09430159376749,0.00475909434121848,33034.8120806312
3.1832778736826,0.00501274152869635,32494.5400431634
3.26927803586987,0.00504793849403833,31970.0638294639
3.35118672843335,0.00508660107152753,31500.5972448104
3.43643641116211,0.00512104408490863,31043.9205180625
3.51753686596426,0.00520781808881594,30641.2028600614
3.59892154106577,0.00524036272638966,30268.3201137658
3.68501766059293,0.00527233878239042,29920.8469986591
3.76660517746165,0.00530330699354736,29638.8439132721
3.85112807030373,0.00534333022398552,29399.0305691206
3.93390209932809,0.00537271916495351,29217.1096911103
4.0209372164344,0.0053835020395398,29087.0702474088
4.1023439842129,0.00540973834821364,29022.5735196209
4.18780312279141,0.00545276467723317,29012.6874687722
4.26848491548637,0.00547630722187949,29055.5662702143
4.35451915763424,0.00548385753447494,29156.9810690552
4.43238920745515,0.00550399322001334,29293.6057070182
4.52105921887458,0.00542744170190738,29497.0822033131
4.61108977453016,0.00544742414212711,29746.7626412286
4.690736166305,0.00544475306874363,29987.9171470123
4.76752788059482,0.00546011231491626,30233.0880285171
4.85897384781513,0.00536605365745381,30534.8747787943
4.94118759935366,0.00538069820745545,30806.336147461
5.02702835450007,0.00530764363204365,31075.8932827583
5.11090783853305,0.00532154561339509,31319.4523930382
5.19194473566676,0.00526434902652679,31526.0652466194
5.28164404205194,0.00527878380331603,31717.4543893357
5.36004677056131,0.00518126440400299,31848.2867295258
5.44711995306129,0.00519503512051189,31951.4156874897
5.52659957877797,0.00509705389527378,32002.4365431425
5.61445092101304,0.00511085803229287,32014.4518032725
5.69517432002679,0.00517121394077074,31976.436484778
5.77954930874995,0.00518508453338801,31893.3664696233
5.86322892940919,0.00518886272183899,31776.3198919387
5.95082149603173,0.00520355941042898,31619.0863495033
6.02713043962707,0.00516634614640085,31456.2597532965
6.1109726835727,0.00518047424500702,31252.9288851932
6.19635299488349,0.00514776093195053,31021.1078948628
6.28050214580933,0.00516186116843842,30775.1587270414
6.36356877671067,0.00507497497385337,30523.1705951355
6.45012953027418,0.00508880605456091,30259.9715408216
6.53465295244965,0.0050377500342048,30006.3321568783
6.61943171753595,0.00505045300519329,29764.6341415477
6.70204835892916,0.00511214098946508,29542.2248576292
6.78179380567712,0.00512344177042478,29348.2147378353
6.87013875814373,0.00510137350817688,29169.3302957618
6.94776800540066,0.00511113040115237,29046.313940464
7.03166832396515,0.00509744796780517,28951.4416866549
7.12357171098109,0.0051073738466943,28895.6698504493
7.19869089519767,0.00512328306533764,28887.478934827
7.29014237493591,0.00513155793099718,28924.1269516217
7.36830927292747,0.00509811903993851,28997.9928817986
7.45161520977746,0.0051041332168033,29115.6984820969
7.53436463912496,0.00505890227630061,29270.0319916497
7.62552824944106,0.00506396806056851,29476.6941337791
7.70154485882561,0.00512843004548625,29669.5556218361
7.78959589515142,0.00513229039619033,29915.5288075526
7.8778291519165,0.00511262081285611,30184.4462214915
7.95452779170835,0.00511524995883091,30427.2334444428
8.03962600603664,0.00509080455907245,30700.1765922302
8.11959758952981,0.00509317368759967,30951.8674204011
8.21028967004223,0.00505414460470054,31225.5123932427
8.28906279963552,0.00505645495499372,31444.8182196377
8.38083841579049,0.00503616888990123,31672.5755466558
8.45530653038911,0.00503862373556304,31830.5264894882
8.5391249135037,0.00505129267842869,31975.0485097572
8.63048575596903,0.00505491863994027,32089.7868450244
8.71064975239148,0.00510186469494868,32149.1062299012
8.7889492363763,0.00510564508925648,32171.1457129848
8.8726490598151,0.00511166169577857,32157.2891274236
8.96084827203392,0.00511663781046046,32101.5830927388
9.04632503016163,0.00514282357243157,32008.1731738236
9.13246440053866,0.00514832953696288,31880.0283742918
9.21040491350456,0.00513773402755125,31740.4355668563
9.30398759824568,0.00514412799697659,31547.8472552299
9.37744947892702,0.00511450787194019,31383.8197745539
9.46712110896727,0.00512075890732911,31172.4617536251
9.55249444381988,0.00510658018498209,30965.8663869467
9.63714618845427,0.00511239863744346,30761.2883578647
9.71471976347603,0.00509958203163873,30579.0948325753
9.79570064544823,0.00510488699205685,30397.9032858647
9.88202367320011,0.00507700696583937,30220.5533624644
9.9719506333049,0.00508235792093707,30056.2566683254
10.0549290502078,0.00506408366672796,29927.1152668878
10.133354944342,0.00506814384076832,29826.9584533723
10.2155822053489,0.00504456083119462,29748.1289793661
10.2948479285648,0.00504796315808347,29697.9127522703
10.3887693895601,0.00501995487046517,29673.5903691981
10.4747044327516,0.00502276498739924,29683.2678085665
10.5489771000795,0.00503065060105516,29714.5931848499
10.6357276491721,0.00503272377325166,29778.1148944359
10.7180491793198,0.00502408299782675,29864.0801318976
10.8100330053626,0.00502552977216946,29984.6719854359
10.8870783987405,0.0050306070071572,30101.7572304785
10.9650695752501,0.00503138432532468,30232.0084289242
11.0545978904013,0.00504397724918997,30391.1800411717
11.1373034199424,0.00504445199799719,30544.3136834866
11.2264512174486,0.00505235248532707,30711.6753098007
11.3011230286176,0.00505260794548529,30850.6541930511
11.3886545969885,0.00506985741187399,31007.6611087334
11.469617882323,0.00507011256167062,31144.7175504114
11.5634444262325,0.00510142821579106,31287.5311216511
11.6391363594991,0.00510182465078748,31388.6420136944
11.7227940438237,0.00510967776618525,31482.6709685825
11.8129820259705,0.00511052517878268,31559.6107570741
11.8947226951601,0.00511954560188058,31605.1122900034
11.9749128688061,0.00512072414692841,31626.6481602197
12.0570976179682,0.00510937450038492,31626.3098200312
12.1527051470005,0.00511129874163107,31596.4656788677
12.2327556869756,0.00510102893966119,31550.0221429736
12.3116030170037,0.00510298125601046,31485.971065684
12.3968980296676,0.00510053182462777,31399.4428308111
12.4863371206323,0.00510306746626967,31292.4353209664
12.5575905410397,0.00509876129232615,31198.1923939097
12.6479122124872,0.00510151158615134,31070.032855803
12.7276997020656,0.00509335328853024,30952.4945151082
12.8175211895179,0.00509613639811433,30818.3823801177
12.902398473267,0.00508684098894697,30694.2277024326
12.9863323477613,0.0050893353690319,30576.4845421749
13.0688057496382,0.00507606546383401,30469.6695979248
13.1479008177526,0.00507818777514564,30376.9315589423
13.2373413961651,0.00506572202226509,30287.1558770211
13.3163387120997,0.00506749469502638,30222.4396448957
13.4021282517814,0.0050523653289083,30170.5050821153
13.4817737946924,0.00505373372519303,30139.2829862209
13.5718561998567,0.0050510823137135,30124.4325098442
13.659673628004,0.00505207234600329,30131.1542522455
13.7338906458517,0.00505068736859387,30152.7091843252
13.8156223094786,0.0050511829105698,30192.326712482
13.8937410414459,0.00505216472696942,30244.3057406994
13.9785453302241,0.00505229534398788,30314.5121581653
14.081842251951,0.00505662549224801,30415.6623444189
14.1666666666667,0.00505640468833227,30509.1810329487
14.2380332237749,0.00506270098799085,30592.662645499
14.3156723570053,0.00506232019045066,30687.3068109536
14.407751789128,0.00506763051935987,30801.4499534649
14.4924841457843,0.00506711093396131,30905.7442519323
14.5685406883711,0.00508274130640024,30995.274844315
14.658929125121,0.00508220761677586,31095.9388374843
14.745349716714,0.00509037758282724,31182.8667133154
14.8200937382539,0.00509006839992797,31249.0708412166
14.9039285646508,0.00509612446588961,31311.2680150669
14.99287262752,0.00509601353241627,31361.9018159132
15.0749723733232,0.00509583597535853,31393.9185939447
15.1553711311335,0.00509601299370446,31410.8171005129
15.2366841089156,0.00509281759261333,31414.1595017167
15.3250380276355,0.00509331367416447,31402.0361105052
15.4047366414406,0.00509140581539142,31378.4311417119
15.5,0.00509224360075273,31335.493685145
15.5846123546968,0.0050969039753801,31285.2722218826
15.6666666666667,0.0050978393508832,31227.9117921598
15.747638180076,0.00509943378921755,31164.3709212522
15.831928700851,0.00510053960865901,31092.7921798337
15.906142366108,0.00510114130605479,31026.598272812
16,0.00510244504034188,30941.0390308291
16.0872080440352,0.00509656301889485,30862.6143448372
16.1666666666667,0.00509763889527319,30793.3740502838
16.2425886964077,0.00508956824805854,30731.6344271252
16.3333333333333,0.0050906658484642,30664.3790206437
16.4138512543143,0.00508043870241789,30613.4254232595
16.5,0.00508126895093015,30568.2925389217
16.5811264106761,0.00507659975385961,30536.3270025276
16.6666666666667,0.00507715872245055,30514.2018099635


==> csv/csv/step_no_basis.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.0810300239766646,0.00861447925521264,67735.1860233667
0.167532547104006,0.00846380827018588,67664.6806007761
0.252427943906123,0.00847247332427886,67532.6119408269
0.334979426430735,0.00826101487959318,67250.2255452459
0.414603671077846,0.0082783472368358,66879.5779799889
0.502632287606759,0.00808514295227412,66250.2840172115
0.585408010919989,0.0081142486280004,65514.8019126334
0.670062008387247,0.00785838707265989,64553.4748639129
0.7540111061477,0.00789750079269647,63492.372159714
0.837614806974233,0.00761784882675035,62267.4771744411
0.925716434108709,0.00766613961226176,60918.8923514673
1.00495186534068,0.0074047446710006,59603.3226073017
1.09293010345237,0.00745756480928647,58141.1245733401
1.17239107690446,0.00719979661295146,56768.9315645139
1.25860633589392,0.00725409860929225,55320.2858493707
1.34025122340998,0.00696674579456913,53931.7953031692
1.42725925475038,0.00702230297249774,52523.1342075124
1.50740703951134,0.00660179199341367,51231.6051378349
1.58733252362859,0.00665058781992554,50044.6829504791
1.6751701140319,0.00620069051914786,48754.4625877358
1.75874143771038,0.00624825223533533,47638.4563449463
1.8424010490477,0.00597739121622995,46534.0380381367
1.92524024647488,0.00602307564275306,45512.2437892133
2.00973082369867,0.00591571603575885,44484.0624938901
2.09616737279334,0.00596385061031967,43476.5197695971
2.17781988722272,0.00585346432074566,42543.4586915842
2.25864057864904,0.00589840005483257,41660.7271816034
2.34482085603779,0.00560173971505251,40744.5415223572
2.43359448152749,0.00564771526353697,39875.9345668831
2.51275400560564,0.00513933362178422,39127.4004221302
2.59363981719403,0.0051751420605128,38450.6580192711
2.68001799347321,0.00481879799061874,37742.8431455043
2.76740420577884,0.00485330187314106,37092.7915927962
2.84799100862413,0.00496871751890539,36493.8677784386
2.92684987624279,0.00500190853315871,35905.4130994736
3.01480865100565,0.00539205763385428,35251.1971759332
3.0990182747069,0.00543339435674083,34594.4654346044
3.18212727679368,0.00538488592101347,33969.4067592326
3.26306470508019,0.00542392633173225,33386.5675219848
3.34998296988714,0.00418181992929202,32815.4637891961
3.4335806628728,0.0042062721266766,32417.7524106766
3.51738647196653,0.00291609590847949,32047.2826736165
3.59991896669937,0.00292806848712628,31813.0113683796
3.68487050646939,0.00375427664489231,31521.0747010664
3.76744666740385,0.00377395033008143,31153.5080211144
3.85297321749999,0.00576369045532247,30725.4421184571
3.93718259570528,0.00580865198592175,30142.7912451333
4.02012239760622,0.006687282126692,29600.5501333929
4.10379244544732,0.00674271124084284,29022.4009107771
4.18830028883256,0.0051952847802776,28543.1366018056
4.26854164475914,0.00522597168928442,28234.9975736446
4.3553813602643,0.00269429204481705,27977.6980847922
4.4372560171236,0.00270288234514536,27917.5033979051
4.52163397625767,0.00259968999769205,27804.0976073935
4.61017863168656,0.00260831796123262,27672.4376474842
4.69114255743049,0.00541845948537612,27441.404806203
4.77187518666895,0.00545008149360604,27058.7465991126
4.85657342430068,0.00771091422319069,26672.76710851
4.9443393479232,0.00777024319738914,26199.9268367762
5.0257958157247,0.00709042318843916,25884.721483401
5.11074544901517,0.00713233135352101,25645.0745689091
5.19217099817299,0.00393029914513156,25542.9302887
5.27753770422723,0.00394323191045247,25597.0602677776
5.36002752837835,0.00230769908776453,25631.1677431137
5.44320050753299,0.00231216051875033,25702.4875758047
5.52750321654837,0.00345672199533167,25671.4305804782
5.61105051680169,0.00346638824118931,25578.8593152769
5.69609707087148,0.00645601674559243,25404.1041485496
5.77971386222777,0.00648518415555977,25166.3512886581
5.86481701191446,0.00797234236472399,24988.6899657824
5.94597758316163,0.00800617334855781,24843.0439505228
6.02883077005464,0.00602435225722456,24852.3319321904
6.1151298283775,0.00604237048764974,24963.9257379009
6.19756178981974,0.00280890733641634,25160.3957954751
6.27981606118958,0.00281286812714401,25410.1813969955
6.36477234653113,0.00239070392781882,25564.0612260256
6.44951764171942,0.0023936767086233,25675.8343792427
6.53248344802926,0.00475906336598067,25654.2201852145
6.61451963859644,0.00476911771831844,25598.3950860677
6.69864619343356,0.00746728562487383,25534.4252258825
6.781458210795,0.00748560122293432,25492.2427051608
6.86750810387158,0.0080517416755642,25569.188249681
6.95251875807771,0.00806513773716677,25708.6242673012
7.03478700182348,0.0073155065703326,25932.5814666834
7.12155639476376,0.00732203814691488,26207.9195350034
7.20266411564609,0.00647342246951324,26501.648156223
7.28302582835937,0.00647612761941517,26803.0992406872
7.37274620632809,0.00496451840160434,27191.9912005541
7.45745934721493,0.00496595022274181,27549.0269738412
7.53499956996866,0.00374464193705936,27874.9311444506
7.62218402681342,0.00374566427665665,28205.8545262466
7.70219212798542,0.00432770883328212,28416.4865848804
7.78989838980857,0.00432885851643709,28624.5683449914
7.8717954253369,0.00518328348265166,28794.4187464173
7.95865304212754,0.00518412621123197,28998.1332335748
8.04437228407248,0.00562607332837554,29226.5048580723
8.12539752175693,0.00562596175509941,29473.5739570791
8.21107731961121,0.00621827818547848,29733.453311517
8.28962219655998,0.00621667360141648,29994.726343911
8.37135871510497,0.00635779172302148,30290.1502506104
8.45799791984066,0.00635457965905622,30615.3315217775
8.54040929453038,0.00613021250901236,30942.3836298864
8.62735452940683,0.00612659743677316,31277.0856253701
8.71199770438486,0.00576429130637588,31601.1248717129
8.79809386872227,0.00576119922160414,31900.8664974252
8.87630145028125,0.00520659875194131,32173.2473008559
8.96579560063268,0.00520447464375753,32445.3071746537
9.04492929996791,0.00481242780864112,32667.2728349491
9.12850966125904,0.00481124615929594,32866.936185973
9.21062948751641,0.00478322400439363,33026.9114367579
9.29062242514476,0.00478251471357366,33159.4669221374
9.37872038845179,0.00483441189109743,33281.2824132919
9.46061111817224,0.00483403756408827,33379.7641053236
9.54398368695914,0.00487879625504923,33466.8381920441
9.63494574155965,0.00487873936298173,33550.5925011091
9.72225450884836,0.00491883338579062,33618.7919778204
9.79701747600707,0.00491907453738579,33670.2102766667
9.87971831529106,0.00495694244870922,33717.5550789698
9.96473443786032,0.00495754397964276,33757.745234452
10.0457805487055,0.00510435043631571,33777.9254372919
10.1371993723956,0.0051053802266068,33791.085729772
10.2136688131014,0.00519384646159419,33791.2241931209
10.2969235208,0.00519514990246809,33783.841113808
10.3837702792238,0.00522579361637041,33766.3850303034
10.4653457757156,0.0052274571872667,33740.4028318949
10.5570964927021,0.0051491384115799,33707.3672683794
10.640990158089,0.00515125929107526,33665.1598631728
10.716525651561,0.00503278024888487,33625.4851324295
10.8017223914856,0.00503530868231473,33568.020704703
10.8918529489174,0.00489397530452485,33504.3113931851
10.9701676910723,0.00489664608246688,33437.3514856366
11.0492742978336,0.00492449962080606,33355.3664961749
11.1493609551703,0.00492844974500558,33238.9621957045
11.2209170449836,0.00512855160637684,33132.3422660086
11.3007137491178,0.00513220090149634,33011.7040699626
11.3898228493279,0.00526605335472143,32866.1969641176
11.4757164309921,0.00527035791021659,32724.6722640807
11.5546094696339,0.00529457374192694,32594.595918129
11.6375316022429,0.00529887932394096,32458.169382384
11.7206943676399,0.00524152596869883,32327.0802574867
11.8024198436007,0.0052457939940708,32198.5373562413
11.89839211075,0.00519623122999214,32051.9195563584
11.9761395842828,0.0052003057774761,31933.5377302066
12.0735221536713,0.00522992720704594,31783.2975678574
12.1502156545893,0.00523399755726861,31667.504159633
12.2187862071639,0.0052582319673368,31564.9378206516
12.2985567054495,0.00526246334156915,31449.3336642089
12.3922969457275,0.00532702753115496,31313.8413461107
12.4824574751078,0.00533176766945466,31189.8201561221
12.552819487324,0.00536467442185265,31096.2466410843
12.6401658521608,0.00536913187593826,30986.8646166753
12.7337748185874,0.00536673062452494,30878.5490436763
12.8181101935193,0.00537080849219362,30787.6365476646
12.8910958742129,0.00534725335803219,30716.0245610712
12.976485592497,0.0053511510876226,30637.2801618283
13.0605950176152,0.00531669721509408,30568.1920740753
13.1404143689953,0.00532010645407425,30507.2054531233
13.2392897274585,0.00530391038108705,30439.4409581602
13.308088200031,0.00530665275891738,30396.292771528
13.3987870123308,0.00530090255802421,30345.1981481455
13.4752320940602,0.00530374575844429,30306.6741029179
13.5645363637541,0.00529212797215553,30268.1081672114
13.6618743528876,0.005295460009196,30232.1218210001
13.7302164947204,0.00525934028435354,30213.7754858782
13.8122764108054,0.00526192438912969,30194.1276475467
13.9083690438808,0.00520169709031409,30181.4808905555
13.9849030392986,0.00520388968384037,30173.4762571272
14.0753855626533,0.00517064321598708,30170.0627175453
14.1587618576617,0.00517283397205377,30169.0420231671
14.2359872243408,0.00517973491081831,30169.94295841
14.3295060176354,0.00518199647550625,30174.8484463146
14.3977180442282,0.00520850601327597,30178.8169965589
14.488721618835,0.00521052146145667,30188.6173813923
14.570648301777,0.0052331608543309,30198.9239757332
14.6587504961119,0.00523491400454452,30213.7635848443
14.7415966336402,0.00524882127402092,30229.2335634283
14.8333333333333,0.00525044245043393,30249.216539996
14.8968947517003,0.00525542362326443,30263.9785697334
15,0.00525704521389813,30289.6916438626
15.0831510805467,0.00525904540807695,30311.3548121428
15.1666666666667,0.00526019820632558,30333.6508622253
15.246189186118,0.00520580484246624,30360.6255718338
15.3333333333333,0.00520689273844263,30386.8130618903
15.4148696697369,0.00509906956323163,30420.8512195239
15.5,0.0051000743618438,30449.2037874304
15.5793642687923,0.00503259881723073,30479.5626097888
15.6666666666667,0.00503359811324019,30507.4568098748
15.740917250464,0.00500678385864206,30531.9234630193
15.8282375116356,0.00500775443006087,30558.2841096925
15.9195824144209,0.00506133341394479,30579.4207092374
15.9967538200832,0.0050621349748318,30599.8190852479
16.0877221496575,0.00513058100047231,30618.4030854436
16.1666666666667,0.00513131301122214,30638.8206141084
16.2408815712334,0.00514583347628603,30658.4342805571
16.3333333333333,0.00514659713747742,30684.7571467187
16.4256751149431,0.00512644992062181,30714.0251713909
16.5,0.00512700553563081,30736.4608549511
16.5768822463754,0.00511367557829025,30760.2921372202
16.6666666666667,0.00511430370793502,30786.3061452832


==> csv/parameter_stats.csv <==
x,meanvals,stds
0.05,0.0256022247577895,0.000114431494163339
0.1,0.0256296523084958,0.000203684776078114
0.15,0.0256709399052558,0.000294251344347225
0.2,0.0257174092836634,0.000390194140847164
0.25,0.0257725050086097,0.00048776569662679


==> csv/reachable_set.csv <==
Pg_all,lambda_all,Pg_ref_all,lambda_ref_all
14508.794377887065,0.003147611864701185,30758.543015232048,0.005034513642245613
14236.166307436255,0.0034792889875061932,26559.440016304798,0.008933038274950969
13960.573931064575,0.00383811013715619,23853.217701893518,0.012274801466660957
13682.829590931042,0.00422480065654603,21835.610936737758,0.015221612101184752
13403.784322045985,0.004639798783287044,20225.608141801207,0.01786101789169772
13124.323636113391,0.005083196586750987,57712.16800050923,0.004172991349119876
12845.362965363822,0.005554681780009557,51051.42213272073,0.00758427410327392
12567.842560148727,0.00605348391391367,46593.54578963542,0.010588783888807025
12292.72155929879,0.006578329130785392,43193.57503083328,0.013296209124385262
12020.970899407983,0.007127408088564243,40431.662970608704,0.015766401704025608
11753.564721853458,0.007698361715906506,77479.86401971272,0.0035893600374990414
11491.469990978125,0.008288288993335488,69690.30786193172,0.006630760329538646
11235.634169620274,0.008893779890080172,64315.83429600658,0.00935817897302878
10986.971006927412,0.009510974923657557,60142.12074045512,0.011850869557392639
10746.344761424538,0.010135650660217394,56707.41721104635,0.014153349033253262
10514.553475610242,0.01076332806718445,92912.915828356,0.0031635911247120223
10292.312183861419,0.011389398282271666,84620.29843737563,0.005914732602361677
10080.237125938933,0.012009258427916353,78754.84379241579,0.0084151147319002
9878.832102312173,0.01261844889402704,74128.60655580695,0.010723795979282996
9688.47802632491,0.013212783241513563,70279.39107061394,0.01287523010425022
9509.426503762814,0.01378846259649576,105471.83351233607,0.002837274434303202
9341.797934447388,0.014342167991887292,96998.43066023014,0.005353855444113789
9185.584238727939,0.01487112631390262,90882.6414449361,0.007665384900168886
9040.655920395286,0.015373147988640723,85993.6676975537,0.009816765918234324
8906.772847723258,0.01584663695537009,81886.09379330275,0.01183524659680683
8783.597898396745,0.01629057552704676,,
8670.712494944697,0.016704488244845623,,
8567.633048272772,0.01708838971117101,,
8473.82741016333,0.017442721656058698,,
8388.730582941387,0.01776828425298843,,
8311.759115655152,0.018066166090166924,,
8242.323804518215,0.018337676372727044,,
8179.8404904444515,0.018584282015825116,,
8123.7388950912855,0.01880755139721958,,
8073.469553158805,0.019009105744483112,,
8028.508980757547,0.019190578478242185,,
7988.363272100361,0.019353582334288903,,
7952.570342544674,0.01949968373709792,,
7920.7010424494965,0.01963038367913688,,
7892.359358155053,0.019747104249121284,,
7867.181898853738,0.019851179922987364,,
7844.836845544367,0.01994385276081399,,
7825.022513038156,0.020026270718451873,,
7807.465651225025,0.020099488371073934,,
7791.919588133708,0.020164469442256753,,
7778.162296163923,0.020222090628720695,,
7765.994444289318,0.02027314630302646,,
7755.237483261649,0.02031835375863304,,
7745.731797858439,0.020358358734517135,,
7737.334949544636,0.020393741018322867,,
16078.454264315733,0.003116416123580854,,
15779.479696760196,0.003445511335629847,,
15477.103587202997,0.003801627042610621,,
15172.219951993298,0.004185496880764184,,
14865.767175359897,0.004597570185952666,,
14558.723225797563,0.005037953119417939,,
14252.100447268807,0.005506350565584557,,
13946.939714205624,0.0060020122710765,,
13644.303659802996,0.00652368736624139,,
13345.268631208972,0.007069591854764506,,
13050.915013983915,0.00763739372282223,,
12762.31562537482,0.008224219876825306,,
12480.52201435911,0.008826688081234574,,
12206.548728539208,0.009440965430539482,,
11941.355895241182,0.010062852761916726,,
11685.830780091399,0.010687892017573608,,
11440.76927720278,0.011311491213528481,,
11206.858494008155,0.01192905971735401,,
10984.661669735726,0.012536145299445717,,
10774.606584138066,0.013128564115817967,,
10576.978373015694,0.01370251546095444,,
10391.91730487544,0.01425467468838717,,
10219.421644911057,0.014782259880575117,,
10059.35530433068,0.015283070323892672,,
9911.459606553479,0.015755497262895723,,
9775.368239736395,0.016198509477566663,,
9650.624328168053,0.016611617752314164,,
9536.698541121963,0.016994823201562727,,
9433.007244942637,0.017348554703297655,,
9338.929864389069,0.017673600464845278,,
9253.82481685922,0.017971038142764156,,
9177.043591113783,0.018242167110923448,,
9107.942734722,0.01848844555705355,,
9045.893680577648,0.018711434193782187,,
8990.290471044978,0.018912747575423623,,
8940.55553111122,0.019094013353678815,,
8896.143700626895,0.019256839305343984,,
8856.544764874137,0.019402787610526558,,
8821.284731001002,0.019533355640681187,,
8789.926089089686,0.019649962402263896,,
8762.067277937454,0.019753939751367414,,
8737.34155045182,0.019846527522695924,,
8715.415406429316,0.01992887178201908,,
8695.986732612153,0.020002025498468023,,
8678.782764427553,0.02006695103000357,,
8663.55795890733,0.02012452390990277,,
8650.091850672747,0.020175537519575126,,
8638.186941249489,0.02022070830536608,,
8627.666661286308,0.020260681281587013,,
8618.373431442174,0.020296035614607084,,
20497.69005597552,0.003029246882082773,,
20127.75201442663,0.003351050156633281,,
19753.077333361864,0.0036995157611015637,,
19374.781129299765,0.004075399351059276,,
18994.040500418,0.0044791801072570905,,
18612.088131934215,0.00491100242989581,,
18230.20516708144,0.005370618136084816,,
17849.713130400225,0.005857332521413848,,
17471.964604172044,0.0063699583257420325,,
17098.332295773664,0.006906782109763695,,
16730.196117893436,0.007465547659299171,,
16368.927962778163,0.008043460653769523,,
16015.874003037809,0.008637217871187373,,
15672.334603398285,0.009243062640365394,,
15339.542258946198,0.009856866183858016,,
15018.638347598198,0.010474232130501646,,
14710.649835270648,0.011090619118226988,,
14416.467333623452,0.011701474406591758,,
14136.826015958239,0.012302370098325164,,
13872.290817141935,0.012889133161585494,,
13623.24706614948,0.013457961024164224,,
13389.897271732721,0.014005515985710287,,
13172.264259455775,0.014528993826208168,,
12970.200330051304,0.015026164445572735,,
12783.401645524093,0.015495384803080716,,
12611.42671037693,0.015935586533516493,,
12453.71762887396,0.016346242192288567,,
12309.622785788184,0.016727315030151277,,
12178.41969451063,0.017079197530419848,,
12059.336947398617,0.01740264374892275,,
11951.574446314324,0.0176986999178639,,
11854.32135005948,0.017968636958394457,,
11766.77142024115,0.01821388763555002,,
11688.135657274897,0.01843599019306316,,
11617.652285299662,0.018636539502405503,,
11554.594264997459,0.01881714609627004,,
11498.27459129377,0.018979402946298265,,
11448.049673371912,0.019124859484508507,,
11403.32110724543,0.01925500214121738,,
11363.536142088145,0.019371240553996468,,
11328.187119297327,0.019474898568097497,,
11296.810132650628,0.019567209173805517,,
11268.983123229038,0.019649312589897962,,
11244.323588965446,0.019722256789115145,,
11222.486054923987,0.019786999856463938,,
11203.159421312133,0.01984441366813532,,
11186.06427944613,0.01989528847010423,,
11170.95026383228,0.01994033801793395,,
11157.593490050578,0.019980205012596664,,
11145.794112683358,0.020015466628566018,,
27028.12477637018,0.0029022481939259093,,
26561.862244801843,0.0032132250818137156,,
26088.640187184723,0.0035503083066693118,,
25609.8728708834,0.003914282623202363,,
25127.066879052803,0.0043056676746126565,,
24641.81248753193,0.004724660608180869,,
24155.77364962267,0.005171078846595015,,
23670.67638767796,0.005644306221428927,,
23188.29531304595,0.0061432463561106095,,
22710.437939480627,0.006666287677465965,,
22238.926440924337,0.007211284599360291,,
21775.576568997592,0.007775559123561551,,
21322.173610657774,0.008355926242097198,,
20880.44554454967,0.008948745073628717,,
20452.033929241134,0.009549995695651485,,
20038.463488134654,0.010155379332275104,,
19641.111772167947,0.010760437208733495,,
19261.18060307516,0.011360681333127676,,
18899.67114874204,0.011951729043300992,,
18557.36440450475,0.012529432609332475,,
18234.808542130602,0.013089995614057109,,
17932.31407562841,0.013630069178815693,,
17649.95715533701,0.014146823141932089,,
17387.590638535796,0.01463798971353082,,
17144.861988354274,0.015101879570022205,,
16921.23660320267,0.01553737250468685,,
16716.02491589625,0.015943886393906877,,
16528.41153282683,0.016321329259952222,,
16357.484784307368,0.016670039613139048,,
16202.265285462141,0.016990720118239214,,
16061.732409575012,0.017284369089048915,,
15934.847905226003,0.017552213521498373,,
15820.576205854912,0.017795646473083293,,
15717.90125632836,0.018016170698806934,,
15625.839904477994,0.018215349643492744,,
15543.452067847076,0.018394766216610955,,
15469.847993926942,0.01855598925205255,,
15404.192991565069,0.018700547185830477,,
15345.710030804605,0.018829908247755132,,
15293.68060289293,0.018945466337232385,,
15247.444203268335,0.019048531713254893,,
15206.396764449262,0.019140325648834722,,
15169.988320130382,0.01922197826214272,,
15137.72013890151,0.019294528818269707,,
15109.141521949583,0.019358927892674842,,
15083.846420902255,0.019416040880934873,,
15061.469996991265,0.019466652431329366,,
15041.68521359959,0.019511471459544728,,
15024.199529554679,0.01955113647712708,,
15008.7517393374,0.019586221027806255,,
34772.200372021594,0.002754524477323554,,
34204.59408777348,0.0030526080372485906,,
33627.08063530409,0.003376100060246584,,
33041.3786510661,0.0037258148313518793,,
32449.341048313527,0.004102314695790357,,
31852.944416191345,0.004505853853720042,,
31254.275936471084,0.0049363219654380815,,
30655.517618740698,0.005393190601721564,,
30058.927620344635,0.005875466247308207,,
29466.81839805543,0.0063816540760284505,,
28881.531450916897,0.006909736928743655,,
28305.4085011364,0.007457173709684445,,
27740.759142124545,0.008020920665877647,,
27189.825282081183,0.008597477687974413,,
26654.743114130655,0.009182959919612805,,
26137.50381285341,0.00977319274936396,,
25639.914617857627,0.010363825946671474,,
25163.562326993775,0.010950460625263529,,
24709.781404694146,0.011528781197831149,,
24279.628828133114,0.012094683796579148,,
23873.86744919692,0.012644392897626077,,
23492.959057191845,0.013174559073854208,,
23137.067575596113,0.013682332717490434,,
22806.07202458834,0.014165410918084322,,
22499.588146764534,0.014622057106943028,,
22216.997019943326,0.015051095264134125,,
21957.478629155947,0.015451882192788752,,
21720.048253872817,0.01582426246840514,,
21503.593623176606,0.01616851115158207,,
21306.911053135114,0.01648526928454387,,
21128.7391440032,0.016775476701638915,,
20967.78902041352,0.01704030592433329,,
20822.770495050365,0.017281100024933962,,
20692.41388866766,0.017499316450319286,,
20575.487527802914,0.01769647798202226,,
20470.811154133167,0.017874131325088298,,
20377.265626513716,0.01803381328364974,,
20293.79937791363,0.018177024098716847,,
20219.432122703998,0.018305207276276245,,
20153.25630579388,0.01841973509850808,,
20094.436754762126,0.018521898962803828,,
20042.20895174115,0.018612903708468458,,
19995.876285662926,0.01869386514795541,,
19954.80659189263,0.018765810098769015,,
19918.428232632596,0.0188296783065723,,
19886.225919025786,0.018886325743294623,,
19857.73643527828,0.018936528854049076,,
19832.54438467785,0.01898098941012971,,
19810.27804720523,0.019020339697044995,,
19790.605411129683,0.019055147829173266,,
42930.13435834849,0.002602384554361718,,
42270.42401439601,0.0028868532944354144,,
41597.445109588116,0.003195953554540972,,
40913.16885358396,0.003530525310929905,,
40219.75034553396,0.0038911701638744156,,
39519.517216896485,0.004278196436109635,,
38814.95433235603,0.004691563780127803,,
38108.68429066455,0.005130830163309705,,
37403.44351203086,0.005595104759841892,,
36702.05375428705,0.006083010795706334,,
36007.388981350705,0.006592662642498972,,
35322.33764902661,0.007121661309191735,,
34649.760696814265,0.007667111831294158,,
33992.445859633866,0.008225664851784033,,
33353.0593374516,0.008793582962483483,,
32734.09634165289,0.009366830265492504,,
32137.83251180437,0.009941181363345064,,
31566.278568942504,0.010512343905485519,,
31021.140748156744,0.011076087234089383,,
30503.78945799296,0.01162836885559265,,
30015.238221141663,0.01216545056918696,,
29556.134281186693,0.012683997104840044,,
29126.76140674537,0.013181151899561616,,
28727.054496267716,0.013654586890118827,,
28356.624726189435,0.014102525584379846,,
28014.79329572446,0.014523740870982276,,
27700.63138297612,0.014917530784610205,,
27413.003760823114,0.015283676621030038,,
27150.613608939017,0.015622388356469612,,
26912.04634673219,0.0159342423306014,,
26695.81073021263,0.016220115721609005,,
26500.37593458825,0.016481121623786323,,
26324.20381950354,0.016718547676493396,,
26165.776003642386,0.0169338003111378,,
26023.61572811345,0.017128355868973814,,
25896.304759312552,0.01730371915076929,,
25782.495763748102,0.017461389416944483,,
25680.920698451737,0.0176028334619214,,
25590.39580751629,0.01772946512834718,,
25509.82381614297,0.0178426304821526,,
25438.193882219115,0.017943597813103167,,
25374.57981285561,0.01803355163381602,,
25318.136990276864,0.018113589902410108,,
25268.098385087498,0.018184723769740677,,
25223.769969199875,0.018247879243781965,,
25184.525781513086,0.018303900254730474,,
25149.80284368165,0.018353552694780097,,
25119.096079009607,0.0183975290870043,,
25091.953346403447,0.018436453611385257,,
25067.97067001254,0.018470887276866604,,
50923.469603819,0.002456885789592637,,
50187.57807288698,0.0027280151034600932,,
49434.98860755279,0.0030229763868849986,,
48667.845761938916,0.0033426297476344537,,
47888.529608821045,0.003687609968802898,,
47099.64540160859,0.004058272921372011,,
46304.00767107128,0.004454641233528712,,
45504.61833866987,0.00487635194034471,,
44704.63857374342,0.005322609479926704,,
43907.35428376293,0.005792147918668249,,
43116.135318229215,0.00628320656118521,,
42334.388700606134,0.006793523006679826,,
41565.506503925644,0.007320347146722695,,
40812.809363797816,0.007860478501835319,,
40079.48707161285,0.00841032768448347,,
39368.5381836433,0.008966000774211051,,
38682.711045156924,0.009523403213544552,,
38024.44898018532,0.010078357774819661,,
37395.84254218426,0.010626729525583061,,
36798.59157716976,0.011164549807957782,,
36233.979394750786,0.011688131215609054,,
35702.86059231711,0.012194166420668534,,
35205.66312231989,0.01267980533817075,,
34742.40415563359,0.013142707257783302,,
34312.71832138737,0.013581066897552778,,
33915.89611357212,0.013993615520268655,,
33550.92974133002,0.014379600041622706,,
33216.56348779472,0.014738744293857506,,
32911.34572256139,0.015071197238752039,,
32633.68002312013,0.015377472998560487,,
32381.87332857428,0.015658387202661102,,
32154.179592717526,0.0159149934749067,,
31948.83795145468,0.016148523055705622,,
31764.1049197502,0.016360329687084098,,
31598.280550813386,0.016551841080371867,,
31449.728811984594,0.01672451759342149,,
31316.892654104937,0.01687981819361482,,
31198.304388640263,0.017019173380487425,,
31092.59204988362,0.017143964473752046,,
30998.482424925263,0.017255508518010967,,
30914.80140540806,0.01735504799287254,,
30840.47225404795,0.017443744517253654,,
30774.51230898169,0.017522675784438443,,
30716.028574065716,0.017592835036246403,,
30664.21256305944,0.017655132473162624,,
30618.33470269776,0.017710398085778317,,
30577.738527006026,0.0177593854822835,,
30541.834849847124,0.01780277636627136,,
30510.096049309243,0.01784118539142755,,
30482.050562642802,0.017875165181127067,,
58402.177220538244,0.0023240556740618387,,
57607.11058056052,0.0025827340373498348,,
56792.121414269874,0.0028644646745198143,,
55959.44764320273,0.003170122215064963,,
55111.611245197026,0.0035003680304250082,,
54251.410660788184,0.003855597901906997,,
53381.906082532914,0.004235888734330859,,
52506.39694606297,0.004640946916236343,,
51628.39118557991,0.005070061553321278,,
50751.5661013903,0.0055220663129298755,,
49879.72100850303,0.0059953139043405585,,
49016.72219994786,0.006487667163783725,,
48166.44116820893,0.006996510211523812,,
47332.68749404801,0.007518782138404979,,
46519.13831260345,0.008051034171346115,,
45729.26677788919,0.008589509363832673,,
44966.272400746064,0.009130241757141774,,
44233.016449411276,0.009669169936660178,,
43531.96569091171,0.010202258270655728,,
42865.147538994526,0.010725618140042059,,
42234.11913129086,0.011235621327095484,,
41639.95201841957,0.011728998468866549,,
41083.2330876083,0.012202916986341399,,
40564.081205251976,0.012655034935832254,,
40082.1779879399,0.01308352948450205,,
39636.810238646445,0.013487100870992658,,
39226.92100463896,0.013864954512852792,,
38851.165968178815,0.01421676519733252,,
38507.97195280713,0.014542627979652464,,
38195.59466176779,0.014843000548176678,,
37912.173276140245,0.01511864150141825,,
37655.78014255758,0.015370548353695548,,
37424.46439399816,0.015599898288736817,,
37216.2889099924,0.015807993833767974,,
37029.360500250994,0.015996214828879446,,
36861.85356274324,0.016165977374429878,,
36712.02772875928,0.016318699886138655,,
36578.240168810655,0.016455775978995755,,
36458.953311608006,0.01657855362362432,,
36352.738742505404,0.01668831985985174,,
36258.278016255215,0.01678629027890736,,
36174.36105667372,0.016873602482683422,,
36099.8827382246,0.016951312768672018,,
36033.83815883518,0.01702039535939978,,
35975.31702792099,0.017081743577605977,,
35923.497516890835,0.01713617245813517,,
35877.639843162666,0.01718442237127668,,
35837.07980177403,0.01722716331422496,,
35801.22240054787,0.017264999596150278,,
35769.53571545113,0.017298474704945336,,
65195.28040566631,0.0022062505415097917,,
64356.16350029079,0.002453667430384062,,
63494.26261388159,0.002723403947106362,,
62611.84361967071,0.0030163443787066726,,
61711.49868531736,0.0033331706422819692,,
60796.142685632934,0.0036743111191211496,,
59869.00118461361,0.004039888354022604,,
58933.58896802516,0.004429668118749231,,
57993.678432608525,0.0048430129493306434,,
57053.2575394084,0.005278843771991516,,
56116.477496776395,0.005735613527284815,,
55187.590847477644,0.006211296673855694,,
54270.881182612524,0.006703398000963905,,
53370.58628287412,0.007208983239608791,,
52490.81707202397,0.007724732538745606,,
51635.47531730293,0.008247016055443762,,
50808.17346808881,0.008771988880577387,,
50012.16030363367,0.009295700542458533,,
49250.25608760758,0.00981421269514588,,
48524.800629172714,0.010323717575720292,,
47837.617013780065,0.010820649591109892,,
47189.99281870244,0.011301783025280945,,
46582.679464525194,0.011764310249784318,,
46015.90911222548,0.012205896756841115,,
45489.427347503726,0.01262471151857908,,
45002.538945737884,0.01301943329890246,,
44554.1633758214,0.01338923534403962,,
44142.89642540349,0.01373375217829063,,
43767.07440224933,0.014053032962912142,,
43424.83771663205,0.014347486061973624,,
43114.1912052544,0.014617819193608139,,
42833.059209442355,0.014864978959578964,,
42579.33409217522,0.015090092779951967,,
42350.91749926556,0.015294415435038839,,
42145.75419947862,0.015479281630930443,,
41961.85874648264,0.015646065317484366,,
41797.335504087234,0.01579614593487232,,
41650.39275707809,0.015930881350725807,,
41519.35172460807,0.016051586969358277,,
41402.65131442716,0.016159520326735254,,
41298.84942385792,0.016255870407596556,,
41206.621530777615,0.016341750911634177,,
41124.75723084769,0.016418196731453626,,
41052.1552888201,0.016486162971644645,,
40987.817673322264,0.016546525916872775,,
40930.84296361685,0.016600085444946296,,
40880.41943333041,0.01664756846326077,,
40835.81804833353,0.01668963302578539,,
40796.38555822025,0.016726872858000556,,
40761.53781073124,0.01675982207705943,,
71251.12478461317,0.0021035790184346865,,
70380.1702266732,0.0023410126128534346,,
69483.99078898822,0.0026000946480804594,,
68564.8339956373,0.0028817151968711908,,
67625.30840207216,0.0031865716361422457,,
66668.38469719986,0.0035151185494061944,,
65697.38736926265,0.0038675163375566854,,
64715.975541953216,0.004243580951514112,,
63728.111973474115,0.004642737758937865,,
62738.01970444599,0.005063983056526219,,
61750.12642834027,0.005505857039344362,,
60768.99731074376,0.005966432030606234,,
59799.25767732922,0.006443319361397719,,
58845.507706045304,0.006933697406170902,,
57912.23194155919,0.0074343619255518335,,
57003.70706920909,0.007941798123700704,,
56123.91185934117,0.008452271864320167,,
55276.443454560555,0.00896193555317029,,
54464.44413721868,0.009466942569448635,,
53690.54233726591,0.009963563077936373,,
52956.81089868808,0.010448293768334125,,
52264.74456625158,0.01091795461174081,,
51615.2573821641,0.01136976702104845,,
51008.69933489706,0.011801409649975447,,
50444.89034941856,0.012211050182339285,,
49923.16868457977,0.012597353546535971,,
49442.45012233393,0.0129594687798207,,
49001.29403143881,0.013296998082018782,,
48597.972460616445,0.013609952362152723,,
48230.53878586356,0.013898697808061992,,
47896.893028885206,0.014163897785315578,,
47594.841664067375,0.014406453824819965,,
47322.150450295354,0.014627448720330727,,
47076.589506864286,0.01482809395649981,,
46855.97040827116,0.015009682912341915,,
46658.1755428804,0.015173550607286224,,
46481.18028944479,0.015321040203178022,,
46323.06877788708,0.015453476061184662,,
46182.04410503506,0.01557214286745666,,
46056.43390403892,0.015678270169139343,,
45944.692136096244,0.015773021579944965,,
45845.397907092636,0.015857487900373734,,
45757.252020926295,0.015932683429647175,,
45679.07188504715,0.015999544808518767,,
45609.78528159533,0.01605893180992645,,
45548.42342616338,0.016111629577379268,,
45494.11364878023,0.016158351894205916,,
45446.071957660155,0.016199745142726166,,
45403.59568258746,0.016236392682132887,,
45366.05634153814,0.016268819433054783,,
76588.2155092404,0.0020149735656187916,,
75694.74181447487,0.0022436650088836605,,
74774.0137821421,0.002493400406502278,,
73828.23162797834,0.0027650727087520878,,
72859.98404244508,0.00305939067997596,,
71872.25417248395,0.003376829772294744,,
70868.41546113204,0.003717581570604123,,
69852.21557943967,0.004081504149629681,,
68827.74710085052,0.004468076273255303,,
67799.40413798713,0.004876358860984413,,
66771.82485120148,0.005304967450146118,,
65749.82052686036,0.005752059390014614,,
64738.29276222373,0.006215339120104943,,
63742.14114574082,0.006692084045745481,,
62766.16462508628,0.007179192226014562,,
61814.96045632022,0.007673251405758635,,
60892.82514072122,0.008170627016120232,,
60003.662013019726,0.008667564871663166,,
59150.900066152375,0.009160302680345038,,
58337.42814199681,0.009645183415909588,,
57565.54777819574,0.010118763269748263,,
56836.946837667354,0.010577907374129345,,
56152.69466269463,0.011019867705976356,,
55513.2580514575,0.011442339352064516,,
54918.53600968241,0.01184349337169374,,
54367.910143145156,0.012221986537208072,,
53860.3068264022,0.0125769500071992,,
53394.26696163042,0.012907960309752347,,
52968.01921005206,0.013214996799889684,,
52579.55296969827,0.013498390014262661,,
52226.68799689962,0.01375876515811057,,
51907.13830965465,0.013996984443709776,,
51618.568781866445,0.014214091290257158,,
51358.643553859445,0.014411258612703015,,
51125.06599628709,0.014589742666508372,,
50915.61045468491,0.014750843243456145,,
50728.146344343586,0.014895870463509969,,
50560.65539648761,0.015026117992722597,,
50411.24297102657,0.015142842229404234,,
50278.144385390326,0.015247246825146662,,
50159.72718213816,0.015340471820820992,,
50054.49018833961,0.01542358665983739,,
49961.060126643846,0.015497586368891867,,
49878.1864348154,0.015563390256272912,,
49804.73484480057,0.015621842551852172,,
49739.68017285199,0.01567371449499301,,
49682.098680918636,0.015719707456813052,,
49631.1602912847,0.015760456759212924,,
49586.120865111276,0.015796535920495337,,
49546.31470209592,0.015828461117070442,,
81261.16865429179,0.0019388721739558195,,
80352.04531254462,0.0021599613380509516,,
79414.00621631897,0.0024015560595533926,,
78449.18855075965,0.0026645500799522496,,
77460.13905696978,0.002949660393682978,,
76449.824745226,0.0032573790006691795,,
75421.63301515333,0.003587923110369233,,
74379.35906661779,0.003941186075528029,,
73327.17891583583,0.004316691915692845,,
72269.60694251896,0.004713556782378904,,
71211.43767726913,0.005130461024301796,,
70157.67243201147,0.005565635531621766,,
69113.43235677628,0.006016865678123533,,
68083.86048882813,0.00648151537747789,,
67074.01628974857,0.0069565725174334,,
66088.76695891382,0.007438715403344299,,
65132.68038239218,0.00792439798269882,,
64209.92484310393,0.008409949761614128,,
63324.18051227933,0.00889168472767906,,
62478.56721937072,0.009366012516948876,,
61675.59207214595,0.00982954469528747,,
60917.11922933865,0.010279189443853016,,
60204.3626418924,0.010712229090167577,,
59537.90103515713,0.011126376632574153,,
58917.71297354856,0.011519809406294332,,
58343.22869952925,0.011891180046851517,,
57813.39466272063,0.012239606663593005,,
57326.746311923154,0.012564645461420878,,
56881.48478970851,0.012866249851225193,,
56475.55357885307,0.013144720375146638,,
56106.71179927873,0.01340064961245684,,
55772.60163441549,0.013634865745130804,,
55470.808176202554,0.013848377775605308,,
55198.91073517181,0.014042324626751077,,
54954.52530907517,0.014217929604491863,,
54735.33842149933,0.014376461040738475,,
54539.13291316566,0.01451919938701517,,
54363.80651203114,0.014647410615126802,,
54207.384134255866,0.014762325491086229,,
54068.0249100056,0.014865124111494234,,
53944.02490149472,0.014956925001086786,,
53833.81640958842,0.015038778049114184,,
53735.96466927854,0.015111660587908748,,
53649.16262757086,0.015176475972956249,,
53572.22438626208,0.015234054096560099,,
53504.07778728172,0.01528515334672543,,
53443.75652289795,0.015330463601871524,,
53390.39207049702,0.015370609926541509,,
53343.20567636381,0.015406156699899594,,
53301.500555945684,0.015437611967183183,,
85339.51324301348,0.001873603890560301,,
84419.69781331981,0.002088103807513268,,
83469.61768426662,0.0023226330300109206,,
82491.34036157378,0.0025780846561116707,,
81487.35878705344,0.002855181516360046,,
80460.60644200216,0.0031544287186527544,,
79414.46160325731,0.0034760645403668494,,
78352.73832232067,0.0038200118912485826,,
77279.66212209566,0.004185833146925642,,
76199.82904899726,0.0045726916422440525,,
75118.14756078961,0.004979323423388817,,
74039.76372427329,0.005404022888822709,,
72969.97129208545,0.005844645609018594,,
71914.10933679162,0.006298630841856996,,
70877.45117316722,0.006763045046411278,,
69865.08918934561,0.007234646107556125,,
68881.82084235272,0.007709966164733928,,
67932.04136878057,0.008185409108567614,,
67019.64863611235,0.008657357227579805,,
66147.96498986661,0.009122280405009,,
65319.67994636537,0.00957684087116626,,
64536.816220096036,0.010017986892019945,,
63800.719989282225,0.010443029871761041,,
63112.07466620662,0.010849700997980735,,
62470.93592992823,0.011236185510518897,,
61876.78456332452,0.011601134648527994,,
61328.59282018809,0.011943657070336622,,
60824.8996829858,0.012263292864262528,,
60363.89043588257,0.012559974083621826,,
59943.47640019706,0.012833976043921863,,
59561.37135495419,0.013085863484860166,,
59215.161978394106,0.013316435235919943,,
58902.3704912039,0.013526670359684884,,
58620.508473775146,0.01371767799936055,,
58367.12151183466,0.013890652421552754,,
58139.82486554714,0.014046834088101614,,
57936.330751029185,0.014187477048379858,,
57754.46808264049,0.014313822530036447,,
57592.195657769444,0.014427078315880764,,
57447.60981571149,0.014528403315172383,,
57318.94757419298,0.014618896644384326,,
57204.58617838167,0.014699590509849885,,
57103.03989726553,0.0147714462066302,,
57012.954791297925,0.014835352602275594,,
56933.102061187026,0.014892126544597407,,
56862.3704783508,0.014942514710529693,,
56799.75829892477,0.01498719649053833,,
56744.36497464979,0.01502678757652478,,
56695.38289830114,0.015061843987224282,,
56652.08936168159,0.015092866322445823,,
88895.55873220346,0.0018175834667672488,,
87968.5818186042,0.0020263768115383165,,
87010.2484162394,0.0022547797918944404,,
86022.5554367853,0.0025036839201192478,,
85007.93702424696,0.0027738160765296265,,
83969.28361957474,0.0030656917666558284,,
82909.95006918834,0.003379566635299152,,
81833.75007016894,0.0037153884128802534,,
80744.93465688797,0.004072752041560738,,
79648.15309257357,0.0044508612162394556,,
78548.39541201551,0.004848499888376703,,
77450.91693863907,0.005264017320762201,,
76361.14628994066,0.005695329958176672,,
75284.57961150499,0.006139942630557219,,
74226.66494468739,0.006594990423016687,,
73192.68162046041,0.007057300992264123,,
72187.6202782595,0.007523475324277785,,
71216.06943785252,0.007989983125589135,,
70282.11442321962,0.008453267473114905,,
69389.25382972769,0.008909852262149368,,
68540.33765500702,0.009356445576744695,,
67737.52976987389,0.009790032445759612,,
66982.29573173197,0.010207951499117175,,
66275.41521889696,0.010607951643339063,,
65617.01677959961,0.010988226785037566,,
65006.63131554635,0.011347428574521139,,
64443.25986065559,0.011684658865126676,,
63925.45083043871,0.011999444903819528,,
63451.38197716894,0.012291701092706494,,
63018.94271965391,0.012561681481527224,,
62625.81321189687,0.012809927035613658,,
62269.53735892029,0.013037211280475627,,
61947.58786303761,0.013244487277398487,,
61657.4222056114,0.013432838151542698,,
61396.52917956278,0.013603432669512997,,
61162.46615362562,0.013757486713355133,,
60952.88766043464,0.013896230958974581,,
60765.566171412334,0.014020884655412097,,
60598.40606854267,0.014132635110944671,,
60449.45187292466,0.014232622310644092,,
60316.89176649751,0.014321927995673465,,
60199.05737285777,0.014401568508703987,,
60094.42066236997,0.014472490731015135,,
60001.58873125251,0.014535570487348562,,
59919.297088127656,0.01459161286495854,,
59846.40196842375,0.014641353968514712,,
59781.87209441157,0.01468546370937479,,
59724.7802074977,0.014724549299673938,,
59674.29462190688,0.01475915918714365,,
59629.6709838513,0.014789787223507647,,
91998.04638529607,0.0017693947232543814,,
91066.40092419031,0.0019732416216203842,,
90102.5149978728,0.002196328960169568,,
89108.31736440839,0.002439546082091831,,
88086.18268224364,0.0027036226004453386,,
87038.95409066796,0.002989082294435377,,
85969.95482227302,0.0032961951843608474,,
84882.98590466921,0.003624929918272088,,
83782.30739816706,0.003974909171820413,,
82672.60127393006,0.004345371249352308,,
81558.91495994247,0.004735141390058382,,
80446.58570984432,0.005142616331168038,,
79341.14723153539,0.005565765371345973,,
78248.22133753903,0.006002150450405187,,
77173.39864693113,0.006448966605737411,,
76122.113451304,0.00690310264150631,,
75099.51863485634,0.007361220091011925,,
74110.36690775958,0.007819846773839212,,
73158.90448819075,0.008275479694542108,,
72248.7827367606,0.008724690943157842,,
71382.99211881873,0.009164229825491813,,
70563.8213551198,0.009591114760725699,,
69792.84286879744,0.010002709496973029,,
69070.92383105641,0.010396779759318152,,
68398.26045629744,0.010771528318633037,,
67774.43186312038,0.011125608385576562,,
67198.46892501587,0.011458116941487627,,
66668.93312252653,0.011768570934532782,,
66184.00046861757,0.012056870098642062,,
65741.54601290918,0.012323250486866772,,
65339.225156721055,0.012568232711030197,,
64974.54886598532,0.012792568453919819,,
64644.95078015576,0.012997188188818848,,
64347.84506095607,0.013183152321750496,,
64080.67456121962,0.013351607256902202,,
63840.949477163536,0.01350374724154522,,
63626.2770790828,0.013640782313128475,,
63434.38339612662,0.01376391225991422,,
63263.12788514404,0.01387430621658399,,
63110.51217067699,0.013973087334503814,,
62974.6839164,0.014061321868667126,,
62853.936825600984,0.014140011999100484,,
62746.70765630473,0.014210091718924,,
62651.571026120364,0.01427242517483925,,
62567.232660275855,0.014327806911419867,,
62492.521618985564,0.014376963545749279,,
62426.381937125654,0.014420556474419881,,
62367.8640137277,0.014459185285978239,,
62316.1160102386,0.014493391616541007,,
62270.37544663579,0.01452366324238033,,
94709.25033004585,0.0017278139963499456,,
93774.68585909107,0.0019273647691072236,,
92807.16323555312,0.002145831232861647,,
91808.54728256847,0.00238410023287704,,
90781.15503443213,0.00264290315317717,,
89727.78140409035,0.0029227703854515052,,
88651.71393903297,0.0032239839091245193,,
87556.73351829215,0.00354653007801221,,
86447.09821063095,0.003890055274533655,,
85327.50816820013,0.004253827578311751,,
84203.05036896298,0.004636707914437051,,
83079.12320184852,0.005037134202027911,,
81961.3422340509,0.005453121727269594,,
80855.429919327,0.0058822822563032,,
79767.09336225859,0.006321863270470577,,
78701.89542590552,0.006768807207707706,,
77665.12531891033,0.007219828863612136,,
76661.67520725775,0.007671507346917062,,
75695.92928988437,0.008120387441202696,,
74771.6711233168,0.008563084137231277,,
73892.0138085952,0.008996383654865908,,
73059.35608179869,0.009417334558353222,,
72275.36551925489,0.009823323549600875,,
71540.98819561284,0.010212132053174857,,
70856.48241557126,0.010581971549618874,,
70221.47275592822,0.010931497504763469,,
69635.01971901291,0.011259803436251128,,
69095.69987511526,0.011566397970163097,,
68601.69141513895,0.011851168574278514,,
68150.86048444021,0.01211433599868658,,
67740.84440154397,0.012356403369105392,,
67369.12874963964,0.012578103466362713,,
67033.11625800323,0.012780347108999597,,
66730.18626377637,0.012964174846828352,,
66457.74429855304,0.01313071346766477,,
66213.26195024316,0.01328113818181178,,
65994.30759366901,0.01341664081769647,,
65798.5688748825,0.013538403953264463,,
65623.86799813948,0.013647580618334789,,
65468.17092163994,0.01374527901923515,,
65329.591547804775,0.013832551640801116,,
65206.39192609017,0.013910388051284155,,
65096.979376997806,0.013979710752594845,,
64999.90133244744,0.014041373467412892,,
64913.83856110194,0.014096161320278952,,
64837.597331961806,0.014144792443444642,,
64770.10095877313,0.014187920612642397,,
64710.381075781544,0.01422613858842208,,
64657.568908252135,0.01425998190224048,,
64610.88673661757,0.014289932882643554,,
97084.02220849399,0.001691803988783213,,
96147.76005264727,0.0018876132809509901,,
95177.95453948766,0.002102052339827945,,
94176.41156569337,0.002336005359818941,,
93145.39378829423,0.002590204799379328,,
92087.64899127897,0.0028651863627474224,,
91006.42763453074,0.0031612420344684727,,
89905.48627018424,0.0034783732288384867,,
88789.07384595992,0.0038162466792828935,,
87661.89856272997,0.004174156178225418,,
86529.07390523201,0.0045509935988836386,,
85396.04367892568,0.004945232692148488,,
84268.48729374379,0.005354928866220849,,
83152.2080253864,0.005777737463434225,,
82053.00842878317,0.006210951935668801,,
80976.558328321,0.006651561843139975,,
79928.26172616876,0.0070963288927343385,,
78913.12942230278,0.007541877490945701,,
77935.66405453501,0.007984794754008668,,
76999.76359534392,0.008421733830039855,,
76108.64814367812,0.008849513932083322,,
75264.81321754602,0.009265210744633684,,
74470.01086380589,0.009666231819863261,,
73725.25796650077,0.010050373078931099,,
73030.86935376284,0.010415854349375253,,
72386.51187700818,0.010761333738882661,,
71791.2746606161,0.011085902326753189,,
71243.75028154318,0.011389061960403311,,
70742.12167134682,0.011670689781815076,,
70284.2499901715,0.011930993460852357,,
69867.75946511059,0.012170461038987952,,
69490.11609055276,0.012389808887665476,,
69148.69803664862,0.012589930680670562,,
68840.85650592246,0.01277184958130968,,
68563.96655202942,0.012936675147159668,,
68315.4679966273,0.01308556582271875,,
68092.89703501985,0.013219697363213146,,
67893.90942466537,0.013340237124933485,,
67716.29631877966,0.013448323868868014,,
67557.99386893176,0.013545052540100792,,
67417.08770381921,0.0136314633879169,,
67291.81331675309,0.013708534761011087,,
67180.55329676978,0.013777178927745399,,
67081.83220780091,0.013838240318811233,,
66994.30980446374,0.013892495654780285,,
66916.77314805746,0.013940655492518474,,
66848.12807674252,0.013983366799332457,,
66787.39038853713,0.01402121623205032,,
66733.67700830415,0.01405473386221839,,
66686.19734223405,0.014084397143759014,,
99169.86358599558,0.001660494836554472,,
98232.75131785424,0.0018530353055810822,,
97261.61596475074,0.0020639533737866786,,
96258.20970165619,0.002294130550266262,,
95224.74470722993,0.0025442998676356997,,
94163.92388093892,0.0028150013230159453,,
93078.96086546319,0.0031065353213772014,,
91973.5859103715,0.00341891615362875,,
90852.03442549263,0.0037518281026217926,,
89719.01570725064,0.004104587255445102,,
88579.6602786825,0.004476112423616248,,
87439.44552361176,0.004864908640102312,,
86304.10075609514,0.005269066426338423,,
85179.49441500707,0.005686279342699944,,
84071.50759469057,0.006113881240071724,,
82985.8994459827,0.006548903172781406,,
81928.17095781134,0.006988148243057459,,
80903.43413121252,0.007428280922105716,,
79916.29348593931,0.007865925868703043,,
78970.74616828586,0.008297770179532461,,
78070.10569848077,0.008720662540177821,,
77216.95272115729,0.009131702991686745,,
76413.11417670052,0.009528317957983007,,
75659.67031830343,0.009908316652466187,,
74956.98716820273,0.0102699267740542,,
74304.77053077529,0.010611809253400018,,
73702.13668185787,0.010933053478284056,,
73147.69438173456,0.011233155729625873,,
72639.63290086616,0.01151198439868502,,
72175.81119395857,0.011769735914814726,,
71753.84412116965,0.012006885250241886,,
71371.18253079687,0.01222413447936414,,
71025.18498638463,0.01242236227586054,,
70713.17983344864,0.012602576541359722,,
70432.51709132297,0.01276587166799338,,
70180.61029153578,0.012913391310145345,,
69954.96885161824,0.013046297016239808,,
69753.22188390318,0.013165742665722345,,
69573.13451330422,0.01327285436773696,,
69412.61784287784,0.013368715293570668,,
69269.73369109085,0.013454354816979154,,
69142.69515157738,0.013530741304074757,,
69029.86392245504,0.013598777909712976,,
68929.74522889206,0.013659300783092338,,
68840.98103702562,0.013713079149284152,,
68762.34213499787,0.013760816804584443,,
68692.71954498958,0.013803154636735796,,
68631.11563068125,0.013840673849593888,,
68576.6351792934,0.013873899634800792,,
68528.47666476874,0.013903305087729578,,
101007.49288021265,0.0016331611941131376,,
100070.11408882047,0.0018228359248074627,,
99098.31661061312,0.0020306653690777277,,
98093.80396615824,0.0022575283937084803,,
97058.7419549512,0.0025041582494788237,,
95995.79142276451,0.00277109842368103,,
94908.13046753877,0.0030586564512962966,,
93799.46249578524,0.0033668576906789797,,
92674.00682895868,0.003695401628575842,,
91536.4691799735,0.004043623764172209,,
90391.9902779647,0.004410466447399429,,
89246.07218350095,0.004794462118981746,,
88104.48333167168,0.0051937321324802815,,
86973.1449493315,0.0056060036708921,,
85858.00307568691,0.00602864618950588,,
84764.89180567025,0.006458727376025825,,
83699.39440955815,0.006893086945459485,,
82666.70952636778,0.007328424875389303,,
81671.52957737025,0.0077613991714037866,,
80717.93787392938,0.008188727166369616,,
79809.32964258014,0.008607283884097386,,
78948.36047339221,0.009014191229046448,,
78136.92370912292,0.009406892673642083,,
77376.15624411314,0.00978320956561585,,
76666.47032602258,0.010141376948418289,,
76007.60743500604,0.010480058621727871,,
75398.70928838186,0.010798342826084531,,
74838.40052902793,0.011095721234560492,,
74324.87768746432,0.01137205477351847,,
73855.99946011255,0.011627530161021317,,
73429.37411443294,0.011862610994972315,,
73042.44076413834,0.012077986845513223,,
72692.54223817096,0.012274523219238543,,
72376.98820151143,0.01245321458274397,,
72093.10798339125,0.012615141946685011,,
71838.29322343577,0.01276143588953334,,
71610.03092083316,0.012893245378530727,,
71405.92779056319,0.013011712341096932,,
71223.72701048806,0.013117951651755704,,
71061.31851095193,0.0132130360153741,,
70916.74394471625,0.013297985128296106,,
70788.19740362251,0.013373758466148274,,
70674.02283987594,0.013441251061064195,,
70572.70903322203,0.013501291676128018,,
70482.88280861468,0.013554642847215992,,
70403.30109164983,0.013602002334201889,,
70332.84227492621,0.013644005593766152,,
70270.49726355652,0.013681228956579574,,
70215.36048716698,0.01371419325149813,,
70166.62108649011,0.01374336767598075,,
102631.60844788028,0.0016091996347028705,,
101694.3603785316,0.001796352992779502,,
100722.36534750016,0.002001463561483363,,
99717.28297389582,0.002225407656947094,,
98681.23671664234,0.002468918497708258,,
97616.84843152725,0.0027325424264375182,,
96527.26250465584,0.0030165930522862185,,
95416.15586849986,0.0033211052960728338,,
94287.73047216964,0.003645791877744587,,
93146.68537892241,0.003990005270357574,,
91998.1666259844,0.004352708472133778,,
90847.69425849711,0.004732458025160145,,
89701.06747709293,0.005127402449406991,,
88564.25049620739,0.005535298603740537,,
87443.2433506041,0.00595354741791399,,
86343.9433337395,0.006379249013447517,,
85272.00384400271,0.0068092755722141286,,
84232.6979939139,0.0072403586115972985,,
83230.79431208695,0.007669185816377276,,
82270.45119561009,0.008092501492069559,,
81355.1355004308,0.008507204224941854,,
80487.56891130979,0.008910435551871227,,
79669.7036985628,0.009299654335693635,,
78902.72737896016,0.009672692972720897,,
78187.09387463951,0.010027793311353155,,
77522.57721322421,0.010363621979861081,,
76908.34275493035,0.010679266468560142,,
76343.03042852491,0.0109742146060945,,
75824.8444786716,0.011248320910340056,,
75351.64468503959,0.011501763665126586,,
74921.03478656067,0.011734996524848496,,
74530.44478692417,0.011948698080577705,,
74177.20482034226,0.012143722240888086,,
73858.60918964664,0.012321051608712358,,
73571.97001609756,0.012481755354314839,,
73314.66059527647,0.012626952466540496,,
73084.14904140451,0.012757780745349745,,
72878.02312842436,0.012875371496071616,,
72694.00741758652,0.012980829597900567,,
72529.97383730495,0.013075218434920417,,
72383.9468621136,0.0131595490781023,,
72254.10437124768,0.013234773073167802,,
72138.77515772109,0.013301778202507051,,
72036.43393772784,0.013361386632943766,,
71945.69457562812,0.013414354923612547,,
71865.3021233741,0.01346137543817432,,
71794.12414792407,0.013503078776594114,,
71731.14172777695,0.013540036909839376,,
71675.44040544455,0.01357276676265417,,
71626.20131090496,0.013601734043365125,,
104071.6885307924,0.0015881082340904668,,
103134.83691804788,0.0017730351506140343,,
102162.96419440079,0.0019757437875146393,,
101157.69043741422,0.0021971080306096968,,
100121.10059863003,0.0024378608928549384,,
99055.78062652449,0.0026985510677149703,,
97964.84330275585,0.0029794973700279525,,
96851.94000970316,0.0032807430253381435,,
95721.2548851161,0.0036020123244687187,,
94577.47841476536,0.003942672644737005,,
93425.75845829715,0.004301705168304795,,
92271.62801300842,0.004677687709195704,,
91120.91055241607,0.005068792807473996,,
89979.60549183919,0.005472803601250358,,
88853.75801418844,0.005887148931307763,,
87749.31899301382,0.006308957719926136,,
86672.00188834389,0.006735131019094817,,
85627.14411051177,0.007162428433795116,,
84619.58033927104,0.007587564123866029,,
83653.53462165818,0.008007306503077608,,
82732.5367863834,0.008418575269181522,,
81859.36693717701,0.008818529605167522,,
81036.0297206919,0.009204642269181941,,
80263.75792837082,0.009574755704203956,,
79543.04303661882,0.009927118034868848,,
78873.68869891185,0.010260398624128707,,
78254.88212553925,0.010573684501277263,,
77685.27776390583,0.010866460263332163,,
77163.0877094544,0.011138574893066251,,
76686.17372883027,0.011390199311893055,,
76252.13656453317,0.011621778443524093,,
75858.39913873856,0.011833981201417244,,
75502.28128556215,0.012027651242168994,,
75181.06459569262,0.012203760658964726,,
74892.04678759519,0.012363368114304548,,
74632.58568906068,0.01250758229659159,,
74400.13340797328,0.012637531068256207,,
74192.26160264434,0.012754336271950793,,
74006.67894959562,0.012859093874203854,,
73841.24198140879,0.012952858941033107,,
73693.96045484205,0.013036634840324616,,
73562.99833807409,0.013111366031385812,,
73446.67140158088,0.013177933814240329,,
73343.44226698665,0.013237154454741806,,
73251.91364470987,0.013289779162905862,,
73170.82035969524,0.013336495470944362,,
73099.02064911343,0.013377929628869828,,
73035.48711900326,0.013414649701774415,,
72979.29764523823,0.013447169115541462,,
72929.62644467369,0.01347595045093257,,
105352.74873585728,0.0015694689533623562,,
104416.46654807197,0.001752422763928209,,
103444.93283939097,0.0019530019189638518,,
102439.73208961854,0.0021720780094237687,,
101402.91429965667,0.00241038372537543,,
100337.0324875003,0.002668469707799915,,
99245.17003246238,0.0029466592588553715,,
98130.95400671942,0.003245002852605189,,
96998.55085362945,0.003563234942546787,,
95852.64134676028,0.003900736046904174,,
94698.37271562395,0.004256503423259362,,
93541.28712246043,0.0046291337288593805,,
92387.22725158634,0.005016820815774371,,
91242.2215058407,0.005417371170806948,,
90112.35303821701,0.00582823846432507,,
89003.61839602342,0.00624657727053432,,
87921.78273771182,0.006669314386535478,,
86872.23923679363,0.007093234497345537,,
85859.88030290091,0.007515075437502727,,
84888.98758917165,0.007931627215906555,,
83963.14645778277,0.008339828480638356,,
83085.18878127613,0.008736854297454088,,
82257.16585205532,0.00912018997891515,,
81480.35100583833,0.009487687099946563,,
80755.26957133392,0.009837599557167315,,
80081.75213823849,0.010168599322936463,,
79459.0060364195,0.010479773175983935,,
78885.69938073034,0.010770602977112981,,
78360.05204072186,0.011040932900642956,,
77879.92835897826,0.011290927410133399,,
77442.92721837542,0.011521023730520382,,
77046.46602946996,0.011731882212202572,,
76687.85622394546,0.011924337417746402,,
76364.36880742222,0.012099352099817585,,
76073.28936768838,0.012257975567342583,,
75811.96260930014,0.012401307327995903,,
75577.82699128309,0.01253046637712048,,
75368.4403793772,0.012646566106083742,,
75181.4978169343,0.012750694514734031,,
75014.84259447776,0.012843899228596004,,
74866.47178768466,0.012927176720843972,,
74734.53736255881,0.013001465104439008,,
74617.34383988625,0.0130676398711966,,
74513.34338489169,0.01312651199742512,,
74421.12905576432,0.013178827896359031,,
74339.42682150145,0.01322527076632781,,
74267.08683692558,0.013266462953982172,,
74203.07436275622,0.01330296901870785,,
74146.460627292,0.013335299245377175,,
74096.41385024079,0.013363913406272635,,
106496.02241106387,0.0015529328284873082,,
105560.41727147983,0.0017341318415579304,,
104589.36574470834,0.001932816451227326,,
103584.42025022673,0.0021498560950246716,,
102547.59909115272,0.0023859830634788094,,
101481.42515880962,0.0026417496209127965,,
100388.95461466048,0.002917482959247468,,
99273.79162163287,0.0032132399096661576,,
98140.08539724181,0.003528763890165971,,
96992.50642419657,0.0038634470515120896,,
95836.19959737471,0.00421630091616546,,
94676.71339404331,0.00458593889285953,,
93519.90574699304,0.0049705738076496545,,
92371.82906549424,0.005368032960465597,,
91238.59862177137,0.0057757921797634065,,
90126.25010991331,0.006191028956267325,,
89040.59341043732,0.006610693111757332,,
87987.07027907488,0.007031591786907958,,
86970.623714066,0.007450484040784388,,
85995.58610233414,0.007864179271271149,,
85065.5919387139,0.008269633171750033,,
84183.51910011547,0.008664035127610634,,
83351.46051683917,0.009044881807258164,,
82570.7258938199,0.009410033088100726,,
81841.87110153706,0.009757748166190787,,
81164.75121388123,0.010086701481581419,,
80538.59204654416,0.0103959797149279,,
79962.07449892734,0.010685062394398426,,
79433.42600311004,0.01095378949431175,,
78950.51383949176,0.011202319787358656,,
78510.9358716339,0.011431083681892976,,
78112.10521979444,0.011640733923055023,,
77751.32642326478,0.011832096978731109,,
77425.8616201765,0.012006127272915364,,
77132.98611820836,0.012163865763331715,,
76870.03342061574,0.012306403751048028,,
76634.43027947075,0.012434852297622445,,
76423.72268789297,0.012550317226372612,,
76235.59392257499,0.012653879397948124,,
76067.87582105798,0.012746579765986716,,
75918.55447345485,0.012829408617791076,,
75785.77143421612,0.012903298369678991,,
75667.8214550196,0.012969119297576484,,
75563.14761188466,0.013027677625958745,,
75470.3345674521,0.01307971545741887,,
75388.10058267087,0.01312591209440282,,
75315.28877321794,0.01316688637392348,,
75250.85800055569,0.013203199702410543,,
75193.87369852961,0.013235359539207344,,
75143.4988578559,0.013263823129819665,,
107519.5533641163,0.0015382077083283298,,
106584.68699888352,0.0017178406859278594,,
105614.20843257268,0.0019148340094981419,,
104609.6411802086,0.0021300551046350875,,
103572.97479471238,0.002364235815030582,,
102506.70463972563,0.00261792976626092,,
101413.86176084183,0.0028914675400932466,,
100298.02887085441,0.0031849115687846616,,
99163.33864598119,0.0034980132108372243,,
98014.45107850546,0.00383017495408762,,
96856.50757179144,0.004180421025420936,,
95695.06077285968,0.0045473797773617755,,
94535.98074866495,0.004929280984875618,,
93385.33990183954,0.005323970560632647,,
92249.2808298965,0.0057289441685962825,,
91133.87296012868,0.006141399833665543,,
90044.96505158325,0.006558308028587332,,
88988.04137681396,0.006976496055165223,,
87968.08944661761,0.00739274204971463,,
86989.48649525219,0.0078038728602890925,,
86055.91063290025,0.008206859545482868,,
85170.28073674881,0.008598904425161003,,
84334.72699737726,0.008977514454157858,,
83550.59180775307,0.009340557063582762,,
82818.45862932081,0.009686296311241535,,
82138.20479832472,0.010013408956464378,,
81509.07309400865,0.010320981691703927,,
80929.7563253598,0.010608492043626757,,
80398.48918861814,0.010875776298891165,,
79913.142104619,0.011122988193352234,,
79471.31253557069,0.011350552075973063,,
79070.4102636814,0.011559113912879506,,
78707.7341454059,0.011749492942296052,,
78380.5388450926,0.01192263613851272,,
78086.09090707476,0.012079576980004534,,
77821.71421783471,0.01222139941085276,,
77584.82543045908,0.012349207374112344,,
77372.96026192573,0.012464099897771835,,
77183.7917777775,0.012567151428155735,,
77015.14185737573,0.01265939692117224,,
76864.98702369811,0.012741821100511955,,
76731.45975261733,0.012815351256724138,,
76612.84626898417,0.01288085297092464,,
76507.58170848148,0.012939128188845052,,
76414.24339392483,0.012990915130572685,,
76331.54284379409,0.01303688958869915,,
76258.31701303157,0.013077667237552397,,
76193.5191602036,0.013113806641837424,,
76136.20964390668,0.013145812713744064,,
76085.54687331077,0.013174140420582254,,
108438.70267316121,0.0015250481919293227,,
107504.60473621434,0.0017032789145103964,,
106534.7526706965,0.0018987574033021337,,
105530.64389441525,0.0021123492096774823,,
104494.24186651943,0.0023447857043167124,,
103428.0168065489,0.002596621660906931,,
102334.97662688198,0.0028681906304894645,,
101218.68404389292,0.003159560001976443,,
100083.25599831903,0.0034704881953663016,,
98933.34205060764,0.003800386918484337,,
97774.07935239469,0.004148291752668599,,
96611.02310750053,0.004512844426509961,,
95450.05305888329,0.00489228990412176,,
94297.25835222725,0.0052844907953648775,,
93158.80496273616,0.00568696057460719,,
92040.79153749197,0.006096915720360083,,
90949.10079715827,0.006511345279964777,,
89889.25438734489,0.006927094705631071,,
88866.27914340208,0.007340959325451704,,
87884.59209002073,0.0077497817311134145,,
86947.91018283817,0.008150546863066621,,
86059.18894960356,0.008540468747839786,,
85220.59200991588,0.00891706367319312,,
84433.49119896031,0.00927820594985506,,
83698.49494225976,0.009622164095142275,,
83015.50083430778,0.009947617038979449,,
82383.76721321189,0.010253651563932696,,
81801.99795140079,0.010539743468701544,,
81268.43466271681,0.010805725786545638,,
80780.95099681924,0.01105174777659651,,
80337.14446636515,0.011278228381257242,,
79934.42226125821,0.011485807502995304,,
79570.07852791953,0.011675297901877883,,
79241.36159554444,0.01184763986781097,,
78945.53049399419,0.012003860161094247,,
78679.90080776661,0.01214503611155359,,
78441.88043082926,0.012272265257541048,,
78228.99613791116,0.012386640509139004,,
78038.91208730996,0.012489230534625988,,
77869.44145538735,0.012581064884350134,,
77718.55239160251,0.012663123265698729,,
77584.36941638745,0.012736328345892427,,
77465.1712754771,0.012801541469978292,,
77359.38613395697,0.0128595607219713,,
77265.58486714806,0.012911120816885653,,
77182.47306745622,0.012956894377988054,,
77108.88227211515,0.012997494223184624,,
77043.76081137854,0.013033476350203188,,
76986.16457695958,0.013065343369882606,,
76935.24794526918,0.013093548191004308,,
109266.57704673072,0.0015132474097944585,,
108333.25496598899,0.0016902184776050025,,
107364.05658392953,0.001884335835738396,,
106360.45571490479,0.00209646329298317,,
105324.39210916862,0.0023273317359005356,,
104258.31301361456,0.0025774969119592905,,
103165.2050537573,0.00284729498569728,,
102048.61235805556,0.0031367977507660086,,
100912.63699622828,0.0034457699308424717,,
99761.91832514011,0.0037736314865891418,,
98601.58877356388,0.004119428181614782,,
97437.20489154276,0.004481813756181177,,
96274.65415016905,0.004859046829195981,,
95120.03979112123,0.005249005034908601,,
93979.54789852674,0.005649217886986818,,
92859.30255856093,0.006056918495434717,,
91765.21629637423,0.0064691126610448915,,
90702.8437501552,0.00688266222015352,,
89677.24663326496,0.007294378033398401,,
88692.87740112405,0.007701116931146778,,
87753.48772170102,0.008099876424212168,,
86862.06598217294,0.008487881156420294,,
86020.80587284185,0.008862655898298044,,
85231.10580712835,0.009222081234250437,,
84493.59683812737,0.009564429773419703,,
83808.19501445911,0.009888382471373353,,
83174.17294679584,0.01019302625575117,,
82590.24476509087,0.01047783542484768,,
82054.65863218319,0.010742640128525292,,
81565.2914333207,0.010987585631116507,,
81119.74105987417,0.011213086033812337,,
80715.41269551423,0.01141977579710017,,
80349.59656318508,0.011608461857853771,,
80019.53559135624,0.011780078490251094,,
79722.48233195652,0.011935646402404415,,
79455.74516291439,0.012076236960923855,,
79216.72434172388,0.012202941925995242,,
79002.93882200992,0.012316848685114038,,
78812.04495383045,0.012419020688034988,,
78641.84827039346,0.012510482601036857,,
78490.30955712074,0.01259220959732016,,
78355.54633038296,0.012665120163775636,,
78235.83074440129,0.012730071814075818,,
78129.5848173775,0.012787859138628361,,
78035.37373486852,0.012839213680739252,,
77951.89785664788,0.012884805195155502,,
77877.98393507846,0.012925243914103756,,
77812.575944382,0.012961083511019808,,
77754.72582852618,0.012992824513035087,,
77703.58439799861,0.013020917964604155,,
110014.38830807754,0.0015026303251338719,,
109081.83430854719,0.0016784663267048084,,
108113.29826762473,0.001871356900044103,,
107110.23261030014,0.0020821642356501384,,
106074.55551538251,0.002311618735484544,,
105008.69322675666,0.0025602769774109475,,
103915.61278761864,0.002828477436897079,,
102798.84107803827,0.0031162958374107656,,
101662.46617674881,0.0034235025501895577,,
100511.11757871663,0.003749524948193488,,
99349.9227230164,0.0040934179556586766,,
98184.43860180602,0.004453846132993345,,
97020.55886429803,0.004829080411618934,,
95864.3986816229,0.0052170119847245264,,
94722.16152565826,0.0056151848516402675,,
93599.9937380776,0.0060208471534329904,,
92503.83411776889,0.006431019842735856,,
91439.26654841013,0.006842579584430625,,
90411.38379557918,0.007252351308191816,,
89424.66997483747,0.007657204753131889,,
88482.90787234405,0.008054148838846361,,
87589.11542350268,0.00844041785866222,,
86745.51343938343,0.008813544307412036,,
85953.52438227586,0.009171414498902127,,
85213.79985254937,0.009512304799109347,,
84526.27273255032,0.009834898050396092,,
83890.22873067095,0.01013828136339657,,
83304.39147926652,0.010421927726248075,,
82767.01531201303,0.010685664722345683,,
82275.98030447328,0.010929634038157646,,
81828.88495989541,0.011154245424843416,,
81423.13291694754,0.011360128443267442,,
81056.01111514313,0.01154808477999335,,
80724.75785476255,0.011719043279124685,,
80426.62007233409,0.011874019181448528,,
80158.89985881442,0.012014078462545973,,
79918.99078057558,0.012140307655726967,,
79704.40491787765,0.012253789150243007,,
79512.79174323798,0.012355581670731478,,
79341.95004648162,0.01244670545949617,,
79189.8341073431,0.01252813158122309,,
79054.5552476451,0.012600774733831296,,
78934.37978718783,0.012665488957401726,,
78827.7242994692,0.012723065674264013,,
78733.14892669776,0.01277423355090052,,
78649.3493890151,0.012819659739862106,,
78575.14819350062,0.012859952127189654,,
78509.48544912762,0.012895662277380203,,
78451.40959486134,0.012927288826221165,,
78400.06827524646,0.012955281126120863,,
110691.75383017905,0.0014930482753907916,,
109759.94994625085,0.0016678584330167385,,
108792.07202709091,0.0018596400418404752,,
107789.55307618831,0.0020692537903806507,,
106754.29161438554,0.0022974296029446136,,
105688.69466445681,0.0025447247691900068,,
104595.71125124354,0.0028114798168616347,,
103478.85226560946,0.003097773988740093,,
102342.1926656937,0.0034033827332448597,,
101190.3524894038,0.0037277401022430662,,
100028.45407184678,0.004069909287074564,,
98862.054174457,0.004428564624095456,,
97697.05138639614,0.004801988179222531,,
96539.57102545757,0.00518808341667447,,
95395.83167409571,0.0055844074544655585,,
94271.99923511347,0.0059882220549494925,,
93174.03576819108,0.006396561910127753,,
92107.55118402222,0.0068063171399149235,,
91077.66599555762,0.007214325448887146,,
90088.8927052901,0.007617468307140892,,
89145.04208402702,0.008012765012100874,,
88249.15871244659,0.008397458645704847,,
87403.48792823232,0.008769088749632153,,
86609.47400281386,0.009125546878133082,,
85867.78723265087,0.009465112849574134,,
85178.37587732158,0.00978647126182905,,
84540.53767492347,0.010088709433476511,,
83953.0050559189,0.010371299202890911,,
83414.03815158462,0.010634065859833642,,
82921.52014491978,0.010877147874884361,,
82473.05031386178,0.011100951077890454,,
82066.03111725514,0.011306100604861695,,
81697.74673359192,0.011493393394614384,,
81365.43147603163,0.011663753376294769,,
81066.32738969494,0.01181819083795289,,
80797.73105338005,0.011957766868496152,,
80557.03014300531,0.012083563260811019,,
80341.73067048866,0.012196657868985147,,
80149.47602395168,0.012298105128664279,,
79978.0590168376,0.012388921264920314,,
79825.42815680715,0.01247007361075774,,
79689.68926375036,0.01254247342161061,,
79569.10347159671,0.012606971580932274,,
79462.08250993626,0.012664356631350567,,
79367.18203349995,0.012715354624096342,,
79283.09363064563,0.012760630345507715,,
79208.63602715172,0.01280078954819875,,
79142.745887675,0.012836381878398145,,
79084.46852780711,0.012867904251735672,,
79032.94876870219,0.01289580448119994,,
111306.94708998906,0.0014843745200184722,,
110375.8687403254,0.0016582549035377258,,
109408.63592443804,0.0018490312152316085,,
108406.66397406868,0.0020575627498260014,,
107371.83346566431,0.0022845789659613485,,
106306.53381014409,0.002530637766465582,,
105213.69744403072,0.0027960815091628965,,
104096.82044241866,0.003080992599757809,,
102959.96548434663,0.0033851510660255976,,
101807.7435937537,0.0037079969965382363,,
100645.27199252532,0.004048601065462808,,
99478.10671564308,0.004405646467013786,,
98312.15029964465,0.004777425364347093,,
97153.53673445902,0.005161852357392512,,
96008.49779750363,0.00555649647647629,,
94883.21666129552,0.005958631859826311,,
93783.67606344612,0.006365305689732972,,
92715.5091650517,0.006773420325105145,,
91683.86136077713,0.0071798250983664096,,
90693.27068827958,0.007581412165003411,,
89747.57316128064,0.007975210283639813,,
88849.83745748822,0.008358470557302967,,
88002.33114991475,0.008728738968910927,,
87206.51833510216,0.009083911873676938,,
86463.08635421988,0.009422272265921666,,
85771.99753681377,0.009742506376016292,,
85132.5606797997,0.010043701745912991,,
84543.51635984732,0.01032532920010932,,
84003.13014382507,0.010587211970733219,,
83509.28821508827,0.010829485628222075,,
83059.5907369048,0.011052552456572528,,
82651.43927656491,0.011257033584014,,
82282.1156813452,0.011443721644090276,,
81948.8508123668,0.01161353610506393,,
81648.88243290843,0.011767482756668241,,
81379.50226690187,0.01190661824689475,,
81138.09278151227,0.012032020058603163,,
80922.1546076512,0.012144761920687816,,
80729.32572668241,0.012245894366116608,,
80557.39363498078,0.012336429963555932,,
80404.30169694909,0.012417332648396185,,
80268.15082631807,0.012489510541130736,,
80147.19752862806,0.012553811649959163,,
80039.8492085071,0.012611021894056815,,
79944.65751015568,0.012661864941583572,,
79860.31032936498,0.012707003422674527,,
79785.62301043843,0.012747041145343306,,
79719.52913723713,0.012782526007349774,,
79661.07123035804,0.012813953356069557,,
79609.3915848351,0.0128417696010991,,
111867.1064806777,0.0014765006023013416,,
110936.72501298452,0.001649535986476149,,
109970.11842607109,0.0018393985079495313,,
108968.68593792574,0.0020469461678419153,,
107934.29171633736,0.0022729079744379646,,
106869.30901269575,0.0025178423612977883,,
105776.6549792191,0.002782093324524424,,
104659.8119626446,0.0030657461220602706,,
103522.83116593283,0.003368584924870741,,
102370.31505774874,0.0036900552938537476,,
101207.37581195454,0.004029234695295525,,
100039.56837665052,0.0043848143714155284,,
98872.7984373749,0.004755095666463082,,
97713.20743014646,0.005138003312196627,,
96567.03870798681,0.005531117183518748,,
95440.49075500095,0.005931722691185845,,
94339.56476226989,0.006336878400136737,,
93269.9147364437,0.006743497828904402,,
92236.70845924097,0.007148440918391571,,
91244.50701036718,0.007548609579208657,,
90297.16924016802,0.007941041214245213,,
89397.78567768865,0.00832299426231752,,
88548.64410564149,0.008692020605194055,,
87751.22668274741,0.00904602100375831,,
87006.23632075726,0.009383281377471572,,
86313.64824374458,0.009702489474506533,,
85672.78142714451,0.01000273306874828,,
85082.38399222812,0.010283482086476645,,
84540.72659496752,0.010544557907360419,,
84045.6982976805,0.010786093478062964,,
83594.90021954087,0.011008487866870715,,
83185.73326535663,0.011212358561847413,,
82815.47730553441,0.011398494281986893,,
82481.360198276,0.011567810436290899,,
82180.61594169767,0.011721308718458957,,
81910.53196467528,0.011860041730798474,,
81668.4861083995,0.011985083027760064,,
81451.974212816,0.012097502577056368,,
81258.62943607589,0.01219834735211683,,
81086.234523911,0.012288626585785133,,
80932.72824110083,0.012369301112990406,,
80796.20710923577,0.012441276192822759,,
80674.92348767824,0.012505397208597176,,
80567.28090400653,0.012562447684085395,,
80471.82740628258,0.012613149111246502,,
80387.24757702606,0.012658162150878893,,
80312.35372570646,0.012698088834743479,,
80246.07667055204,0.012733475463322083,,
80187.45642227006,0.012764815951280907,,
80135.6330069975,0.01279255542591099,,
112378.40939317641,0.0014693333691323447,,
111448.69388791062,0.0016415987964798948,,
110482.69092157384,0.0018306285518910794,,
109481.7849886488,0.002037279435380355,,
108447.82522478416,0.002262280022252216,,
107383.17003287464,0.0025061892075405575,,
106290.72246877526,0.002769352459322619,,
105173.95215363234,0.003051857615833356,,
104036.89957373278,0.003353492607694057,,
102884.1591024003,0.0036737079704270066,,
101720.83798236276,0.004011587352143323,,
100552.48981730426,0.00436582932643411,,
99385.0227973316,0.00473474360698876,,
98224.584780703,0.005116264167128256,,
97077.42932014033,0.005507980778564252,,
95949.768529862,0.005907189144387291,,
94847.620131056,0.006310958227313321,,
93776.65688396561,0.006716211744893931,,
92742.06677754884,0.007119819338476963,,
91748.43174666596,0.00751869184407302,,
90799.63135952217,0.007909874579233174,,
89898.77601233218,0.00829063270541331,,
89048.17190119869,0.008658523516729603,,
88249.31767777768,0.009011451823766892,,
87502.93050602131,0.009347706243566673,,
86808.99744757189,0.009665975935694276,,
86166.84685737564,0.009965348909368404,,
85575.23384814886,0.010245294291718858,,
85032.43383637215,0.010505631788994486,,
84536.33863420888,0.010746491967048542,,
84084.55035767537,0.010968270969683124,,
83674.4694311302,0.011171582969854422,,
83303.37404163898,0.01135721311815157,,
82968.48942358965,0.011526073120486906,,
82667.04624935453,0.011679160931890272,,
82396.32813220148,0.011817525459992869,,
82153.70878886114,0.01194223667046017,,
81936.67977633211,0.01205436109365296,,
81742.86993381841,0.012154942449109895,,
81570.05774696442,0.012244986919414846,,
81416.17785141197,0.012325452503881404,,
81279.32282287882,0.01239724184407774,,
81157.74129292791,0.012461197921754633,,
81049.83330174272,0.012518102068772253,,
80954.14366076465,0.012568673785472438,,
80869.35396957367,0.012613571930077156,,
80794.27380460329,0.012653396908476064,,
80727.83149247667,0.012688693558861793,,
80669.06478246923,0.012719954484173384,,
80617.11165564682,0.012747623637673625,,
112846.2174974316,0.001462792522776448,,
111917.13603798424,0.0016343546225596657,,
110951.71187506737,0.0018226235702308994,,
109951.31602186195,0.0020284550499217375,,
108917.78381791522,0.0022525772224975065,,
107853.46000180286,0.002495549385999075,,
106761.23461340215,0.002757718335638698,,
105644.56547201057,0.0030391742510190263,,
104507.48305890408,0.0033397084839426453,,
103354.57410478166,0.003658776104230973,,
102190.94107177365,0.003995466400849268,,
101022.136040734,0.004348484642691747,,
99854.06918496772,0.004716148191685929,,
98692.89392564981,0.005096399470926884,,
97544.87284035409,0.00548683730530934,,
96416.2302235683,0.005884766817088842,,
95312.99865583517,0.006287266488754303,,
94240.8678243275,0.006691269379784505,,
93205.0440138875,0.00709365402104179,,
92210.12808941078,0.0074913394322293336,,
91260.01846549455,0.00788137819250015,,
90357.84364768886,0.008261041636262907,,
89505.92664833975,0.008627892032827645,,
88705.78121184952,0.008979837921488144,,
87958.13757407275,0.009315170410370412,,
87262.99368146314,0.009632579972013772,,
86619.68654401724,0.00993115485057812,,
86026.97775776849,0.0102103634593329,,
85483.1471907561,0.010470023988035662,,
84986.089272484,0.010710264836047128,,
84533.40713455703,0.010931479480434115,,
84122.50086584104,0.011134279067446122,,
83750.64721421945,0.011319445486730284,,
83415.06911168742,0.011487887058042443,,
83112.99428103612,0.011640598315798448,,
82841.70293218656,0.011778624785891393,,
82598.56509004113,0.011903033147901466,,
82381.06846938301,0.012014886783917378,,
82186.83802738493,0.012115226432299285,,
82013.64841621902,0.01220505548048305,,
81859.43055200845,0.012285329328741084,,
81722.27345294146,0.01235694821910038,,
81600.4223880171,0.012420752931417877,,
81492.27424948315,0.012477522787543967,,
81396.37092644854,0.01252797546132736,,
81311.39132393556,0.012572768157685505,,
81236.14254872744,0.012612499791074818,,
81169.5506756729,0.012647713858250653,,
81110.65140968996,0.012678901758779238,,
81058.58088271589,0.012706506368667875,,
113275.19818100242,0.0014568086034109113,,
112346.71873886757,0.0016277267083003133,,
111381.8474438105,0.001815298941018806,,
110381.94294012546,0.0020203799482302015,,
109348.8278830087,0.0022436974954120306,,
108284.83441640034,0.002485811234017956,,
107192.84054767179,0.002747069159743303,,
106076.29314205566,0.003027563582833755,,
104939.21334172672,0.0033270889766401873,,
103786.18067192745,0.0036451045543895995,,
102622.29298729132,0.003980704764969733,,
101453.10072722791,0.00433260100633002,,
100284.51562543518,0.004699117645979799,,
99122.69594128511,0.005078204850617027,,
97973.91226982076,0.005467469745370527,,
96844.39982999384,0.005864226091753177,,
95740.20460452844,0.006265561107252686,,
94667.03160676398,0.006668416426656792,,
93630.10373514555,0.0070696787443697146,,
92634.03908418897,0.007466274599202819,,
91682.75325774065,0.007855263246119565,,
90779.39130746688,0.00823392169857732,,
89926.29163936008,0.008599816807655895,,
89124.98183864249,0.0089508605515445,,
88376.20415285305,0.009285346341892294,,
87679.96655521575,0.00960196587328451,,
87035.61405255638,0.009899807621835155,,
86441.91425847552,0.010178339360672422,,
85897.15120305149,0.010437377901149715,,
85399.2218004553,0.010677049665806133,,
84945.730201238,0.01089774569391664,,
84534.07627236965,0.011100074361539602,,
84161.53552878826,0.011284814571474996,,
83825.32887242126,0.011452871539876473,,
83522.68139993532,0.011605236664582217,,
83250.87027444204,0.011742952369321628,,
83007.26220442858,0.011867082318238029,,
82789.34144513248,0.01197868700361856,,
82594.72945320803,0.012078804426789023,,
82421.19741919314,0.012168435408355055,,
82266.6728976087,0.012248532961432872,,
82129.24168910325,0.012319995123768739,,
82007.14601939518,0.012383660652215927,,
81898.77993067201,0.012440307021735635,,
81802.68266457984,0.012490650227600306,,
81717.53068462345,0.012535345955295867,,
81642.12885946865,0.012574991748450693,,
81575.40122217023,0.012610129870771588,,
81516.38162369875,0.012641250615512429,,
81464.20451917539,0.012668795868468407,,
113669.4262589094,0.0014513213211243964,,
112741.51730001118,0.0016216484155833924,,
111777.17259222065,0.0018085811805753265,,
110777.73940888137,0.0020129732973921846,,
109745.02872131851,0.0022355521552222704,,
108681.36104753352,0.002476877716681572,,
107589.60325680996,0.002737299066750345,,
106473.1920388679,0.003016910459853091,,
105336.13981576634,0.0033155092246780903,,
104183.0193266396,0.0036325583699139447,,
103018.92400448023,0.003967157075481471,,
101849.40257444669,0.00431802236289735,,
100680.36798680539,0.004683485030984499,,
99517.98272556148,0.005061502358553756,,
98368.52453545734,0.005449689097143623,,
97238.23846727816,0.005845366949149352,,
96133.18263065594,0.00624563116386183,,
95059.0759566787,0.006647431263950132,,
94021.1564716317,0.007047661455981439,,
93024.05799390194,0.007443255200984191,,
92071.71184283677,0.007831277903063804,,
91167.27822479598,0.00820901181023588,,
90313.10966729703,0.008574028000460757,,
89510.74647469408,0.008924241628778964,,
88760.94195316307,0.009257948239869907,,
88063.71332718564,0.009573840666585367,,
87418.41300328207,0.009871007612055477,,
86823.81418491626,0.010148916273261232,,
86278.20479440661,0.01040738220517527,,
85779.48410074801,0.010646530021956422,,
85325.25726366413,0.010866748528950053,,
84912.92402021213,0.011068643561013423,,
84539.75882333312,0.011252991278863372,,
84202.98077938803,0.011420694047904925,,
83899.81263778187,0.011572740383607437,,
83627.52882397418,0.011710169857912026,,
83383.49305726722,0.011834043362119179,,
83165.18646758923,0.011945418730459139,,
82970.22734456419,0.012045331446212587,,
82796.38374323382,0.012134779968043555,,
82641.58017045935,0.012214715112103642,,
82503.89950783017,0.012286032887195538,,
82381.58121834612,0.012349570187804748,,
82273.0167558913,0.01240610278843601,,
82176.74295697364,0.012456345138891897,,
82091.4340661039,0.012500951525376761,,
82015.89291705049,0.012540518229103839,,
81949.0416865337,0.01257558637813256,,
81889.91253955071,0.012606645246789842,,
81837.63840581871,0.012634135808722502,,
114032.46934860105,0.0014462781721963135,,
113105.10023998379,0.0016160617004926186,,
112141.2560353718,0.0018024062688657447,,
111142.27353455803,0.00200616465949937,,
110109.9529280998,0.0022280639041116213,,
109046.60398457458,0.0024686642403277262,,
107955.0832500827,0.0027283157444089106,,
106838.81795311818,0.0030071144494157407,,
105701.81236996515,0.003304860302176965,,
104548.63285266455,0.0036210197961175686,,
103384.3686043455,0.003954696458709322,,
102214.56659807448,0.004304612482517905,,
101045.1407208244,0.004669104583181585,,
99882.2571591891,0.0050461365854191104,,
98732.20005686513,0.0054333302626585036,,
97601.22334283961,0.005828014631233972,,
96495.39613230822,0.006227292340585702,,
95420.45003088814,0.006628120183420612,,
94381.63687682823,0.007027399292576282,,
93383.60487344721,0.007422069514069624,,
92430.29974309493,0.007809201926654609,,
91524.8956031015,0.008186083611946431,,
90669.75796340793,0.008550289554201757,,
89866.43883987411,0.008899737847956078,,
89115.7017385003,0.009232726015787554,,
88417.57243397395,0.00954794795162443,,
87771.41018904462,0.009844492579365894,,
87175.99340582153,0.01012182657572243,,
86629.61364726996,0.010379764347300775,,
86130.17241109975,0.010618428850072047,,
85675.27584831491,0.010838206837528556,,
85262.3236382446,0.011039701808210121,,
84888.58931691066,0.011223687400083745,,
84551.29039601567,0.011391063354500713,,
84247.6475194962,0.011542815532684767,,
83974.93264477649,0.011679980879638075,,
83730.50678796234,0.011803617731722199,,
83511.848246954,0.011914781473439577,,
83316.5724370709,0.012014505266881435,,
83142.44456475708,0.01210378539305844,,
82987.38636571557,0.012183570642276301,,
82849.47806538823,0.012254755152128375,,
82726.95661188944,0.012318174099373488,,
82618.21110132216,0.012374601689957434,,
82521.7761790701,0.012424750947875625,,
82436.3240672725,0.012469274868396631,,
82360.65574471385,0.012508768567925382,,
82293.69169536696,0.012543772126620195,,
82234.46254670051,0.012574773878572794,,
82182.09983702523,0.0126022139556801,,
114367.45971112644,0.0014416332872051504,,
113440.60098193941,0.001610915844021235,,
112477.23176533972,0.0017967182542096428,,
111478.67919584764,0.0019998924617479373,,
110446.73349923742,0.002221165159208518,,
109383.6944900434,0.0024610968281548588,,
108292.4091334138,0.0027200384494700694,,
107176.29585174471,0.0029980876873550956,,
106039.3513079257,0.0032950468948364773,,
104886.13584434967,0.0036103857718426946,,
103721.73462743468,0.003943211849543851,,
102551.6928666714,0.004292252085410199,,
101381.92515731025,0.0046558486497438245,,
100218.60094302322,0.005031971404237197,,
99068.01011442888,0.005418248600516068,,
97936.41464192497,0.005812016004665933,,
96829.893658027,0.0062103830975641545,,
95754.19034198183,0.006610313385349097,,
94714.56917370342,0.007008714398989376,,
93715.69154842534,0.007402531884845234,,
92761.51641849626,0.007788842167949599,,
91855.2306979507,0.0081649368011089,,
90999.21185667341,0.008528394384722839,,
90195.0227147496,0.008877135737485638,,
89443.43620297576,0.00920946021859796,,
88744.48601107777,0.009524062711959186,,
88097.5377635047,0.00982003235509275,,
87501.37470192586,0.01009683535337703,,
86954.29179650368,0.010354285061216365,,
86454.19265248107,0.010592502910464992,,
85998.68438815088,0.010811873765957963,,
85585.16668223908,0.011012998973690567,,
85210.91227640263,0.011196649845935845,,
84873.13726114188,0.011363723703756122,,
84569.06038542947,0.011515203959343419,,
84295.95137455392,0.011652125133150315,,
84051.16879235694,0.011775543202811482,,
83832.1883628993,0.011886511290766568,,
83636.62288539454,0.011986060415336711,,
83462.23497082616,0.012075184846004049,,
83306.94382806416,0.012154831501484938,,
83168.82725910073,0.012225892790472717,,
83046.11991611098,0.012289202302422036,,
82937.20874222738,0.012345532793740179,,
82840.62638087462,0.012395595970612695,,
82755.04320623078,0.012440043635123882,,
82679.25850114893,0.012479469826965635,,
82612.19120283423,0.012514413657658038,,
82552.87053221576,0.012545362592048701,,
82500.42675534751,0.01257275598382946,,
114677.15485587911,0.0014373464688304833,,
113750.7783551708,0.0016061663913633363,,
112787.85942911102,0.001791468086794199,,
111789.71627670625,0.001994102716882205,,
110758.12989751724,0.0022147966527282714,,
109695.39087440365,0.0024541105930334386,,
108604.3372688828,0.00271239634636824,,
107488.37929764221,0.0029897530763657513,,
106351.50650382908,0.003285985352238774,,
105198.27357482981,0.0036005658306423687,,
104033.76183217061,0.003932605737311551,,
102863.51472988805,0.004280836429181595,,
101693.44738528626,0.004643605115051276,,
100529.73211686696,0.005018887235060448,,
99378.6639934503,0.005404317028829557,,
98246.51229104298,0.0057972365033447815,,
97139.36528471882,0.0061947614576711415,,
96062.976748638,0.0065938616088055246,,
95022.62276135362,0.006991450408709658,,
94022.97684370761,0.0073844790659848445,,
93068.01012679307,0.007770028764386596,,
92160.92132103012,0.008145395199731707,,
91304.09893547348,0.008508160325435216,,
90499.11577641299,0.008856247488713784,,
89746.75349817117,0.009187957756520562,,
89047.05312917157,0.009501986937258644,,
88399.38620505348,0.009797424374388235,,
87802.54047769662,0.010073735844993457,,
87254.81410801155,0.010330733737043848,,
86754.1126928422,0.01056853807846456,,
86298.04428955016,0.010787531991973243,,
85884.00862123437,0.010988314836387602,,
85509.27773954434,0.01117165577566901,,
85171.06646374201,0.011338449894240517,,
84866.59183189063,0.011489678340317918,,
84593.12154416708,0.01162637339235187,,
84348.01193368144,0.011749588846396193,,
84128.73637840267,0.011860375732236158,,
83932.90528967403,0.011959763084625654,,
83758.27890778462,0.012048743311645769,,
83602.77413098737,0.012128261599799949,,
83464.4665444588,0.012199208757490256,,
83341.58869907589,0.012262416904809932,,
83232.52556654785,0.012318657456118992,,
83135.80795682983,0.01236864089757798,,
83050.10455089378,0.012413017926447714,,
82974.21307833986,0.012452381585407799,,
82907.05105730894,0.012487270088947466,,
82847.64642047447,0.012518170096975461,,
82795.12826724899,0.012545520242493495,,
114963.98880344973,0.0014333823853275413,,
114038.06778392551,0.0016017742625011517,,
113075.57542756351,0.0017866126401955163,,
112077.82165797729,0.0019887479494459927,,
111046.57891858838,0.0022089062568165303,,
109984.1292175522,0.002447648454938947,,
108893.30233086825,0.002705327111590567,,
107777.50082131081,0.0029820427717527323,,
106640.70756809511,0.0032776020501496476,,
105487.47193734125,0.0035914803352793115,,
104322.87159312362,0.003922792268874863,,
103152.44825648372,0.0042702732776877484,,
101982.11741472511,0.004632275233389462,,
100818.05393266406,0.005006778740419865,,
99666.55755911961,0.00539142358349231,,
98533.90422610902,0.0057835575504456655,,
97426.19057440087,0.006180302294335002,,
96349.18010051872,0.0065786332882415656,,
95308.15955011321,0.006975469473169232,,
94307.81361274864,0.007367767123070465,,
93352.1246541576,0.00775261192907971,,
92444.30228033995,0.00812730343225516,,
91586.74520940296,0.008489426700018522,,
90781.03549388022,0.008836907430027905,,
90027.96287643834,0.009168048279345802,,
89327.57520040109,0.009481545920536877,,
88679.24950113629,0.009776489895017011,,
88081.77773922619,0.010052345589637282,,
87533.46106475386,0.010308924502564897,,
87032.20695669386,0.010546345365876474,,
86575.62438013605,0.010764989692113308,,
86161.11313808056,0.01096545500203821,,
85785.94468076515,0.011148508471413158,,
85447.33268681061,0.011315043113898133,,
85142.49264480398,0.011466037980978049,,
84868.69041250226,0.011602523274196924,,
84623.28028770426,0.011725550768164809,,
84403.73350436002,0.011836169553365519,,
84207.65828899402,0.011935406826042612,,
84032.81270998114,0.01202425326866651,,
83877.11154834277,0.01210365246182714,,
83738.62835589545,0.012174493730080109,,
83615.593755514,0.012237607830975286,,
83506.39090964833,0.012293764934313216,,
83409.5489446325,0.012343674394730627,,
83323.7349870871,0.012387985884742861,,
83247.7453389482,0.012427291522285873,,
83180.49621548205,0.012462128689743375,,
83121.01436532033,0.012492983300352142,,
83068.42781570205,0.012520293318517983,,
115230.1155633663,0.0014297098921861025,,
114304.6247121145,0.0015977050038969544,,
113342.53627496072,0.001782113887856848,,
112345.15249812233,0.0019837862917652417,,
111314.23787751712,0.0022034479938026243,,
110252.06644501296,0.00244166006034187,,
109161.46025656769,0.002698775757207631,,
108045.81472725069,0.002974896904661869,,
106909.10649451442,0.003269832009130389,,
105755.87991572231,0.00358305898803895,,
104591.209178348,0.003913695647444424,,
103420.63430473421,0.004260481185893671,,
102250.07102774817,0.0046217717981078925,,
101085.69647418226,0.004995552877935828,,
99933.81463603879,0.0053794693541043825,,
98800.70752523614,0.005770874378494365,,
97692.47945637601,0.006166895037410398,,
96614.90286899042,0.0065645121476467635,,
95573.27433881273,0.0069606497473188615,,
94572.28886560566,0.007352268815482122,,
93615.93919910691,0.007736459231560943,,
92707.44502826293,0.00811052411116768,,
91849.21452908951,0.008472051418161207,,
91042.83833049472,0.008818969038368265,,
90289.11368670763,0.009149581111333262,,
89588.09477873446,0.009462585118223864,,
88939.16376675056,0.009757070790366211,,
88341.11654146445,0.010032503157872718,,
87792.25705701616,0.01028869289814124,,
87290.49456988688,0.010525757544639507,,
86833.43892060519,0.010744077118896305,,
86418.49001891974,0.010944247438371295,,
86042.91879013475,0.011127033835512225,,
85703.93788590532,0.011293327403365094,,
85398.7613873548,0.01144410524816087,,
85124.65347140406,0.011580395644120767,,
84878.96657427568,0.011703248489649586,,
84659.16996520071,0.011813711074903553,,
84462.86986678634,0.011912808889184959,,
84287.82235322909,0.01200153101260098,,
84131.94026002224,0.012080819534357348,,
83993.29526991854,0.012151562400885423,,
83870.11623291674,0.012214589104149116,,
83760.78464671817,0.012270668657875728,,
83663.82808873962,0.01232050936550956,,
83577.91225400807,0.012364759947612701,,
83501.8321309605,0.012404011662908205,,
83434.50273507624,0.01243880112071058,,
83374.94972421604,0.012469613540439576,,
83322.30013835283,0.012496886265270159,,
115477.44610813502,0.0014263014596918434,,
114552.36154174358,0.0015939281568159783,,
113590.65549005268,0.0017779382076977546,,
112593.62306552158,0.0019791807203449127,,
111563.0213703868,0.0021983811998868394,,
110501.11700617027,0.0024361008688421316,,
109410.72482605018,0.002692693636280276,,
108295.23356343815,0.002968262502189832,,
107158.61400365556,0.0032626177257817548,,
106005.40578786956,0.003575239569859329,,
104840.67980158975,0.0039052487769281282,,
103669.97440948673,0.004251388047265052,,
102499.2054889481,0.00461201759052556,,
101334.55218250568,0.004985127249909319,,
100182.32233951989,0.005368366734134166,,
99048.80354023183,0.005759094180707277,,
97940.10715510564,0.006154441727032239,,
96862.01386717027,0.006551395158904068,,
95819.82933105085,0.00694688325530784,,
94818.25808202066,0.007337871372741572,,
93861.3024861897,0.007721453288479554,,
92952.19158013014,0.00809493544618896,,
92093.34231775912,0.008455908507865428,,
91286.35329605354,0.008802302399279796,,
90532.02875593066,0.009132422643984044,,
89830.4287814714,0.009444967480458696,,
89180.94031370265,0.00973902682186837,,
88582.36291894464,0.010014065371560927,,
88033.00318232,0.010269893048058339,,
87530.77203993716,0.010506626274143236,,
87073.28017410843,0.010724643688154073,,
86657.92762252637,0.010924539526339868,,
86281.98485041909,0.011107077409186872,,
85942.66358256913,0.011273146645358242,,
85637.1766179361,0.011423722533316388,,
85362.78659597927,0.011559831555787931,,
85116.84424589448,0.011682521866881271,,
84896.8170326477,0.011792839082752846,,
84700.30933580156,0.011891807105289073,,
84525.07539460844,0.01198041352425367,,
84369.02625299714,0.01205959904165843,,
84230.23187164913,0.012130250321910813,,
84106.91946631485,0.012193195679550737,,
83997.46900006778,0.012249203052725883,,
83900.40662158384,0.012298979766820848,,
83814.39670574428,0.01234317365656868,,
83738.23302852006,0.012382375181178322,,
83670.82949860947,0.012417120230589829,,
83611.21076725917,0.012447893378521353,,
83558.50296302389,0.012475131390026097,,
115707.67990346345,0.0014231326882539635,,
114782.97913709098,0.00159041672235326,,
113821.63506720889,0.0017740557930206841,,
112824.9361668705,0.0019748984087942945,,
111794.63264943301,0.0021936698162761557,,
110732.98418551411,0.002430931378716543,,
109642.79889924321,0.0026870375992109102,,
108527.45927052994,0.0029620925711676188,,
107390.93059373485,0.003255908180817319,,
106237.74806671936,0.003567966869926734,,
105072.97944079153,0.0038973921106592083,,
103902.1614689431,0.004242929859777353,,
102731.21009068032,0.0046029440619018034,,
101566.30625026589,0.004975428700461786,,
100413.76131327199,0.005358037933115737,,
99279.8679720148,0.005748134538732602,,
98170.744098903,0.006142855358021979,,
97092.17799194525,0.006539190804613013,,
96049.48370708078,0.006934074073883711,,
95047.37461594914,0.007324474601194548,,
94089.8620058895,0.007707489796931675,,
93180.18359523705,0.008080429207862944,,
92320.764497698,0.008440886013020886,,
91513.21072510393,0.00878679204258839,,
90758.33302697528,0.009116454113791812,,
90056.19699335599,0.009428571175184633,,
89406.1940313759,0.009722233313788993,,
88807.12714831161,0.009996904932854161,,
88257.30540031263,0.01025239524793446,,
87754.6413106461,0.010488819650721246,,
87296.74636980885,0.010706555494150961,,
86881.02075914048,0.010906195544119798,,
86504.73453991025,0.011088501828457779,,
86165.09859776868,0.011254361995353386,,
85859.32456088474,0.011404749660539658,,
85584.67365865216,0.011540689638832008,,
85338.49505134429,0.011663228460108714,,
85118.25454284647,0.011773410181499551,,
84921.55481433871,0.011872257226295336,,
84746.1484125992,0.011960755796072708,,
84589.9447282015,0.012039845300424653,,
84451.01213194335,0.012110411209347862,,
84327.57633004116,0.01217328074028121,,
84218.01586766669,0.012229220829172677,,
84120.85557300394,0.012278937889936142,,
84034.75860056287,0.012323078931812826,,
83958.517605872,0.012362233668932342,,
83891.04547348726,0.012396937320695146,,
83831.36592399197,0.01242767385907098,,
83778.60424313895,0.012454879510259075,,
115922.33186748862,0.0014201818967336877,,
114997.99376776528,0.001587146706920845,,
114036.99239560416,0.0017704401518736648,,
113040.61003493812,0.001970910177770621,,
112010.59047172083,0.0021892817864015085,,
110949.1869021517,0.0024261164682167985,,
109859.20115650524,0.0026817692760017476,,
108744.0098551443,0.0029563453184397,,
107607.57313595929,0.0032496579946656875,,
106454.42200865726,0.0035611917742091005,,
105289.6212487376,0.0038900726708198316,,
104118.70604867525,0.004235049674581297,,
102947.59234252984,0.004594490210169491,,
101782.4626895939,0.0049663921196693534,,
100629.63166900695,0.0053484137080204875,,
99495.3966770597,0.005737922081642472,,
98385.88159051335,0.0061320584673960205,,
97306.88175577654,0.006527817595564445,,
96263.71901794538,0.00692213678180861,,
95261.1149517673,0.007311989267789586,,
94303.0891359664,0.007694475855141097,,
93392.88736447356,0.008066908988165707,,
92532.9423496136,0.00842688419728209,,
91724.86701368746,0.008772335092936432,,
90969.47817830183,0.009101569703137637,,
90266.84657612098,0.009413287642830035,,
89616.36779166949,0.009706579165106016,,
89016.84805690747,0.009980908396984185,,
88466.59875104454,0.010236083901638686,,
87963.53389753826,0.010472220111888414,,
87505.26576132423,0.01068969318410953,,
87089.19467938508,0.010889094514744513,,
86712.59035755921,0.011071184647654298,,
86372.66291935788,0.011236849683316341,,
86066.62292114462,0.01138706166875674,,
85791.73029627801,0.011522843863525286,,
85545.33275990142,0.011645241282785254,,
85324.8945825493,0.011755296529414719,,
85128.01687781341,0.011854030647586925,,
84952.4506279125,0.011942428543694358,,
84796.10369440634,0.012021428421532298,,
84657.04297694586,0.01209191463658734,,
84533.4927852774,0.012154713382658304,,
84423.83035114256,0.012210590660290493,,
84326.57928024791,0.012260252032871557,,
84240.40159705213,0.012304343739204976,,
84164.08891859495,0.012343454797986897,,
84096.55318109578,0.012378119802816476,,
84036.81724255865,0.012408822163959197,,
83984.00560780884,0.012435997604674868,,
116122.75548372138,0.0014174297716706612,,
115198.76021112311,0.0015840967348781558,,
114238.08334499499,0.0017670676802810086,,
113242.00139214871,0.0019671900259594748,,
112212.25213250724,0.0021851885418322976,,
111151.08270659659,0.0024216248336249163,,
110061.28905049938,0.002676854463770868,,
108946.24228856526,0.002950983485324316,,
107809.89771142715,0.0032438267065416997,,
106656.7823787184,0.0035548704870355867,,
105491.95824163879,0.0038832432107816076,,
104320.95898434962,0.004227696697669774,,
103149.70048112536,0.004586601619897797,,
101984.36674263686,0.004957959421211991,,
100831.27529229329,0.005339432278439314,,
99696.72786448676,0.00572839133894442,,
98586.85389194757,0.006121981926007073,,
97507.45525764927,0.006517202802176109,,
96463.86104122977,0.006910995132699766,,
95460.8004460842,0.00730033571624451,,
94502.30076922766,0.00768232852441997,,
93591.61532960396,0.008054288710858941,,
92731.18392561693,0.00841381400557265,,
91922.6259297338,0.008758839685396133,,
91166.76383660614,0.009087674912888708,,
90463.67318848848,0.009399019929010462,,
89812.75348217071,0.009691965145472962,,
89212.81397509364,0.009965974434400855,,
88662.16823205278,0.010220855752421681,,
88158.73169492072,0.01045672263918896,,
87700.11737035436,0.01067395013548546,,
87283.725759277,0.01087312836024826,,
86906.8262538127,0.01105501647247701,,
86566.62828417242,0.011220499127973368,,
86260.34142259088,0.011370546909055616,,
85985.22440878912,0.011506181622980236,,
85738.62362300005,0.011628446870097318,,
85518.00192013604,0.011738383895169556,,
85320.95896105512,0.011837012453714414,,
85145.2442797633,0.01192531624218879,,
84988.76432108194,0.012004232337763501,,
84849.58462128138,0.012074644054528592,,
84725.9281939662,0.012137376629598047,,
84616.1710538277,0.012193195189484083,,
84518.83567206684,0.01224280450265895,,
84432.58302432742,0.012286850087862847,,
84356.2037640526,0.012325920313815568,,
84288.60894701931,0.012360549189180097,,
84228.82063069512,0.012391219599223138,,
84175.96259446142,0.012418366797036619,,
116310.16266935538,0.001414859067487821,,
115386.49161417368,0.0015812477173857598,,
114426.12211748495,0.0017639172973217066,,
113430.32528527598,0.0019637147289432526,,
112400.8332782423,0.0021813645624870898,,
111339.8875653642,0.0024174285084171835,,
110250.27855615749,0.002672262602565353,,
109135.3722143189,0.002945973777865383,,
107999.11926988981,0.0032383781571201755,,
106846.0430545448,0.003548963864425006,,
105681.20283875978,0.0038768614974904886,,
104510.13085151107,0.004220825520100814,,
103338.74286384342,0.00457922963943115,,
102173.22419390491,0.004950078665912306,,
101019.8950692671,0.0053310383963594285,,
99885.06123282712,0.005719483756839374,,
98774.85726876748,0.006112563901895023,,
97695.09113266779,0.006507281365967721,,
96651.0986356639,0.006900580916002205,,
95647.61608700134,0.007289442679297084,,
94688.6779804032,0.007670973594599107,,
93777.54465732149,0.008042491352305727,,
92916.66253413002,0.00840159574269828,,
92107.65701261278,0.008746223604382573,,
91351.35589474427,0.009074685164306874,,
90647.83922697183,0.009385681252119969,,
89996.51017442187,0.00967830243089402,,
89396.18083606433,0.009952012337079808,,
88845.16683458896,0.010206618362461685,,
88341.38495388266,0.010442233213357204,,
87882.44891049167,0.010659230888853847,,
87465.75937411985,0.010858200314399153,,
87088.58546046435,0.011039899354733346,,
86748.13596652336,0.011205211315128276,,
86441.61955968536,0.01135510540843968,,
86166.29387734804,0.01149060208374518,,
85919.50406546876,0.011612743618226593,,
85698.71166614986,0.01172256998608234,,
85501.51499457259,0.011821099737479208,,
85325.66224063885,0.011909315436835178,,
85169.05853387815,0.011988153107168407,,
85029.76814425492,0.012058495088134284,,
84906.0128819068,0.012121165721664804,,
84796.16762992433,0.012176929316313177,,
84698.75380553975,0.012226489896599357,,
84612.43140841291,0.012270492307400715,,
84535.99019711147,0.012309524309092096,,
84468.3404084211,0.012344119362871673,,
84408.50335528489,0.012374759862611018,,
84355.60214263605,0.012401880621347445,,
116485.64089782929,0.0014124543494981915,,
115562.27661325269,0.0015785825684841476,,
114602.1983596248,0.0017609701321882952,,
113606.67218703288,0.0019604634951293615,,
112577.42499179744,0.0021777869993278103,,
111516.69292457581,0.0024135024506471013,,
110427.2612069794,0.002667966325422381,,
109312.49095175012,0.00294128637769322,,
108176.32859415335,0.0032332799584468288,,
107023.29394527434,0.0035434368414406993,,
105858.44373048616,0.003870889694967984,,
104687.30877750287,0.004214395456544417,,
103515.8047186876,0.004572330673686779,,
102350.11805339453,0.004942703308274041,,
101196.57149801023,0.005323182546288507,,
100061.47450727636,0.0057111468521520384,,
98950.96645035475,0.00610374896855989,,
97870.86093447555,0.006497994963074795,,
96826.50004392021,0.006890832976897948,,
95822.62671799457,0.0072792462563970005,,
94863.28217094857,0.00766034452126577,,
93951.73330731691,0.008031447840125548,,
93090.43273337014,0.00839015793549002,,
92281.01149451212,0.008734413111486677,,
91524.30236452879,0.009062524594748964,,
90820.38961345064,0.009373193769122275,,
90168.67984978804,0.009665511341972133,,
89567.98784442357,0.009938940731495951,,
89016.63115934403,0.01019328880254702,,
88512.52784866009,0.010428667482801348,,
88053.29230726791,0.010645449797207603,,
87636.32537830234,0.010844223554566457,,
87258.89593167082,0.011025745408365848,,
86918.212185445,0.01119089739963172,,
86611.4819728366,0.011340647458963807,,
86335.96191161592,0.011476014763601277,,
86088.9960033361,0.011598040351463565,,
85868.04457208212,0.011707763006690066,,
85670.70468280827,0.011806200150320897,,
85494.72327594043,0.01189433328621913,,
85338.00425799533,0.01197309744979046,,
85198.6107206317,0.012043374067709367,,
85074.76335407388,0.012105986643077764,,
84964.83598811064,0.012161698717986441,,
84867.34905807815,0.012211213619846506,,
84780.96165646419,0.012255175561958712,,
84704.46270673673,0.012294171734653452,,
84636.76168342463,0.012328735086033047,,
84576.87920569045,0.01235934754941499,,
84523.93775041105,0.012386443525430004,,
116650.16799327845,0.0014102017729655753,,
115727.09412756938,0.0015760859609539317,,
114767.29195197097,0.0017582092550498711,,
113772.02277757971,0.00195741766977826,,
112743.00856220252,0.0021744353497268588,,
111682.48046357602,0.0024098241878630394,,
110593.2188276,0.002663941071103879,,
109478.58020258279,0.002936894520917631,,
108342.50697570718,0.0032285030374671867,,
107189.51563066895,0.0035382579390067,,
106024.66047626069,0.0038652938332301343,,
104853.47099218726,0.0042083699753381115,,
103681.86264409866,0.004565865574664249,,
102516.02300118201,0.004935791547020158,,
101362.27707506856,0.0053158202556870746,,
100226.93776449507,0.005703333482796917,,
99116.14889063878,0.006095487335893995,,
98035.72932941065,0.006489291196334465,,
96991.02702098721,0.006881696370616696,,
95986.7910997155,0.007269689031523773,,
95027.06906486626,0.007650381508485302,,
94115.1339637593,0.008021096102512898,,
93253.44420003635,0.008379436350491773,,
92443.63610883246,0.008723341933351447,,
91686.5471273719,0.009051125017777821,,
90982.26549067014,0.009361487509677108,,
90330.20104359034,0.00965352025414419,,
89729.17107165825,0.009926686466740936,,
89177.49496647247,0.010180792520065984,,
88673.0919846405,0.010415949613135685,,
88213.57716975277,0.010632529858686252,,
87796.351539541,0.010831120019357645,,
87418.68374620278,0.011012475613488724,,
87077.78147710084,0.011177477497007633,,
86770.85179461214,0.011327092398362121,,
86495.15037156579,0.011462338302214273,,
86248.02014674379,0.011584255084314798,,
86026.92031165682,0.011693880412645978,,
85829.44676778109,0.011792230649145639,,
85653.34529228482,0.011880286302863557,,
85496.51865209188,0.01195898148272502,,
85357.0288412028,0.012029196758808928,,
85233.09550537738,0.012091754847274067,,
85123.0914925846,0.012147418571100197,,
85025.53632259104,0.012196890603560245,,
84939.08824113818,0.012240814565388121,,
84862.53539321556,0.012279777111959374,,
84794.78654216585,0.012314310709959222,,
84734.86165956374,0.012344896860469036,,
84681.88263638984,0.012371969577135315,,
116804.62494507789,0.0014080888926251943,,
115881.82617457263,0.0015737441158007088,,
114922.28582276448,0.0017556194449285286,,
113927.26075298547,0.001954560479691523,,
112898.46828479202,0.002171291177396786,,
111838.13488256982,0.002406373510702991,,
110749.03630528813,0.002660164749849244,,
109634.52480179504,0.0029327741346132376,,
108498.53893993027,0.003224021241907977,,
107345.59205719236,0.0035333988380033157,,
106180.7361666016,0.0038600433495499095,,
105009.4994523438,0.004202716206111537,,
103837.79719149394,0.004559799114791948,,
102671.81792411428,0.004929305763788063,,
101517.88878324216,0.00530891149890281,,
100382.32586844375,0.005696001217006584,,
99271.27715065598,0.006087734185151129,,
98190.56642503239,0.006481122896649589,,
97145.54710628415,0.006873121630982706,,
96140.97412593306,0.007260719309990595,,
95180.90086959038,0.0076410307151719625,,
94268.60614135307,0.008011380245544321,,
93406.55378227548,0.008369373143723671,,
92596.38509142991,0.008712950385576642,,
91838.94188605179,0.009040425022686108,,
91134.31612780987,0.00935049945334967,,
90481.9207067492,0.009642264653976246,,
89880.57527721536,0.009915183651713361,,
89328.60095807165,0.010169062358555015,,
88823.9181456085,0.01040401129077611,,
88364.14250311028,0.010620401705650123,,
87946.67522324102,0.010818819384427436,,
87568.7847646443,0.011000018780185744,,
87227.67832706687,0.011164879636584945,,
86920.56225945917,0.011314367553537192,,
86644.6913570308,0.011449499396014709,,
86397.40756990742,0.011571313948520888,,
86176.16903475019,0.011680847830888411,,
85978.57056850083,0.011779116410408541,,
85802.35686331181,0.011867099261766004,,
85645.42962287895,0.01194572962366036,,
85505.8498162978,0.012015887261602467,,
85381.83611470433,0.012078394152506566,,
85271.76044863589,0.012134012443761588,,
85174.14148291505,0.012183444194152312,,
85087.63667216722,0.012227332467728388,,
85011.0334341003,0.012266263417255055,,
84943.23986713363,0.012300769057063702,,
84883.27533860752,0.012331330482257407,,
84830.2611908621,0.01235838134277489,,
116949.80703460926,0.0014061044980137063,,
116027.26899850821,0.001571544620236234,,
115067.97707590325,0.0017531869889723197,,
114073.18395031252,0.0019518768124081622,,
113044.60257986604,0.0021683378700957587,,
111984.45501249254,0.0024031322077850475,,
110895.51268690707,0.0026566174541232416,,
109781.12379808808,0.002928903522166631,,
108645.22330764173,0.0032198109990831045,,
107492.32157527193,0.003528834010482093,,
106327.46843261145,0.003855110691200431,,
105156.19081981436,0.004197404513308856,,
103984.40380825031,0.004554099530682119,,
102818.29682084324,0.0049232120367838994,,
101664.19895549289,0.00530242018053862,,
100528.42929179841,0.005689111786646665,,
99417.13967480254,0.006080449092424679,,
98336.15849951332,0.006473447517179798,,
97290.84430648344,0.0068650641360814176,,
96285.95745951466,0.007252290456522705,,
95325.55686435882,0.007632243566625941,,
94412.92672804339,0.008002249839450195,,
93550.53599725245,0.008359916123000619,,
92740.03063555283,0.008703184612502631,,
91982.25657846668,0.009030369193350835,,
91277.30929441655,0.009340172728648706,,
90624.60454166499,0.009631686320062229,,
90022.96420881683,0.009904372819251515,,
89470.71104663429,0.010158037706624306,,
88965.76653169998,0.010392790857769073,,
88505.74691951508,0.01060900272677604,,
88088.05357679288,0.010807258173019542,,
87709.95479013193,0.010988310648769792,,
87368.65731002032,0.011153038852341472,,
87061.36682384496,0.01130240732295054,,
86785.33731038438,0.011437431873038686,,
86537.90979846101,0.01155915026118559,,
86316.54144058809,0.011668598121753904,,
86118.8260412044,0.011766789886778005,,
85942.50727880248,0.011854704252323512,,
85785.48586356589,0.011933273638735902,,
85645.82180615701,0.012003377054834636,,
85521.73286650125,0.012065835782309116,,
85411.59011723165,0.0121214113331531,,
85313.9114232226,0.012170805188174365,,
85227.35349877116,0.012214659887771215,,
85150.70308131262,0.012253561112009533,,
85082.8676470737,0.01228804044970385,,
85022.86599738178,0.012318578614026006,,
84969.81896178616,0.012345608912832418,,
117086.43351957141,0.0014042384707389575,,
116164.14275739595,0.0015694762698833346,,
115205.08667828585,0.001750899508410036,,
114210.51403332049,0.0019493530246946433,,
113182.13367480026,0.002165560429495339,,
112122.1634899605,0.0024000838357261527,,
111033.37084423,0.0026532812076523566,,
109919.10010660712,0.0029252630902523286,,
108783.28283055632,0.0032158510197784853,,
107630.42655575178,0.003524540399548796,,
106465.57903988882,0.003850470970553357,,
105294.26602932038,0.004192408125850926,,
104122.40237645774,0.004548738126905385,,
102956.17830929544,0.0049174797183267225,,
101801.92474848432,0.005296313686722153,,
100665.96355286882,0.005682630612166527,,
99554.45018969754,0.00607359552765568,,
98473.21736219733,0.006466226606826999,,
97427.62841598233,0.006857483556900131,,
96422.44881262365,0.007244360319822611,,
95461.74264155535,0.0076239761560034916,,
94548.79918642384,0.007993659297986596,,
93686.09219432429,0.008351018106425452,,
92875.27201717882,0.008693995925922739,,
92117.18846719118,0.0090209074284167,,
91411.94031639253,0.009330455916189457,,
90758.94602724031,0.009621732610350745,,
90157.02959765564,0.009894200198846263,,
89604.51532155118,0.010147663757129034,,
89099.32570027567,0.010382232558857198,,
88639.07755515941,0.010598276303006502,,
88221.17242544137,0.010796378981983582,,
87842.87844394206,0.010977293106535575,,
87501.40194692672,0.011141896391470093,,
87193.94800708523,0.011291152377850855,,
86917.76984233587,0.01142607588751685,,
86670.2076216794,0.01154770371347186,,
86448.71757789783,0.011657070562389054,,
86250.89256865736,0.01175518998588905,,
86074.47532414064,0.01184303985286587,,
85917.36562449385,0.011921551813195215,,
85777.62258353153,0.011991604163267916,,
85653.46310726914,0.012054017530121003,,
85543.25746493805,0.012109552827474258,,
85445.52277206314,0.01215891099189229,,
85358.91504941053,0.012202734070689827,,
85282.22039669256,0.012241607298755765,,
85214.34570733632,0.012276061864225267,,
85154.30925199408,0.012306578120570988,,
85101.23137957344,0.012333589053520664,,
117215.15608242397,0.0014024816604389476,,
116293.09997429534,0.0015675289316269573,,
115334.26791270671,0.001748745807259819,,
114339.90494485947,0.001946976776071557,,
113311.71605331777,0.0021629452884442185,,
112251.91520163503,0.00239721351914037,,
111163.26591079813,0.0026501397471423685,,
110049.10893566837,0.002921835111300093,,
108913.37260575984,0.003212122040599172,,
107760.56178794525,0.0035204971407856033,,
106595.72226799533,0.00384610166487721,,
105424.37864626484,0.004187702814759975,,
104252.44554714466,0.004543688930988634,,
103086.11393373439,0.004912081066990292,,
101931.71642093857,0.00529056249423461,,
100795.57746369415,0.005676526388847736,,
99683.8559210223,0.00606714041816277,,
98602.38853619309,0.006459425351498678,,
97556.54316613403,0.006850343376825047,,
96551.09006195464,0.007236890731009953,,
95590.09818722896,0.00761618872253526,,
94676.86160128971,0.007985567337382683,,
93813.85857012837,0.008342636363009855,,
93002.74357886062,0.008685340228583065,,
92244.37009303823,0.009011994348718886,,
91538.84000040658,0.009321302441019311,,
90885.57431562748,0.009612355840562359,,
90283.39902957772,0.009884617082290548,,
89730.63989677666,0.010137890861198809,,
89225.22039134082,0.010372285884704416,,
88764.7578754835,0.010588171141062554,,
88346.65405748073,0.010786129806292618,,
87968.17693409191,0.01096691350444978,,
87626.53245808397,0.011131399023881034,,
87318.92513020405,0.01128054896530295,,
87042.60745819315,0.011415377217215196,,
86794.9188069399,0.011536919662673341,,
86573.31454883044,0.011646210134194228,,
86375.38665491974,0.011744261353650991,,
86198.87696670022,0.011832050410306206,,
86041.68439270914,0.011910508227848985,,
85901.8672057917,0.011980512431133723,,
85777.64151132983,0.012042883030128893,,
85667.3768249124,0.012098380374572337,,
85569.58955902811,0.012147704887984018,,
85482.93508378092,0.012191498152823103,,
85406.19890053212,0.01223034498431903,,
85338.28735553633,0.012264776192854772,,
85278.21822159317,0.012295271792799366,,
85225.11139677998,0.01232226446616937,,


==> csv/reachable_set_hull.csv <==
x_hull,y_hull,x_norm,y_norm
1.45087943778871,0.314761186470118,1.45087943778871,0.314761186470118
1.60784542643157,0.311641612358085,1.60784542643157,0.311641612358085
2.04976900559755,0.302924688208277,2.04976900559755,0.302924688208277
2.70281247763702,0.290224819392591,2.70281247763702,0.290224819392591
3.47722003720216,0.275452447732355,3.47722003720216,0.275452447732355
4.29301343583485,0.260238455436172,4.29301343583485,0.260238455436172
5.0923469603819,0.245688578959264,5.0923469603819,0.245688578959264
5.84021772205382,0.232405567406184,5.84021772205382,0.232405567406184
6.51952804056663,0.220625054150979,6.51952804056663,0.220625054150979
7.12511247846132,0.210357901843469,7.12511247846132,0.210357901843469
7.65882155092404,0.201497356561879,7.65882155092404,0.201497356561879
8.12611686542918,0.193887217395582,8.12611686542918,0.193887217395582
8.53395132430135,0.18736038905603,8.53395132430135,0.18736038905603
8.88955587322035,0.181758346676725,8.88955587322035,0.181758346676725
9.19980463852961,0.176939472325438,9.19980463852961,0.176939472325438
9.47092503300459,0.172781399634995,9.47092503300459,0.172781399634995
9.7084022208494,0.169180398878321,9.7084022208494,0.169180398878321
9.91698635859956,0.166049483655447,9.91698635859956,0.166049483655447
10.1007492880213,0.163316119411314,10.1007492880213,0.163316119411314
10.263160844788,0.160919963470287,10.263160844788,0.160919963470287
10.4071688530792,0.158810823409047,10.4071688530792,0.158810823409047
10.5352748735857,0.156946895336236,10.5352748735857,0.156946895336236
10.6496022411064,0.155293282848731,10.6496022411064,0.155293282848731
10.7519553364116,0.153820770832833,10.7519553364116,0.153820770832833
10.8438702673161,0.152504819192932,10.8438702673161,0.152504819192932
10.9266577046731,0.151324740979446,10.9266577046731,0.151324740979446
11.0014388308078,0.150263032513387,11.0014388308078,0.150263032513387
11.0691753830179,0.149304827539079,11.0691753830179,0.149304827539079
11.1306947089989,0.148437452001847,11.1306947089989,0.148437452001847
11.1867106480678,0.147650060230134,11.1867106480678,0.147650060230134
11.2378409393176,0.146933336913234,11.2378409393176,0.146933336913234
11.2846217497432,0.146279252277645,11.2846217497432,0.146279252277645
11.3275198181002,0.145680860341091,11.3275198181002,0.145680860341091
11.3669426258909,0.14513213211244,11.3669426258909,0.14513213211244
11.4032469348601,0.144627817219631,11.4032469348601,0.144627817219631
11.4367459711126,0.144163328720515,11.4367459711126,0.144163328720515
11.4677154855879,0.143734646883048,11.4677154855879,0.143734646883048
11.496398880345,0.143338238532754,11.496398880345,0.143338238532754
11.5230115563366,0.14297098921861,11.5230115563366,0.14297098921861
11.5477446108135,0.142630145969184,11.5477446108135,0.142630145969184
11.5707679903463,0.142313268825396,11.5707679903463,0.142313268825396
11.5922331867489,0.142018189673369,11.5922331867489,0.142018189673369
11.6122755483721,0.141742977167066,11.6122755483721,0.141742977167066
11.6310162669355,0.141485906748782,11.6310162669355,0.141485906748782
11.6485640897829,0.141245434949819,11.6485640897829,0.141245434949819
11.6650167993278,0.141020177296558,11.6650167993278,0.141020177296558
11.6804624945078,0.140808889262519,11.6804624945078,0.140808889262519
11.6949807034609,0.140610449801371,11.6949807034609,0.140610449801371
11.7086433519571,0.140423847073896,11.7086433519571,0.140423847073896
11.7215156082424,0.140248166043895,11.7215156082424,0.140248166043895
8.522511139678,1.23222644661694,8.522511139678,1.23222644661694
0.773733494954464,2.03937410183229,0.773733494954464,2.03937410183229
0.774573179785844,2.03583587345171,0.774573179785844,2.03583587345171
0.775523748326165,2.0318353758633,0.775523748326165,2.0318353758633
0.776599444428932,2.02731463030265,0.776599444428932,2.02731463030265
0.777816229616392,2.02220906287207,0.777816229616392,2.02220906287207
0.779191958813371,2.01644694422568,0.779191958813371,2.01644694422568
0.780746565122503,2.00994883710739,0.780746565122503,2.00994883710739
0.782502251303816,2.00262707184519,0.782502251303816,2.00262707184519
0.784483684554437,1.9943852760814,0.784483684554437,1.9943852760814
0.786718189885374,1.98511799229874,0.786718189885374,1.98511799229874
0.789235935815505,1.97471042491213,0.789235935815505,1.97471042491213
0.79207010424495,1.96303836791369,0.79207010424495,1.96303836791369
0.795257034254467,1.94996837370979,0.795257034254467,1.94996837370979
0.798836327210036,1.93535823342889,0.798836327210036,1.93535823342889
0.802850898075755,1.91905784782422,0.802850898075755,1.91905784782422
0.807346955315881,1.90091057444831,0.807346955315881,1.90091057444831
0.812373889509129,1.88075513972196,0.812373889509129,1.88075513972196
0.817984049044445,1.85842820158251,0.817984049044445,1.85842820158251
0.824232380451822,1.8337676372727,0.824232380451822,1.8337676372727
0.831175911565515,1.80661660901669,0.831175911565515,1.80661660901669
0.838873058294139,1.77682842529884,0.838873058294139,1.77682842529884
0.847382741016333,1.74427216560587,0.847382741016333,1.74427216560587
0.856763304827277,1.7088389711171,0.856763304827277,1.7088389711171
0.86707124949447,1.67044882448456,0.86707124949447,1.67044882448456
0.878359789839675,1.62905755270468,0.878359789839675,1.62905755270468
0.890677284772326,1.58466369553701,0.890677284772326,1.58466369553701
0.904065592039529,1.53731479886407,0.904065592039529,1.53731479886407
0.918558423872794,1.48711263139026,0.918558423872794,1.48711263139026
0.934179793444739,1.43421679918873,0.934179793444739,1.43421679918873
0.950942650376281,1.37884625964958,0.950942650376281,1.37884625964958
0.968847802632491,1.32127832415136,0.968847802632491,1.32127832415136
0.987883210231217,1.2618448894027,0.987883210231217,1.2618448894027
1.00802371259389,1.20092584279164,1.00802371259389,1.20092584279164
1.02923121838614,1.13893982822717,1.02923121838614,1.13893982822717
1.05145534756102,1.07633280671845,1.05145534756102,1.07633280671845
1.07463447614245,1.01356506602174,1.07463447614245,1.01356506602174
1.09869710069274,0.951097492365756,1.09869710069274,0.951097492365756
1.12356341696203,0.889377989008017,1.12356341696203,0.889377989008017
1.14914699909781,0.828828899333549,1.14914699909781,0.828828899333549
1.17535647218535,0.769836171590651,1.17535647218535,0.769836171590651
1.2020970899408,0.712740808856424,1.2020970899408,0.712740808856424
1.22927215592988,0.657832913078539,1.22927215592988,0.657832913078539
1.25678425601487,0.605348391391367,1.25678425601487,0.605348391391367
1.28453629653638,0.555468178000956,1.28453629653638,0.555468178000956
1.31243236361134,0.508319658675099,1.31243236361134,0.508319658675099
1.3403784322046,0.463979878328704,1.3403784322046,0.463979878328704
1.3682829590931,0.422480065654603,1.3682829590931,0.422480065654603
1.39605739310646,0.383811013715619,1.39605739310646,0.383811013715619
1.42361663074363,0.347928898750619,1.42361663074363,0.347928898750619
1.45087943778871,0.314761186470118,1.45087943778871,0.314761186470118


==> csv/ref_data_norm.csv <==
x_ref_norm,y_ref_norm
3.0758543015232,0.503451364224561
2.65594400163048,0.893303827495097
2.38532177018935,1.2274801466661
2.18356109367378,1.52216121011848
2.02256081418012,1.78610178916977
5.77121680005092,0.417299134911988
5.10514221327207,0.758427410327392
4.65935457896354,1.0588783888807
4.31935750308333,1.32962091243853
4.04316629706087,1.57664017040256
7.74798640197127,0.358936003749904
6.96903078619317,0.663076032953865
6.43158342960066,0.935817897302878
6.01421207404551,1.18508695573926
5.67074172110464,1.41533490332533
9.2912915828356,0.316359112471202
8.46202984373756,0.591473260236168
7.87548437924158,0.84151147319002
7.4128606555807,1.0723795979283
7.02793910706139,1.28752301042502
10.5471833512336,0.28372744343032
9.69984306602301,0.535385544411379
9.08826414449361,0.766538490016889
8.59936676975537,0.981676591823432
8.18860937933028,1.18352465968068
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> csv/robustness_tests_delays.csv <==
tau,mean_cost_output_only
0.0,0.02559287863171529
1.0,0.026019152462065508
2.0,0.02650185566426117
3.0,0.027013910502608877
4.0,0.02757280691677924
5.0,0.028103624469043912
6.0,0.028676900857136887
7.0,0.02920863307957758
8.0,0.029815488190711927
9.0,0.03029984365750266
10.0,0.03086911094162001
11.0,0.031437536385543044
12.0,0.03216515673099579
13.0,0.0327099894107895
14.0,0.03327264931769651
15.0,0.033797286939776565
16.0,0.03450144780584532
17.0,0.035116208018726086
18.0,0.03582095336716008
19.0,0.03660802480221109
20.0,0.03737015920416279
21.0,0.03805729425044078
22.0,0.03892269369857378
23.0,0.03963203982818908
24.0,0.04046973195312364
25.0,0.0413361110544278
26.0,0.042039149410816906
27.0,0.042967202539028866
28.0,0.043966667471460566
29.0,0.046482718473465294
30.0,0.046337595329580206


==> csv/robustness_tests_noise.csv <==
noise_std,median_costs_output_only,mean_costs_output_only,cost_std_output_only
0.0,0.025520238772470127,0.02552299991198632,0.0004544996378110273
0.01,0.026107827999438962,0.027206038694611384,0.00359743106933755
0.02,0.02709402627992747,0.02939816853606006,0.007409720506886181
0.03,0.028476484208002514,0.037427210359237476,0.024733055683371877
0.04,0.029038805122646144,0.05121938720221997,0.04340004320624082
0.05,0.0311307217467217,0.05405893584044521,0.05005342588895595
0.06,0.031395394976377236,0.04588284184223271,0.03029996614300344
0.07,0.03363720951994283,0.045044442706126106,0.028437195408317337
0.08,0.03750561553432392,0.04699399530255037,0.02311500808315113
0.09,0.03602880029836926,0.04009628542313852,0.008814428378921109
0.1,0.03922922689872986,0.04368108568547792,0.014063897095966284
0.11,0.042358620873578876,0.042571198501378714,0.005281224472781114
0.12,0.04308248488100202,0.04988985238461782,0.01768041146156129
0.13,0.043434804803354696,0.053187558123656144,0.026901885851605693
0.14,0.045188040616444186,0.05666874396269937,0.025873388278938047
0.15,0.04545387684333674,0.05133799885118234,0.014397351087015085
0.16,0.048964794493661236,0.06682123122095396,0.03679874037643167
0.17,0.04843062170018417,0.050064069675701275,0.007209969615938693
0.18,0.053386974726761106,0.06304010107131333,0.023429337294045213
0.19,0.056543105157978786,0.059196492374768594,0.01512301669387061
0.2,0.0573050819231412,0.07400243085417407,0.04762929321960854


==> csv/robustness_tests_parameter_estimation_errors.csv <==
max_pct_variation,mean_cost_output_only
0.25,0.025268508863304385
0.25,0.025330573293752497
0.25,0.025387857624488395
0.25,0.025475135651646056
0.25,0.025553013564296595
0.25,0.025589777110790274
0.25,0.025637818461202805
0.25,0.025707666456654538
0.25,0.02583737008232661
0.25,0.025849272484478637
0.25,0.02593982189628907
0.25,0.02525022094836259
0.25,0.025297202418152115
0.25,0.025383046753747748
0.25,0.02544025575747193
0.25,0.025532999087790734
0.25,0.02560329677889789
0.25,0.025610746569539745
0.25,0.025674659750282543
0.25,0.025743267292306596
0.25,0.02580194645435673
0.25,0.02585900019923491
0.25,0.025183384298127977
0.25,0.02525713392465252
0.25,0.025376770100940863
0.25,0.025431569588158575
0.25,0.025516045667972796
0.25,0.025543564997533633
0.25,0.025597410599373472
0.25,0.025643568200557715
0.25,0.025684623145383015
0.25,0.025736651367508627
0.25,0.025801735623162302
0.25,0.02515708219612922
0.25,0.025247361089737227
0.25,0.02533585733645105
0.25,0.025423942249039294
0.25,0.025482703981564984
0.25,0.025521427614421107
0.25,0.02558258520349171
0.25,0.025607587994023337
0.25,0.025674103607266803
0.25,0.025700449310866003
0.25,0.025791166544909597
0.25,0.025165737032941046
0.25,0.025226646779938668
0.25,0.025300155570422533
0.25,0.02540413202638034
0.25,0.02547557650676199
0.25,0.02550638447107962
0.25,0.025588562435961127
0.25,0.02562736017060466
0.25,0.02567623481895068
0.25,0.02575278381334968
0.25,0.025783270548261947
0.25,0.025155513153925183
0.25,0.025238742915758103
0.25,0.025313773644814918
0.25,0.025389434938705543
0.25,0.02546097639217686
0.25,0.0254935059911058
0.25,0.025570160455848395
0.25,0.025633025830292873
0.25,0.025699806666393873
0.25,0.025732142808212104
0.25,0.025768164267511807
0.25,0.02513826685830684
0.25,0.025213406806266825
0.25,0.025295471931804626
0.25,0.025353962546690232
0.25,0.025436154842106384
0.25,0.025486463051046227
0.25,0.02558395814597865
0.25,0.025634241041256983
0.25,0.025722976671316115
0.25,0.025761186438013537
0.25,0.02578207700889656
0.25,0.025157486991869246
0.25,0.025197945669109035
0.25,0.025259676128085714
0.25,0.025344900984396627
0.25,0.02543440162257074
0.25,0.025515001744222977
0.25,0.025573162239530763
0.25,0.025684971182637035
0.25,0.02572710701926779
0.25,0.025802613403424938
0.25,0.025792653185631776
0.25,0.02514211645985035
0.25,0.025197248874769436
0.25,0.025261420019344977
0.25,0.025346422786186987
0.25,0.025437397095305406
0.25,0.025523645732556357
0.25,0.02561379504172356
0.25,0.02569298130474048
0.25,0.025737398985550674
0.25,0.025805917033051875
0.25,0.02582313560002711
0.25,0.025164652038795504
0.25,0.025213751132500066
0.25,0.025281650921184104
0.25,0.025376315971082204
0.25,0.025462998037386674
0.25,0.025537343441029065
0.25,0.025637304846252262
0.25,0.025724352445854665
0.25,0.025775434226019255
0.25,0.025841123117817947
0.25,0.025849897142898964
0.25,0.02523101846063229
0.25,0.025244362354874563
0.25,0.02531809278885738
0.25,0.025402070534165967
0.25,0.02550246971579819
0.25,0.025560547110756462
0.25,0.02568243677115786
0.25,0.02579121610325757
0.25,0.025842817183233967
0.25,0.02588389723491189
0.25,0.025903606802737813
0.25,0.025227460994644662
0.25,0.02528122625197697
0.25,0.025384362788961896
0.25,0.025452110460478607
0.25,0.025550600459079895
0.25,0.025606137646766183
0.25,0.025628761426843817
0.25,0.02568581698957491
0.25,0.025754676038887078
0.25,0.02579640052613811
0.25,0.02587147869283819
0.25,0.025198931866590103
0.2,0.02526546519932257
0.2,0.025357694058359203
0.2,0.025444987096009765
0.2,0.025537423535922487
0.2,0.02557006755279997
0.2,0.025610601368154084
0.2,0.02568859224259409
0.2,0.025710088398782176
0.2,0.025754382167491627
0.2499999999999999,0.025806440012185638
0.25,0.02517782014232057
0.2,0.025237216408540708
0.2,0.025341275677894588
0.2,0.02543117229610852
0.2,0.025504317972177285
0.2,0.025511631883933048
0.2,0.02556603170506604
0.2,0.025613634896596897
0.2,0.025659828337545834
0.2,0.02572689407930559
0.2499999999999999,0.025752808235291066
0.25,0.02514983105619177
0.2,0.02527364094390413
0.2,0.025351322529920096
0.2,0.02538868210281261
0.2,0.02546663727628378
0.2,0.02549170255494743
0.2,0.025567261767852133
0.2,0.025608252297926383
0.2,0.025668045161800355
0.2,0.02572570404252182
0.2499999999999999,0.02575523039247163
0.25,0.02513882272533433
0.2,0.02519686033182946
0.2,0.025292067016839268
0.2,0.025335847731726976
0.2,0.025455410769198692
0.2,0.025477577210085856
0.2,0.025547398709669024
0.2,0.02561192465813853
0.2,0.02565052742664119
0.2,0.025712848241279902
0.2499999999999999,0.025777047679811673
0.25,0.02513084196080297
0.2,0.025182507366597377
0.2,0.02526077491089648
0.2,0.02533117425151673
0.2,0.02542719661432193
0.2,0.025501914322166596
0.2,0.02554468458629335
0.2,0.02561630216867591
0.2,0.025680001181338858
0.2,0.025732782436592314
0.2499999999999999,0.02577679925725853
0.25,0.025110415812211816
0.2,0.0251670521421247
0.2,0.025243751758287355
0.2,0.025293671995322457
0.2,0.025387905037660818
0.2,0.025477600369813648
0.2,0.025534085660433723
0.2,0.025612421227021495
0.2,0.025676988563584927
0.2,0.025740073442957128
0.2499999999999999,0.0258143494821287
0.25,0.025119899640480142
0.2,0.025192154316710843
0.2,0.025261633440597394
0.2,0.025300912336318787
0.2,0.025383786496619244
0.2,0.025467901813139897
0.2,0.025540351804463943
0.2,0.025637385618547368
0.2,0.02568934893629264
0.2,0.025745573527860284
0.2499999999999999,0.02579943854349571
0.25,0.02513245205759662
0.2,0.025204366938374908
0.2,0.025246403294664422
0.2,0.025327605178734433
0.2,0.025407161150580837
0.2,0.025508029996096068
0.2,0.025588433736021706
0.2,0.02564722659619705
0.2,0.025726639689812352
0.2,0.025774222474820068
0.2499999999999999,0.025845556422405807
0.25,0.025179669317411578
0.2,0.0252304664882992
0.2,0.025274182885143732
0.2,0.02535498444455027
0.2,0.025443751084526393
0.2,0.025538955837625044
0.2,0.025641848394535365
0.2,0.02571241927674187
0.2,0.025781371660982818
0.2,0.025842493491207045
0.2499999999999999,0.025864410183070438
0.25,0.0252220514898671
0.2499999999999999,0.02527578465975942
0.2499999999999999,0.025329100983761114
0.2499999999999999,0.025405293872780517
0.2499999999999999,0.025477020338517967
0.2499999999999999,0.025577785052025424
0.2499999999999999,0.025704007579924634
0.2499999999999999,0.025783528646078812
0.2499999999999999,0.0258465497593356
0.2499999999999999,0.025902879753100946
0.2499999999999999,0.025941286784645294
0.25,0.025199458176236592
0.25,0.02526748930983342
0.25,0.025336032575964316
0.25,0.02541508609581967
0.25,0.025545280415834613
0.25,0.025577388138148343
0.25,0.02560736178007049
0.25,0.025672951528943735
0.25,0.025734500972991143
0.25,0.0257523197515572
0.25,0.02584988136148259
0.25,0.025170312353174573
0.2,0.0252112199547087
0.2,0.025356175121498473
0.2,0.02543298800124787
0.2,0.025510654449959966
0.2,0.02554888812324567
0.2,0.025560484544943265
0.2,0.02561292579822757
0.2,0.025682259106709716
0.2,0.02575286356099645
0.2499999999999999,0.025811824699695105
0.25,0.025135332349473672
0.2,0.02522592802069561
0.15000000000000002,0.02535342936043326
0.15000000000000002,0.025405261694205556
0.15000000000000002,0.025489467094599455
0.15000000000000002,0.025523071504934224
0.15000000000000002,0.025578158848352725
0.15000000000000002,0.025636137763161378
0.15000000000000002,0.025689214467831747
0.1999999999999999,0.025729326600435445
0.2499999999999999,0.02575293712245329
0.25,0.025104182916492378
0.2,0.025191301447902544
0.15000000000000002,0.02531666806046541
0.15000000000000002,0.02535085265466492
0.15000000000000002,0.02543531495732305
0.15000000000000002,0.02550105722111979
0.15000000000000002,0.025535012203412703
0.15000000000000002,0.025570210711279403
0.15000000000000002,0.02563908740458939
0.1999999999999999,0.02571249257704439
0.2499999999999999,0.025775905792306465
0.25,0.02511854381758563
0.2,0.025185150904707503
0.15000000000000002,0.025247169228731988
0.15000000000000002,0.025295964880545207
0.15000000000000002,0.025391624223578463
0.15000000000000002,0.025484981275707835
0.15000000000000002,0.025534576853607552
0.15000000000000002,0.025601207271875794
0.15000000000000002,0.025635593967342895
0.1999999999999999,0.025698990484393676
0.2499999999999999,0.02581361468972962
0.25,0.025121709769472176
0.2,0.02518472396085206
0.15000000000000002,0.02523566648461095
0.15000000000000002,0.025300034182498026
0.15000000000000002,0.025361220767642162
0.15000000000000002,0.02545982491545227
0.15000000000000002,0.025531832900392838
0.15000000000000002,0.02559714368641675
0.15000000000000002,0.025636291501111755
0.1999999999999999,0.02575368730533042
0.2499999999999999,0.02581223939914322
0.25,0.025115638875043752
0.2,0.02518542513508578
0.15000000000000002,0.025272338882252172
0.15000000000000002,0.0253236504309898
0.15000000000000002,0.025394152650520568
0.15000000000000002,0.025488063109651137
0.15000000000000002,0.025561012683377068
0.15000000000000002,0.025612632908110555
0.15000000000000002,0.025678882229338187
0.1999999999999999,0.025788308464623814
0.2499999999999999,0.025851082403595224
0.25,0.025135523919111037
0.2,0.025206383188437865
0.15000000000000002,0.025288321073677452
0.15000000000000002,0.025380594492407878
0.15000000000000002,0.025413079395575754
0.15000000000000002,0.025507733643349545
0.15000000000000002,0.025597588861189076
0.15000000000000002,0.025652465312142814
0.15000000000000002,0.025714645280748738
0.1999999999999999,0.025823262697520173
0.2499999999999999,0.025851436637972687
0.25,0.025191245584741236
0.2,0.025253569616748014
0.15000000000000002,0.025321197778303387
0.15000000000000002,0.02538299656168076
0.15000000000000002,0.02546225622758228
0.15000000000000002,0.025548463394170492
0.15000000000000002,0.025656628722111566
0.15000000000000002,0.025721907872271858
0.15000000000000002,0.02577083188991634
0.1999999999999999,0.025848235673942344
0.2499999999999999,0.025906359075978026
0.25,0.025223963174018184
0.2,0.025278041390738294
0.1999999999999999,0.02536101105336359
0.1999999999999999,0.025439376546190093
0.1999999999999999,0.02553536824260129
0.1999999999999999,0.025640149818774674
0.1999999999999999,0.025716026413909104
0.1999999999999999,0.02579482928029635
0.1999999999999999,0.02587297636280019
0.1999999999999999,0.025927518293727747
0.2499999999999999,0.025982835827319528
0.25,0.025293894875334896
0.2499999999999999,0.025337778569589752
0.2499999999999999,0.02542694935788021
0.2499999999999999,0.025496827374540617
0.2499999999999999,0.02561647245523718
0.2499999999999999,0.025708698682285952
0.2499999999999999,0.02578947653111805
0.2499999999999999,0.025889345624721734
0.2499999999999999,0.025941761432482786
0.2499999999999999,0.025991395281052668
0.2499999999999999,0.026035439780540313
0.25,0.025165848659996534
0.25,0.025220099515396575
0.25,0.025307923378213935
0.25,0.02544407929650645
0.25,0.025550225069129212
0.25,0.025572426380026755
0.25,0.025565197445646316
0.25,0.025605717956166448
0.25,0.025664389158231916
0.25,0.025739165621720326
0.25,0.025816456030128915
0.25,0.025122900927331764
0.2,0.025196313215915245
0.2,0.02532522224835805
0.2,0.025419428464957684
0.2,0.025515779784902527
0.2,0.025570155724924836
0.2,0.02559410886109627
0.2,0.025615072315632804
0.2,0.025671834570883956
0.2,0.025762351228091077
0.2499999999999999,0.025816769330584702
0.25,0.025101066200862106
0.2,0.02516332191646762
0.15000000000000002,0.02528076186210006
0.15000000000000002,0.025358102121964918
0.15000000000000002,0.025433289705602526
0.15000000000000002,0.0255267191528933
0.15000000000000002,0.025551194970664725
0.15000000000000002,0.02559855317250837
0.15000000000000002,0.025670987929072894
0.1999999999999999,0.0257726304897598
0.2499999999999999,0.025836101629504102
0.25,0.025097046695711556
0.2,0.025179111205429358
0.15000000000000002,0.02524190996175589
0.10000000000000003,0.025310583942391537
0.10000000000000003,0.02537401004449984
0.10000000000000003,0.025467249491269803
0.10000000000000003,0.025519254743436744
0.10000000000000003,0.025596920542982685
0.1499999999999999,0.025638475587927295
0.1999999999999999,0.02574604518806106
0.2499999999999999,0.025815375051052355
0.25,0.025092861230802413
0.2,0.025190005712330463
0.15000000000000002,0.025229840751499796
0.10000000000000003,0.025303444746360322
0.10000000000000003,0.02538381417191367
0.10000000000000003,0.025463330221181125
0.10000000000000003,0.02552678085112274
0.10000000000000003,0.025603917667390615
0.1499999999999999,0.025654435808897966
0.1999999999999999,0.025762012799954395
0.2499999999999999,0.02582376005956493
0.25,0.025123552545972476
0.2,0.025180909146387237
0.15000000000000002,0.02525604216317447
0.10000000000000003,0.025313133991212756
0.10000000000000003,0.025393285830051678
0.10000000000000003,0.025463153616260756
0.10000000000000003,0.025534408462297056
0.10000000000000003,0.025611993171665876
0.1499999999999999,0.025688864405668154
0.1999999999999999,0.025810340211925867
0.2499999999999999,0.025831317081852902
0.25,0.025141036206878527
0.2,0.025232089519555204
0.15000000000000002,0.0252769736530718
0.10000000000000003,0.02534602860585493
0.10000000000000003,0.025422281929387825
0.10000000000000003,0.025476682107976073
0.10000000000000003,0.025595765301194714
0.10000000000000003,0.02567402302123235
0.1499999999999999,0.025724992010681944
0.1999999999999999,0.02582099688376993
0.2499999999999999,0.025885843617376104
0.25,0.025180045373951167
0.2,0.02526271510925266
0.15000000000000002,0.02534945371258129
0.10000000000000003,0.025378359113688197
0.10000000000000003,0.025471251981163796
0.10000000000000003,0.025582520897383786
0.10000000000000003,0.025679837678573767
0.10000000000000003,0.025739825134254976
0.1499999999999999,0.025783309029027066
0.1999999999999999,0.02587399409919382
0.2499999999999999,0.025944459954625087
0.25,0.025235940578930374
0.2,0.02533085770285106
0.15000000000000002,0.025406112471990247
0.1499999999999999,0.025451097226853264
0.1499999999999999,0.025572083346776565
0.1499999999999999,0.025660815718986464
0.1499999999999999,0.0257513677284059
0.1499999999999999,0.025816041636513555
0.1499999999999999,0.02586763540857933
0.1999999999999999,0.025933225137322595
0.2499999999999999,0.02603497308018425
0.25,0.02532620815870834
0.2,0.02541829038896168
0.1999999999999999,0.025481114199742427
0.1999999999999999,0.02555970408675231
0.1999999999999999,0.025654111545357936
0.1999999999999999,0.0257375375495819
0.1999999999999999,0.02582631888575014
0.1999999999999999,0.025896688594566092
0.1999999999999999,0.02593707783117979
0.1999999999999999,0.026023645556733102
0.2499999999999999,0.02611135244046576
0.25,0.025418765648454418
0.2499999999999999,0.02550858785101999
0.2499999999999999,0.02556984506019748
0.2499999999999999,0.02563668062944618
0.2499999999999999,0.02572540148000091
0.2499999999999999,0.025825900527106812
0.2499999999999999,0.02588693319845321
0.2499999999999999,0.02597130295622601
0.2499999999999999,0.026045843571764017
0.2499999999999999,0.026121128526170927
0.2499999999999999,0.026205656865995935
0.25,0.025106736865160233
0.25,0.025234699952264465
0.25,0.02533770793731088
0.25,0.025445153871336956
0.25,0.025544371206156633
0.25,0.02560487979230912
0.25,0.025565570674077814
0.25,0.025633512551762373
0.25,0.025695331262313124
0.25,0.02572532621315697
0.25,0.025808554540487916
0.25,0.02506446382051097
0.2,0.02515974299874307
0.2,0.025289679127131644
0.2,0.02541106752889027
0.2,0.025480717347539646
0.2,0.025556472887026005
0.2,0.02557310128551638
0.2,0.025663727848622496
0.2,0.02568881741842815
0.2,0.025770922787585922
0.2499999999999999,0.025875516098392816
0.25,0.02508891846275025
0.2,0.025113618418066315
0.15000000000000002,0.025248195481709073
0.15000000000000002,0.02533385932411263
0.15000000000000002,0.02542624304162799
0.15000000000000002,0.025508724695127792
0.15000000000000002,0.025554121924901804
0.15000000000000002,0.02563312025484565
0.15000000000000002,0.02565609602370797
0.1999999999999999,0.0257519201285588
0.2499999999999999,0.025842714748540486
0.25,0.025116304759351546
0.2,0.025168833235259234
0.15000000000000002,0.025240943254553335
0.10000000000000003,0.025316662155619337
0.10000000000000003,0.025405317447152444
0.10000000000000003,0.025489877739857825
0.10000000000000003,0.025562933432728165
0.10000000000000003,0.02562221715128067
0.1499999999999999,0.025677349257579106
0.1999999999999999,0.025769163365948998
0.2499999999999999,0.025856808347360732
0.25,0.02511041001872697
0.2,0.02518730948390062
0.15000000000000002,0.02525486850762199
0.10000000000000003,0.025324319926349505
0.050000000000000044,0.025414189902437108
0.050000000000000044,0.025498319694003763
0.050000000000000044,0.02555751040542551
0.09999999999999992,0.025620736442250065
0.1499999999999999,0.025731288334430485
0.1999999999999999,0.02578625936121266
0.2499999999999999,0.025864650256486564
0.25,0.0251420701823866
0.2,0.025214205141525604
0.15000000000000002,0.025292780805322396
0.10000000000000003,0.025342884536730104
0.050000000000000044,0.02542950550049141
0.050000000000000044,0.02550461513067753
0.050000000000000044,0.025579539035574184
0.09999999999999992,0.02566765531006093
0.1499999999999999,0.02575894502846492
0.1999999999999999,0.02582690398225221
0.2499999999999999,0.025889007490163138
0.25,0.025183928659163496
0.2,0.025266641377894684
0.15000000000000002,0.02535305235758589
0.10000000000000003,0.025402614703267132
0.050000000000000044,0.025509421391539333
0.050000000000000044,0.025576698250574202
0.050000000000000044,0.025649952466693545
0.09999999999999992,0.025753570147732083
0.1499999999999999,0.025818431462546983
0.1999999999999999,0.02589569014342205
0.2499999999999999,0.02597452516671943
0.25,0.025245762687614293
0.2,0.025348756285320365
0.15000000000000002,0.025419672908325787
0.10000000000000003,0.025480512736150394
0.09999999999999992,0.025583514783828233
0.09999999999999992,0.025676778369579413
0.09999999999999992,0.02575477868420106
0.09999999999999992,0.025845730499289052
0.1499999999999999,0.02592725145525307
0.1999999999999999,0.025955562435993045
0.2499999999999999,0.0260381694009681
0.25,0.025345637818903758
0.2,0.025420178680190076
0.15000000000000002,0.02551134176049819
0.1499999999999999,0.02560270944054104
0.1499999999999999,0.025686287931124454
0.1499999999999999,0.025762823600544684
0.1499999999999999,0.025838931634335576
0.1499999999999999,0.025916334302894143
0.1499999999999999,0.025969419017460554
0.1999999999999999,0.026065142853302806
0.2499999999999999,0.026157851750951863
0.25,0.025434519292175613
0.2,0.025526269664949468
0.1999999999999999,0.02560375352573826
0.1999999999999999,0.02570006978115017
0.1999999999999999,0.025770078662706836
0.1999999999999999,0.025886998266521775
0.1999999999999999,0.0259657271175459
0.1999999999999999,0.026027965880476227
0.1999999999999999,0.026104260092789412
0.1999999999999999,0.026171781335865604
0.2499999999999999,0.0262929259272722
0.25,0.02553639843696907
0.2499999999999999,0.02560732636779828
0.2499999999999999,0.025695596454694783
0.2499999999999999,0.025806823748200775
0.2499999999999999,0.025878818979352812
0.2499999999999999,0.02597303698814541
0.2499999999999999,0.026061138224996352
0.2499999999999999,0.02614040149931139
0.2499999999999999,0.026205416730116025
0.2499999999999999,0.02632886216265229
0.2499999999999999,0.026386016244996764
0.25,0.025076544262475062
0.25,0.02517414015525494
0.25,0.02534736495925154
0.25,0.025431630212165376
0.25,0.025520955538966238
0.25,0.025606138772426967
0.25,0.02560164793380157
0.25,0.02565745605968162
0.25,0.02569677053288417
0.25,0.025770472192346506
0.25,0.025833793972596872
0.25,0.0250474317174525
0.2,0.025131984913989644
0.2,0.02525122309362953
0.2,0.025359978671519682
0.2,0.025445367707453367
0.2,0.025572030877459864
0.2,0.02561176273374262
0.2,0.025662676286791343
0.2,0.025673900296915474
0.2,0.02574943834166203
0.2499999999999999,0.025838246286774346
0.25,0.025071138154059227
0.2,0.025132404928431912
0.15000000000000002,0.02523477338995273
0.15000000000000002,0.025324648248494994
0.15000000000000002,0.02543953263544382
0.15000000000000002,0.025515695449311794
0.15000000000000002,0.025589976123576025
0.15000000000000002,0.025630653131008464
0.15000000000000002,0.02569715917705777
0.1999999999999999,0.025746236181232618
0.2499999999999999,0.025847801142190097
0.25,0.025117712593995856
0.2,0.02515025004739116
0.15000000000000002,0.025258369851366806
0.10000000000000003,0.025336667712116578
0.10000000000000003,0.025438856824498344
0.10000000000000003,0.02553209689539609
0.10000000000000003,0.025554419115189665
0.10000000000000003,0.025640163091877048
0.1499999999999999,0.02574379608601721
0.1999999999999999,0.025782199405614357
0.2499999999999999,0.02585894421448597
0.25,0.02513454434773028
0.2,0.025196296862467986
0.15000000000000002,0.025274170993855375
0.10000000000000003,0.02536962189725189
0.050000000000000044,0.02545712342535286
0.050000000000000044,0.02552321049020008
0.050000000000000044,0.02557963827636327
0.09999999999999992,0.025687222398706747
0.1499999999999999,0.025755628232318563
0.1999999999999999,0.02582588241193088
0.2499999999999999,0.02591299017291612
0.25,0.025156688593126354
0.2,0.025251059958546533
0.15000000000000002,0.025335596259493384
0.10000000000000003,0.025418412312836945
0.050000000000000044,0.02551293756424159
5.551115123125783e-17,0.02559287863171529
0.04999999999999993,0.02566282801159024
0.09999999999999992,0.02574675503346529
0.1499999999999999,0.025812056715836952
0.1999999999999999,0.025897476213056554
0.2499999999999999,0.025975092026167598
0.25,0.025246626136876334
0.2,0.025373194490668896
0.15000000000000002,0.025417495663565864
0.10000000000000003,0.025504913755437997
0.050000000000000044,0.025592945342018857
0.04999999999999993,0.025691320847974083
0.04999999999999993,0.025770130481747734
0.09999999999999992,0.025840274274742326
0.1499999999999999,0.0258949534293929
0.1999999999999999,0.025962677421187838
0.2499999999999999,0.02606781364965685
0.25,0.025347398116160318
0.2,0.025435629405500773
0.15000000000000002,0.025512419790475204
0.10000000000000003,0.02562906708897573
0.09999999999999992,0.025707348428387823
0.09999999999999992,0.02578002743855707
0.09999999999999992,0.02585348336689475
0.09999999999999992,0.025938842072390497
0.1499999999999999,0.025990777560404556
0.1999999999999999,0.026092984058439184
0.2499999999999999,0.026227867354914353
0.25,0.025449481036622288
0.2,0.025522923385370527
0.15000000000000002,0.02561968794884658
0.1499999999999999,0.02569353938004336
0.1499999999999999,0.02580019072261391
0.1499999999999999,0.025908219330811954
0.1499999999999999,0.025973223444275807
0.1499999999999999,0.026022295792141114
0.1499999999999999,0.02613828498157279
0.1999999999999999,0.026234365521125055
0.2499999999999999,0.026355609054488426
0.25,0.025532583739831347
0.2,0.025621589635981382
0.1999999999999999,0.02569426134560364
0.1999999999999999,0.025829378548278367
0.1999999999999999,0.025909648599310983
0.1999999999999999,0.026000996193246865
0.1999999999999999,0.026128360498379143
0.1999999999999999,0.026170425136749546
0.1999999999999999,0.026283535242041176
0.1999999999999999,0.026414620309633884
0.2499999999999999,0.0264541612205854
0.25,0.02566010614035782
0.2499999999999999,0.025749078271337905
0.2499999999999999,0.025824762801965235
0.2499999999999999,0.025986415594650012
0.2499999999999999,0.02601856223017767
0.2499999999999999,0.026144973627027116
0.2499999999999999,0.026250684710680754
0.2499999999999999,0.026348602123704205
0.2499999999999999,0.02645482359793616
0.2499999999999999,0.02650096114572168
0.2499999999999999,0.026556450175112455
0.25,0.025066533964089168
0.25,0.02513079925747414
0.25,0.02530210976406057
0.25,0.025427090250575476
0.25,0.025503182483099924
0.25,0.025616068646264253
0.25,0.025670627461479748
0.25,0.025676622264014872
0.25,0.025721324998854617
0.25,0.025804794489516843
0.25,0.025853353554580173
0.25,0.02505942830147378
0.2,0.025102677700836375
0.2,0.025230679691670258
0.2,0.025370329011570922
0.2,0.02546131085352692
0.2,0.025571697162892558
0.2,0.025648191506907045
0.2,0.025634294685266144
0.2,0.025702399679277253
0.2,0.025770140931448977
0.2499999999999999,0.025877581026829962
0.25,0.025087405406241783
0.2,0.02514387898234307
0.15000000000000002,0.02525958591097405
0.15000000000000002,0.025347847653006825
0.15000000000000002,0.025446588511549243
0.15000000000000002,0.025558449269188762
0.15000000000000002,0.025607115208477964
0.15000000000000002,0.025621276106688816
0.15000000000000002,0.0257446642358034
0.1999999999999999,0.025814184463435766
0.2499999999999999,0.02590671924026914
0.25,0.02509798467520071
0.2,0.025145048968735678
0.15000000000000002,0.025271595019746507
0.10000000000000003,0.025381525011490765
0.10000000000000003,0.025460852861747155
0.10000000000000003,0.025543813225374308
0.10000000000000003,0.025604569869524717
0.10000000000000003,0.02570688832729601
0.1499999999999999,0.025765863385022438
0.1999999999999999,0.025844235889922303
0.2499999999999999,0.02595263165728738
0.25,0.025140294006500682
0.2,0.025206697269978155
0.15000000000000002,0.025320690296853653
0.10000000000000003,0.025440865457442303
0.050000000000000044,0.025515590205258273
0.050000000000000044,0.02559304770530427
0.050000000000000044,0.02566544883242532
0.09999999999999992,0.025747766409931976
0.1499999999999999,0.02582093250846654
0.1999999999999999,0.025901714679044084
0.2499999999999999,0.026000597610101883
0.25,0.025216971926451306
0.2,0.02533247694263915
0.15000000000000002,0.02540181052417865
0.10000000000000003,0.025507073511472824
0.050000000000000044,0.02558567567329169
0.04999999999999993,0.025676502855334914
0.04999999999999993,0.025750793592629946
0.09999999999999992,0.025848160903451402
0.1499999999999999,0.025894294548105445
0.1999999999999999,0.025996338216894007
0.2499999999999999,0.026109110080965992
0.25,0.02532117857790213
0.2,0.025393737064889635
0.15000000000000002,0.025536536488836484
0.10000000000000003,0.02562952413055379
0.050000000000000044,0.025709650993190277
0.04999999999999993,0.025799929780809017
0.04999999999999993,0.025851317847378628
0.09999999999999992,0.02590765072465976
0.1499999999999999,0.026031727126827622
0.1999999999999999,0.026085576115154555
0.2499999999999999,0.026216767094038543
0.25,0.025405536881588378
0.2,0.025485047140147293
0.15000000000000002,0.02558603895072877
0.10000000000000003,0.025679646825717436
0.09999999999999992,0.025780445017466635
0.09999999999999992,0.025891648924924696
0.09999999999999992,0.025976789573154746
0.09999999999999992,0.026035636412991156
0.1499999999999999,0.026150422985821365
0.1999999999999999,0.026234720746567963
0.2499999999999999,0.0263307769452882
0.25,0.025507022240824354
0.2,0.025568560594166203
0.15000000000000002,0.025667449743909485
0.1499999999999999,0.025811875903362095
0.1499999999999999,0.025887903755213743
0.1499999999999999,0.02598377174588137
0.1499999999999999,0.02607302690758833
0.1499999999999999,0.026178355310226678
0.1499999999999999,0.02628737838470793
0.1999999999999999,0.026399396698619567
0.2499999999999999,0.026487594367427918
0.25,0.02563605223197718
0.2,0.025736204176536617
0.1999999999999999,0.02581138217216626
0.1999999999999999,0.025911558600306174
0.1999999999999999,0.026055431341421048
0.1999999999999999,0.02615241605774243
0.1999999999999999,0.026259885399686683
0.1999999999999999,0.026339854301060076
0.1999999999999999,0.026432545199812592
0.1999999999999999,0.026557447458300104
0.2499999999999999,0.026619369327663255
0.25,0.025756509734833136
0.2499999999999999,0.02583233012238125
0.2499999999999999,0.025942918984312748
0.2499999999999999,0.026078187362621512
0.2499999999999999,0.026195844499526104
0.2499999999999999,0.02634100783755961
0.2499999999999999,0.026430783570950026
0.2499999999999999,0.026481907220769332
0.2499999999999999,0.02658469658466173
0.2499999999999999,0.02662721562910465
0.2499999999999999,0.02671129739864513
0.25,0.02503424896552458
0.25,0.02511248272048959
0.25,0.025286263039691313
0.25,0.02539917246498742
0.25,0.025491667581646126
0.25,0.02562351844293105
0.25,0.025666090021981662
0.25,0.02570509349296298
0.25,0.025732538769010237
0.25,0.025828814847850507
0.25,0.02586577716558315
0.25,0.025045363155040527
0.2,0.025126143295018104
0.2,0.025266680512753235
0.2,0.0253754092935983
0.2,0.025487078222888114
0.2,0.02559241800284508
0.2,0.0256378008352832
0.2,0.025642545082413946
0.2,0.0257478571422785
0.2,0.025834118776859955
0.2499999999999999,0.02590861241673319
0.25,0.02510103098051729
0.2,0.02514786715052259
0.15000000000000002,0.025255011635994844
0.15000000000000002,0.025359999545392392
0.15000000000000002,0.02545800684369834
0.15000000000000002,0.025548687193913216
0.15000000000000002,0.025627966179797936
0.15000000000000002,0.025699662463550564
0.15000000000000002,0.02580184537190102
0.1999999999999999,0.025872979235656842
0.2499999999999999,0.025963319829129233
0.25,0.02511501463712922
0.2,0.02518608465836396
0.15000000000000002,0.02529686838025849
0.10000000000000003,0.025425751515215474
0.10000000000000003,0.025498331653905755
0.10000000000000003,0.02557821692751259
0.10000000000000003,0.025643287139898118
0.10000000000000003,0.025743651709329095
0.1499999999999999,0.025876967704357004
0.1999999999999999,0.025927059443167633
0.2499999999999999,0.025999929923758987
0.25,0.025164932262251926
0.2,0.025282972897344068
0.15000000000000002,0.025398728356846343
0.10000000000000003,0.02550035292339221
0.09999999999999992,0.02557858748384163
0.09999999999999992,0.025658011189741443
0.09999999999999992,0.025733098994798902
0.09999999999999992,0.025844067451287332
0.1499999999999999,0.025911605072829476
0.1999999999999999,0.026007095757959633
0.2499999999999999,0.02613106526685992
0.25,0.02530114678762473
0.2,0.025411301926363653
0.15000000000000002,0.025506615686456017
0.10000000000000003,0.02560972924533388
0.09999999999999992,0.025719081890807734
0.09999999999999992,0.02578830915732774
0.09999999999999992,0.025869387252945613
0.09999999999999992,0.025910581328195476
0.1499999999999999,0.026028601563350996
0.1999999999999999,0.026077742616328874
0.2499999999999999,0.02621877561110827
0.25,0.025405166776260563
0.2,0.02548000884042905
0.15000000000000002,0.025574897828554707
0.10000000000000003,0.02572078086919814
0.09999999999999992,0.0257955057814963
0.09999999999999992,0.025900383645234858
0.09999999999999992,0.025985470231001867
0.09999999999999992,0.026042670679138125
0.1499999999999999,0.026173369804396506
0.1999999999999999,0.026178365084106533
0.2499999999999999,0.026372126976064426
0.25,0.02547546902082473
0.2,0.02556552097718094
0.15000000000000002,0.025667204622757636
0.10000000000000003,0.025774282298056936
0.09999999999999992,0.025913377727027734
0.09999999999999992,0.025990976001635704
0.09999999999999992,0.026090621052437982
0.09999999999999992,0.026188421859079734
0.1499999999999999,0.026297127577387468
0.1999999999999999,0.026370759193893076
0.2499999999999999,0.026488183518651363
0.25,0.025596795586869073
0.2,0.025708949580921826
0.15000000000000002,0.025798025186087224
0.1499999999999999,0.02589826830150627
0.1499999999999999,0.02601633560228199
0.1499999999999999,0.026108617079023847
0.1499999999999999,0.02624937733414471
0.1499999999999999,0.026354607287023636
0.1499999999999999,0.026412885826115406
0.1999999999999999,0.02653882567128746
0.2499999999999999,0.02662661355655216
0.25,0.02572436645938327
0.2,0.025818642483792238
0.1999999999999999,0.025896078637842143
0.1999999999999999,0.026059632608792675
0.1999999999999999,0.026190750256992953
0.1999999999999999,0.02626965514765242
0.1999999999999999,0.026387506260094527
0.1999999999999999,0.026503578018122077
0.1999999999999999,0.02654368591651682
0.1999999999999999,0.02661772258643146
0.2499999999999999,0.026735394652244285
0.25,0.02591395048413482
0.2499999999999999,0.02595924420646589
0.2499999999999999,0.02607865946807318
0.2499999999999999,0.02622603595869913
0.2499999999999999,0.02632603647914191
0.2499999999999999,0.026476899175749344
0.2499999999999999,0.026566001198153513
0.2499999999999999,0.02661922227324319
0.2499999999999999,0.026697828968946746
0.2499999999999999,0.026791071945915616
0.2499999999999999,0.026940091792969828
0.25,0.025035998394292384
0.25,0.02509776832558859
0.25,0.02522821245801767
0.25,0.02543443963341328
0.25,0.025536393644900547
0.25,0.025612291371553644
0.25,0.025672628236673888
0.25,0.02568514607670209
0.25,0.02575456838307145
0.25,0.02581454089682758
0.25,0.02587757981752847
0.25,0.025074818657443293
0.2,0.025135621325295582
0.2,0.0252769317868253
0.2,0.025384730800115697
0.2,0.025500356093135244
0.2,0.02558169236697697
0.2,0.02563288592146128
0.2,0.025676755445835062
0.2,0.025779758289686313
0.2,0.025852111927761507
0.2499999999999999,0.02592808936973598
0.25,0.0250964767943941
0.2,0.02513121165215633
0.15000000000000002,0.02528776911151054
0.15000000000000002,0.025385169868415026
0.15000000000000002,0.025495151939167182
0.15000000000000002,0.025568699944441897
0.15000000000000002,0.025654994401206877
0.15000000000000002,0.025738300926375676
0.15000000000000002,0.025831168377435328
0.1999999999999999,0.02597058621743564
0.2499999999999999,0.026024084551366365
0.25,0.025124508346661082
0.2,0.025225806960290684
0.15000000000000002,0.02533323868349135
0.1499999999999999,0.025449682436881435
0.1499999999999999,0.02554077653050003
0.1499999999999999,0.025656201396932966
0.1499999999999999,0.025721780479683144
0.1499999999999999,0.025822848832683595
0.1499999999999999,0.02589623896028375
0.1999999999999999,0.02605146927820441
0.2499999999999999,0.026078204510869528
0.25,0.025227117766365614
0.2,0.025351804579736528
0.15000000000000002,0.02547362815735067
0.1499999999999999,0.025589485350928434
0.1499999999999999,0.025691462661332286
0.1499999999999999,0.025762848028980212
0.1499999999999999,0.025830406390340798
0.1499999999999999,0.025940456115138576
0.1499999999999999,0.026046276313856018
0.1999999999999999,0.026115008193589594
0.2499999999999999,0.026187753237870676
0.25,0.02537783119242253
0.2,0.025443013262207055
0.15000000000000002,0.025568867537673762
0.1499999999999999,0.025716737396507993
0.1499999999999999,0.025804133505245956
0.1499999999999999,0.025893185503224298
0.1499999999999999,0.025972348409913165
0.1499999999999999,0.02603681642220389
0.1499999999999999,0.02614955035549535
0.1999999999999999,0.026211172035735086
0.2499999999999999,0.026317548475546147
0.25,0.025481741045427
0.2,0.025555187324816382
0.15000000000000002,0.025663181525781665
0.1499999999999999,0.025760290378381904
0.1499999999999999,0.025890708587888434
0.1499999999999999,0.025977109980549095
0.1499999999999999,0.026105473475813216
0.1499999999999999,0.026148599118447757
0.1499999999999999,0.02628643303992849
0.1999999999999999,0.026357953854224413
0.2499999999999999,0.02644358387764008
0.25,0.02557011925765864
0.2,0.02567223680617013
0.15000000000000002,0.025775881249144712
0.1499999999999999,0.025898286113514808
0.1499999999999999,0.026018277182552972
0.1499999999999999,0.02610547893906474
0.1499999999999999,0.02623599103982426
0.1499999999999999,0.026334775150016095
0.1499999999999999,0.026392621739023632
0.1999999999999999,0.026506083682578632
0.2499999999999999,0.02659816435888378
0.25,0.025721664354264442
0.2,0.02580651277510428
0.15000000000000002,0.025900489395171755
0.1499999999999999,0.02600773721863838
0.1499999999999999,0.026147602832031203
0.1499999999999999,0.02625106103590149
0.1499999999999999,0.02636212020668655
0.1499999999999999,0.02646723826632421
0.1499999999999999,0.026520320739628612
0.1999999999999999,0.02663324236134076
0.2499999999999999,0.026736358423430168
0.25,0.025844048750427624
0.2,0.02596811129132178
0.1999999999999999,0.0260528772727266
0.1999999999999999,0.026168603788431537
0.1999999999999999,0.02628921222760031
0.1999999999999999,0.026406882323531066
0.1999999999999999,0.026510968218392907
0.1999999999999999,0.0265683935650924
0.1999999999999999,0.02665440936639608
0.1999999999999999,0.026750552217403266
0.2499999999999999,0.026882737075132633
0.25,0.026050485011184465
0.2499999999999999,0.026182094804507446
0.2499999999999999,0.026215816651600186
0.2499999999999999,0.026299949246555522
0.2499999999999999,0.02645327320685861
0.2499999999999999,0.02659126371899675
0.2499999999999999,0.026662783215470044
0.2499999999999999,0.02680652770466621
0.2499999999999999,0.02686015990430298
0.2499999999999999,0.026877920081275115
0.2499999999999999,0.027074453502600727
0.25,0.025027757047060215
0.25,0.02512686649698567
0.25,0.025234652961846855
0.25,0.0254221839402453
0.25,0.02553572086112586
0.25,0.025619851042967743
0.25,0.0256641053724347
0.25,0.025682497270841452
0.25,0.025774909151204208
0.25,0.025789055019576828
0.25,0.02595656198988351
0.25,0.025061720427609502
0.2,0.025143324144101812
0.2,0.02527948954887057
0.2,0.02538886222893885
0.2,0.025485510058927276
0.2,0.025600383701874608
0.2,0.025666287694191627
0.2,0.025700224930526462
0.2,0.0258135527007443
0.2,0.02590520223035929
0.2499999999999999,0.026011876226933038
0.25,0.025156496442448602
0.2,0.02517869666860589
0.1999999999999999,0.02528956002377361
0.1999999999999999,0.02542821196503673
0.1999999999999999,0.025510753341400298
0.1999999999999999,0.025623137163044558
0.1999999999999999,0.025702546308403584
0.1999999999999999,0.025777270153137573
0.1999999999999999,0.025860680382269238
0.1999999999999999,0.02598657609263387
0.2499999999999999,0.026103293147837277
0.25,0.02514957276053899
0.2,0.02526893092122939
0.1999999999999999,0.02539746523837657
0.1999999999999999,0.025521834338027048
0.1999999999999999,0.025643301381930685
0.1999999999999999,0.025698762641190642
0.1999999999999999,0.025791758865028623
0.1999999999999999,0.025891009642184284
0.1999999999999999,0.02600074468546981
0.1999999999999999,0.026080655985784466
0.2499999999999999,0.02620085076081383
0.25,0.025259723133190085
0.2,0.025397201023170616
0.1999999999999999,0.025516878711916543
0.1999999999999999,0.025662069297792377
0.1999999999999999,0.025747057669717077
0.1999999999999999,0.02584229591650138
0.1999999999999999,0.025935883593972725
0.1999999999999999,0.02604248794534192
0.1999999999999999,0.026143821120329886
0.1999999999999999,0.026207613959426314
0.2499999999999999,0.026318546936005438
0.25,0.02540506672470303
0.2,0.025529295428974613
0.1999999999999999,0.02564276359371547
0.1999999999999999,0.0257838789043647
0.1999999999999999,0.025863506802191565
0.1999999999999999,0.025948818954483765
0.1999999999999999,0.02604059462165234
0.1999999999999999,0.026166755483490435
0.1999999999999999,0.02623979614451824
0.1999999999999999,0.026342518467357193
0.2499999999999999,0.026395543173762536
0.25,0.025515520967327544
0.2,0.025613923733412057
0.1999999999999999,0.025745280180777576
0.1999999999999999,0.02583757484359526
0.1999999999999999,0.02598043006000723
0.1999999999999999,0.02611631484925301
0.1999999999999999,0.02616103959184149
0.1999999999999999,0.02633997774036921
0.1999999999999999,0.02639586831681457
0.1999999999999999,0.026469048785720987
0.2499999999999999,0.026544546111556058
0.25,0.025669686922545766
0.2,0.025793780728973936
0.1999999999999999,0.025890798581913
0.1999999999999999,0.025987585391563154
0.1999999999999999,0.02613122900806809
0.1999999999999999,0.026206117917834844
0.1999999999999999,0.02633509337861571
0.1999999999999999,0.026455313018776395
0.1999999999999999,0.026506276863079714
0.1999999999999999,0.02658872291359174
0.2499999999999999,0.02669659008652521
0.25,0.025794150074380514
0.2,0.025908840963945853
0.1999999999999999,0.02604410056994197
0.1999999999999999,0.026108183807574292
0.1999999999999999,0.02624943967261555
0.1999999999999999,0.026360136801929532
0.1999999999999999,0.026440803127371265
0.1999999999999999,0.026532326670573526
0.1999999999999999,0.02663732193829599
0.1999999999999999,0.026740720776840733
0.2499999999999999,0.026872865211693873
0.25,0.025947166153214844
0.2,0.026041060406726765
0.1999999999999999,0.026151049174681532
0.1999999999999999,0.026281324323814866
0.1999999999999999,0.026389160470741153
0.1999999999999999,0.026545138171350104
0.1999999999999999,0.02664190449615945
0.1999999999999999,0.026695237549091852
0.1999999999999999,0.026813506793050404
0.1999999999999999,0.026869178086133937
0.2499999999999999,0.02697492927492695
0.25,0.026166523411400768
0.2499999999999999,0.026245528275504495
0.2499999999999999,0.02632526081293041
0.2499999999999999,0.026467858973377983
0.2499999999999999,0.026586377408871167
0.2499999999999999,0.02670508201331293
0.2499999999999999,0.026787432664050356
0.2499999999999999,0.02693307384751209
0.2499999999999999,0.02698982252827509
0.2499999999999999,0.027040812211970976
0.2499999999999999,0.027176086783226958
0.25,0.025044186670657463
0.25,0.025126395775513042
0.25,0.025265875298362085
0.25,0.02541130580184807
0.25,0.025536796674850044
0.25,0.025670811526095877
0.25,0.025690003140136183
0.25,0.025743048439258308
0.25,0.025793803739052715
0.25,0.025854374581519887
0.25,0.025950844136688668
0.25,0.025060701545799
0.2499999999999999,0.02512580156467749
0.2499999999999999,0.02527369619576757
0.2499999999999999,0.02540994143904707
0.2499999999999999,0.025491247323184155
0.2499999999999999,0.025588625358501146
0.2499999999999999,0.025692659889246166
0.2499999999999999,0.025764035660998816
0.2499999999999999,0.02583386819178116
0.2499999999999999,0.02590180192607469
0.2499999999999999,0.02601283500965879
0.25,0.025095417761496517
0.2499999999999999,0.025215660741855602
0.2499999999999999,0.025309578952751925
0.2499999999999999,0.025459474539708177
0.2499999999999999,0.025550514150766167
0.2499999999999999,0.025661942161785
0.2499999999999999,0.025746108804799776
0.2499999999999999,0.02580099952101852
0.2499999999999999,0.02592699002948781
0.2499999999999999,0.026013581826722757
0.2499999999999999,0.026118201657313073
0.25,0.02521029839187464
0.2499999999999999,0.025319121917888793
0.2499999999999999,0.025426071996855648
0.2499999999999999,0.025574364590871448
0.2499999999999999,0.02569291985372846
0.2499999999999999,0.025760542013656212
0.2499999999999999,0.025898543998648566
0.2499999999999999,0.02598748079379138
0.2499999999999999,0.026080662480895123
0.2499999999999999,0.02615556554363537
0.2499999999999999,0.0262480824215906
0.25,0.025328927298037405
0.2499999999999999,0.025443968198575327
0.2499999999999999,0.02558544343100748
0.2499999999999999,0.025739182423266845
0.2499999999999999,0.025820384624474856
0.2499999999999999,0.02594166723578174
0.2499999999999999,0.02600509640494719
0.2499999999999999,0.026102742430625422
0.2499999999999999,0.026184084307456165
0.2499999999999999,0.026296160724573765
0.2499999999999999,0.0264338246757304
0.25,0.025488739810037266
0.2499999999999999,0.025595653467555515
0.2499999999999999,0.02570032280826916
0.2499999999999999,0.025833953578612016
0.2499999999999999,0.02596544221504142
0.2499999999999999,0.02607219759730637
0.2499999999999999,0.02611985441563734
0.2499999999999999,0.026247104064092423
0.2499999999999999,0.02636801352347196
0.2499999999999999,0.026425402902873915
0.2499999999999999,0.026542447367696814
0.25,0.025565428762186534
0.2499999999999999,0.025703107404549903
0.2499999999999999,0.025808942469722804
0.2499999999999999,0.025910967397781728
0.2499999999999999,0.02607889012831517
0.2499999999999999,0.02615366789320709
0.2499999999999999,0.026261499114586095
0.2499999999999999,0.026412264964395017
0.2499999999999999,0.026505058625521567
0.2499999999999999,0.026550779427539518
0.2499999999999999,0.026654272893595142
0.25,0.025747553403721483
0.2499999999999999,0.02586582220537522
0.2499999999999999,0.02599065901889322
0.2499999999999999,0.026079400637138234
0.2499999999999999,0.02619481872161392
0.2499999999999999,0.02630244989539115
0.2499999999999999,0.026451505181093328
0.2499999999999999,0.026541862085827227
0.2499999999999999,0.026597673700332475
0.2499999999999999,0.026674402881318834
0.2499999999999999,0.026806378440791936
0.25,0.025871190360778007
0.2499999999999999,0.025995844130726056
0.2499999999999999,0.026090432999968546
0.2499999999999999,0.026215327911872997
0.2499999999999999,0.026348215577879718
0.2499999999999999,0.026490954176197748
0.2499999999999999,0.026544101344159122
0.2499999999999999,0.026674063246225187
0.2499999999999999,0.026775219141865102
0.2499999999999999,0.026820801238416486
0.2499999999999999,0.02692678391528607
0.25,0.0260427061540957
0.2499999999999999,0.026135149032771608
0.2499999999999999,0.026219183663385916
0.2499999999999999,0.02639000158227768
0.2499999999999999,0.02650377986345244
0.2499999999999999,0.026633309071395113
0.2499999999999999,0.026731270512094004
0.2499999999999999,0.026852862493640085
0.2499999999999999,0.026951792358314745
0.2499999999999999,0.026984624648847606
0.2499999999999999,0.027068430796191853
0.25,0.02622971220373256
0.2499999999999999,0.026337022206828226
0.2499999999999999,0.02644837250184153
0.2499999999999999,0.026546984308611243
0.2499999999999999,0.026677653299980158
0.2499999999999999,0.026810162328571266
0.2499999999999999,0.027043389382032313
0.2499999999999999,0.027110176948724297
0.2499999999999999,0.027066141360783513
0.2499999999999999,0.0271963702149207
0.2499999999999999,0.02728235407829466


==> csv/robustness_tests_parameter_estimation_errors_v2.csv <==
max_pct_variation,mean_cost_output_only
0.25,0.025268508863304385
0.25,0.025330573293752497
0.25,0.025387857624488395
0.25,0.025475135651646056
0.25,0.025553013564296595
0.25,0.025589777110790274
0.25,0.025637818461202805
0.25,0.025707666456654538
0.25,0.02583737008232661
0.25,0.025849272484478637
0.25,0.02593982189628907
0.25,0.02525022094836259
0.25,0.025297202418152115
0.25,0.025383046753747748
0.25,0.02544025575747193
0.25,0.025532999087790734
0.25,0.02560329677889789
0.25,0.025610746569539745
0.25,0.025674659750282543
0.25,0.025743267292306596
0.25,0.02580194645435673
0.25,0.02585900019923491
0.25,0.025183384298127977
0.25,0.02525713392465252
0.25,0.025376770100940863
0.25,0.025431569588158575
0.25,0.025516045667972796
0.25,0.025543564997533633
0.25,0.025597410599373472
0.25,0.025643568200557715
0.25,0.025684623145383015
0.25,0.025736651367508627
0.25,0.025801735623162302
0.25,0.02515708219612922
0.25,0.025247361089737227
0.25,0.02533585733645105
0.25,0.025423942249039294
0.25,0.025482703981564984
0.25,0.025521427614421107
0.25,0.02558258520349171
0.25,0.025607587994023337
0.25,0.025674103607266803
0.25,0.025700449310866003
0.25,0.025791166544909597
0.25,0.025165737032941046
0.25,0.025226646779938668
0.25,0.025300155570422533
0.25,0.02540413202638034
0.25,0.02547557650676199
0.25,0.02550638447107962
0.25,0.025588562435961127
0.25,0.02562736017060466
0.25,0.02567623481895068
0.25,0.02575278381334968
0.25,0.025783270548261947
0.25,0.025155513153925183
0.25,0.025238742915758103
0.25,0.025313773644814918
0.25,0.025389434938705543
0.25,0.02546097639217686
0.25,0.0254935059911058
0.25,0.025570160455848395
0.25,0.025633025830292873
0.25,0.025699806666393873
0.25,0.025732142808212104
0.25,0.025768164267511807
0.25,0.02513826685830684
0.25,0.025213406806266825
0.25,0.025295471931804626
0.25,0.025353962546690232
0.25,0.025436154842106384
0.25,0.025486463051046227
0.25,0.02558395814597865
0.25,0.025634241041256983
0.25,0.025722976671316115
0.25,0.025761186438013537
0.25,0.02578207700889656
0.25,0.025157486991869246
0.25,0.025197945669109035
0.25,0.025259676128085714
0.25,0.025344900984396627
0.25,0.02543440162257074
0.25,0.025515001744222977
0.25,0.025573162239530763
0.25,0.025684971182637035
0.25,0.02572710701926779
0.25,0.025802613403424938
0.25,0.025792653185631776
0.25,0.02514211645985035
0.25,0.025197248874769436
0.25,0.025261420019344977
0.25,0.025346422786186987
0.25,0.025437397095305406
0.25,0.025523645732556357
0.25,0.02561379504172356
0.25,0.02569298130474048
0.25,0.025737398985550674
0.25,0.025805917033051875
0.25,0.02582313560002711
0.25,0.025164652038795504
0.25,0.025213751132500066
0.25,0.025281650921184104
0.25,0.025376315971082204
0.25,0.025462998037386674
0.25,0.025537343441029065
0.25,0.025637304846252262
0.25,0.025724352445854665
0.25,0.025775434226019255
0.25,0.025841123117817947
0.25,0.025849897142898964
0.25,0.02523101846063229
0.25,0.025244362354874563
0.25,0.02531809278885738
0.25,0.025402070534165967
0.25,0.02550246971579819
0.25,0.025560547110756462
0.25,0.02568243677115786
0.25,0.02579121610325757
0.25,0.025842817183233967
0.25,0.02588389723491189
0.25,0.025903606802737813
0.25,0.025227460994644662
0.25,0.02528122625197697
0.25,0.025384362788961896
0.25,0.025452110460478607
0.25,0.025550600459079895
0.25,0.025606137646766183
0.25,0.025628761426843817
0.25,0.02568581698957491
0.25,0.025754676038887078
0.25,0.02579640052613811
0.25,0.02587147869283819
0.25,0.025198931866590103
0.2,0.02526546519932257
0.2,0.025357694058359203
0.2,0.025444987096009765
0.2,0.025537423535922487
0.2,0.02557006755279997
0.2,0.025610601368154084
0.2,0.02568859224259409
0.2,0.025710088398782176
0.2,0.025754382167491627
0.25,0.025806440012185638
0.25,0.02517782014232057
0.2,0.025237216408540708
0.2,0.025341275677894588
0.2,0.02543117229610852
0.2,0.025504317972177285
0.2,0.025511631883933048
0.2,0.02556603170506604
0.2,0.025613634896596897
0.2,0.025659828337545834
0.2,0.02572689407930559
0.25,0.025752808235291066
0.25,0.02514983105619177
0.2,0.02527364094390413
0.2,0.025351322529920096
0.2,0.02538868210281261
0.2,0.02546663727628378
0.2,0.02549170255494743
0.2,0.025567261767852133
0.2,0.025608252297926383
0.2,0.025668045161800355
0.2,0.02572570404252182
0.25,0.02575523039247163
0.25,0.02513882272533433
0.2,0.02519686033182946
0.2,0.025292067016839268
0.2,0.025335847731726976
0.2,0.025455410769198692
0.2,0.025477577210085856
0.2,0.025547398709669024
0.2,0.02561192465813853
0.2,0.02565052742664119
0.2,0.025712848241279902
0.25,0.025777047679811673
0.25,0.02513084196080297
0.2,0.025182507366597377
0.2,0.02526077491089648
0.2,0.02533117425151673
0.2,0.02542719661432193
0.2,0.025501914322166596
0.2,0.02554468458629335
0.2,0.02561630216867591
0.2,0.025680001181338858
0.2,0.025732782436592314
0.25,0.02577679925725853
0.25,0.025110415812211816
0.2,0.0251670521421247
0.2,0.025243751758287355
0.2,0.025293671995322457
0.2,0.025387905037660818
0.2,0.025477600369813648
0.2,0.025534085660433723
0.2,0.025612421227021495
0.2,0.025676988563584927
0.2,0.025740073442957128
0.25,0.0258143494821287
0.25,0.025119899640480142
0.2,0.025192154316710843
0.2,0.025261633440597394
0.2,0.025300912336318787
0.2,0.025383786496619244
0.2,0.025467901813139897
0.2,0.025540351804463943
0.2,0.025637385618547368
0.2,0.02568934893629264
0.2,0.025745573527860284
0.25,0.02579943854349571
0.25,0.02513245205759662
0.2,0.025204366938374908
0.2,0.025246403294664422
0.2,0.025327605178734433
0.2,0.025407161150580837
0.2,0.025508029996096068
0.2,0.025588433736021706
0.2,0.02564722659619705
0.2,0.025726639689812352
0.2,0.025774222474820068
0.25,0.025845556422405807
0.25,0.025179669317411578
0.2,0.0252304664882992
0.2,0.025274182885143732
0.2,0.02535498444455027
0.2,0.025443751084526393
0.2,0.025538955837625044
0.2,0.025641848394535365
0.2,0.02571241927674187
0.2,0.025781371660982818
0.2,0.025842493491207045
0.25,0.025864410183070438
0.25,0.0252220514898671
0.25,0.02527578465975942
0.25,0.025329100983761114
0.25,0.025405293872780517
0.25,0.025477020338517967
0.25,0.025577785052025424
0.25,0.025704007579924634
0.25,0.025783528646078812
0.25,0.0258465497593356
0.25,0.025902879753100946
0.25,0.025941286784645294
0.25,0.025199458176236592
0.25,0.02526748930983342
0.25,0.025336032575964316
0.25,0.02541508609581967
0.25,0.025545280415834613
0.25,0.025577388138148343
0.25,0.02560736178007049
0.25,0.025672951528943735
0.25,0.025734500972991143
0.25,0.0257523197515572
0.25,0.02584988136148259
0.25,0.025170312353174573
0.2,0.0252112199547087
0.2,0.025356175121498473
0.2,0.02543298800124787
0.2,0.025510654449959966
0.2,0.02554888812324567
0.2,0.025560484544943265
0.2,0.02561292579822757
0.2,0.025682259106709716
0.2,0.02575286356099645
0.25,0.025811824699695105
0.25,0.025135332349473672
0.2,0.02522592802069561
0.15,0.02535342936043326
0.15,0.025405261694205556
0.15,0.025489467094599455
0.15,0.025523071504934224
0.15,0.025578158848352725
0.15,0.025636137763161378
0.15,0.025689214467831747
0.2,0.025729326600435445
0.25,0.02575293712245329
0.25,0.025104182916492378
0.2,0.025191301447902544
0.15,0.02531666806046541
0.15,0.02535085265466492
0.15,0.02543531495732305
0.15,0.02550105722111979
0.15,0.025535012203412703
0.15,0.025570210711279403
0.15,0.02563908740458939
0.2,0.02571249257704439
0.25,0.025775905792306465
0.25,0.02511854381758563
0.2,0.025185150904707503
0.15,0.025247169228731988
0.15,0.025295964880545207
0.15,0.025391624223578463
0.15,0.025484981275707835
0.15,0.025534576853607552
0.15,0.025601207271875794
0.15,0.025635593967342895
0.2,0.025698990484393676
0.25,0.02581361468972962
0.25,0.025121709769472176
0.2,0.02518472396085206
0.15,0.02523566648461095
0.15,0.025300034182498026
0.15,0.025361220767642162
0.15,0.02545982491545227
0.15,0.025531832900392838
0.15,0.02559714368641675
0.15,0.025636291501111755
0.2,0.02575368730533042
0.25,0.02581223939914322
0.25,0.025115638875043752
0.2,0.02518542513508578
0.15,0.025272338882252172
0.15,0.0253236504309898
0.15,0.025394152650520568
0.15,0.025488063109651137
0.15,0.025561012683377068
0.15,0.025612632908110555
0.15,0.025678882229338187
0.2,0.025788308464623814
0.25,0.025851082403595224
0.25,0.025135523919111037
0.2,0.025206383188437865
0.15,0.025288321073677452
0.15,0.025380594492407878
0.15,0.025413079395575754
0.15,0.025507733643349545
0.15,0.025597588861189076
0.15,0.025652465312142814
0.15,0.025714645280748738
0.2,0.025823262697520173
0.25,0.025851436637972687
0.25,0.025191245584741236
0.2,0.025253569616748014
0.15,0.025321197778303387
0.15,0.02538299656168076
0.15,0.02546225622758228
0.15,0.025548463394170492
0.15,0.025656628722111566
0.15,0.025721907872271858
0.15,0.02577083188991634
0.2,0.025848235673942344
0.25,0.025906359075978026
0.25,0.025223963174018184
0.2,0.025278041390738294
0.2,0.02536101105336359
0.2,0.025439376546190093
0.2,0.02553536824260129
0.2,0.025640149818774674
0.2,0.025716026413909104
0.2,0.02579482928029635
0.2,0.02587297636280019
0.2,0.025927518293727747
0.25,0.025982835827319528
0.25,0.025293894875334896
0.25,0.025337778569589752
0.25,0.02542694935788021
0.25,0.025496827374540617
0.25,0.02561647245523718
0.25,0.025708698682285952
0.25,0.02578947653111805
0.25,0.025889345624721734
0.25,0.025941761432482786
0.25,0.025991395281052668
0.25,0.026035439780540313
0.25,0.025165848659996534
0.25,0.025220099515396575
0.25,0.025307923378213935
0.25,0.02544407929650645
0.25,0.025550225069129212
0.25,0.025572426380026755
0.25,0.025565197445646316
0.25,0.025605717956166448
0.25,0.025664389158231916
0.25,0.025739165621720326
0.25,0.025816456030128915
0.25,0.025122900927331764
0.2,0.025196313215915245
0.2,0.02532522224835805
0.2,0.025419428464957684
0.2,0.025515779784902527
0.2,0.025570155724924836
0.2,0.02559410886109627
0.2,0.025615072315632804
0.2,0.025671834570883956
0.2,0.025762351228091077
0.25,0.025816769330584702
0.25,0.025101066200862106
0.2,0.02516332191646762
0.15,0.02528076186210006
0.15,0.025358102121964918
0.15,0.025433289705602526
0.15,0.0255267191528933
0.15,0.025551194970664725
0.15,0.02559855317250837
0.15,0.025670987929072894
0.2,0.0257726304897598
0.25,0.025836101629504102
0.25,0.025097046695711556
0.2,0.025179111205429358
0.15,0.02524190996175589
0.1,0.025310583942391537
0.1,0.02537401004449984
0.1,0.025467249491269803
0.1,0.025519254743436744
0.1,0.025596920542982685
0.15,0.025638475587927295
0.2,0.02574604518806106
0.25,0.025815375051052355
0.25,0.025092861230802413
0.2,0.025190005712330463
0.15,0.025229840751499796
0.1,0.025303444746360322
0.1,0.02538381417191367
0.1,0.025463330221181125
0.1,0.02552678085112274
0.1,0.025603917667390615
0.15,0.025654435808897966
0.2,0.025762012799954395
0.25,0.02582376005956493
0.25,0.025123552545972476
0.2,0.025180909146387237
0.15,0.02525604216317447
0.1,0.025313133991212756
0.1,0.025393285830051678
0.1,0.025463153616260756
0.1,0.025534408462297056
0.1,0.025611993171665876
0.15,0.025688864405668154
0.2,0.025810340211925867
0.25,0.025831317081852902
0.25,0.025141036206878527
0.2,0.025232089519555204
0.15,0.0252769736530718
0.1,0.02534602860585493
0.1,0.025422281929387825
0.1,0.025476682107976073
0.1,0.025595765301194714
0.1,0.02567402302123235
0.15,0.025724992010681944
0.2,0.02582099688376993
0.25,0.025885843617376104
0.25,0.025180045373951167
0.2,0.02526271510925266
0.15,0.02534945371258129
0.1,0.025378359113688197
0.1,0.025471251981163796
0.1,0.025582520897383786
0.1,0.025679837678573767
0.1,0.025739825134254976
0.15,0.025783309029027066
0.2,0.02587399409919382
0.25,0.025944459954625087
0.25,0.025235940578930374
0.2,0.02533085770285106
0.15,0.025406112471990247
0.15,0.025451097226853264
0.15,0.025572083346776565
0.15,0.025660815718986464
0.15,0.0257513677284059
0.15,0.025816041636513555
0.15,0.02586763540857933
0.2,0.025933225137322595
0.25,0.02603497308018425
0.25,0.02532620815870834
0.2,0.02541829038896168
0.2,0.025481114199742427
0.2,0.02555970408675231
0.2,0.025654111545357936
0.2,0.0257375375495819
0.2,0.02582631888575014
0.2,0.025896688594566092
0.2,0.02593707783117979
0.2,0.026023645556733102
0.25,0.02611135244046576
0.25,0.025418765648454418
0.25,0.02550858785101999
0.25,0.02556984506019748
0.25,0.02563668062944618
0.25,0.02572540148000091
0.25,0.025825900527106812
0.25,0.02588693319845321
0.25,0.02597130295622601
0.25,0.026045843571764017
0.25,0.026121128526170927
0.25,0.026205656865995935
0.25,0.025106736865160233
0.25,0.025234699952264465
0.25,0.02533770793731088
0.25,0.025445153871336956
0.25,0.025544371206156633
0.25,0.02560487979230912
0.25,0.025565570674077814
0.25,0.025633512551762373
0.25,0.025695331262313124
0.25,0.02572532621315697
0.25,0.025808554540487916
0.25,0.02506446382051097
0.2,0.02515974299874307
0.2,0.025289679127131644
0.2,0.02541106752889027
0.2,0.025480717347539646
0.2,0.025556472887026005
0.2,0.02557310128551638
0.2,0.025663727848622496
0.2,0.02568881741842815
0.2,0.025770922787585922
0.25,0.025875516098392816
0.25,0.02508891846275025
0.2,0.025113618418066315
0.15,0.025248195481709073
0.15,0.02533385932411263
0.15,0.02542624304162799
0.15,0.025508724695127792
0.15,0.025554121924901804
0.15,0.02563312025484565
0.15,0.02565609602370797
0.2,0.0257519201285588
0.25,0.025842714748540486
0.25,0.025116304759351546
0.2,0.025168833235259234
0.15,0.025240943254553335
0.1,0.025316662155619337
0.1,0.025405317447152444
0.1,0.025489877739857825
0.1,0.025562933432728165
0.1,0.02562221715128067
0.15,0.025677349257579106
0.2,0.025769163365948998
0.25,0.025856808347360732
0.25,0.02511041001872697
0.2,0.02518730948390062
0.15,0.02525486850762199
0.1,0.025324319926349505
0.05,0.025414189902437108
0.05,0.025498319694003763
0.05,0.02555751040542551
0.1,0.025620736442250065
0.15,0.025731288334430485
0.2,0.02578625936121266
0.25,0.025864650256486564
0.25,0.0251420701823866
0.2,0.025214205141525604
0.15,0.025292780805322396
0.1,0.025342884536730104
0.05,0.02542950550049141
0.05,0.02550461513067753
0.05,0.025579539035574184
0.1,0.02566765531006093
0.15,0.02575894502846492
0.2,0.02582690398225221
0.25,0.025889007490163138
0.25,0.025183928659163496
0.2,0.025266641377894684
0.15,0.02535305235758589
0.1,0.025402614703267132
0.05,0.025509421391539333
0.05,0.025576698250574202
0.05,0.025649952466693545
0.1,0.025753570147732083
0.15,0.025818431462546983
0.2,0.02589569014342205
0.25,0.02597452516671943
0.25,0.025245762687614293
0.2,0.025348756285320365
0.15,0.025419672908325787
0.1,0.025480512736150394
0.1,0.025583514783828233
0.1,0.025676778369579413
0.1,0.02575477868420106
0.1,0.025845730499289052
0.15,0.02592725145525307
0.2,0.025955562435993045
0.25,0.0260381694009681
0.25,0.025345637818903758
0.2,0.025420178680190076
0.15,0.02551134176049819
0.15,0.02560270944054104
0.15,0.025686287931124454
0.15,0.025762823600544684
0.15,0.025838931634335576
0.15,0.025916334302894143
0.15,0.025969419017460554
0.2,0.026065142853302806
0.25,0.026157851750951863
0.25,0.025434519292175613
0.2,0.025526269664949468
0.2,0.02560375352573826
0.2,0.02570006978115017
0.2,0.025770078662706836
0.2,0.025886998266521775
0.2,0.0259657271175459
0.2,0.026027965880476227
0.2,0.026104260092789412
0.2,0.026171781335865604
0.25,0.0262929259272722
0.25,0.02553639843696907
0.25,0.02560732636779828
0.25,0.025695596454694783
0.25,0.025806823748200775
0.25,0.025878818979352812
0.25,0.02597303698814541
0.25,0.026061138224996352
0.25,0.02614040149931139
0.25,0.026205416730116025
0.25,0.02632886216265229
0.25,0.026386016244996764
0.25,0.025076544262475062
0.25,0.02517414015525494
0.25,0.02534736495925154
0.25,0.025431630212165376
0.25,0.025520955538966238
0.25,0.025606138772426967
0.25,0.02560164793380157
0.25,0.02565745605968162
0.25,0.02569677053288417
0.25,0.025770472192346506
0.25,0.025833793972596872
0.25,0.0250474317174525
0.2,0.025131984913989644
0.2,0.02525122309362953
0.2,0.025359978671519682
0.2,0.025445367707453367
0.2,0.025572030877459864
0.2,0.02561176273374262
0.2,0.025662676286791343
0.2,0.025673900296915474
0.2,0.02574943834166203
0.25,0.025838246286774346
0.25,0.025071138154059227
0.2,0.025132404928431912
0.15,0.02523477338995273
0.15,0.025324648248494994
0.15,0.02543953263544382
0.15,0.025515695449311794
0.15,0.025589976123576025
0.15,0.025630653131008464
0.15,0.02569715917705777
0.2,0.025746236181232618
0.25,0.025847801142190097
0.25,0.025117712593995856
0.2,0.02515025004739116
0.15,0.025258369851366806
0.1,0.025336667712116578
0.1,0.025438856824498344
0.1,0.02553209689539609
0.1,0.025554419115189665
0.1,0.025640163091877048
0.15,0.02574379608601721
0.2,0.025782199405614357
0.25,0.02585894421448597
0.25,0.02513454434773028
0.2,0.025196296862467986
0.15,0.025274170993855375
0.1,0.02536962189725189
0.05,0.02545712342535286
0.05,0.02552321049020008
0.05,0.02557963827636327
0.1,0.025687222398706747
0.15,0.025755628232318563
0.2,0.02582588241193088
0.25,0.02591299017291612
0.25,0.025156688593126354
0.2,0.025251059958546533
0.15,0.025335596259493384
0.1,0.025418412312836945
0.05,0.02551293756424159
0.05,0.02566282801159024
0.1,0.02574675503346529
0.15,0.025812056715836952
0.2,0.025897476213056554
0.25,0.025975092026167598
0.25,0.025246626136876334
0.2,0.025373194490668896
0.15,0.025417495663565864
0.1,0.025504913755437997
0.05,0.025592945342018857
0.05,0.025691320847974083
0.05,0.025770130481747734
0.1,0.025840274274742326
0.15,0.0258949534293929
0.2,0.025962677421187838
0.25,0.02606781364965685
0.25,0.025347398116160318
0.2,0.025435629405500773
0.15,0.025512419790475204
0.1,0.02562906708897573
0.1,0.025707348428387823
0.1,0.02578002743855707
0.1,0.02585348336689475
0.1,0.025938842072390497
0.15,0.025990777560404556
0.2,0.026092984058439184
0.25,0.026227867354914353
0.25,0.025449481036622288
0.2,0.025522923385370527
0.15,0.02561968794884658
0.15,0.02569353938004336
0.15,0.02580019072261391
0.15,0.025908219330811954
0.15,0.025973223444275807
0.15,0.026022295792141114
0.15,0.02613828498157279
0.2,0.026234365521125055
0.25,0.026355609054488426
0.25,0.025532583739831347
0.2,0.025621589635981382
0.2,0.02569426134560364
0.2,0.025829378548278367
0.2,0.025909648599310983
0.2,0.026000996193246865
0.2,0.026128360498379143
0.2,0.026170425136749546
0.2,0.026283535242041176
0.2,0.026414620309633884
0.25,0.0264541612205854
0.25,0.02566010614035782
0.25,0.025749078271337905
0.25,0.025824762801965235
0.25,0.025986415594650012
0.25,0.02601856223017767
0.25,0.026144973627027116
0.25,0.026250684710680754
0.25,0.026348602123704205
0.25,0.02645482359793616
0.25,0.02650096114572168
0.25,0.026556450175112455
0.25,0.025066533964089168
0.25,0.02513079925747414
0.25,0.02530210976406057
0.25,0.025427090250575476
0.25,0.025503182483099924
0.25,0.025616068646264253
0.25,0.025670627461479748
0.25,0.025676622264014872
0.25,0.025721324998854617
0.25,0.025804794489516843
0.25,0.025853353554580173
0.25,0.02505942830147378
0.2,0.025102677700836375
0.2,0.025230679691670258
0.2,0.025370329011570922
0.2,0.02546131085352692
0.2,0.025571697162892558
0.2,0.025648191506907045
0.2,0.025634294685266144
0.2,0.025702399679277253
0.2,0.025770140931448977
0.25,0.025877581026829962
0.25,0.025087405406241783
0.2,0.02514387898234307
0.15,0.02525958591097405
0.15,0.025347847653006825
0.15,0.025446588511549243
0.15,0.025558449269188762
0.15,0.025607115208477964
0.15,0.025621276106688816
0.15,0.0257446642358034
0.2,0.025814184463435766
0.25,0.02590671924026914
0.25,0.02509798467520071
0.2,0.025145048968735678
0.15,0.025271595019746507
0.1,0.025381525011490765
0.1,0.025460852861747155
0.1,0.025543813225374308
0.1,0.025604569869524717
0.1,0.02570688832729601
0.15,0.025765863385022438
0.2,0.025844235889922303
0.25,0.02595263165728738
0.25,0.025140294006500682
0.2,0.025206697269978155
0.15,0.025320690296853653
0.1,0.025440865457442303
0.05,0.025515590205258273
0.05,0.02559304770530427
0.05,0.02566544883242532
0.1,0.025747766409931976
0.15,0.02582093250846654
0.2,0.025901714679044084
0.25,0.026000597610101883
0.25,0.025216971926451306
0.2,0.02533247694263915
0.15,0.02540181052417865
0.1,0.025507073511472824
0.05,0.02558567567329169
0.05,0.025676502855334914
0.05,0.025750793592629946
0.1,0.025848160903451402
0.15,0.025894294548105445
0.2,0.025996338216894007
0.25,0.026109110080965992
0.25,0.02532117857790213
0.2,0.025393737064889635
0.15,0.025536536488836484
0.1,0.02562952413055379
0.05,0.025709650993190277
0.05,0.025799929780809017
0.05,0.025851317847378628
0.1,0.02590765072465976
0.15,0.026031727126827622
0.2,0.026085576115154555
0.25,0.026216767094038543
0.25,0.025405536881588378
0.2,0.025485047140147293
0.15,0.02558603895072877
0.1,0.025679646825717436
0.1,0.025780445017466635
0.1,0.025891648924924696
0.1,0.025976789573154746
0.1,0.026035636412991156
0.15,0.026150422985821365
0.2,0.026234720746567963
0.25,0.0263307769452882
0.25,0.025507022240824354
0.2,0.025568560594166203
0.15,0.025667449743909485
0.15,0.025811875903362095
0.15,0.025887903755213743
0.15,0.02598377174588137
0.15,0.02607302690758833
0.15,0.026178355310226678
0.15,0.02628737838470793
0.2,0.026399396698619567
0.25,0.026487594367427918
0.25,0.02563605223197718
0.2,0.025736204176536617
0.2,0.02581138217216626
0.2,0.025911558600306174
0.2,0.026055431341421048
0.2,0.02615241605774243
0.2,0.026259885399686683
0.2,0.026339854301060076
0.2,0.026432545199812592
0.2,0.026557447458300104
0.25,0.026619369327663255
0.25,0.025756509734833136
0.25,0.02583233012238125
0.25,0.025942918984312748
0.25,0.026078187362621512
0.25,0.026195844499526104
0.25,0.02634100783755961
0.25,0.026430783570950026
0.25,0.026481907220769332
0.25,0.02658469658466173
0.25,0.02662721562910465
0.25,0.02671129739864513
0.25,0.02503424896552458
0.25,0.02511248272048959
0.25,0.025286263039691313
0.25,0.02539917246498742
0.25,0.025491667581646126
0.25,0.02562351844293105
0.25,0.025666090021981662
0.25,0.02570509349296298
0.25,0.025732538769010237
0.25,0.025828814847850507
0.25,0.02586577716558315
0.25,0.025045363155040527
0.2,0.025126143295018104
0.2,0.025266680512753235
0.2,0.0253754092935983
0.2,0.025487078222888114
0.2,0.02559241800284508
0.2,0.0256378008352832
0.2,0.025642545082413946
0.2,0.0257478571422785
0.2,0.025834118776859955
0.25,0.02590861241673319
0.25,0.02510103098051729
0.2,0.02514786715052259
0.15,0.025255011635994844
0.15,0.025359999545392392
0.15,0.02545800684369834
0.15,0.025548687193913216
0.15,0.025627966179797936
0.15,0.025699662463550564
0.15,0.02580184537190102
0.2,0.025872979235656842
0.25,0.025963319829129233
0.25,0.02511501463712922
0.2,0.02518608465836396
0.15,0.02529686838025849
0.1,0.025425751515215474
0.1,0.025498331653905755
0.1,0.02557821692751259
0.1,0.025643287139898118
0.1,0.025743651709329095
0.15,0.025876967704357004
0.2,0.025927059443167633
0.25,0.025999929923758987
0.25,0.025164932262251926
0.2,0.025282972897344068
0.15,0.025398728356846343
0.1,0.02550035292339221
0.1,0.02557858748384163
0.1,0.025658011189741443
0.1,0.025733098994798902
0.1,0.025844067451287332
0.15,0.025911605072829476
0.2,0.026007095757959633
0.25,0.02613106526685992
0.25,0.02530114678762473
0.2,0.025411301926363653
0.15,0.025506615686456017
0.1,0.02560972924533388
0.1,0.025719081890807734
0.1,0.02578830915732774
0.1,0.025869387252945613
0.1,0.025910581328195476
0.15,0.026028601563350996
0.2,0.026077742616328874
0.25,0.02621877561110827
0.25,0.025405166776260563
0.2,0.02548000884042905
0.15,0.025574897828554707
0.1,0.02572078086919814
0.1,0.0257955057814963
0.1,0.025900383645234858
0.1,0.025985470231001867
0.1,0.026042670679138125
0.15,0.026173369804396506
0.2,0.026178365084106533
0.25,0.026372126976064426
0.25,0.02547546902082473
0.2,0.02556552097718094
0.15,0.025667204622757636
0.1,0.025774282298056936
0.1,0.025913377727027734
0.1,0.025990976001635704
0.1,0.026090621052437982
0.1,0.026188421859079734
0.15,0.026297127577387468
0.2,0.026370759193893076
0.25,0.026488183518651363
0.25,0.025596795586869073
0.2,0.025708949580921826
0.15,0.025798025186087224
0.15,0.02589826830150627
0.15,0.02601633560228199
0.15,0.026108617079023847
0.15,0.02624937733414471
0.15,0.026354607287023636
0.15,0.026412885826115406
0.2,0.02653882567128746
0.25,0.02662661355655216
0.25,0.02572436645938327
0.2,0.025818642483792238
0.2,0.025896078637842143
0.2,0.026059632608792675
0.2,0.026190750256992953
0.2,0.02626965514765242
0.2,0.026387506260094527
0.2,0.026503578018122077
0.2,0.02654368591651682
0.2,0.02661772258643146
0.25,0.026735394652244285
0.25,0.02591395048413482
0.25,0.02595924420646589
0.25,0.02607865946807318
0.25,0.02622603595869913
0.25,0.02632603647914191
0.25,0.026476899175749344
0.25,0.026566001198153513
0.25,0.02661922227324319
0.25,0.026697828968946746
0.25,0.026791071945915616
0.25,0.026940091792969828
0.25,0.025035998394292384
0.25,0.02509776832558859
0.25,0.02522821245801767
0.25,0.02543443963341328
0.25,0.025536393644900547
0.25,0.025612291371553644
0.25,0.025672628236673888
0.25,0.02568514607670209
0.25,0.02575456838307145
0.25,0.02581454089682758
0.25,0.02587757981752847
0.25,0.025074818657443293
0.2,0.025135621325295582
0.2,0.0252769317868253
0.2,0.025384730800115697
0.2,0.025500356093135244
0.2,0.02558169236697697
0.2,0.02563288592146128
0.2,0.025676755445835062
0.2,0.025779758289686313
0.2,0.025852111927761507
0.25,0.02592808936973598
0.25,0.0250964767943941
0.2,0.02513121165215633
0.15,0.02528776911151054
0.15,0.025385169868415026
0.15,0.025495151939167182
0.15,0.025568699944441897
0.15,0.025654994401206877
0.15,0.025738300926375676
0.15,0.025831168377435328
0.2,0.02597058621743564
0.25,0.026024084551366365
0.25,0.025124508346661082
0.2,0.025225806960290684
0.15,0.02533323868349135
0.15,0.025449682436881435
0.15,0.02554077653050003
0.15,0.025656201396932966
0.15,0.025721780479683144
0.15,0.025822848832683595
0.15,0.02589623896028375
0.2,0.02605146927820441
0.25,0.026078204510869528
0.25,0.025227117766365614
0.2,0.025351804579736528
0.15,0.02547362815735067
0.15,0.025589485350928434
0.15,0.025691462661332286
0.15,0.025762848028980212
0.15,0.025830406390340798
0.15,0.025940456115138576
0.15,0.026046276313856018
0.2,0.026115008193589594
0.25,0.026187753237870676
0.25,0.02537783119242253
0.2,0.025443013262207055
0.15,0.025568867537673762
0.15,0.025716737396507993
0.15,0.025804133505245956
0.15,0.025893185503224298
0.15,0.025972348409913165
0.15,0.02603681642220389
0.15,0.02614955035549535
0.2,0.026211172035735086
0.25,0.026317548475546147
0.25,0.025481741045427
0.2,0.025555187324816382
0.15,0.025663181525781665
0.15,0.025760290378381904
0.15,0.025890708587888434
0.15,0.025977109980549095
0.15,0.026105473475813216
0.15,0.026148599118447757
0.15,0.02628643303992849
0.2,0.026357953854224413
0.25,0.02644358387764008
0.25,0.02557011925765864
0.2,0.02567223680617013
0.15,0.025775881249144712
0.15,0.025898286113514808
0.15,0.026018277182552972
0.15,0.02610547893906474
0.15,0.02623599103982426
0.15,0.026334775150016095
0.15,0.026392621739023632
0.2,0.026506083682578632
0.25,0.02659816435888378
0.25,0.025721664354264442
0.2,0.02580651277510428
0.15,0.025900489395171755
0.15,0.02600773721863838
0.15,0.026147602832031203
0.15,0.02625106103590149
0.15,0.02636212020668655
0.15,0.02646723826632421
0.15,0.026520320739628612
0.2,0.02663324236134076
0.25,0.026736358423430168
0.25,0.025844048750427624
0.2,0.02596811129132178
0.2,0.0260528772727266
0.2,0.026168603788431537
0.2,0.02628921222760031
0.2,0.026406882323531066
0.2,0.026510968218392907
0.2,0.0265683935650924
0.2,0.02665440936639608
0.2,0.026750552217403266
0.25,0.026882737075132633
0.25,0.026050485011184465
0.25,0.026182094804507446
0.25,0.026215816651600186
0.25,0.026299949246555522
0.25,0.02645327320685861
0.25,0.02659126371899675
0.25,0.026662783215470044
0.25,0.02680652770466621
0.25,0.02686015990430298
0.25,0.026877920081275115
0.25,0.027074453502600727
0.25,0.025027757047060215
0.25,0.02512686649698567
0.25,0.025234652961846855
0.25,0.0254221839402453
0.25,0.02553572086112586
0.25,0.025619851042967743
0.25,0.0256641053724347
0.25,0.025682497270841452
0.25,0.025774909151204208
0.25,0.025789055019576828
0.25,0.02595656198988351
0.25,0.025061720427609502
0.2,0.025143324144101812
0.2,0.02527948954887057
0.2,0.02538886222893885
0.2,0.025485510058927276
0.2,0.025600383701874608
0.2,0.025666287694191627
0.2,0.025700224930526462
0.2,0.0258135527007443
0.2,0.02590520223035929
0.25,0.026011876226933038
0.25,0.025156496442448602
0.2,0.02517869666860589
0.2,0.02528956002377361
0.2,0.02542821196503673
0.2,0.025510753341400298
0.2,0.025623137163044558
0.2,0.025702546308403584
0.2,0.025777270153137573
0.2,0.025860680382269238
0.2,0.02598657609263387
0.25,0.026103293147837277
0.25,0.02514957276053899
0.2,0.02526893092122939
0.2,0.02539746523837657
0.2,0.025521834338027048
0.2,0.025643301381930685
0.2,0.025698762641190642
0.2,0.025791758865028623
0.2,0.025891009642184284
0.2,0.02600074468546981
0.2,0.026080655985784466
0.25,0.02620085076081383
0.25,0.025259723133190085
0.2,0.025397201023170616
0.2,0.025516878711916543
0.2,0.025662069297792377
0.2,0.025747057669717077
0.2,0.02584229591650138
0.2,0.025935883593972725
0.2,0.02604248794534192
0.2,0.026143821120329886
0.2,0.026207613959426314
0.25,0.026318546936005438
0.25,0.02540506672470303
0.2,0.025529295428974613
0.2,0.02564276359371547
0.2,0.0257838789043647
0.2,0.025863506802191565
0.2,0.025948818954483765
0.2,0.02604059462165234
0.2,0.026166755483490435
0.2,0.02623979614451824
0.2,0.026342518467357193
0.25,0.026395543173762536
0.25,0.025515520967327544
0.2,0.025613923733412057
0.2,0.025745280180777576
0.2,0.02583757484359526
0.2,0.02598043006000723
0.2,0.02611631484925301
0.2,0.02616103959184149
0.2,0.02633997774036921
0.2,0.02639586831681457
0.2,0.026469048785720987
0.25,0.026544546111556058
0.25,0.025669686922545766
0.2,0.025793780728973936
0.2,0.025890798581913
0.2,0.025987585391563154
0.2,0.02613122900806809
0.2,0.026206117917834844
0.2,0.02633509337861571
0.2,0.026455313018776395
0.2,0.026506276863079714
0.2,0.02658872291359174
0.25,0.02669659008652521
0.25,0.025794150074380514
0.2,0.025908840963945853
0.2,0.02604410056994197
0.2,0.026108183807574292
0.2,0.02624943967261555
0.2,0.026360136801929532
0.2,0.026440803127371265
0.2,0.026532326670573526
0.2,0.02663732193829599
0.2,0.026740720776840733
0.25,0.026872865211693873
0.25,0.025947166153214844
0.2,0.026041060406726765
0.2,0.026151049174681532
0.2,0.026281324323814866
0.2,0.026389160470741153
0.2,0.026545138171350104
0.2,0.02664190449615945
0.2,0.026695237549091852
0.2,0.026813506793050404
0.2,0.026869178086133937
0.25,0.02697492927492695
0.25,0.026166523411400768
0.25,0.026245528275504495
0.25,0.02632526081293041
0.25,0.026467858973377983
0.25,0.026586377408871167
0.25,0.02670508201331293
0.25,0.026787432664050356
0.25,0.02693307384751209
0.25,0.02698982252827509
0.25,0.027040812211970976
0.25,0.027176086783226958
0.25,0.025044186670657463
0.25,0.025126395775513042
0.25,0.025265875298362085
0.25,0.02541130580184807
0.25,0.025536796674850044
0.25,0.025670811526095877
0.25,0.025690003140136183
0.25,0.025743048439258308
0.25,0.025793803739052715
0.25,0.025854374581519887
0.25,0.025950844136688668
0.25,0.025060701545799
0.25,0.02512580156467749
0.25,0.02527369619576757
0.25,0.02540994143904707
0.25,0.025491247323184155
0.25,0.025588625358501146
0.25,0.025692659889246166
0.25,0.025764035660998816
0.25,0.02583386819178116
0.25,0.02590180192607469
0.25,0.02601283500965879
0.25,0.025095417761496517
0.25,0.025215660741855602
0.25,0.025309578952751925
0.25,0.025459474539708177
0.25,0.025550514150766167
0.25,0.025661942161785
0.25,0.025746108804799776
0.25,0.02580099952101852
0.25,0.02592699002948781
0.25,0.026013581826722757
0.25,0.026118201657313073
0.25,0.02521029839187464
0.25,0.025319121917888793
0.25,0.025426071996855648
0.25,0.025574364590871448
0.25,0.02569291985372846
0.25,0.025760542013656212
0.25,0.025898543998648566
0.25,0.02598748079379138
0.25,0.026080662480895123
0.25,0.02615556554363537
0.25,0.0262480824215906
0.25,0.025328927298037405
0.25,0.025443968198575327
0.25,0.02558544343100748
0.25,0.025739182423266845
0.25,0.025820384624474856
0.25,0.02594166723578174
0.25,0.02600509640494719
0.25,0.026102742430625422
0.25,0.026184084307456165
0.25,0.026296160724573765
0.25,0.0264338246757304
0.25,0.025488739810037266
0.25,0.025595653467555515
0.25,0.02570032280826916
0.25,0.025833953578612016
0.25,0.02596544221504142
0.25,0.02607219759730637
0.25,0.02611985441563734
0.25,0.026247104064092423
0.25,0.02636801352347196
0.25,0.026425402902873915
0.25,0.026542447367696814
0.25,0.025565428762186534
0.25,0.025703107404549903
0.25,0.025808942469722804
0.25,0.025910967397781728
0.25,0.02607889012831517
0.25,0.02615366789320709
0.25,0.026261499114586095
0.25,0.026412264964395017
0.25,0.026505058625521567
0.25,0.026550779427539518
0.25,0.026654272893595142
0.25,0.025747553403721483
0.25,0.02586582220537522
0.25,0.02599065901889322
0.25,0.026079400637138234
0.25,0.02619481872161392
0.25,0.02630244989539115
0.25,0.026451505181093328
0.25,0.026541862085827227
0.25,0.026597673700332475
0.25,0.026674402881318834
0.25,0.026806378440791936
0.25,0.025871190360778007
0.25,0.025995844130726056
0.25,0.026090432999968546
0.25,0.026215327911872997
0.25,0.026348215577879718
0.25,0.026490954176197748
0.25,0.026544101344159122
0.25,0.026674063246225187
0.25,0.026775219141865102
0.25,0.026820801238416486
0.25,0.02692678391528607
0.25,0.0260427061540957
0.25,0.026135149032771608
0.25,0.026219183663385916
0.25,0.02639000158227768
0.25,0.02650377986345244
0.25,0.026633309071395113
0.25,0.026731270512094004
0.25,0.026852862493640085
0.25,0.026951792358314745
0.25,0.026984624648847606
0.25,0.027068430796191853
0.25,0.02622971220373256
0.25,0.026337022206828226
0.25,0.02644837250184153
0.25,0.026546984308611243
0.25,0.026677653299980158
0.25,0.026810162328571266
0.25,0.027043389382032313
0.25,0.027110176948724297
0.25,0.027066141360783513
0.25,0.0271963702149207
0.25,0.02728235407829466


==> csv/sinusoidal_controllers_deepc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168324802796748,0.0104026237786143,67426.5490681246
0.336595921383574,0.0107386053652806,67501.6230820094
0.505122289542996,0.0110852633143188,67924.3516303974
0.67337958331869,0.0112448373395866,68636.1620143038
0.841598023182915,0.0112132004041125,69775.0504362386
1.01063591873051,0.0109894338455294,71240.8538148185
1.17852026115594,0.0107688144602753,72804.5109737372
1.3466235169046,0.0104816722878998,74281.8488112967
1.51471711461072,0.0101526548081485,75569.3313776622
1.68368191268153,0.00982376395468538,76602.2746088981
1.85217265617989,0.00951101959453585,77390.2857042347
2.01982976430378,0.00921520301305841,77968.1008875383
2.18751668415739,0.00891047118953962,78371.9310503556
2.35599453643885,0.00859334843927165,78651.9044890089
2.52466533041463,0.00831229251008838,78858.866261296
2.69315818280263,0.00801569898459254,79007.1601615491
2.86117369188214,0.007755483390188,79102.4028688091
3.03092684881213,0.00747048498690871,79107.0959342541
3.19802102508453,0.00722213784972192,78996.6196084773
3.36595932102498,0.00700802896712989,78736.0141513608
3.53747336856896,0.00679948523353487,78305.7554316577
3.70572065270418,0.00673408304339562,77701.3163835089
3.87468307407157,0.00673701585512799,76820.1516518414
4.04101426352433,0.00673212985667936,75660.7214786466
4.2056820736791,0.00671879801779174,74261.5645933234
4.37997025425191,0.00663310709361185,72573.1311620845
4.5433694537591,0.00665187644489562,70858.3281829157
4.71338727575178,0.00678824620799313,68945.785938593
4.88581574021438,0.00694524737602942,66929.3198193305
5.0526548434354,0.00713790071229994,64971.5001580075
5.22070941574507,0.00739267521708177,63032.6145527054
5.39113332977085,0.00774715789529954,61143.4245897646
5.54939653922598,0.00815729411803284,59496.1831407231
5.72028231944534,0.00860159770904647,57869.3286316331
5.89404110677962,0.00905939005904959,56408.3617411953
6.06495201631276,0.00952365963336965,55168.9951648921
6.22969766982411,0.00996225644600785,54155.0448095642
6.39510768704253,0.0103359021991141,53293.9171298379
6.56387109032486,0.0106654868883291,52544.0884743402
6.73761703153779,0.0109645460920342,51861.4061374053
6.90182196626243,0.0112221876692803,51267.3927829299
7.0682032974248,0.011453246768841,50703.492579864
7.24037124008731,0.0116383972014276,50173.8672261552
7.4135450038408,0.0117956611535953,49739.1130247803
7.57291599955393,0.0118666010778523,49505.3023697084
7.74406380770967,0.0119145070236724,49506.1331021377
7.91731153579812,0.0119417514729079,49781.7264045113
8.07182641839061,0.011894772247983,50224.8745346491
8.25643963245981,0.0117940979007866,50895.3459144386
8.41035196145065,0.011681070186636,51506.8930174382
8.57977306538885,0.0114967508989949,52213.5696728667
8.75065956550339,0.011265822999016,52957.2762750269
8.92516125559963,0.0110008130795239,53759.1916780427
9.09134113997214,0.0107334917363468,54591.9096756887
9.26392373872261,0.0104277241396777,55554.1347894531
9.43261961580334,0.0101030819565375,56598.9821334313
9.59962444303672,0.00976584628001775,57727.3328146115
9.7662490004156,0.00941148512842824,58944.194585813
9.9369613071698,0.00909843719347748,60252.6758095515
10.1064299658553,0.00882638130975366,61588.8595372153
10.2672993549992,0.00855823901530964,62894.0794870122
10.4319524916377,0.00832890886616893,64243.978856696
10.6014552962909,0.00812531989450894,65629.5278361092
10.7739795042001,0.00794896122515058,67023.8853190423
10.9370036672089,0.00778115495827196,68326.440441477
11.1043485334108,0.00762138250089699,69641.7556265863
11.2836987950661,0.00747358795371511,71020.9991188207
11.4468762617653,0.0073073732156015,72259.8657429526
11.6135835241514,0.00718600985475171,73490.1997715733
11.7854424318996,0.00711689239047094,74701.5699511469
11.9483385811366,0.00709931352616059,75775.9014326835
12.1276084022439,0.00714230727051466,76844.006450042
12.2919288226329,0.0072438927252193,77687.4922655523
12.4540838716475,0.00738612346181374,78369.1263228892
12.6297540466383,0.00755213351981934,78918.0986960165
12.7951770455038,0.00774055108331615,79234.6327395521
12.9568497360575,0.00795163166229441,79352.8314459732
13.1289144549617,0.00819677014760872,79280.0348102641
13.3057841527083,0.00846926621104717,79010.2097526482
13.4695253799652,0.00873319746441213,78612.7245397197
13.6411427246811,0.00901000505676005,78060.5681626554
13.8097628247076,0.00929124538300411,77386.2840996624
13.9789173353508,0.00957498558943967,76579.6491281267
14.136623509036,0.00984210672582378,75700.3571134119
14.3066482600481,0.0101135019700928,74616.230192652
14.4802216123856,0.0104000541058535,73359.8575177874
14.6495934888073,0.0106569199902714,72022.409357154
14.8082145803426,0.0108812986881249,70710.2149094601
14.9819291494402,0.0110533445134992,69253.7562544755
15.1484716791627,0.0111414169106985,67880.4141191791
15.3217498112045,0.0112102357871817,66492.458376753
15.4828111392914,0.0112797559662221,65245.4497438677
15.6639782161201,0.0113438226176492,63889.1462422888
15.8213923531657,0.0113803288469815,62738.5041260621
16,0.0114173252792267,61459.2799988665
16.163093046981,0.0114101498989277,60350.248426248
16.3333333333333,0.0113882298607104,59284.4949434953
16.5,0.011359946996114,58366.2257073971
16.6666666666667,0.011307417783461,57614.2852764095


==> csv/sinusoidal_controllers_pi.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168295803210712,0.00969419939209782,67516.697415284
0.336669721172409,0.0100082579306586,67227.0482915107
0.504860545001502,0.0102274152399305,66932.9301948029
0.673388953220128,0.0103761366939728,66670.6151467266
0.842080555058035,0.0104683492380095,66466.1051630376
1.01037322660286,0.0105132187908733,66335.8042231775
1.17816009463525,0.0105172152333933,66286.5136486139
1.34657163156217,0.0104848326287161,66319.0635311546
1.51558185823181,0.0104196359525677,66431.3245527001
1.68323048674553,0.0103248577566862,66615.5966862885
1.85081629487517,0.0102023629467336,66865.2198391852
2.02074166402402,0.0100533999152859,67177.5857702816
2.18868705006513,0.0098805371711242,67536.2187858735
2.3562090006989,0.00968499534668667,67935.7420238552
2.52422378620825,0.00946846410994332,68371.060068216
2.69378796194834,0.00923324500019613,68838.5186472449
2.86175766156681,0.0089830676767284,69321.4292715336
3.03047369790034,0.00872204329541108,69819.9960362533
3.19902191402507,0.00845612437721227,70324.1656230175
3.36687762484329,0.00819268390928029,70824.8139820216
3.53592107523863,0.00794039671069024,71320.300542531
3.70386122533393,0.00770903721066381,71795.103046454
3.87008564035879,0.0075083893602578,72239.6128212461
4.04184471566899,0.00734753281775807,72664.9892223975
4.20690077012366,0.00723319650985863,73030.9610841607
4.37392873780449,0.00716979763592623,73352.2835293221
4.54807076974269,0.00715884920140661,73626.7553501332
4.71004226518848,0.00719739702977603,73819.3885463875
4.88583015215086,0.00728322776377709,73952.9956289771
5.04660319558635,0.00740861132965192,74000.9093177608
5.22246388726472,0.00757006250557705,73963.2112100193
5.38483796410359,0.00775853137863961,73840.2711112001
5.55165090791944,0.00796972597887788,73618.4695866291
5.72796550310777,0.00819864619821563,73272.5776873389
5.89201233832185,0.00843744417922025,72845.8994037025
6.05661693715457,0.00868289217477012,72313.7412615128
6.22896218066625,0.00893169029578099,71645.378155842
6.40166399854954,0.00917918539005992,70866.9299404972
6.56297180876981,0.0094206549205166,70049.0488624331
6.7363783270958,0.00965633834697859,69081.8845481296
6.90024479171392,0.00988116332171642,68098.0522537383
7.07199144592224,0.0100954019694101,67009.6867131987
7.2371768075036,0.0102955726218443,65925.1514136335
7.40289106693526,0.0104811821010173,64817.8457297536
7.57101949906639,0.0106512642464808,63693.4209258792
7.74392817485862,0.0108050469520736,62555.9468035702
7.91298888681614,0.0109403004919242,61481.3023438529
8.08060708107621,0.0110562846938549,60469.6566676927
8.25371745604688,0.0111528659057692,59497.5375599588
8.42055037581514,0.0112272848012101,58644.186366395
8.57620175911959,0.0112777808611279,57932.1252618222
8.75917470679246,0.0113079960227567,57209.0699488654
8.91486201190371,0.0113098210564451,56697.5615247519
9.09539206444064,0.0112879383788855,56228.7909537059
9.26258513795249,0.0112367169559347,55917.0478316102
9.42283051793885,0.0111557279024001,55729.6267665455
9.59459293882162,0.0110450712966767,55647.9072410105
9.75907764826246,0.0109021613301815,55683.4797822889
9.9380448706313,0.0107271859633358,55842.3829586055
10.1063908718129,0.0105184206232723,56102.4352216992
10.2673147097474,0.010276376680814,56445.4353628177
10.4359736936739,0.0100026110581802,56894.439310156
10.6052721112099,0.00969946502530341,57429.6501860969
10.770655747413,0.00937135793215274,58025.8674764669
10.9450645556786,0.00902540363422892,58719.4010724363
11.108565725246,0.0086709298425016,59423.1667642379
11.2831867773612,0.00832070131520166,60213.9950142525
11.4445756067827,0.00798878404815933,60974.81878083
11.6181623148779,0.00769098614876631,61806.3434185054
11.7795537484358,0.00744096235153397,62586.4354438557
11.9578805019892,0.00725024414224194,63440.713163457
12.1171949110994,0.00712415575887561,64195.4313772182
12.2814270419597,0.00706400964747359,64957.3193290842
12.4518513324306,0.00706602321663639,65728.5216905926
12.6259230753227,0.00712326972888936,66493.6979945078
12.7979775067258,0.00722743118110386,67223.8991407079
12.9575909309655,0.00737028622999395,67871.7315461541
13.1241371208527,0.00754389919455773,68514.3507313941
13.3052319498526,0.00774047043447084,69168.430243554
13.468767202712,0.00795482601708808,69703.7827590436
13.6391500834856,0.00818006273108663,70202.4493319273
13.8114120700038,0.00841102921212172,70635.4944376279
13.9705469274282,0.00864511258057831,70960.7722338414
14.1408819055203,0.0088750596368076,71232.2064422737
14.3122036539211,0.00909852289720293,71418.3078645247
14.476092606763,0.00931450997004612,71510.985475958
14.644021117148,0.00951839187026499,71524.1996584625
14.815924648857,0.00970824008465116,71454.8338784746
14.9849931222318,0.00988466888842927,71307.2352343352
15.1524010262983,0.0100467557938765,71089.4125489032
15.3185838724829,0.0101940631337659,70808.8339452283
15.4908650722125,0.0103245008726258,70458.7734552818
15.656240526305,0.0104418394295249,70069.1610955897
15.8244047135512,0.0105436909604219,69627.5953255397
15.9920395640816,0.0106312487014884,69146.7622652013
16.1605351116645,0.0107044951369157,68628.1273291345
16.3333333333333,0.0107631981772764,68064.9812134019
16.5,0.0108090153140639,67495.2982745327
16.6666666666667,0.0108406706041038,66904.8750998164


==> csv/sinusoidal_controllers_ref.csv <==
t,yl,yg
0,0.0118581789730288,64315.8342960066
0.166666666666667,0.0118359896531142,65813.335545709
0.333333333333333,0.0117698155861052,67295.8742579325
0.5,0.011660831458036,68748.6373959267
0.666666666666667,0.0115109718958533,70157.1094306363
0.833333333333333,0.0113228971249711,71507.2173750696
1,0.0110999457463967,72785.4713969321
1.16666666666667,0.0108460754717016,73979.0996045719
1.33333333333333,0.0105657928678795,75076.1756594994
1.5,0.0102640733592205,76065.7379404188
1.66666666666667,0.00994627290628625,76937.899068125
1.83333333333333,0.00961803292981216,77683.9446969281
2,0.00928518016727556,78296.420585515
2.16666666666667,0.00895362323982235,78769.2070772645
2.33333333333333,0.00862924776563905,79097.5802458335
2.5,0.00831781188166092,79278.2590950674
2.66666666666667,0.00802484402825795,79309.4383416292
2.83333333333333,0.00775554481136919,79190.8064527936
3,0.00751469468417567,78923.5487591795
3.16666666666667,0.0073065690870964,78510.3356113178
3.33333333333333,0.00713486255249618,77955.2956983918
3.5,0.00700262312135714,77263.9747957397
3.66666666666667,0.00691219823611356,76443.2803533004
3.83333333333333,0.00686519307013098,75501.4124786574
4,0.0068624420335419,74447.7820042738
4.16666666666667,0.00690399396125108,73292.9164575659
4.33333333333333,0.00698911124604493,72048.3548733285
4.5,0.00711628293219341,70726.532499514
4.66666666666667,0.0072832515371141,69340.6565483452
4.83333333333333,0.00748705312497478,67904.5742342163
5,0.00772406992086975,66432.6344169046
5.16666666666667,0.00799009453159162,64939.5442325059
5.33333333333333,0.00828040463298641,63440.2221445929
5.5,0.00858984679808273,61949.6488838579
5.66666666666667,0.00891292797792346,60482.7177656041
5.83333333333333,0.00924391301118233,59054.0858806623
6,0.0095769264316274,57678.0276465838
6.16666666666667,0.00990605676620099,56368.2921823792
6.33333333333333,0.0102254614722732,55137.9659318658
6.5,0.0105294706512797,53999.341908247
6.66666666666667,0.0108126876976767,52963.7968663877
6.83333333333333,0.0110700850965459,52041.6776300404
7,0.0112970936693044,51242.1977098028
7.16666666666667,0.0114896836832767,50573.3452447648
7.33333333333333,0.011644436385317,50041.8031876638
7.5,0.0117586046896547,49652.8825310301
7.66666666666667,0.0118301619426665,49410.4692415046
7.83333333333333,0.011857837898929,49316.9854325451
8,0.0118411412699243,49373.365163469
8.16666666666667,0.0117803684451263,49579.0451066416
8.5,0.0115316726989033,50428.6140610906
8.66666666666667,0.0113481644890579,51064.0144602043
8.83333333333333,0.0111293311390201,51831.8226626481
9,0.0108790572593594,52724.3669826668
9.16666666666667,0.0106017855758216,53732.7294124507
9.33333333333333,0.010302438064478,54846.8347279218
9.5,0.00998632857948442,56055.551157042
9.66666666666667,0.00965906852443341,57346.8016048002
9.83333333333333,0.00932646724177036,58707.684323553
10,0.00899442888850725,60124.6018230227
10.1666666666667,0.00866884762883966,61583.3967319251
10.3333333333333,0.00835550300415073,63069.4932537441
10.5,0.00805995733773707,64568.0428032718
10.6666666666667,0.00778745699547179,66064.072368764
10.8333333333333,0.00754283925517197,67542.6341173238
11,0.00733044643787464,68988.9547487072
11.1666666666667,0.00715404882531626,70388.5831052556
11.3333333333333,0.0070167777319426,71727.5345630857
11.5,0.00692106991951837,72992.4307618296
11.6666666666667,0.00686862434105814,74170.6332767884
11.8333333333333,0.00686037198193674,75250.3698978947
12,0.00689645933354346,76220.8522537439
12.1666666666667,0.00697624579284656,77072.383605435
12.3333333333333,0.00709831503402978,77796.455733181
12.5,0.00726050015033765,78385.8339476277
12.6666666666667,0.00745992211982525,78834.6293764789
12.8333333333333,0.00769304091218944,79138.3578041616
13,0.00795571832946071,79293.9844766257
13.1666666666667,0.00824329146504214,79299.9544236032
13.3333333333333,0.00855065547709033,79156.2079953573
13.5,0.00887235420689044,78864.1814586829
13.6666666666667,0.00920267703361716,78426.7926462032
13.8333333333333,0.00953576024616862,77848.411802351
14,0.00986569113257566,77134.8179173308
14.1666666666667,0.0101866129392477,76293.1409853589
14.3333333333333,0.0104928288368762,75331.7907641183
14.5,0.0107789030474487,74260.3727472393
14.6666666666667,0.0110397573372232,73089.592189383
14.8333333333333,0.01127076116277,71831.1471428748
15,0.01146781386986,70497.6115746329
15.1666666666667,0.0116274174860471,69102.3097312469
15.3333333333333,0.0117467388147719,67659.1830075103
15.5,0.0118236597287259,66182.6506486125
15.6666666666667,0.0118568147696949,64687.4656778069
15.8333333333333,0.0118456153874301,63188.5674890794
16,0.0117902603872724,61700.9325776619
16.1666666666667,0.0116917324010675,60239.4248998424
16.3333333333333,0.0115517804440206,58818.6473572277
16.5,0.0113728888671299,57452.7958893768
16.6666666666667,0.011158233256339,56155.517632666


==> csv/sinusoidal_controllers_slmpc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168333750352995,0.0106485350160558,67377.407084972
0.336699403610926,0.0109945862108575,67408.277816681
0.504929393662326,0.0111133264016393,67930.8888715727
0.673797135560219,0.0110830773239177,68860.5100832768
0.841133263442337,0.0109540211856165,70043.5333853249
1.01037039623766,0.0107550247817137,71368.4457340313
1.17881903053822,0.0105086759736543,72704.5656373882
1.34627235706345,0.010229720699145,73970.6207125896
1.51517424425009,0.00992764431210826,75133.8965715841
1.68312169239593,0.00961281256827872,76146.406745923
1.85131916370501,0.00929210676284361,77001.6815563001
2.02002058990879,0.00897225989015241,77694.1952858172
2.18784945630162,0.00865987607514369,78217.3630262781
2.35717728776426,0.00836009157428091,78580.4298590458
2.52511502796261,0.00807873874420047,78778.0821970781
2.69355760665207,0.00782034403129758,78817.3666756824
2.86287631736624,0.00758939604237704,78699.1966305981
3.03065950314237,0.00738964757868872,78428.2397339441
3.19930671432438,0.00722451475958165,78005.9140598775
3.36496226262905,0.00709605986431228,77448.0586454102
3.53382734301274,0.00700744624076152,76740.6165598096
3.70269027878418,0.00695961332048911,75899.3002452078
3.87356640879615,0.0069539837022955,74920.7229516245
4.03567790740893,0.00698709433054707,73883.1892374337
4.20679429085816,0.0070644244552742,72685.255517588
4.37781150345178,0.00718190017008923,71395.2455558998
4.54361803465412,0.00733531078696634,70070.0568361444
4.71159380134166,0.00752528288348886,68666.7677715188
4.88122973113611,0.0077486099088326,67202.3410170423
5.04568222228469,0.00799793982928234,65752.3322511315
5.22417680947373,0.00827938726727179,64158.8534651794
5.38187572179579,0.00856885803973082,62750.8238426556
5.55911111727358,0.00888366092963487,61179.2587467413
5.72107530005514,0.00919866611255863,59770.2672315276
5.88924673780217,0.00952023366657897,58346.695359696
6.05775897280126,0.00983920207944647,56974.990406115
6.22421521467768,0.0101486361275089,55687.5205454265
6.39337351821441,0.0104451209621903,54460.818904794
6.56678789619029,0.0107233842953054,53302.2232525113
6.73901631103111,0.0109760549927703,52263.8055701862
6.90040810972504,0.0111966703033468,51402.6152586896
7.07614596521621,0.011387278491398,50597.7382167165
7.2466258286435,0.0115399785796536,49958.3419839998
7.4034308862447,0.011652839434329,49499.2952974597
7.5686090692459,0.0117257366485428,49154.4077844204
7.74997668431695,0.0117555265046046,48943.6855999881
7.90828277822636,0.011744044226614,48905.7184176568
8.07535274879602,0.0116896260036491,49013.5885796868
8.24615226456165,0.0115932467009948,49279.7587882168
8.41281239857614,0.0114579976625155,49688.7869956056
8.59119298450205,0.0112830347206701,50284.6023828058
8.75898381072605,0.0110763035756563,50988.6971592495
8.91894318178,0.0108412693086947,51782.9572559703
9.09027364243066,0.0105773540072894,52756.8503843938
9.25611359846188,0.0102934671636767,53812.1810765407
9.43043078927883,0.00999108408340188,55027.7469188202
9.59948767591588,0.00967918970203484,56299.3181196735
9.76248453701436,0.00936355553124419,57599.5542118917
9.93330044402341,0.00904631464533813,59024.6040514327
10.0988934003989,0.00873645502911411,60454.8034865334
10.2701311675507,0.00843687241496435,61967.4474950726
10.4337393204764,0.00815604505831477,63432.033370863
10.6074454820776,0.00789490039312044,64989.1153649188
10.7705077710712,0.00766261816450763,66440.713897666
10.9485851138186,0.00745780104677182,67994.5871442875
11.1060664425521,0.00729119261783508,69331.2008858157
11.2779515815001,0.00715865106227212,70730.9429250694
11.4435842000861,0.00706639178103669,72009.1804161763
11.6241987777699,0.00701216902486332,73307.7177101622
11.7783830425014,0.00700390312382944,74325.5970901563
11.9587368122252,0.00703288069969019,75398.6154486429
12.124420434509,0.00710518684449157,76260.1082886753
12.2837797726788,0.00721804994266116,76967.6988220886
12.4519155003293,0.00736719733317937,77581.3892220063
12.6222565217829,0.00755099010831103,78058.0168456274
12.7997267109542,0.00776540672662304,78397.2479118318
12.9594544774171,0.0080102587482197,78556.2894426494
13.1353972880654,0.00827605404941133,78582.2917335027
13.2953531128138,0.00856290845688226,78459.8642819134
13.4675138640459,0.00886109293679766,78185.8169864701
13.6368452038518,0.00916752003410861,77769.0970632327
13.8041818168586,0.00947663529261111,77217.821147318
13.96839393189,0.00978318528272599,76546.4624355273
14.1368725692923,0.0100803352488979,75733.1660943035
14.3135719392714,0.0103622111721749,74754.3056964516
14.4807913427103,0.0106273455919811,73710.8322914712
14.6405822620766,0.0108705349489131,72616.7729131311
14.8193595096646,0.0110843071459589,71300.1884024774
14.9842452373876,0.0112695816241163,69999.0752007376
15.1570577939638,0.0114216908536954,68563.7315991738
15.3149872634161,0.0115384811841185,67195.2079218772
15.4924251082889,0.0116206369104657,65613.782037876
15.6584638425607,0.0116652609110678,64108.7141552324
15.8200537411174,0.0116724752523391,62647.6102967704
16,0.0116510175645364,61063.0976424788
16.1633784045937,0.0115930799481206,59715.2770555673
16.3302920202651,0.0115107260383125,58480.6304863949
16.5,0.0114140784209708,57427.03312065
16.6666666666667,0.0113188805510964,56628.0325406424


==> csv/sinusoidal_decoupled.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.168358897866946,0.00943659155290542,67627.3965934059
0.336614988198487,0.00979205042413165,67759.9561456598
0.505015873379124,0.0102308463380507,68158.9585128343
0.673451517632993,0.0105575120809514,68735.9096976074
0.841796532119254,0.0107045603383474,69451.6617501828
1.01072649836301,0.0106064763922883,70253.4023563011
1.17771505596551,0.0104723636155984,71099.9929151376
1.347175334937,0.0102145726379559,71950.1373365248
1.51509304771569,0.00985522445592081,72771.5560762985
1.6834867660302,0.00952076469463995,73523.5110847373
1.85252116450193,0.00917723887553442,74155.9068278877
2.02028818319254,0.0087636730701278,74681.4437407338
2.1878299820756,0.00839330849395496,75130.4226519164
2.35703326659877,0.00807897963674733,75491.3271831197
2.5257553721539,0.00786391337271101,75746.6433248011
2.6927336758544,0.00751649075548896,75898.7494803879
2.86035326654566,0.00742307278247592,75975.8511984276
3.03193025317244,0.0071899766106732,75929.0084150978
3.20065977911729,0.00714827098259993,75827.4306234727
3.36545189807158,0.00695973848054095,75664.6604401174
3.53255911299546,0.00698910535847043,75487.6667241755
3.70557913900932,0.0071033425339843,75156.7767911412
3.86847374396316,0.0071096804137158,74601.4269307213
4.03847634193552,0.00718985967015878,73718.8382657828
4.20666917552522,0.00741616537369846,72515.8417001431
4.37635845476481,0.00759957068379521,70999.7818763625
4.54292716222604,0.00782777435656393,69265.6578217078
4.71486813684599,0.00815939307487166,67196.2210784194
4.88144161122128,0.00847924512185443,64929.4855978974
5.04816810770913,0.00872307137980648,62529.7155642396
5.21408880043369,0.0089915448414188,60194.5046679174
5.38917865598813,0.00909250851617967,57971.126956032
5.55180660914771,0.00909094932444802,56296.1672806549
5.72484452004322,0.00916479009773623,54990.5424029562
5.88846655626276,0.00931343058495204,54158.2461525506
6.05898439282567,0.00939157592223463,53669.7046279694
6.22957817146259,0.0097110248746594,53497.0600420359
6.39833278723249,0.0101127298798327,53525.0518855841
6.56517537066115,0.0104654653665328,53643.6712790099
6.73734919052412,0.01089262385078,53706.602414333
6.9018242262876,0.0113210648963824,53599.7329814328
7.07420176645112,0.0115822335006585,53329.9745698469
7.23540886573252,0.0117736123895879,52976.6469855405
7.40553314370756,0.0119384931474601,52518.2759444626
7.57099754703928,0.0120219848012316,52012.6744180096
7.74683762137362,0.0120817931655153,51426.1686206705
7.91594640560395,0.0119758512896491,50878.8136560278
8.08142074917536,0.011888888818721,50477.1494071947
8.24337351954003,0.0117319087341967,50327.5424973641
8.41591374945148,0.0114761882408478,50466.4834548598
8.58370709026895,0.0112279699744446,50895.6033585634
8.75657746440714,0.0110017575434326,51709.7171222797
8.92650269867803,0.0106886143162988,52929.6413427839
9.09407359525526,0.0103104056459687,54481.2882431513
9.26289112085903,0.0100448664949326,56238.1967844951
9.42744556918946,0.00973356386029553,58041.2208018276
9.58994247263933,0.00945011741654497,59787.2912879301
9.76638308072576,0.00924054850760631,61516.1494676947
9.92911383104175,0.00899419890775377,62937.6138995856
10.0977552946754,0.00878373330229077,64269.2568091304
10.2691406428406,0.00855947338563581,65553.63684292
10.439464079683,0.00830560354009422,66811.271486186
10.6007312302221,0.00807747795366446,67979.9001232702
10.7711783489136,0.00782965615521953,69191.3644503165
10.9442777183091,0.00756283154149513,70413.2992591001
11.1110706314548,0.0073267476628835,71579.6013832052
11.2826799773432,0.00711592846225606,72754.3549192411
11.4500295983332,0.00693551003198108,73854.6931415775
11.6240822408142,0.00684937856640675,74901.9918729269
11.7933474244818,0.00678932025846474,75818.7589995576
11.9531496280733,0.00680703558038807,76567.0470971268
12.1152557694792,0.00689703717749863,77194.4652364711
12.2830490052009,0.00702805407787626,77702.6551003794
12.4555984862447,0.00723571748355237,78056.0212581488
12.6316356726769,0.0075086777345106,78227.5267193738
12.7950024915754,0.00783778760706062,78200.8577713708
12.9587974682079,0.00822165759194177,77992.6042224932
13.1295656578114,0.0086403336550382,77595.5520136199
13.3025882123441,0.00905774981861356,77039.8275041728
13.4656310084611,0.00944191365776722,76408.6706493301
13.6366966052156,0.00978221115227327,75683.4168520549
13.8086648193022,0.0100704442693486,74920.5530466571
13.9751466576435,0.0103084660929963,74161.384489035
14.1483656719658,0.010488085249036,73357.4047286071
14.3124126139043,0.010604016053247,72587.2503579081
14.4781132263758,0.0107110543920828,71806.6606248341
14.6481311630042,0.0108257503376108,71014.6633659174
14.810221389003,0.0109632127860261,70255.3377548183
14.987272022691,0.0111124541602226,69386.5158082384
15.1558814353809,0.0112771780932388,68463.8497793501
15.3207271447455,0.0114189596400443,67470.4331390573
15.4873897092055,0.0115193046881708,66404.26707259
15.6609915154282,0.0115960787497139,65241.6223992289
15.8177256329267,0.0116911441861569,64135.6648963672
15.9944912764227,0.0117453367935559,62860.3716785254
16.1666666666667,0.0117478869719487,61639.5676296339
16.3320690329083,0.0116957546648772,60558.2487921258
16.4974552319575,0.0116158448544435,59640.186994288
16.6666666666667,0.0114911906888681,58948.6891801316


==> csv/sinusoidal_deepc10.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.168307015452885,0.0105769944493654,67399.849808502
0.336771373371625,0.0108833680575825,67439.0674634915
0.505153526484166,0.0111899644451967,67863.2082651547
0.673649804180057,0.0113277310794518,68555.753421038
0.841649274902351,0.0111229719607161,69675.60504404
1.01020795259549,0.01085880102108,71167.3528226262
1.17821540774889,0.010597631771251,72729.4906449556
1.34707672962168,0.0102544670074077,74276.9429069567
1.515163814188,0.00994224298483432,75709.5210587011
1.68403391142417,0.0097558092066912,76888.9934810988
1.85245650504642,0.00950526869394733,77773.1448228988
2.02039505733878,0.00924702244342471,78455.8822145351
2.18832738248942,0.00898732544493219,78921.3764108028
2.35686454681355,0.00873914497183931,79185.2216363201
2.52611498621556,0.00849387965701432,79298.4404116273
2.69333446829483,0.008218966728472,79303.718033802
2.86309039730823,0.00800916863634132,79200.5828500702
3.03110366614016,0.00771963438003393,78984.4915879497
3.20021732664986,0.00746462141749533,78691.2422927244
3.36647352803773,0.00725497585153958,78294.0340352562
3.53483497483534,0.00706452615980887,77749.5350563714
3.70413185819936,0.00691469788167345,77027.3967444649
3.87462920258339,0.00677311208861274,76099.8654368384
4.04313485131269,0.00666743405330021,74980.0529237471
4.20916630486871,0.00660036536396647,73669.9952549148
4.38049163305476,0.00658171864863481,72114.2288320615
4.54481188046762,0.00660429626122953,70457.0056987955
4.71620820446401,0.00669526705989294,68599.1308355409
4.88088130580771,0.00688909147226508,66730.1679666288
5.05005949707372,0.00714957740935481,64766.4162913692
5.2245283657937,0.00747918753954829,62754.1999136516
5.39293787691238,0.00792442506911811,60859.841458358
5.56177077954011,0.00846790383559914,59048.9625211497
5.7233592813228,0.00899773689096994,57499.9281602693
5.8898331537652,0.00954483270167747,56175.9311494878
6.05916751040196,0.0100154197596088,55150.536693393
6.22450467596087,0.0104871965860108,54446.8442173333
6.40236339171353,0.0109092921137442,53935.5968442374
6.56130575379099,0.0112817822335774,53614.6264862904
6.73689410369751,0.01160041242438,53324.7084184763
6.9052199969025,0.0118507498704683,53048.2127241416
7.07509718681291,0.0120311496659234,52732.1976677534
7.24062510229261,0.0121272314133956,52384.5070761267
7.4162368099436,0.0121492526309258,51999.1100600824
7.58248253478899,0.0121474727592502,51669.1637688535
7.74807669030706,0.0121062565614778,51431.4854614203
7.91751599702573,0.0120479998417561,51309.521842905
8.0847717942572,0.0119031096101592,51335.3009663507
8.25378159941734,0.0117135310052305,51520.2455109549
8.41997968005022,0.0115391887521574,51861.2407149614
8.59122601343557,0.0113694790449989,52389.610111176
8.7479079180593,0.0111685048424986,53025.3485954622
8.92748377292138,0.0108942602268921,53904.1397965305
9.09209970146765,0.0106060284298014,54809.8272896841
9.25909708428513,0.0103474192418184,55785.739435628
9.42594521946937,0.0101264535111509,56806.7286842081
9.59390099964234,0.00990958391182063,57894.1645921993
9.77022069235491,0.00965093130732201,59119.0051164031
9.93690307459633,0.00935094463276813,60367.7788709991
10.1005771645564,0.00901721754495659,61679.9250790431
10.2704688581273,0.00870065425503114,63106.670008684
10.4422437611945,0.00840345660889934,64590.1164276211
10.6016401623435,0.00812432430902051,65978.2895466919
10.7754746761084,0.00787628411723915,67466.54227173
10.9468034520669,0.00766851916095222,68882.05833126
11.1154399375792,0.00750067746828774,70211.4488842323
11.2736545037073,0.00734448634320974,71406.0239735814
11.4489907898272,0.00722431984645473,72659.8827501344
11.623649159856,0.00713820848575284,73828.3242858668
11.7901783980262,0.00709700692859141,74854.3156923438
11.9524156258248,0.00708525492723629,75763.6155437989
12.1272706219451,0.00710723599255303,76631.4024230017
12.2865315634533,0.0071766383791764,77300.1567919972
12.4618371632896,0.0072889618742665,77885.5574329032
12.6249390305317,0.00743882909669966,78278.0321888887
12.7899444193345,0.00765257215806187,78514.4731667708
12.9626425764795,0.00792004401111734,78589.4958227401
13.1253952196371,0.00819587121323459,78513.5995096817
13.2988285731064,0.00847779612312293,78290.1050291975
13.4650652262595,0.00875462551662957,77938.1952252717
13.6392227250037,0.00904052914677966,77435.3929660744
13.806615000462,0.00932888371664201,76836.5698082297
13.9771478199917,0.00961444770749766,76132.1061540434
14.1382029226274,0.00987703791030318,75382.2034721344
14.3087056621911,0.0101024251788607,74495.7018743783
14.4809127724724,0.0103409690657358,73465.600433596
14.6462695533427,0.010580254344714,72334.5481897122
14.8115177663774,0.0108012678366811,71067.7344374286
14.9796561333314,0.0110175938498706,69639.7130856342
15.1531763940261,0.0112206198321141,68046.0006644868
15.3211301876272,0.0113895265866862,66430.345728983
15.4846304077941,0.0115167300748645,64830.0617032805
15.6576656953717,0.0115989247917611,63156.8587829572
15.8210902433584,0.0116364927115592,61638.4695097951
15.9972144862353,0.011641563567595,60127.3308885313
16.1666666666667,0.0115995956848402,58856.4484916929
16.3333333333333,0.0115363169008665,57819.5646997839
16.499563637857,0.011474194691717,57011.5121787931
16.6666666666667,0.0113710184181409,56440.6508612935


==> csv/sinusoidal_deepc20.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.168324619425876,0.0104026624250841,67426.5813336293
0.336595812427482,0.010738646403496,67501.7906106875
0.505122405922535,0.0110852906224951,67924.6753466034
0.673379075352061,0.0112448721163972,68636.5036297823
0.841596518777189,0.0112132414191261,69775.3121788435
1.00945382976302,0.0109902559174959,71229.8322023547
1.17853174134738,0.010768730755032,72804.6965695805
1.34648361440983,0.0104817871792449,74280.4996986013
1.5147078703673,0.0101526167467116,75568.9925553198
1.68370300883106,0.00982381774823399,76602.0413930077
1.85214731408663,0.0095109847394701,77389.7332933736
2.01954857481999,0.00921384482359171,77966.9297451562
2.18753293067152,0.00890914011126823,78372.377437488
2.356198500542,0.00859283974079684,78653.331438755
2.52462336333561,0.00831156891789899,78860.5493505911
2.69304952319527,0.0080143941757004,79009.7755953982
2.8612835868992,0.00775501187749795,79107.0269520032
3.03117114253483,0.00747110611756567,79113.3153542627
3.19803283509317,0.00722275972362761,79003.9794288753
3.36626570786663,0.00700944495014621,78743.5214029164
3.53314577088694,0.00680029583186657,78325.0286823127
3.70385221916487,0.00673379064482756,77716.5983542526
3.868792596108,0.00673611195693641,76862.6313735739
4.03842605419291,0.00673142130806957,75687.8494960111
4.20870447655233,0.00670866177594432,74246.4634334081
4.37535425447597,0.0066275399534318,72639.0093180815
4.5403162824732,0.00664589498022863,70915.7828915967
4.71847771905624,0.00678599235018147,68914.6584687031
4.88455910731469,0.00694031453077826,66970.5827859072
5.05562687963781,0.00713852102015752,64955.0663779636
5.22040473670107,0.00739116189767695,63042.13934396
5.3802665325995,0.00773657838955785,61254.5317527685
5.55867541605184,0.00815837460430867,59379.747234312
5.72248215202521,0.00859909668212445,57816.9626593838
5.88962502725751,0.00905434209155089,56407.1423217315
6.06192311377074,0.0095229595206569,55156.2400135859
6.22730350633759,0.00996444664092279,54144.6175773906
6.39271653514499,0.0103404491147511,53294.9465261282
6.56314963901094,0.0106706572610184,52550.3888142684
6.73699408909332,0.0109700148626615,51874.9191849653
6.90603907296898,0.0112253256411336,51263.4566082837
7.07682119844492,0.0114593531254434,50679.6628397783
7.23718474190677,0.0116399453211858,50182.8142042421
7.41220865655297,0.0117976460457492,49743.320266199
7.58051209912579,0.0118684255073138,49507.4882457687
7.74897002011289,0.0119208415594551,49522.6643310896
7.9084840551381,0.0119543760836857,49771.8254659581
8.08463344726257,0.0118979509749769,50271.1175089299
8.24186307080453,0.011809192873324,50834.3810215428
8.42426126663552,0.0116871579879934,51548.9985435852
8.58602781556049,0.0115003229463583,52224.5647244141
8.7553703332297,0.0112714163605603,52967.7521136695
8.92353606252136,0.0110129736496691,53750.2389926526
9.09216991716439,0.010744829490925,54603.8021637454
9.25714318079128,0.010443283141249,55529.3609555466
9.43267501186752,0.0101165009498937,56615.149821716
9.59934278306345,0.00977602885595982,57734.6078379172
9.76859380764471,0.00942623172229341,58954.064569766
9.93247636357058,0.00910990369286494,60196.6445764581
10.1023581605143,0.00882657403404768,61527.7839485234
10.2718798004366,0.00855329683689397,62898.5989194026
10.4432371435729,0.00832152619228685,64306.7140172153
10.6105180902965,0.00811749652163432,65684.2306575108
10.7749160827817,0.00794294985014749,67027.1379943486
10.9376632852243,0.00777480455776683,68340.8104847842
11.1094858203961,0.00761556089808917,69699.5830439702
11.2739566734887,0.0074708614618368,70968.7850801999
11.4511109415659,0.00730532286620308,72309.425143268
11.6176099712541,0.00718692989805484,73531.5321889746
11.7759493848462,0.00711852208325532,74645.1705961217
11.9602168641786,0.00709228538620331,75860.3510967941
12.1180744000867,0.00713708400987117,76800.8801018916
12.2894324402874,0.00723820771778096,77689.7855711769
12.4580793860962,0.00737680268909609,78404.1968996482
12.6303761160161,0.00755121201081279,78942.5243995439
12.7988796849318,0.00774929050094115,79264.2496105121
12.9680659653754,0.00796696735182904,79379.6351235332
13.1365797760945,0.00821512288058804,79291.5736778319
13.297975388297,0.00848533799674764,79032.8806944637
13.4714772400131,0.00875395891056004,78604.7548706431
13.6410085910429,0.00903178830903161,78044.3281877686
13.8031366080373,0.00930977494162482,77384.7617810661
13.9679226962851,0.009591349481999,76594.8363760922
14.1364984217659,0.00985779192093062,75658.4876479783
14.3067139683301,0.0101292786255588,74575.2453802739
14.473679456867,0.0104109812754912,73380.1718024364
14.6516512909524,0.0106633551263911,72002.1846145554
14.8209471249057,0.0108864330931366,70621.3044951161
14.9817288471969,0.0110538513492457,69280.7476040043
15.1568819770135,0.0111390464564898,67842.5709467138
15.3240328466916,0.0112019094392923,66502.4495967537
15.4954611020978,0.0112772622093825,65165.296792902
15.6531503443266,0.0113418017752081,63971.0467923729
15.8234514512336,0.0113810870706826,62716.8971507608
16,0.0114087526373862,61452.1542513973
16.160521021374,0.0114059681473102,60358.9185446205
16.3286047010285,0.0113828561999438,59308.5398965023
16.5,0.0113547050260988,58372.2658758294
16.6666666666667,0.0112977761552328,57635.2770024283


==> csv/sinusoidal_deepc5.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.168378590310937,0.0104974978982447,67384.504266616
0.336634735118106,0.0109319205548136,67143.8617931991
0.505093274426152,0.0112299338954962,67103.9095614391
0.673725629874232,0.0112986569744176,67305.5114489393
0.841523669570619,0.011080107411297,67988.178543593
1.01071260762189,0.0108798873281237,69199.1033541108
1.17783442817559,0.0106622548896537,70802.0649437503
1.34693741866338,0.0104199179378856,72719.3473929167
1.51524708953596,0.0101511311624905,74688.4899910997
1.68330844169719,0.00999697964328091,76500.4853602971
1.85245119181957,0.00982089181513337,78008.6495927987
2.02106961410165,0.0095937557035608,79146.1376714367
2.18797705303685,0.00928255252844727,79934.7491431618
2.35623070940108,0.00893441893166641,80438.1555063022
2.52419031962773,0.00861347310813025,80691.7591476453
2.69258260380705,0.00832220232201271,80761.8258918969
2.86244236035168,0.00808469253991296,80697.2571168301
3.03085795469129,0.00785900916514344,80500.4937209002
3.19923130368411,0.00767625850390524,80162.5233681325
3.36835717424411,0.00748775430084196,79643.6711363596
3.53517298078039,0.00731787460196349,78939.7680229861
3.70204343334723,0.00717715862603932,78030.4143689249
3.87092204389634,0.00706352437277204,76899.5355909872
4.04210385363425,0.00693478092291146,75567.6281997396
4.20562604298586,0.00690862974882035,74141.0446424808
4.38050160338758,0.00692314135634979,72471.9900378924
4.54471461520742,0.00699857494969506,70836.7675015771
4.71336078186777,0.00712865841556439,69145.0839739393
4.87815376037252,0.00734434471842708,67532.7348386667
5.04461635818872,0.00763571012162893,65967.1652527454
5.21297948639191,0.00799144661926416,64481.712755687
5.39187656416404,0.00837520876362763,63085.4616500898
5.5521354792178,0.00883722821928436,62037.1079064064
5.72245599114563,0.00927451181649346,61128.4181802803
5.88797181900805,0.00965444952706281,60391.6864501815
6.06102757449199,0.0100670876061336,59613.0185000136
6.2289965250782,0.010410579789753,58715.4012437526
6.39534151793791,0.0106691602972597,57635.6744614092
6.56892053067792,0.0109346477723225,56327.9719525869
6.73464255981339,0.0111184274890132,54987.9767842753
6.9023252581762,0.0113052835515941,53586.7011830405
7.07234359209991,0.0114994328401372,52152.5556108202
7.23743741211172,0.0116581471828863,50833.7133019908
7.40940384211853,0.0117404259389293,49689.5696698926
7.57529561991565,0.0117739901750614,48957.765329188
7.74566092770399,0.0117550934402969,48651.0818710532
7.9142377356437,0.0116797512985907,48723.9294730572
8.08435039100913,0.0115884765906796,49015.8658898152
8.25281342803184,0.0114421117362513,49351.8908600663
8.41913084602144,0.0112661294832625,49652.6786530623
8.5905408133007,0.0110993211666267,49950.0423902464
8.75829260285594,0.0109113255342048,50337.6346170449
8.92629069336498,0.010680866804664,50949.7508520383
9.09202713659725,0.0104176420539746,51837.6363998144
9.26101212208831,0.0101954452067748,53024.5864749672
9.43169512153427,0.00999349734436197,54471.524291328
9.5980962389661,0.00977872299587539,56045.869577616
9.76686283879557,0.00950223198590204,57718.8649890563
9.93269193036289,0.00920416729015065,59343.0992517917
10.1022992921073,0.0088882170736279,60914.7763734439
10.2698520875809,0.0085852815822821,62357.6155640837
10.4400770774164,0.00831011480170553,63729.0277243529
10.6037700704234,0.00806881184262655,64998.2755144616
10.7708404053313,0.00783728523047073,66286.9618827187
10.943229319649,0.00764999253008984,67635.0261230437
11.1109317710162,0.00750701478670499,68970.9010216372
11.2837237507393,0.00737986537312548,70360.9047424061
11.4524628544161,0.00728703558441996,71696.2134127175
11.6164547348598,0.00725003465267123,72937.0430868506
11.7890669602035,0.00723051611364755,74164.8150172921
11.9543931174206,0.00721424100714555,75251.1565086475
12.1277582343049,0.00722094439294932,76275.7752423568
12.2841933974317,0.00725852443715472,77088.5076289712
12.4602858544665,0.00733573014739025,77864.4768659694
12.6304119697266,0.00746193721476279,78471.6773093588
12.796041881946,0.00765547497656858,78932.5596866633
12.9610071339575,0.00784640246121088,79288.4025530145
13.1356002113173,0.00808383421667207,79545.0494089896
13.2977877239847,0.00835095810359113,79657.27364235
13.4694338880869,0.00863194740415084,79632.6277049682
13.6347119669563,0.00894082048398021,79432.6765301158
13.799238250611,0.00926985600832107,79045.9039047099
13.9719783550773,0.00958368087471008,78445.3770804896
14.146445363564,0.00987980674066245,77640.477126356
14.3115844094165,0.0101690914219971,76695.8536749335
14.4774403734944,0.0104325461307001,75585.4119793887
14.6439423005212,0.0106856167725063,74313.0321215182
14.8092504910211,0.0109381275775153,72906.6801220444
14.9859353930018,0.0111670820470829,71285.6077408247
15.1519812254754,0.0113778025350068,69679.6191823526
15.3181463033168,0.0115671266777357,68044.9218583487
15.4926633565044,0.0117131432667066,66351.1076845462
15.6516586284903,0.0118059943339273,64852.4928862835
15.828247209183,0.0118594142988909,63251.5924947028
15.9912797987056,0.0118428206214003,61840.2078565794
16.1601434849021,0.0117838912892939,60441.3519865517
16.3333333333333,0.0117028352432567,59079.7306831101
16.5,0.0115942536966633,57866.8156392369
16.6666666666667,0.0114733778779227,56772.6048925296


==> csv/sinusoidal_ref.csv <==
t,yl,yg
0,0.0118581789730288,64315.8342960066
0.166666666666667,0.0118359896531142,65813.335545709
0.333333333333333,0.0117698155861052,67295.8742579325
0.5,0.011660831458036,68748.6373959267
0.666666666666667,0.0115109718958533,70157.1094306363
0.833333333333333,0.0113228971249711,71507.2173750696
1,0.0110999457463967,72785.4713969321
1.16666666666667,0.0108460754717016,73979.0996045719
1.33333333333333,0.0105657928678795,75076.1756594994
1.5,0.0102640733592205,76065.7379404188
1.66666666666667,0.00994627290628625,76937.899068125
1.83333333333333,0.00961803292981216,77683.9446969281
2,0.00928518016727556,78296.420585515
2.16666666666667,0.00895362323982235,78769.2070772645
2.33333333333333,0.00862924776563905,79097.5802458335
2.5,0.00831781188166092,79278.2590950674
2.66666666666667,0.00802484402825795,79309.4383416292
2.83333333333333,0.00775554481136919,79190.8064527936
3,0.00751469468417567,78923.5487591795
3.16666666666667,0.0073065690870964,78510.3356113178
3.33333333333333,0.00713486255249618,77955.2956983918
3.5,0.00700262312135714,77263.9747957397
3.66666666666667,0.00691219823611356,76443.2803533004
3.83333333333333,0.00686519307013098,75501.4124786574
4,0.0068624420335419,74447.7820042738
4.16666666666667,0.00690399396125108,73292.9164575659
4.33333333333333,0.00698911124604493,72048.3548733285
4.5,0.00711628293219341,70726.532499514
4.66666666666667,0.0072832515371141,69340.6565483452
4.83333333333333,0.00748705312497478,67904.5742342163
5,0.00772406992086975,66432.6344169046
5.16666666666667,0.00799009453159162,64939.5442325059
5.33333333333333,0.00828040463298641,63440.2221445929
5.5,0.00858984679808273,61949.6488838579
5.66666666666667,0.00891292797792346,60482.7177656041
5.83333333333333,0.00924391301118233,59054.0858806623
6,0.0095769264316274,57678.0276465838
6.16666666666667,0.00990605676620099,56368.2921823792
6.33333333333333,0.0102254614722732,55137.9659318658
6.5,0.0105294706512797,53999.341908247
6.66666666666667,0.0108126876976767,52963.7968663877
6.83333333333333,0.0110700850965459,52041.6776300404
7,0.0112970936693044,51242.1977098028
7.16666666666667,0.0114896836832767,50573.3452447648
7.33333333333333,0.011644436385317,50041.8031876638
7.5,0.0117586046896547,49652.8825310301
7.66666666666667,0.0118301619426665,49410.4692415046
7.83333333333333,0.011857837898929,49316.9854325451
8,0.0118411412699243,49373.365163469
8.16666666666667,0.0117803684451263,49579.0451066416
8.5,0.0115316726989033,50428.6140610906
8.66666666666667,0.0113481644890579,51064.0144602043
8.83333333333333,0.0111293311390201,51831.8226626481
9,0.0108790572593594,52724.3669826668
9.16666666666667,0.0106017855758216,53732.7294124507
9.33333333333333,0.010302438064478,54846.8347279218
9.5,0.00998632857948442,56055.551157042
9.66666666666667,0.00965906852443341,57346.8016048002
9.83333333333333,0.00932646724177036,58707.684323553
10,0.00899442888850725,60124.6018230227
10.1666666666667,0.00866884762883966,61583.3967319251
10.3333333333333,0.00835550300415073,63069.4932537441
10.5,0.00805995733773707,64568.0428032718
10.6666666666667,0.00778745699547179,66064.072368764
10.8333333333333,0.00754283925517197,67542.6341173238
11,0.00733044643787464,68988.9547487072
11.1666666666667,0.00715404882531626,70388.5831052556
11.3333333333333,0.0070167777319426,71727.5345630857
11.5,0.00692106991951837,72992.4307618296
11.6666666666667,0.00686862434105814,74170.6332767884
11.8333333333333,0.00686037198193674,75250.3698978947
12,0.00689645933354346,76220.8522537439
12.1666666666667,0.00697624579284656,77072.383605435
12.3333333333333,0.00709831503402978,77796.455733181
12.5,0.00726050015033765,78385.8339476277
12.6666666666667,0.00745992211982525,78834.6293764789
12.8333333333333,0.00769304091218944,79138.3578041616
13,0.00795571832946071,79293.9844766257
13.1666666666667,0.00824329146504214,79299.9544236032
13.3333333333333,0.00855065547709033,79156.2079953573
13.5,0.00887235420689044,78864.1814586829
13.6666666666667,0.00920267703361716,78426.7926462032
13.8333333333333,0.00953576024616862,77848.411802351
14,0.00986569113257566,77134.8179173308
14.1666666666667,0.0101866129392477,76293.1409853589
14.3333333333333,0.0104928288368762,75331.7907641183
14.5,0.0107789030474487,74260.3727472393
14.6666666666667,0.0110397573372232,73089.592189383
14.8333333333333,0.01127076116277,71831.1471428748
15,0.01146781386986,70497.6115746329
15.1666666666667,0.0116274174860471,69102.3097312469
15.3333333333333,0.0117467388147719,67659.1830075103
15.5,0.0118236597287259,66182.6506486125
15.6666666666667,0.0118568147696949,64687.4656778069
15.8333333333333,0.0118456153874301,63188.5674890794
16,0.0117902603872724,61700.9325776619
16.1666666666667,0.0116917324010675,60239.4248998424
16.3333333333333,0.0115517804440206,58818.6473572277
16.5,0.0113728888671299,57452.7958893768
16.6666666666667,0.011158233256339,56155.517632666


==> csv/sinusoidal_response_ddpg.csv <==
tref,ref_Pg,ref_lambda,t_ddpg,Pg_ddpg,lambda_ddpg
0.0,64315.83429600658,0.011858178973028781,0.0,67733.63400090598,0.008676138343161548
10.0,65813.33554570901,0.01183598965311423,6.880977970138123e-07,67733.63400088475,0.008678096437808964
20.0,67295.87425793249,0.011769815586105192,1.3761955940276247e-06,67733.63400068504,0.008683740102174466
30.0,68748.63739592666,0.011660831458035995,2.064293391041437e-06,67733.63400014286,0.008692738495671691
40.0,70157.10943063634,0.011510971895853307,2.7523911880552493e-06,67733.6339991092,0.00870478106715399
50.0,71507.21737506962,0.01132289712497115,3.4404889850690617e-06,67733.633997449,0.008719577491829656
60.0,72785.47139693212,0.011099945746396694,4.128586782082874e-06,67733.63399504029,0.008736857334332118
70.0,73979.09960457194,0.0108460754717016,4.816684579096686e-06,67733.63399177325,0.008756369499110265
80.0,75076.17565949942,0.010565792867879472,5.504782376110499e-06,67733.63398754933,0.008777881521049496
90.0,76065.73794041883,0.010264073359220464,6.192880173124311e-06,67733.63398228039,0.008801178741313045
100.0,76937.89906812503,0.009946272906286253,6.880977970138123e-06,67733.63397588789,0.00882606340602946
110.0,77683.94469692811,0.009618032929812158,7.569075767151936e-06,67733.63396830215,0.008852353718779073
120.0,78296.42058551498,0.009285180167275559,8.411587286028214e-06,67733.6339572997,0.008886214963507446
130.0,78769.20707726447,0.00895362323982235,9.254098804904491e-06,67733.63394431856,0.008921656526005179
140.0,79097.58024583348,0.00862924776563905,1.0096610323780768e-05,67733.63392927579,0.008958429505078053
150.0,79278.25909506739,0.008317811881660924,1.0939121842657045e-05,67733.63391210188,0.008996311361712648
160.0,79309.43834162915,0.008024844028257946,1.1781633361533323e-05,67733.63389273934,0.009035103516775844
170.0,79190.80645279361,0.007755544811369185,1.26241448804096e-05,67733.63387114134,0.00907462909383146
180.0,78923.54875917951,0.007514694684175667,1.3466656399285877e-05,67733.63384727063,0.009114730817969496
190.0,78510.3356113178,0.007306569087096398,1.4487070122993199e-05,67733.63381527549,0.00916387289461416
200.0,77955.2956983918,0.007134862552496178,1.550748384670052e-05,67733.63377986802,0.009213439029249796
210.0,77263.97479573969,0.007002623121357136,1.6527897570407843e-05,67733.63374102554,0.00926324201504774
220.0,76443.28035330043,0.006912198236113562,1.7548311294115165e-05,67733.6336987374,0.009313120893848321
230.0,75501.41247865738,0.006865193070130983,1.8568725017822487e-05,67733.63365300323,0.009362937640258567
240.0,74447.78200427385,0.006862442033541898,1.958913874152981e-05,67733.6336038315,0.009412574235423098
250.0,73292.91645756592,0.006903993961251083,2.084050930272485e-05,67733.63353886185,0.009473053089627112
260.0,72048.35487332854,0.0069891112460449345,2.2091879863919894e-05,67733.63346878946,0.009532955878304194
270.0,70726.53249951403,0.007116282932193413,2.335865275224017e-05,67733.63339271287,0.009592880591434145
280.0,69340.65654834516,0.0072832515371141025,2.4625425640560448e-05,67733.63331152928,0.009651980909370464
290.0,67904.57423421631,0.007487053124974784,2.5892198528880725e-05,67733.63322531314,0.009710173179585897
300.0,66432.63441690459,0.007724069920869751,2.742495041335225e-05,67733.63311438213,0.009779277048463757
310.0,64939.544232505934,0.007990094531591616,2.8957702297823775e-05,67733.63299635472,0.009846869023782675
320.0,63440.22214459287,0.008280404632986415,3.04904541822953e-05,67733.63287139124,0.009912887980820701
330.0,61949.64888385785,0.008589846798082732,3.202320606676683e-05,67733.63273965725,0.009977293817171051
340.0,60482.71776560411,0.008912927977923464,3.3872910897404756e-05,67733.63257190747,0.01005283793975065
350.0,59054.08588066228,0.009243913011182329,3.5722615728042684e-05,67733.63239484318,0.010125984582486628
360.0,57678.02764658379,0.009576926431627397,3.757232055868061e-05,67733.63220876455,0.010196740484713545
370.0,56368.29218237918,0.009906056766200995,3.942202538931854e-05,67733.6320139698,0.010265128942770893
380.0,55137.965931865794,0.010225461472273168,4.1703761177067615e-05,67733.63176210657,0.010346283096394748
390.0,53999.34190824697,0.010529470651279724,4.396432389798885e-05,67733.63150047562,0.010423269907172388
400.0,52963.79686638765,0.010812687697676708,4.622488661891008e-05,67733.63122731088,0.010496955704264456
410.0,52041.67763004042,0.011070085096545917,4.8485449339831315e-05,67733.63094310976,0.010567446404984715
420.0,51242.19770980276,0.011297093669304405,5.133582058690081e-05,67733.63056976894,0.010651947142908182
430.0,50573.34524476476,0.011489683683276745,5.418619183397031e-05,67733.63018056907,0.010731772814885297
440.0,50041.803187663834,0.011644436385317031,5.703656308103981e-05,67733.62977639068,0.010807151982843939
450.0,49652.882531030125,0.011758604689654697,5.988693432810931e-05,67733.62935807041,0.010878309846639287
460.0,49410.469241504616,0.011830161942666496,6.339711177216165e-05,67733.62882465708,0.010960463142823592
470.0,49316.985432545065,0.011857837898929005,6.682717629147911e-05,67733.6282851987,0.011035255248035001
480.0,49373.36516346897,0.011841141269924263,7.025724081079657e-05,67733.62772895984,0.01110497622750562
490.0,49579.04510664159,0.011780368445126253,7.368730533011403e-05,67733.62715707994,0.011169955970966835
500.0,49931.970176059505,0.01167659823065622,7.711736984943149e-05,67733.62657062412,0.011230505184604242
510.0,50428.61406109059,0.011531672698903345,8.123445759677071e-05,67733.62584885395,0.011297741425097143
520.0,51064.014460204286,0.011348164489057906,8.535154534410993e-05,67733.62510911089,0.011359484440819313
530.0,51831.82266264806,0.011129331139020076,8.946863309144916e-05,67733.62435286542,0.011416168933722867
540.0,52724.366982666776,0.010879057259359417,9.358572083878838e-05,67733.62358147149,0.01146819627804874
550.0,53732.7294124507,0.010601785575821572,9.77028085861276e-05,67733.62279617549,0.011515936858984395
560.0,54846.834727921756,0.010302438064477951,0.00010181989633346682,67733.62199812458,0.011559732356732766
570.0,56055.55115704201,0.00998632857948442,0.00010593698408080604,67733.62118837438,0.011599897921803893
580.0,57346.80160480022,0.009659068524433411,0.00011005407182814527,67733.62036789609,0.011636724215293945
590.0,58707.68432355304,0.009326467241770355,0.00011417115957548449,67733.61953758303,0.011670479304636565
600.0,60124.60182302269,0.008994428888507247,0.00011828824732282371,67733.61869825673,0.011701410415007267
610.0,61583.39673192514,0.008668847628839656,0.00012283215358788332,67733.61776235938,0.011732543118665078
620.0,63069.493253744135,0.008355503004150732,0.00012737605985294292,67733.61681733117,0.01176079481237267
630.0,64568.04280327183,0.008059957337737067,0.00013191996611800253,67733.6158640186,0.01178642289825207
640.0,66064.07236876398,0.007787456995471786,0.00013646387238306214,67733.61490319243,0.011809662688656769
650.0,67542.63411732382,0.007542839255171968,0.00014100777864812174,67733.6139355541,0.011830729253024747
660.0,68988.95474870724,0.00733044643787464,0.00014555168491318135,67733.61296174179,0.011849819104244957
670.0,70388.58310525556,0.00715404882531626,0.00015009559117824096,67733.61198233586,0.011867111740613143
680.0,71727.5345630857,0.0070167777319426,0.00015463949744330056,67733.61099786386,0.011882771057721954
690.0,72992.43076182959,0.006921069919518371,0.00016017057397176726,67733.60979336748,0.011899843696906555
700.0,74170.63327678842,0.006868624341058137,0.00016570165050023395,67733.60858284969,0.011914960910784766
710.0,75250.36989789472,0.0068603719819367425,0.00017123272702870065,67733.60736700149,0.01192834057400576
720.0,76220.85225374387,0.006896459333543463,0.00017676380355716734,67733.60614643671,0.011940177247609379
730.0,77072.38360543504,0.006976245792846563,0.00018229488008563404,67733.60492170027,0.011950644541288002
740.0,77796.45573318098,0.007098315034029784,0.00018782595661410073,67733.60369327565,0.01195989724946068
750.0,78385.83394762766,0.00726050015033765,0.00019335703314256742,67733.60246159157,0.011968073282967284
760.0,78834.62937647887,0.007459922119825253,0.00019888810967103412,67733.60122702793,0.011975295415547153
770.0,79138.35780416158,0.0076930409121894385,0.000205573364805665,67733.59973147984,0.011982906353261356
780.0,79293.98447662566,0.00795571832946071,0.00021200830916632738,67733.5982889028,0.011989224383249494
790.0,79299.95442360317,0.008243291465042138,0.00021844325352698976,67733.5968437645,0.011994686856644178
800.0,79156.20799535731,0.008550655477090332,0.00022487819788765214,67733.59539641242,0.011999408008850838
810.0,78864.18145868287,0.008872354206890443,0.00023131314224831453,67733.5939471475,0.012003487169558034
820.0,78426.79264620318,0.009202677033617157,0.0002391443802801838,67733.59218120587,0.012007709317671408
830.0,77848.41180235098,0.009535760246168621,0.0002469756183120531,67733.59041321566,0.012011240903951085
840.0,77134.81791733079,0.009865691132575656,0.0002548068563439224,67733.58864351262,0.012014193890586585
850.0,76293.14098535893,0.01018661293924773,0.00026263809437579173,67733.58687237799,0.012016662349942132
860.0,75331.79076411828,0.010492828836876187,0.00027046933240766104,67733.58510004723,0.012018725254639324
870.0,74260.37274723932,0.010778903047448714,0.0002801009491766355,67733.58291891069,0.012020803158110325
880.0,73089.59218938301,0.011039757337223156,0.00028973256594560994,67733.5807365618,0.012022468544660549
890.0,71831.14714287485,0.011270761162770001,0.0002993641827145844,67733.5785532421,0.012023802985420802
900.0,70497.61157463293,0.01146781386986001,0.00030899579948355884,67733.57636914535,0.012024872029506698
910.0,69102.30973124686,0.011627417486047068,0.00032090618755150794,67733.57366746139,0.012025904578160813
920.0,67659.18300751029,0.0117467388147719,0.00033281657561945704,67733.57096505477,0.01202668916803547
930.0,66182.6506486125,0.011823659728725941,0.00034472696368740614,67733.56826210045,0.012027285246921236
940.0,64687.46567780695,0.011856814769694912,0.000359282846316311,67733.56495822279,0.01202782281407296
950.0,63188.56748907944,0.011845615387430144,0.0003738387289452159,67733.5616539036,0.012028206925985567
960.0,61700.932577661886,0.011790260387272369,0.0003883946115741208,67733.55834927138,0.012028481360241382
970.0,60239.424899842445,0.011691732401067486,0.00040704362450717454,67733.5541150592,0.012028721673655101
980.0,58818.64735722765,0.011551780444020644,0.0004256926374402283,67733.54988061453,0.012028877855441855
990.0,57452.79588937676,0.011372888867129907,0.00044871742256050043,67733.54465241196,0.012028997477031757
1000.0,56155.51763266603,0.01115823325633899,0.0004717422076807726,67733.53942408622,0.012029067744545922
,,,0.00050163804663858,67733.53263543501,0.012029117655740553
,,,0.0005315338855963875,67733.52584674706,0.012029142686770763
,,,0.0005734323603413513,67733.51633252816,0.012029158317347936
,,,0.0006259834261115525,67733.50439940377,0.012029165102687655
,,,0.0006914038909272944,67733.48954407638,0.012029167418628847
,,,0.0007914421028469301,67733.46682826357,0.012029168153233976
,,,0.0009581106448970833,67733.42898350726,0.012029168503414287
,,,0.0013265676016936889,67733.34532345131,0.01202916914232215
,,,0.0027456260512745824,67733.0231701382,0.012029171563779506
,,,0.007243759668272254,67732.00254465565,0.012029178902345767
,,,0.011741893285269926,67730.98273229097,0.01202918572987782
,,,0.016042457046543796,67730.00847001835,0.01202919178463051
,,,0.020343020807817667,67729.03494514797,0.012029197383895915
,,,0.024643584569091537,67728.06215498668,0.012029202536104174
,,,0.028944148330365408,67727.0900969431,0.012029207251303627
,,,0.033244712091639275,67726.1187685214,0.01202921154083747
,,,0.037545275852913146,67725.14816731539,0.012029215417099491
,,,0.041845839614187016,67724.17829100294,0.012029218893310364
,,,0.04614640337546089,67723.20913734066,0.01202922198331472
,,,0.05044696713673476,67722.24070415892,0.01202922470085867
,,,0.05523679505577404,67721.16294033677,0.012029227308005923
,,,0.06002662297481333,67720.08606484247,0.012029229492182495
,,,0.06481645089385261,67719.0100749601,0.01202923127373526
,,,0.0696062788128919,67717.93496805937,0.012029232672812772
,,,0.07439610673193119,67716.86074158952,0.012029233709239579
,,,0.07918593465097047,67715.78739307351,0.012029234402168404
,,,0.08447708706984645,67714.60272087411,0.012029234791449022
,,,0.08976823948872244,67713.41911393224,0.012029234809359584
,,,0.09505939190759842,67712.23656917766,0.012029234479461429
,,,0.1003505443264744,67711.05508362027,0.012029233824239389
,,,0.10564169674535039,67709.87465434367,0.012029232865086231
,,,0.11093284916422637,67708.69527849938,0.012029231622287547
,,,0.11733778830204891,67707.26904964045,0.01202922976563899
,,,0.12346803589101404,67705.90542555218,0.012029227655146593
,,,0.12959828347997918,67704.54320320614,0.012029225244833533
,,,0.1357285310689443,67703.18237855044,0.01202922255883063
,,,0.14185877865790944,67701.82294761146,0.01202921961951861
,,,0.14798902624687457,67700.46490648708,0.012029216447606243
,,,0.15543306449038266,67698.81768273025,0.012029212310694357
,,,0.16287710273389075,67697.17249592526,0.01202920789023852
,,,0.17032114097739884,67695.52933943596,0.012029203214514625
,,,0.17794677192807418,67693.84819754664,0.012029198187141711
,,,0.18557240287874952,67692.16917246707,0.012029192943907115
,,,0.19319803382942485,67690.49225737387,0.012029187507267756
,,,0.2008236647801002,67688.81744552893,0.0120291818974587
,,,0.21011892242974944,67686.7787695312,0.012029174851514002
,,,0.2194141800793987,67684.74319680169,0.012029167604688982
,,,0.22870943772904795,67682.7107155552,0.012029160182949701
,,,0.2380046953786972,67680.68131413125,0.012029152609211892
,,,0.24729995302834645,67678.65498098193,0.012029144903725803
,,,0.25864071175768366,67676.18687459915,0.012029135350060885
,,,0.26998147048702087,67673.72329784167,0.012029125655353991
,,,0.2813222292163581,67671.26423029386,0.012029115844321394
,,,0.2926629879456953,67668.8096517081,0.012029105938446786
,,,0.3064407899076487,67665.83361337308,0.012029093803115226
,,,0.32021859186960216,67662.86413517817,0.012029081584347281
,,,0.3339963938315556,67659.90118164872,0.012029069307006712
,,,0.34777419579350904,67656.94471756712,0.012029056992494918
,,,0.36516805996295115,67653.22152617264,0.01202904142141812
,,,0.38256192413239326,67649.50855201195,0.012029025852365023
,,,0.39995578830183537,67645.80572573049,0.01202901031240244
,,,0.4212745138285949,67641.2811103636,0.012028991339211786
,,,0.4425932393553544,67636.77150996285,0.012028972480308984
,,,0.4639119648821139,67632.27679965924,0.012028953766014445
,,,0.4897510903739693,67626.84881867333,0.012028931314004598
,,,0.5155902158658248,67621.4423108359,0.01202890915045749
,,,0.5414293413576803,67616.05705900479,0.012028887307438873
,,,0.5672684668495358,67610.69284776499,0.012028865811831187
,,,0.5931075923413913,67605.34946335857,0.01202884468628286
,,,0.6251840259936958,67598.74489497492,0.012028819004579206
,,,0.6572604596460003,67592.17169234436,0.012028793952932803
,,,0.6893368932983048,67585.6294564162,0.012028769556176606
,,,0.7214133269506093,67579.11779154978,0.012028745834536914
,,,0.7534897606029138,67572.63630541155,0.01202872280445322
,,,0.7933572522596611,67564.6220066061,0.012028695164309258
,,,0.8332247439164084,67556.65298595386,0.012028668632936584
,,,0.8730922355731557,67548.72851038024,0.012028643225491471
,,,0.912959727229903,67540.84785392103,0.012028618953199857
,,,0.9625230647346614,67531.11062472238,0.01202859037263202
,,,1.0120864022394198,67521.43864256106,0.012028563569111595
,,,1.0616497397441782,67511.8305565524,0.012028538548373645
,,,1.1223658355134005,67500.14558170912,0.01202851033026005
,,,1.1830819312826228,67488.55206826188,0.012028484789854058
,,,1.2437980270518452,67477.0476270742,0.012028461922022402
,,,1.32165372539775,67462.42215666799,0.012028436496333719
,,,1.399509423743655,67447.93438702554,0.012028415429742161
,,,1.4956011098632744,67430.23590602564,0.01202839540091744
,,,1.591692795982894,67412.73103590003,0.012028381921116944
,,,1.7162905459302962,67390.30741573224,0.012028374103397963
,,,1.8408882958776984,67368.17641340698,0.012028377080364265
,,,2.0146841378057148,67337.76196406508,0.012028399027297038
,,,2.2300305840319083,67300.7479136199,0.012028454517141922
,,,2.497985267716236,67255.60961299879,0.012028566400884766
,,,2.765939951400564,67211.34534186969,0.012028724687324861
,,,3.033894635084892,67167.81014108926,0.012028928237758795
,,,3.3018493187692197,67124.86820734896,0.012029175951486004
,,,3.5698040024535476,67082.39241456124,0.012029466764761751
,,,3.8377586861378754,67040.26385884685,0.012029799649631951
,,,4.105713369822203,66998.3714259677,0.012030173612777447
,,,4.431281901627987,66947.64024489111,0.012030681877765603
,,,4.756850433433771,66896.93264346264,0.012031247712416437
,,,5.082418965239555,66846.09060754822,0.012031869527147254
,,,5.4079874970453385,66794.96945581726,0.012032545797504048
,,,5.7335560288511225,66743.43697486626,0.012033275061611289
,,,6.059124560656906,66691.37260631191,0.012034055917672136
,,,6.38469309246269,66638.66668281509,0.012034887021572753
,,,6.710261624268474,66585.21971017275,0.012035767084583086
,,,7.035830156074258,66530.94169278089,0.01203669487114602
,,,7.361398687880042,66475.75149992814,0.012037669196751198
,,,7.686967219685826,66419.57627052628,0.012038688925890672
,,,8.01253575149161,66362.35085402329,0.012039752970093293
,,,8.338104283297394,66304.01728537474,0.012040860286034797
,,,8.731666109027175,66231.94883962319,0.012042255205234793
,,,9.125227934756957,66158.1079622211,0.012043710213045658
,,,9.518789760486738,66082.4283389636,0.012045223708274586
,,,9.91235158621652,66004.85481701812,0.012046794170025693
,,,10.0,65987.31618085784,0.012047151529566757
,,,10.0,65987.31618085784,0.012047151529566757
,,,10.000002453465784,65987.31568859924,0.012046500428054918
,,,10.000004906931569,65987.31519654173,0.012044703952164133
,,,10.000007360397353,65987.31470485336,0.012041971847999508
,,,10.000009813863137,65987.31421367066,0.012038483715597402
,,,10.000012267328922,65987.31372310329,0.012034393228187407
,,,10.000014720794706,65987.31323323784,0.012029831705123664
,,,10.00001717426049,65987.31274414128,0.012024911155706697
,,,10.000019627726275,65987.3122558638,0.012019726885857767
,,,10.000022081192059,65987.31176844137,0.01201435974048412
,,,10.00002509287009,65987.31117132395,0.012007621003729074
,,,10.00002810454812,65987.31057555402,0.012000813331748015
,,,10.00003111622615,65987.30998113664,0.011994020424462954
,,,10.000034127904181,65987.30938806203,0.011987308692147876
,,,10.000037139582211,65987.30879630866,0.011980730108768961
,,,10.000040916878824,65987.30805594187,0.011972727628312245
,,,10.000044694175436,65987.30731752956,0.01196505382279895
,,,10.000048471472049,65987.30658098475,0.011957746318581678
,,,10.000053020678607,65987.30569626803,0.011949462587647956
,,,10.000057569885165,65987.30481395083,0.011941759012342179
,,,10.000062119091723,65987.30393385876,0.011934634622871467
,,,10.00006801843655,65987.30279560087,0.01192623493953425
,,,10.000073917781378,65987.30166043527,0.0119187353406196
,,,10.000081661748657,65987.30017445344,0.011910148739573176
,,,10.000089405715936,65987.29869252452,0.011902842489573793
,,,10.000097149683215,65987.29721403566,0.011896655275948673
,,,10.000104893650494,65987.29573845456,0.011891434301492637
,,,10.000112637617773,65987.29426532367,0.01188704034929376
,,,10.000120381585052,65987.29279425266,0.011883349737212306
,,,10.000128125552331,65987.29132491036,0.011880254459718579
,,,10.00013586951961,65987.28985701696,0.01187766133602378
,,,10.00014361348689,65987.28839033678,0.011875490670877923
,,,10.00015311324357,65987.28659248496,0.011873306232248384
,,,10.000162613000251,65987.28479586143,0.011871552338182514
,,,10.000172372307254,65987.28295117548,0.011870110469822663
,,,10.000182131614258,65987.28110731924,0.01186896058004858
,,,10.000191890921261,65987.27926412436,0.011868043725794634
,,,10.000204203122443,65987.27693951421,0.011867147369601731
,,,10.000216515323626,65987.27461553534,0.011866473962100402
,,,10.000228827524808,65987.2722920302,0.011865968079759124
,,,10.000244019264475,65987.26942559076,0.011865513798819711
,,,10.000259211004142,65987.26655953184,0.011865194629524177
,,,10.000274402743809,65987.26369373933,0.011864970388835081
,,,10.000294141580325,65987.25997044495,0.011864775530973568
,,,10.00031388041684,65987.25624734878,0.011864652363772285
,,,10.000338593307466,65987.25158622515,0.011864559922622668
,,,10.000363306198093,65987.24692520777,0.011864507893887604
,,,10.000396056934637,65987.24074827993,0.01186447221067467
,,,10.000428807671181,65987.23457139124,0.011864455600431107
,,,10.000476250407512,65987.22562356097,0.011864445977989262
,,,10.000537476246233,65987.21407617856,0.011864442513128109
,,,10.000622933335855,65987.19795863125,0.011864441829432354
,,,10.000757112223763,65987.17265175628,0.011864442195635073
,,,10.001018466243362,65987.12335822926,0.011864443203359611
,,,10.001808695929181,65986.97430855662,0.011864446274864306
,,,10.006139071942261,65986.15737649686,0.011864463135389094
,,,10.015399100070358,65984.40957622719,0.011864499331640058
,,,10.024659128198454,65982.66057552396,0.011864535689607767
,,,10.03391915632655,65980.91037634561,0.011864572174854301
,,,10.043179184454647,65979.15898116867,0.011864608756899259
,,,10.052439212582744,65977.40639295233,0.011864645408733457
,,,10.063708170993998,65975.27198254403,0.01186469007166245
,,,10.074977129405251,65973.1358173383,0.011864734764516873
,,,10.086246087816505,65970.99790514658,0.011864779454138212
,,,10.097515046227759,65968.85825454778,0.011864824111547009
,,,10.11111986214319,65966.27278889525,0.011864877946897006
,,,10.124527195257022,65963.72240444762,0.011864930881023115
,,,10.137934528370854,65961.16960742693,0.011864983664318466
,,,10.151341861484687,65958.61441682006,0.011865036269308783
,,,10.16819447938614,65955.39925392042,0.011865102102999668
,,,10.185047097287592,65952.1803820462,0.011865167577366128
,,,10.201899715189045,65948.95784427712,0.011865232658585802
,,,10.218752333090498,65945.73168520251,0.01186529731816694
,,,10.240027786290874,65941.65374616366,0.011865378307999578
,,,10.26130323949125,65937.5702036187,0.011865458547611386
,,,10.282578692691626,65933.48115461794,0.011865538004366199
,,,10.303854145892002,65929.3866980404,0.011865616651714619
,,,10.330499184723479,65924.25139235865,0.011865713974151839
,,,10.357144223554956,65919.10796202191,0.011865809959831549
,,,10.383789262386433,65913.95660849946,0.011865904582863223
,,,10.41043430121791,65908.79753456864,0.011865997823490265
,,,10.443827075406293,65902.32135952661,0.011866112702573857
,,,10.477219849594677,65895.83377967558,0.011866225366332068
,,,10.51061262378306,65889.33519615394,0.01186633580093302
,,,10.55140794537669,65881.38164944066,0.011866467679709357
,,,10.59220326697032,65873.41300312853,0.011866596211990344
,,,10.632998588563948,65865.42997878253,0.011866721397142012
,,,10.685062601476591,65855.22209393307,0.011866876306737384
,,,10.737126614389235,65844.99342992934,0.011867025787747523
,,,10.80108845244461,65832.4009792939,0.011867202030105531
,,,10.865050290499985,65819.78202399968,0.011867370160867915
,,,10.94743927496694,65803.4927627779,0.011867574862111681
,,,11.029828259433893,65787.16935060761,0.011867766313373997
,,,11.143759700836274,65764.55023501931,0.01186800946081078
,,,11.28499344743999,65736.45495364381,0.01186827652398101
,,,11.457005331200968,65702.18812879578,0.011868551271836149
,,,11.698186938411729,65654.13031573364,0.011868845065836162
,,,11.93936854562249,65606.16183903569,0.011869034782741032
,,,12.193945389375573,65555.74382791405,0.011869125275261055
,,,12.448522233128656,65505.66080591088,0.01186910621227642
,,,12.70309907688174,65456.02104565258,0.011868980704442264
,,,12.968868126173774,65404.78034797189,0.011868739353917019
,,,13.234637175465808,65354.23742133892,0.011868388542730372
,,,13.500406224757842,65304.48929288594,0.011867931433962958
,,,13.778795978240552,65253.328068053066,0.011867341946592577
,,,14.057185731723262,65203.23040800182,0.011866642541355213
,,,14.335575485205972,65154.28169446606,0.01186583646561992
,,,14.628081101565174,65104.173680383516,0.011864878021119855
,,,14.920586717924376,65055.500859217835,0.011863808758389055
,,,15.213092334283578,65008.336120835396,0.01186263203842955
,,,15.50559795064278,64962.74456828555,0.011861351097405586
,,,15.81939946200799,64915.648608595955,0.011859864564781214
,,,16.1332009733732,64870.4924959299,0.01185826537137543
,,,16.44700248473841,64827.330697012425,0.011856557077945161
,,,16.76080399610362,64786.2099793298,0.011854743110031716
,,,17.099347497593158,64744.181347511316,0.011852671407255697
,,,17.437890999082697,64704.61557228753,0.01185048452265237
,,,17.776434500572236,64667.54563636588,0.011848186277858419
,,,18.114978002061775,64632.99698598663,0.01184578034504716
,,,18.482385989773864,64598.3769994188,0.011843051532092615
,,,18.84979397748595,64566.76356462826,0.011840204371025788
,,,19.21720196519804,64538.16398987479,0.011837243015376068
,,,19.584609952910128,64512.57835194894,0.011834171450118044
,,,19.98585828980668,64488.07147512387,0.011830695571356289
,,,20.0,64487.27300394977,0.011830570811385555
,,,20.0,64487.27300394977,0.011830570811385555
,,,20.000002827678653,64487.27284471787,0.011830870590803249
,,,20.000005655357306,64487.27268538371,0.011831670826500242
,,,20.00000848303596,64487.272525867986,0.011832845044989982
,,,20.000011310714612,64487.272366112076,0.01183429202920181
,,,20.000014138393265,64487.27220607388,0.011835931114856747
,,,20.000016966071918,64487.27204572443,0.011837698328085258
,,,20.000020539125696,64487.27184263374,0.011840037288841107
,,,20.000024112179474,64487.271638997656,0.011842423706647367
,,,20.000027685233253,64487.27143481207,0.01184480150735505
,,,20.000032063447946,64487.271183876306,0.011847646040149096
,,,20.00003644166264,64487.270932154,0.011850369725385517
,,,20.000040819877334,64487.270679683796,0.011852943373662403
,,,20.00004651988861,64487.27034994568,0.0118560449668792
,,,20.000052219899885,64487.270019121584,0.01185885581652333
,,,20.000059561758967,64487.269591576944,0.011862057789856464
,,,20.000068374112164,64487.26907655683,0.011865324496207077
,,,20.00007939958608,64487.268429846816,0.011868638640038478
,,,20.000090425059998,64487.26778104545,0.011871240265847988
,,,20.000101450533915,64487.26713060745,0.01187327188510757
,,,20.000112476007832,64487.26647889405,0.011874853494242514
,,,20.00012350148175,64487.265826189316,0.01187608250747557
,,,20.000134526955666,64487.26517271529,0.011877036471335088
,,,20.000145552429583,64487.26451864496,0.011877776439688926
,,,20.000159342970022,64487.2636999038,0.011878472568360717
,,,20.00017313351046,64487.262880636714,0.011878978751482066
,,,20.0001869240509,64487.2620609884,0.011879346729529564
,,,20.000204280040723,64487.26102904336,0.011879670541859316
,,,20.000221636030545,64487.25999680653,0.01187988723165127
,,,20.000242753368443,64487.25874061245,0.01188005665697647
,,,20.00026387070634,64487.25748424581,0.01188016052647216
,,,20.000290717349703,64487.25588687565,0.011880236704105707
,,,20.000317563993065,64487.254289423385,0.011880277524865045
,,,20.000353952199077,64487.252124167535,0.011880304337573661
,,,20.00039833777746,64487.24948301878,0.01188031713034587
,,,20.000455089422463,64487.246106064864,0.011880322003697503
,,,20.000532423861515,64487.24150445331,0.01188032296514458
,,,20.00064132345686,64487.235024853864,0.011880322303013151
,,,20.000846050826052,64487.222844167714,0.011880320512585498
,,,20.001359156625046,64487.19232005637,0.011880315958355411
,,,20.003742746104,64487.05060160271,0.011880294794204682
,,,20.01452463956728,64486.41117248646,0.011880198964100247
,,,20.025306533030562,64485.77439279263,0.011880102984881728
,,,20.036088426493844,64485.140261537315,0.011880006866562882
,,,20.046870319957126,64484.50877780865,0.0118799106173797
,,,20.060124991883242,64483.73609284526,0.011879792124453755
,,,20.07337966380936,64482.96740629456,0.01187967345410208
,,,20.086634335735475,64482.20271676236,0.011879554614363037
,,,20.102588122015035,64481.28760864158,0.011879411358976832
,,,20.118541908294596,64480.378287034095,0.01187926787598263
,,,20.134495694574156,64479.47474982802,0.011879124171966888
,,,20.154446569064373,64478.35297559075,0.01187894416068642
,,,20.17439744355459,64477.24024023275,0.011878763819056773
,,,20.198406893725743,64475.91312151022,0.01187854636053721
,,,20.222416343896896,64474.59908122993,0.011878328438630622
,,,20.252440548352432,64472.9742462248,0.01187805527960702
,,,20.282464752807968,64471.369840547566,0.011877781411777689
,,,20.322129441719806,64469.281576260466,0.011877418530749079
,,,20.361794130631644,64467.228916021864,0.011877054433648573
,,,20.41846472775748,64464.35791040107,0.011876532140426851
,,,20.488346966109123,64460.917444214974,0.011875884724320595
,,,20.558229204460766,64457.58710527701,0.011875233630635555
,,,20.649897166109394,64453.38522657138,0.011874374037174144
,,,20.741565127758022,64449.372149138355,0.011873508238467754
,,,20.855660418175862,64444.64035136405,0.011872422040143858
,,,20.969755708593702,64440.19956460109,0.01187132643724478
,,,21.119722258833626,64434.803773423686,0.011869872254560076
,,,21.26968880907355,64429.90716893063,0.011868402242685643
,,,21.484026373119985,64423.77100619573,0.011866274218297656
,,,21.757344353456144,64417.40839576044,0.011863515395093184
,,,22.128659114949418,64411.36509942038,0.011859688363097498
,,,22.612994419264293,64407.92352045409,0.01185456434195305
,,,23.089507834818576,64409.358197914684,0.011849383025295035
,,,23.56602125037286,64415.47613394848,0.011844068848637378
,,,24.042534665927143,64426.174242376466,0.01183862753820206
,,,24.519048081481426,64441.344982923685,0.011833064550759567
,,,25.048841132760504,64463.327284056286,0.01182674303864031
,,,25.578634184039583,64490.54410077399,0.011820284344442716
,,,26.10842723531866,64522.83549507878,0.011813694925740283
,,,26.685336566301498,64563.58040978425,0.011806377982461688
,,,27.262245897284334,64609.93945132639,0.011798920807710915
,,,27.83915522826717,64661.70104846536,0.011791330512639945
,,,28.46878414418438,64724.11011451407,0.011782902583748337
,,,29.09841306010159,64792.429979894354,0.011774332390954559
,,,29.728041976018797,64866.390788610726,0.011765627751382225
,,,30.0,64900.01458348302,0.01176182821108184
,,,30.0,64900.01458348302,0.01176182821108184
,,,30.000002277386006,64900.014869209095,0.011761429588211062
,,,30.000004554772012,64900.015155046574,0.011760349065769279
,,,30.000006832158018,64900.01544108481,0.011758736436991843
,,,30.000009109544024,64900.01572739305,0.011756714909975105
,,,30.00001138693003,64900.01601402402,0.011754385643074053
,,,30.000013664316036,64900.016301016854,0.011751831492959284
,,,30.00001646327716,64900.0166542741,0.011748483005282116
,,,30.000019262238283,64900.01700815358,0.011744996241816259
,,,30.000022061199406,64900.01736267312,0.011741448257392853
,,,30.00002486016053,64900.017717838244,0.011737897863829123
,,,30.000028380101345,64900.01816539964,0.01173349668635766
,,,30.00003190004216,64900.018613952896,0.011729224145007336
,,,30.000035419982975,64900.01906346349,0.011725122067643977
,,,30.00003983392268,64900.01962842916,0.011720257831214748
,,,30.000044247862387,64900.02019474089,0.01171572846977478
,,,30.00004966073393,64900.0208909108,0.011710641139638244
,,,30.00005507360547,64900.02158877916,0.011706057363306169
,,,30.00006230594364,64900.02252357977,0.011700671126255103
,,,30.000071210358026,64900.02367768582,0.011695082571714449
,,,30.000080114772413,64900.02483472779,0.011690485467825007
,,,30.0000890191868,64900.02599418011,0.011686718313879093
,,,30.000097923601185,64900.027155605465,0.011683638181643556
,,,30.00010682801557,64900.02831864307,0.011681123078563114
,,,30.000115732429958,64900.02948299679,0.011679070915659912
,,,30.000124636844344,64900.0306484243,0.011677397209696967
,,,30.00013534694545,64900.03205132886,0.01167578814170419
,,,30.000146057046553,64900.03345522637,0.011674529543043986
,,,30.000156767147658,64900.034859900785,0.011673545151219869
,,,30.000167477248763,64900.036265183124,0.011672775241068557
,,,30.000181070688235,64900.03804946213,0.011672034694190423
,,,30.000194664127708,64900.039834304436,0.011671492553608975
,,,30.00020825756718,64900.04161955969,0.011671095641962097
,,,30.000225388312984,64900.043869797744,0.011670743133497507
,,,30.000242519058787,64900.04612036315,0.011670505119026115
,,,30.00026329962713,64900.04885071776,0.01167031755562216
,,,30.00028408019547,64900.051581278414,0.01167020101045894
,,,30.000310355211077,64900.05503398731,0.011670114482681905
,,,30.000338689085094,64900.05875737491,0.011670064305386833
,,,30.000374360566703,64900.0634451111,0.011670033425248619
,,,30.0004177333936,64900.06914499497,0.011670017706393403
,,,30.000472778655357,64900.0763788923,0.011670010585056616
,,,30.00054695172966,64900.08612658994,0.011670007507713048
,,,30.0006568059811,64900.100563574466,0.011670005566461533
,,,30.00084850674082,64900.125757128524,0.01167000287651199
,,,30.001309888050077,64900.18639423706,0.011669996490812191
,,,30.003338377676982,64900.45301894003,0.01166996842170297
,,,30.0122941850471,64901.63075756443,0.011669844530171053
,,,30.021249992417218,64902.809453711656,0.01166972068500392
,,,30.030205799787336,64903.98910733289,0.01166959687614321
,,,30.039161607157453,64905.16971829271,0.011669473095167865
,,,30.04811741452757,64906.351286380755,0.011669349335025066
,,,30.059318798065966,64907.830467234366,0.011669194563704511
,,,30.070520181604362,64909.311144274965,0.011669039806291968
,,,30.081721565142757,64910.79331672423,0.011668885055155783
,,,30.092922948681153,64912.276983704694,0.01166873030416275
,,,30.10682887382335,64914.120955696264,0.011668538181863076
,,,30.120734798965547,64915.96722756579,0.011668346044836813
,,,30.134640724107744,64917.81579717807,0.011668153887409896
,,,30.151636966048148,64920.07829194751,0.011667918992829283
,,,30.168633207988552,64922.34421150191,0.011667684055410446
,,,30.185629449928957,64924.61355134071,0.011667449070838009
,,,30.20735299295246,64927.51905300192,0.011667148654546988
,,,30.22907653597596,64930.430124543025,0.011666848151496946
,,,30.255806164068996,64934.01966627966,0.01166647827528584
,,,30.282535792162033,64937.617605591964,0.011666108258961479
,,,30.31703860958798,64942.274237683014,0.011665630427566432
,,,30.351541427013924,64946.94478451143,0.011665152354617061
,,,30.39901589096489,64953.39392899393,0.011664494146458058
,,,30.456131932439856,64961.18746386162,0.011663701644565804
,,,30.513247973914822,64969.01863174692,0.011662908462607027
,,,30.586745136634974,64979.15084695233,0.011661886786953112
,,,30.660242299355126,64989.3445880034,0.011660863975970527
,,,30.733739462075278,64999.599409502596,0.011659840028431692
,,,30.829409913317342,65013.03876603492,0.011658505466191257
,,,30.925080364559406,65026.57988536621,0.011657168985714004
,,,31.044676578851522,65043.6490752431,0.011655495587628998
,,,31.16427279314364,65060.87388306782,0.011653819228874571
,,,31.32221683703638,65083.85701581217,0.011651600862550189
,,,31.48016088092912,65107.104027305744,0.011649377441412269
,,,31.707398962792304,65141.00454246412,0.01164616981488572
,,,31.99876497457915,65185.238579928446,0.011642042188031998
,,,32.40071619548839,65247.630926548285,0.011636321403527177
,,,33.01183666212822,65345.399209609655,0.011627566822196752
,,,33.88358247995381,65490.54360959598,0.011614966482059863
,,,34.7553282977794,65641.82201853661,0.011602243150811336
,,,35.62730646817831,65798.70708968693,0.011589402697463703
,,,36.49928463857722,65960.62527962153,0.01157645722632096
,,,37.371262808976134,66127.07658176725,0.011563414929350447
,,,38.243240979375045,66297.5928747955,0.011550283505610947
,,,39.11521914977396,66471.73595032956,0.011537070201250747
,,,39.98719732017287,66649.09567792418,0.011523781846073953
,,,40.0,66651.72174339485,0.011523586215780743
,,,40.0,66651.72174339485,0.011523586215780743
,,,40.00000187357315,66651.72212776553,0.01152307320684106
,,,40.000003747146295,66651.72251225811,0.011521665400773992
,,,40.00000562071944,66651.72289697322,0.011519535908210372
,,,40.00000749429259,66651.72328199162,0.011516830300312057
,,,40.00000936786574,66651.7236673774,0.011513670890558086
,,,40.000011241438884,66651.72405318063,0.011510160323642937
,,,40.00001349424309,66651.7245176807,0.011505594726305532
,,,40.0000157470473,66651.72498288732,0.011500767920915126
,,,40.00001799985151,66651.725448832,0.01149577861553478
,,,40.000020252655716,66651.72591553301,0.011490705678745617
,,,40.00002299723651,66651.7264851451,0.011484502020393708
,,,40.00002574181731,66651.72705588816,0.011478353468135796
,,,40.00002848639811,66651.7276277459,0.01147232412254552
,,,40.000031789881895,66651.72831749661,0.011465289398005672
,,,40.00003509336568,66651.72900876477,0.011458547855703795
,,,40.00003839684947,66651.72970148188,0.011452132264565621
,,,40.00004258504105,66651.73058168289,0.011444492560390034
,,,40.00004677323263,66651.73146393835,0.011437412939059963
,,,40.000052000739984,66651.73256777565,0.011429346851143945
,,,40.000057228247336,66651.73367427998,0.011422095111881969
,,,40.00006447310839,66651.73521169882,0.011413282585114643
,,,40.00007171796944,66651.7367530563,0.011405753654351087
,,,40.00007896283049,66651.73829777353,0.011399340290510741
,,,40.000086207691545,66651.73984534996,0.011393886997254346
,,,40.0000934525526,66651.74139535619,0.011389255083806248
,,,40.00010069741365,66651.74294742553,0.011385323382842745
,,,40.0001079422747,66651.74450124576,0.011381987309315302
,,,40.000115187135755,66651.74605655145,0.01137915723990633
,,,40.00012413405222,66651.74797896703,0.011376247804211311
,,,40.00013308096869,66651.7499029526,0.011373873749251718
,,,40.000142027885154,66651.75182821923,0.011371936600220746
,,,40.00015097480162,66651.75375453118,0.011370355940850717
,,,40.00016188126354,66651.75610387976,0.011368816987095517
,,,40.00017269339735,66651.75843388795,0.011367625039789702
,,,40.00018350553117,66651.76076465778,0.011366692725119368
,,,40.00019662495815,66651.76359359745,0.011365829704057043
,,,40.00020974438513,66651.76642318978,0.011365189083212794
,,,40.00022286381211,66651.76925326658,0.011364713525003206
,,,40.00023924552632,66651.77278756615,0.011364287839901697
,,,40.000255627240534,66651.77632225395,0.011363994352196509
,,,40.00027530213068,66651.78056785736,0.011363759614852188
,,,40.00029497702083,66651.7848137092,0.011363609368613994
,,,40.000319499369624,66651.79010586081,0.011363495343273359
,,,40.00034402171842,66651.79539815563,0.011363429857547682
,,,40.0003762522007,66651.80235410185,0.011363384028324918
,,,40.000408482682985,66651.80931011846,0.011363361737849206
,,,40.000454541026166,66651.81925053387,0.011363347943109685
,,,40.00051327532043,66651.83192673924,0.011363341838022397
,,,40.00059369553674,66651.84928328663,0.011363339068780126
,,,40.00071593972118,66651.87566643814,0.011363336961582069
,,,40.00093979801281,66651.92398033942,0.011363333601118996
,,,40.00153527535713,66652.05249871292,0.011363324713562693
,,,40.00447077316752,66652.6860565848,0.011363280911300991
,,,40.0123139902982,66654.37888417151,0.011363163939087104
,,,40.02015720742889,66656.07179145199,0.011363047046092298
,,,40.02800042455957,66657.7647789764,0.011362930221973475
,,,40.035843641690256,66659.45784719408,0.011362813457924099
,,,40.04368685882094,66661.15099646483,0.011362696746453162
,,,40.05316943185778,66663.19814922956,0.011362555701616196
,,,40.06265200489462,66665.24542123429,0.011362414714923759
,,,40.072134577931465,66667.29281270374,0.011362273778596247
,,,40.081617150968306,66669.34032374594,0.011362132886225403
,,,40.09301731192974,66671.80204551134,0.011361963553067412
,,,40.10441747289118,66674.26393993982,0.011361794268467132
,,,40.115817633852615,66676.726006704,0.011361625026558445
,,,40.12721779481405,66679.1882453332,0.011361455822703061
,,,40.14143628394515,66682.25943429241,0.011361244836396648
,,,40.15565477307624,66685.33088826812,0.011361033898196172
,,,40.16987326220734,66688.40260563775,0.011360823004032785
,,,40.1873389878616,66692.17620350246,0.011360564001466449
,,,40.20480471351586,66695.95019232789,0.011360305056824395
,,,40.222270439170124,66699.72456806093,0.011360046167305092
,,,40.244759875709455,66704.58513985974,0.01135971289083833
,,,40.26724931224879,66709.44633611168,0.011359379699842567
,,,40.29512461627319,66715.47256374346,0.01135896683080054
,,,40.3229999202976,66721.49971405642,0.011358554088170623
,,,40.35923988586391,66729.3368010995,0.011358017678695985
,,,40.39547985143022,66737.17536213037,0.011357481478043033
,,,40.444295488509475,66747.73623193118,0.011356759536282726
,,,40.49311112558873,66758.29955836886,0.011356037965054614
,,,40.553652788058,66771.40352604828,0.011355143572650182
,,,40.61419445052727,66784.51082757003,0.011354249734441041
,,,40.67473611299654,66797.62121455053,0.011353356442329087
,,,40.75052256846353,66814.03685374223,0.011352238971794935
,,,40.82630902393052,66830.45645480003,0.011351122332715043
,,,40.90209547939751,66846.87953777073,0.011350006514135213
,,,41.001299843314655,66868.38180208509,0.011348547133716344
,,,41.1005042072318,66889.8881714553,0.011347089125559467
,,,41.22531798987327,66916.9506142551,0.01134525666192722
,,,41.350131772514736,66944.01592038118,0.011343426321681584
,,,41.51651085800054,66980.09555381374,0.01134098970804198
,,,41.71666272166403,67023.49466771886,0.011338063374835457
,,,41.96744049988093,67077.8536546002,0.011334404276847742
,,,42.29895933146905,67149.66207338267,0.011329579520501672
,,,42.77065900991234,67251.67643029301,0.011322738484542409
,,,43.386507753685024,67384.46588158805,0.01131384773124958
,,,44.002356497457704,67516.65500929629,0.011305001623233798
,,,44.618205241230385,67648.10322615868,0.011296198491202563
,,,45.234053985003065,67778.6882614459,0.011287436777810729
,,,45.849902728775746,67908.30419586178,0.0112787150325114
,,,46.465751472548426,68036.85970106025,0.011270031906578323
,,,47.08160021632111,68164.27646257466,0.011261386148275383
,,,47.82406383854134,68316.28136449632,0.01125101091341755
,,,48.5377349665015,68460.6500525036,0.01124108590193318
,,,49.251406094461665,68603.24086853287,0.01123120629485322
,,,49.965077222421826,68743.99827625057,0.011221370729996802
,,,50.0,68750.83824084968,0.011220890544749288
,,,50.0,68750.83824084968,0.011220890544749288
,,,50.000002050879374,68750.83864238297,0.011221291719384725
,,,50.00000410175875,68750.83904380939,0.011222378080460896
,,,50.00000615263812,68750.83944504341,0.0112239977766483
,,,50.000008203517496,68750.83984601888,0.011226026532473815
,,,50.00001025439687,68750.84024668552,0.011228362905085342
,,,50.00001230527624,68750.84064700597,0.011230924324576544
,,,50.00001484547361,68750.8411423193,0.011234309780669794
,,,50.00001738567097,68750.84163702762,0.011237838005018498
,,,50.00001992586834,68750.84213111301,0.011241432238014453
,,,50.0000224660657,68750.84262456925,0.011245034396356976
,,,50.0000257025787,68750.84325238445,0.011249568007464602
,,,50.00002893909169,68750.84387920328,0.011253980987029939
,,,50.00003217560469,68750.8445050576,0.01125823144613576
,,,50.00003628453343,68750.84529828625,0.011263353980682496
,,,50.00004039346217,68750.84609011406,0.011268145989748957
,,,50.00004547863934,68750.84706827604,0.011273607865736387
,,,50.000050563816515,68750.84804461781,0.011278561375226705
,,,50.00005741013908,68750.84935652459,0.011284474015442457
,,,50.000065864516586,68750.85097303022,0.011290693645226843
,,,50.00007431889409,68750.85258622993,0.011295876323564377
,,,50.0000827732716,68750.8541966791,0.011300182488471556
,,,50.00009122764911,68750.85580484482,0.011303754554554011
,,,50.000099682026615,68750.8574111173,0.011306714904603497
,,,50.00010813640412,68750.85901582113,0.011309166962349305
,,,50.00011659078163,68750.86061922586,0.011311197345816211
,,,50.00012690715012,68750.86257432624,0.011313207651253517
,,,50.00013722351861,68750.86452815293,0.011314803823950654
,,,50.000147539887095,68750.86648096831,0.011316071039345454
,,,50.00015785625558,68750.86843298076,0.011317077021068427
,,,50.00017074725708,68750.87087127264,0.0113180477396892
,,,50.00018363825858,68750.87330881668,0.0113187751136602
,,,50.00019652926007,68750.87574580024,0.011319320117851249
,,,50.00021248378094,68750.87876135827,0.011319809353694829
,,,50.00022843830181,68750.88177646427,0.011320151575445392
,,,50.00024439282268,68750.88479125385,0.011320390936563044
,,,50.0002651841064,68750.88871968338,0.011320598332963642
,,,50.00028688127241,68750.89281902315,0.01132073283324114
,,,50.000313076567124,68750.89776800643,0.011320828100554039
,,,50.00033927186184,68750.90271685789,0.011320880931047604
,,,50.00037422225219,68750.90931962503,0.0113209166359905
,,,50.0004162874888,68750.91726643639,0.011320934650011435
,,,50.00046903246763,68750.92723077394,0.011320942152015241
,,,50.00053882740216,68750.94041607626,0.011320944062350635
,,,50.000639202859894,68750.9593784653,0.011320943345795944
,,,50.00080533281241,68750.99076278615,0.011320941107100939
,,,50.00116431018267,68751.05857853052,0.01132093610042702
,,,50.00249367267895,68751.30971084956,0.011320917549198445
,,,50.010217692177164,68752.7687924129,0.011320809730146753
,,,50.01794171167538,68754.22774184906,0.011320701864478554
,,,50.02739764295506,68756.0136423927,0.011320569757041146
,,,50.03685357423474,68757.79934343506,0.011320437595985397
,,,50.04630950551442,68759.58484439307,0.011320305388089442
,,,50.055765436794104,68761.37014482658,0.01132017313889995
,,,50.065221368073786,68763.15524442289,0.01132004085293969
,,,50.07705554750286,68765.38902868958,0.011319875249656131
,,,50.08888972693193,68767.62249792062,0.011319709600161182
,,,50.100723906361004,68769.85565217047,0.011319543908773877
,,,50.11255808579008,68772.08849168789,0.01131937817874332
,,,50.12737778913502,68774.88418822597,0.011319170587509418
,,,50.14219749247996,68777.67939302803,0.011318962942750746
,,,50.1570171958249,68780.47410757691,0.011318755246643922
,,,50.175319425466135,68783.92488648457,0.011318498674483478
,,,50.19362165510737,68787.3749241985,0.01131824202732788
,,,50.21192388474861,68790.82422504165,0.011317985305607183
,,,50.23568026849068,68795.30034327133,0.011317651968114581
,,,50.25943665223276,68799.77523926244,0.011317318503769705
,,,50.28910820636037,68805.36265428751,0.011316901828913267
,,,50.31877976048798,68810.94820647092,0.01131648495122637
,,,50.35760112315323,68818.25340453644,0.01131593921065907
,,,50.39642248581848,68825.55552007699,0.011315393114194066
,,,50.44796635747802,68835.24602518624,0.011314667496494549
,,,50.49951022913756,68844.93136033673,0.011313941242644685
,,,50.562494939034444,68856.75968965767,0.011313052922712638
,,,50.625479648931325,68868.58081472732,0.011312163654433088
,,,50.688464358828206,68880.3950201566,0.011311273442896636
,,,50.76975202390748,68895.63258905202,0.011310123157862399
,,,50.85103968898675,68910.85970556988,0.01130897132776804
,,,50.95084935239901,68929.54300839311,0.011307554954423605
,,,51.05065901581127,68948.21251934857,0.011306136303789792
,,,51.178005330870306,68972.01442589155,0.011304322996317685
,,,51.30535164592934,68995.79769541118,0.01130250608075773
,,,51.47752289757632,69027.92647536409,0.011300043980532066
,,,51.68662837086336,69066.91366463498,0.011297045147542789
,,,51.95205445972172,69116.36028432006,0.011293225398052945
,,,52.30884384779333,69182.77959197055,0.01128806825623812
,,,52.80794680192993,69275.66015375481,0.01128081237422198
,,,53.30704975606653,69368.57823890325,0.011273510251092878
,,,53.806152710203136,69461.60453692645,0.011266164424539963
,,,54.30525566433974,69554.7985500853,0.011258777328065597
,,,54.9110518635682,69668.21046942909,0.011249758998453261
,,,55.49233879712621,69777.40019384985,0.011241055301344805
,,,56.07362573068422,69886.99722790829,0.01123230581756343
,,,56.65491266424223,69997.03675838716,0.011223513750758682
,,,57.236199597800244,70107.54293107265,0.01121468215901677
,,,57.817486531358256,70218.53027978844,0.011205813962764287
,,,58.531468709679345,70355.52062201372,0.011194875354978174
,,,59.245450888000434,70493.24263004541,0.011183890642280835
,,,59.95725722164956,70631.25656770659,0.011172898139411521
,,,60.0,70639.56613128445,0.011172236843494084
,,,60.0,70639.56613128445,0.011172236843494084
,,,60.000002503138134,70639.56661797133,0.011172513883143423
,,,60.00000500627627,70639.56710456693,0.011173246092739297
,,,60.0000075094144,70639.56759100214,0.011174309877063481
,,,60.000010012552536,70639.56807722719,0.011175609156632217
,,,60.00001251569067,70639.5685632073,0.011177069516994532
,,,60.000015585779536,70639.56915889223,0.01117899747070177
,,,60.0000186558684,70639.56975414943,0.011181003173436071
,,,60.00002172595727,70639.5703489685,0.011183030094153222
,,,60.00002556514116,70639.57109218124,0.011185535124866034
,,,60.00002940432505,70639.57183472457,0.011187960207439855
,,,60.00003404783469,70639.57273197758,0.011190743237960776
,,,60.00003869134433,70639.57362834843,0.011193336020257053
,,,60.000044611240256,70639.57476993254,0.011196350953639403
,,,60.00005053113618,70639.57591032344,0.011199045006449422
,,,60.000058945380964,70639.57752941939,0.011202360210423583
,,,60.000069754463546,70639.57960672813,0.011205842603471872
,,,60.00008056354613,70639.58168166417,0.011208601241246228
,,,60.00009137262871,70639.58375472372,0.011210780027558606
,,,60.00010218171129,70639.58582630234,0.011212498458072265
,,,60.00011299079387,70639.58789671338,0.011213852911116911
,,,60.000123799876455,70639.58996620432,0.011214920138105518
,,,60.00013682561299,70639.59245914404,0.011215909905220884
,,,60.000149851349526,70639.59495129243,0.011216652341059353
,,,60.00016287708606,70639.5974428473,0.011217209207463009
,,,60.000178959870176,70639.60051855091,0.011217708663448456
,,,60.00019504265429,70639.6035937772,0.011218058772438276
,,,60.000211125438405,70639.60666866897,0.011218304165809547
,,,60.000232048000925,70639.61066854566,0.011218517006000444
,,,60.000252970563444,70639.61466817097,0.011218650985778204
,,,60.000279203888276,70639.61968280317,0.011218751140746842
,,,60.00030543721311,70639.62469729535,0.011218807081250485
,,,60.00034028751304,70639.63135880577,0.011218845083623917
,,,60.00038211459627,70639.63935382289,0.011218864487957721
,,,60.000434344226896,70639.64933718368,0.011218872714979214
,,,60.000503036240055,70639.66246720491,0.011218874898923955
,,,60.00060086915463,70639.68116732019,0.01121887418377129
,,,60.000760050020666,70639.71159372966,0.01121887180581022
,,,60.001092677634105,70639.77517355008,0.011218866625343936
,,,60.00226220854048,70639.99872435632,0.01121884839687309
,,,60.010344800921814,70641.54375463945,0.011218722402491575
,,,60.02142639599783,70643.66227970927,0.011218549614788222
,,,60.03250799107384,70645.78105787524,0.011218376783946845
,,,60.04358958614986,70647.90008826836,0.011218203916958913
,,,60.05467118122587,70650.01937004695,0.011218031019580894
,,,60.0684020542865,70652.64565620736,0.011217816752505973
,,,60.08213292734713,70655.2723255154,0.011217602453239058
,,,60.09586380040776,70657.89937644528,0.011217388127603202
,,,60.11262637935871,70661.10698175928,0.011217126450963951
,,,60.129388958309654,70664.31515077861,0.011216864748507895
,,,60.1461515372606,70667.52388071199,0.011216603025409172
,,,60.16754219568925,70671.61933797711,0.011216269018025145
,,,60.1889328541179,70675.7156981393,0.011215934989976854
,,,60.215207157178796,70680.74851425097,0.011215524679828675
,,,60.24148146023969,70685.78267228288,0.011215114352806999
,,,60.27531704794775,70692.26753122182,0.011214585924383794
,,,60.30915263565581,70698.75457196122,0.011214057484990202
,,,60.355818272807404,70707.70495431387,0.011213328661261436
,,,60.413078660148535,70718.69289858635,0.01121243437443344
,,,60.48444861192131,70732.39671120721,0.011211319757060073
,,,60.55581856369408,70746.10953747714,0.01121020519408052
,,,60.65024229267555,70764.26530124234,0.011208730715202937
,,,60.74466602165702,70782.43588344638,0.01120725637947149
,,,60.863468884452004,70805.31812571714,0.011205401612669027
,,,60.98227174724699,70828.22192063411,0.011203547115146805
,,,61.13922014615836,70858.51101517279,0.011201097606007819
,,,61.296168545069726,70888.8335830192,0.011198648613352147
,,,61.520606169147904,70932.24877237513,0.011195147465951768
,,,61.80644814109987,70987.62419527877,0.011190690092670414
,,,62.19661630280233,71063.33747824942,0.011184609031940252
,,,62.779722877407096,71176.70306011528,0.011175528131023075
,,,63.568400471019295,71330.28846035463,0.011163260802643963
,,,64.3570780646315,71483.97292717197,0.011151012329098754
,,,65.1457556582437,71637.56896879498,0.011138784424026852
,,,65.9344332518559,71790.91106780336,0.011126578746411151
,,,66.72311084546811,71943.85311894162,0.011114396902958722
,,,67.51178843908032,72096.26618473911,0.01110224045028624
,,,68.48408469931522,72283.26825640035,0.01108729093102406
,,,69.45638095955012,72469.10908311252,0.011072385021652349
,,,70.0,72572.44824102995,0.011064070990839212
,,,70.0,72572.44824102995,0.011064070990839212
,,,70.00000213107116,72572.44864531246,0.011063711317670569
,,,70.00000426214231,72572.44904969961,0.011062743822361614
,,,70.00000639321347,72572.449454274,0.011061311140154614
,,,70.00000852428462,72572.44985909837,0.011059528159631802
,,,70.00001065535578,72572.45026421949,0.011057487256426192
,,,70.00001278642694,72572.45066967129,0.01105526252985476
,,,70.00001546614446,72572.45118001207,0.011052294236423855
,,,70.00001814586199,72572.45169094171,0.0110492195132014
,,,70.00002082557951,72572.45220247396,0.011046106544198471
,,,70.00002408408966,72572.45282530664,0.011042341230328158
,,,70.00002734259981,72572.45344902115,0.011038656816893921
,,,70.00003060110996,72572.45407359303,0.011035095411837866
,,,70.00003476770867,72572.45487341871,0.01103076156934628
,,,70.00003893430738,72572.45567451394,0.011026701039663488
,,,70.00004413314625,72572.45667572554,0.011022032496186471
,,,70.00004933198511,72572.45767861574,0.01101779995917255
,,,70.00005645385822,72572.45905490492,0.011012669669109007
,,,70.00006542821633,72572.46079265255,0.011007194566110124
,,,70.00007440257444,72572.4625336476,0.011002669458655074
,,,70.00008337693255,72572.4642773227,0.010998939419897956
,,,70.00009235129066,72572.4660232053,0.010995868824800692
,,,70.00010132564877,72572.46777090445,0.01099334273967133
,,,70.00011030000688,72572.4695200977,0.010991265260230433
,,,70.00011927436499,72572.47127051957,0.010989556966067003
,,,70.00013033348213,72572.47342893711,0.010987863544828102
,,,70.00014139259928,72572.4755885618,0.01098653306300518
,,,70.00015245171642,72572.47774913485,0.01098548772703548
,,,70.00016351083356,72572.4799104529,0.010984666408953497
,,,70.00017754393305,72572.48265381125,0.010983872500035418
,,,70.00019157703254,72572.48539786541,0.010983287856332433
,,,70.00020561013203,72572.48814243177,0.010982857296602314
,,,70.00022322305435,72572.49158765384,0.010982473668691765
,,,70.00024083597667,72572.49503328194,0.010982212306348108
,,,70.00026210837899,72572.4991951762,0.010982005031202547
,,,70.00028338078131,72572.50335732485,0.010981874568361093
,,,70.00031010957949,72572.50858728777,0.010981776771560717
,,,70.00033880173537,72572.51420157158,0.010981719082458827
,,,70.00037470670802,72572.52122732605,0.01098168278756879
,,,70.00041800989888,72572.52970081451,0.01098166374334347
,,,70.00047233296272,72572.54033069377,0.01098165479770494
,,,70.00054427290614,72572.55440783902,0.010981650877454358
,,,70.00064786331534,72572.57467830593,0.010981648646604997
,,,70.00081969659354,72572.6083024065,0.010981645978000108
,,,70.00119266246668,72572.68128357666,0.0109816403499841
,,,70.00258502385141,72572.95373448926,0.010981619349499344
,,,70.01066171049277,72574.53403772827,0.01098149756055124
,,,70.01873839713413,72576.11416063814,0.010981375815360376
,,,70.02855014722535,72578.03348930656,0.010981227967702277
,,,70.03836189731656,72579.95255301986,0.010981080168888914
,,,70.04817364740778,72581.8713522882,0.010980932412399313
,,,70.057985397499,72583.78988754301,0.010980784692878857
,,,70.06987672300787,72586.11469809212,0.010980605707884662
,,,70.08176804851674,72588.43912191772,0.010980426764463546
,,,70.0936593740256,72590.76315944623,0.010980247857637696
,,,70.10555069953448,72593.08681101342,0.0109800689834806
,,,70.12055478985538,72596.01816914509,0.01097984332772446
,,,70.13555888017628,72598.94891358112,0.010979617714316237
,,,70.15056297049718,72601.87904455191,0.010979392139701461
,,,70.16924045625169,72605.52569157322,0.01097911138876353
,,,70.1879179420062,72609.17138814475,0.010978830690197328
,,,70.2065954277607,72612.81613407242,0.010978550041424664
,,,70.23113140263631,72617.60266695886,0.010978181435417792
,,,70.25566737751191,72622.38755749786,0.010977812909461928
,,,70.28675286078668,72628.4473415498,0.010977346123188002
,,,70.31783834406144,72634.5044833162,0.010976879459997865
,,,70.35971201109955,72642.6595652225,0.010976251033522632
,,,70.41010221808115,72652.46689787808,0.010975495081560252
,,,70.47117580572169,72664.34413632506,0.01097457927439491
,,,70.53224939336222,72676.21105965329,0.010973663918253147
,,,70.60912258182627,72691.13319814345,0.01097251239514123
,,,70.68599577029032,72706.03883348746,0.010971361570574826
,,,70.76286895875437,72720.92787397912,0.01097021143773993
,,,70.8630306975321,72740.30246517279,0.010968713903705308
,,,70.96319243630982,72759.64852719991,0.010967217525130224
,,,71.08874968198182,72783.8590880316,0.01096534336829335
,,,71.21430692765382,72808.02412998884,0.010963471004887032
,,,71.38077207833607,72839.99159706809,0.010960991356452605
,,,71.54723722901831,72871.8775871739,0.010958514830822023
,,,71.78832098520688,72917.91055567101,0.010954933704619542
,,,72.09940024492192,72977.05005376023,0.010950322431669058
,,,72.5337383547847,73059.1273875479,0.010943901991296981
,,,73.20913767529287,73185.59009114215,0.01093395937389973
,,,74.08041173575903,73346.58259913822,0.010921206575363555
,,,74.95168579622519,73505.11001164747,0.0109085353781876
,,,75.82295985669136,73661.13799178408,0.010895944835556113
,,,76.69423391715752,73814.64724518791,0.01088343412281319
,,,77.56550797762368,73965.63108363522,0.01087100252661084
,,,78.43678203808985,74114.09334503349,0.01085864943477169
,,,79.50368679322287,74292.4750711764,0.010843628821805854
,,,80.0,74374.18446016929,0.010836681011569116
,,,80.0,74374.18446016929,0.010836681011569116
,,,80.00000197713696,74374.1847840911,0.01083628443006097
,,,80.00000395427392,74374.18510812301,0.010835211094667667
,,,80.00000593141088,74374.18543235312,0.010833611139338931
,,,80.00000790854784,74374.18575684955,0.010831606911772478
,,,80.0000098856848,74374.18608166417,0.010829297982700641
,,,80.00001186282176,74374.18640683565,0.0108267652378523
,,,80.00001432046221,74374.18681157228,0.010823402543882338
,,,80.00001677810266,74374.1872169382,0.010819893815685782
,,,80.00001923574311,74374.18762295284,0.01081631484894428
,,,80.00002218583236,74374.18811118895,0.010812005738441304
,,,80.00002513592162,74374.18860036577,0.010807749727194473
,,,80.00002808601087,74374.18909046578,0.010803596970964039
,,,80.00003178095231,74374.18970556946,0.010798591675837068
,,,80.00003547589375,74374.19032201428,0.010793840668515504
,,,80.00003996947159,74374.19107340096,0.010788433250300664
,,,80.00004446304942,74374.19182652535,0.010783440820399937
,,,80.00005029755845,74374.19280675746,0.01077756362529457
,,,80.00005733292666,74374.19399191927,0.01077132910711363
,,,80.00006615853171,74374.19548290437,0.010764686488903519
,,,80.00007498413676,74374.19697786837,0.010759172395775273
,,,80.00008380974181,74374.19847613134,0.010754605017432549
,,,80.00009263534686,74374.1999771252,0.010750825831933071
,,,80.00010146095191,74374.20148037797,0.010747700419564087
,,,80.00011028655696,74374.20298549857,0.010745116295380028
,,,80.00011911216201,74374.20449216334,0.010742979932687101
,,,80.00012793776706,74374.20600010459,0.0107412138113237
,,,80.00013890555839,74374.2078755085,0.010739439362505826
,,,80.00014987334971,74374.20975220072,0.010738038648749792
,,,80.00016084114104,74374.2116299098,0.010736932929261055
,,,80.00017180893236,74374.21350842141,0.010736060055923455
,,,80.00018568078774,74374.21588521703,0.010735214200352316
,,,80.00019955264311,74374.21826276582,0.01073458694831449
,,,80.00021342449848,74374.22064087284,0.010734121783938512
,,,80.00023074644324,74374.22361101002,0.010733705858856591
,,,80.00024806838799,74374.22658159267,0.01073341947090749
,,,80.0002688813173,74374.23015124863,0.010733190658829722
,,,80.00029053769072,74374.23386586367,0.010733039807151953
,,,80.00031661988946,74374.23833986661,0.010732930615761346
,,,80.0003427020882,74374.24281402775,0.010732868229138397
,,,80.00037709488744,74374.24871392456,0.010732824720481962
,,,80.00041148768668,74374.25461389337,0.0107328037423438
,,,80.00046085342456,74374.26308246868,0.010732790841691606
,,,80.00052405029136,74374.27392376153,0.010732785183321556
,,,80.000611119103,74374.2888602237,0.010732782590087227
,,,80.00074485136251,74374.31180163202,0.010732780513331404
,,,80.00099458852455,74374.35464313714,0.010732777066138262
,,,80.00168651314779,74374.4733387156,0.010732767556337702
,,,80.00522163987534,74375.07973250834,0.010732718978828349
,,,80.01384760205897,74376.55912222191,0.010732600494467642
,,,80.0224735642426,74378.03815142515,0.010732482072050796
,,,80.03109952642623,74379.51682073923,0.010732363704762053
,,,80.03972548860986,74380.99513068532,0.010732245386935051
,,,80.04835145079349,74382.47308169554,0.010732127113865128
,,,80.05898219419896,74384.29403371281,0.010731981408502362
,,,80.06961293760443,74386.11444160712,0.010731835759307803
,,,80.0802436810099,74387.93430574647,0.010731690161595706
,,,80.09087442441538,74389.7536263714,0.010731544611675374
,,,80.10395092008534,74391.99076204958,0.010731365637276584
,,,80.1170274157553,74394.22707557735,0.010731186726761884
,,,80.13010391142527,74396.462566786,0.010731007877147857
,,,80.14592152489477,74399.16556610182,0.010730791615135252
,,,80.16173913836428,74401.86736079326,0.010730575436539012
,,,80.17755675183379,74404.56794966783,0.010730359339722885
,,,80.19746975560867,74407.96604010419,0.010730087407401905
,,,80.21738275938354,74411.36221383842,0.010729815602252137
,,,80.24150197097798,74415.47318638218,0.010729486553913549
,,,80.26562118257242,74419.58133385172,0.01072915769216808
,,,80.29603255335594,74424.757165007,0.010728743304940702
,,,80.32644392413947,74429.92847401169,0.010728329217339926
,,,80.3668075432705,74436.78509895942,0.010727780083405492
,,,80.40717116240153,74443.63367792744,0.010727231483283788
,,,80.46170719992796,74452.87405479189,0.010726491110756436
,,,80.51624323745439,74462.09953175024,0.01072575171864484
,,,80.5825793633767,74473.30087974893,0.010724853664008648
,,,80.648915489299,74484.47976690953,0.010723957056944122
,,,80.7152516152213,74495.6359637279,0.010723061892610838
,,,80.8001458490089,74509.87973978979,0.010721918393633895
,,,80.8850400827965,74524.08550770966,0.010720777235187271
,,,80.98872283713992,74541.38301863836,0.010719386675302395
,,,81.09240559148334,74558.62231827891,0.01071799956471943
,,,81.22397176259454,74580.41273017736,0.01071624435009391
,,,81.35553793370575,74602.10653689966,0.01071449461321698
,,,81.53235583069379,74631.10703168313,0.010712151618991663
,,,81.7462680418633,74665.94957716117,0.010709330090321234
,,,82.01640185557088,74709.56265612117,0.010705787095912151
,,,82.37742369266884,74767.15781370364,0.010701086577839318
,,,82.88917455645654,74847.40237226243,0.010694489980462962
,,,83.40092542024423,74925.95893999054,0.01068796951638098
,,,84.01589111960364,75018.06316211382,0.010680232015937602
,,,84.63085681896304,75107.60414413073,0.01067259864293633
,,,85.24582251832244,75194.53883816556,0.010665066436524352
,,,85.86078821768184,75278.83964693466,0.010657632579087339
,,,86.47575391704125,75360.49250265112,0.010650294390048493
,,,87.09071961640065,75439.49515025,0.010643049319801904
,,,87.75561777580324,75521.94022418556,0.010635317950526852
,,,88.42051593520584,75601.31857007567,0.010627689695706745
,,,89.08541409460844,75677.66236985404,0.01062016180255105
,,,89.75031225401104,75751.01260625449,0.010612731665208767
,,,90.0,75777.79418493342,0.010609966181143916
,,,90.0,75777.79418493342,0.010609966181143916
,,,90.00000175692784,75777.7943719487,0.010609486301863626
,,,90.00000351385569,75777.7945590853,0.01060817329112692
,,,90.00000527078353,75777.7947464428,0.010606193028847737
,,,90.00000702771138,75777.79493410053,0.01060368365113208
,,,90.00000878463922,75777.79512212105,0.010600760108469932
,,,90.00001054156706,75777.79531055296,0.010597517951814066
,,,90.00001267818972,75777.79554031443,0.010593259256879707
,,,90.00001481481237,75777.79577078609,0.010588761827423908
,,,90.00001695143503,75777.79600199888,0.010584117570328715
,,,90.00001908805768,75777.79623397045,0.010579398963877388
,,,90.00002173173117,75777.79652205252,0.010573541352589325
,,,90.00002437540465,75777.79681130376,0.010567737516577693
,,,90.00002701907813,75777.7971017072,0.010562046217698344
,,,90.0000302540051,75777.79745858644,0.010555294627408209
,,,90.00003348893206,75777.79781708716,0.010548822601701488
,,,90.00003672385903,75777.79817713695,0.010542658854854425
,,,90.00004092370469,75777.79864676653,0.01053513785649619
,,,90.00004512355035,75777.79911870231,0.0105281642367948
,,,90.00005051205628,75777.79972730932,0.010519996805602892
,,,90.0000559005622,75777.80033907996,0.010512657530773933
,,,90.00006366301866,75777.80122528263,0.010503410367373981
,,,90.00007142547513,75777.80211650764,0.010495545859641313
,,,90.00007918793159,75777.80301199935,0.01048887062007357
,,,90.00008695038805,75777.80391111042,0.010483210748857266
,,,90.00009471284451,75777.8048132893,0.01047841439231874
,,,90.00010247530098,75777.8057180675,0.01047435090026478
,,,90.00011023775744,75777.80662504758,0.010470908727133127
,,,90.0001180002139,75777.80753389274,0.01046799302086036
,,,90.00012736902212,75777.80863289401,0.01046506143697681
,,,90.00013673783035,75777.80973378046,0.010462662093830944
,,,90.00014610663857,75777.81083620971,0.010460698320104328
,,,90.00015547544679,75777.81193990154,0.010459091005120774
,,,90.00016690893287,75777.81328820312,0.010457519244530502
,,,90.0001782354316,75777.814625079,0.010456298443601632
,,,90.00018956193034,75777.81596288427,0.010455340113566525
,,,90.0002032803618,75777.81758416869,0.010454450911160491
,,,90.00021699879326,75777.81920625249,0.010453787630100686
,,,90.00023071722472,75777.82082893212,0.01045329285314237
,,,90.00024778227028,75777.82284807094,0.01045284897181839
,,,90.00026484731583,75777.82486768794,0.010452540669755648
,,,90.00028191236139,75777.82688763624,0.010452326516547714
,,,90.00030428239438,75777.82953585859,0.01045214149543141
,,,90.00032665242738,75777.83218432547,0.010452026685896633
,,,90.00035491913368,75777.83553112668,0.010451941623745822
,,,90.00038318584,75777.83887805705,0.010451894987902844
,,,90.00042118549659,75777.84337752071,0.010451863519270198
,,,90.00046722241306,75777.84882872144,0.010451847495624314
,,,90.00052550157793,75777.85572953789,0.010451840263331614
,,,90.00060372658307,75777.86499211077,0.010451837252755374
,,,90.00071884638015,75777.87862328289,0.010451835553466817
,,,90.00091741816354,75777.90213561154,0.010451833371647281
,,,90.00138407592831,75777.95738986727,0.010451828344311855
,,,90.0033688324959,75778.19237177279,0.010451806970530558
,,,90.01133022995698,75779.1345954633,0.01045172128671148
,,,90.01929162741807,75780.07625553405,0.010451635678283841
,,,90.02725302487916,75781.01735295873,0.010451550135959215
,,,90.03521442234025,75781.95788868888,0.010451464651685689
,,,90.04317581980133,75782.89786365945,0.010451379218476655
,,,90.05284110227564,75784.03825821349,0.010451275560930071
,,,90.06250638474994,75785.1778292941,0.010451171960389864
,,,90.07217166722424,75786.31657852889,0.010451068408922123
,,,90.08183694969854,75787.45450754293,0.01045096489977069
,,,90.09345745994743,75788.82154907404,0.010450840499272376
,,,90.10507797019632,75790.18741016215,0.010450716143184078
,,,90.11669848044521,75791.5520936694,0.010450591824432719
,,,90.1283189906941,75792.91560248318,0.010450467537083669
,,,90.1428137366865,75794.61472174029,0.010450312544787123
,,,90.15730848267891,75796.31202360085,0.01045015758553823
,,,90.17180322867132,75798.00751386386,0.010450002652686141
,,,90.18960920850631,75800.08785726312,0.010449812354473094
,,,90.2074151883413,75802.16548672646,0.010449622079448962
,,,90.22522116817629,75804.2404134358,0.010449431820776298
,,,90.2481460588867,75806.90788398996,0.010449186881115215
,,,90.27107094959712,75809.57091764586,0.010448941949509075
,,,90.299475770325,75812.86440121458,0.010448638469275975
,,,90.32788059105289,75816.15115868562,0.010448334977293873
,,,90.36479246959917,75820.41230792557,0.010447940558329554
,,,90.40170434814544,75824.66228581041,0.010447546086932736
,,,90.45171985570197,75830.40336164764,0.010447011473158059
,,,90.50173536325849,75836.12438728545,0.010446476716280772
,,,90.56535835314227,75843.37334806133,0.01044579623742993
,,,90.62898134302606,75850.59083603532,0.010445115475443937
,,,90.69260433290984,75857.77738980332,0.010444434414562559
,,,90.77412432852229,75866.94114643734,0.010443561320592076
,,,90.85564432413474,75876.05610043553,0.010442687708508641
,,,90.95460631104324,75887.05727350828,0.010441626476201726
,,,91.05356829795173,75897.99004912715,0.010440564474053032
,,,91.17802071808056,75911.64466568302,0.010439227839916729
,,,91.3024731382094,75925.1977282293,0.010437890016004444
,,,91.46732577641997,75943.00013567116,0.01043611610954916
,,,91.63217841463054,75960.63859682572,0.01043434021266908
,,,91.86975128339515,75985.78496082059,0.010431777547262374
,,,92.17400364048112,76017.55062379198,0.010428490052460037
,,,92.58444768099137,76059.69504579307,0.010424045851814062
,,,93.09252742271002,76110.8740452723,0.010418530924175044
,,,93.60060716442867,76161.11695961698,0.010413002535232946
,,,94.10868690614731,76210.57729372432,0.010407462249322146
,,,94.61676664786596,76259.39198149697,0.010401911562711098
,,,95.1248463895846,76307.68292752453,0.010396351906561668
,,,95.63292613130325,76355.55841169825,0.010390784649754807
,,,96.1410058730219,76403.1143687797,0.010385211101581556
,,,96.64908561474054,76450.43555388934,0.010379632514302722
,,,97.27275500300173,76508.3104835714,0.010372779649875678
,,,97.89642439126293,76566.06294662484,0.010365923101983606
,,,98.52009377952412,76623.79397807723,0.010359064866033106
,,,99.14376316778531,76681.58841037544,0.01035220683062576
,,,99.7674325560465,76739.51680010928,0.010345350783023422
,,,100.0,76761.16479929771,0.010342795004682558
,,,100.0,76761.16479929771,0.010342795004682558
,,,100.00000205003651,76761.16499026516,0.010342446609475807
,,,100.00000410007303,76761.16518133572,0.01034151017587807
,,,100.00000615010954,76761.16537259062,0.010340124418615796
,,,100.00000820014606,76761.1655640915,0.010338400639117298
,,,100.00001025018257,76761.16575588424,0.010336427999350625
,,,100.00001230021908,76761.16594800222,0.010334277771383921
,,,100.00001488944106,76761.16619114981,0.010331395292880267
,,,100.00001747866304,76761.16643488199,0.01032840773711968
,,,100.00002006788502,76761.1666792128,0.010325380792758973
,,,100.00002323184871,76761.1669785949,0.010321697743451895
,,,100.00002639581241,76761.16727886348,0.010318089084744702
,,,100.00002955977611,76761.16757999516,0.010314595456948131
,,,100.00003363186175,76761.16796877696,0.0103103081646264
,,,100.0000377039474,76761.16835885854,0.010306281932987825
,,,100.00004281610892,76761.16885028474,0.01030161164121025
,,,100.00004792827043,76761.16934346022,0.010297363955592007
,,,100.00005499383529,76761.17002766265,0.010292150291575439
,,,100.00006394558514,76761.17089825477,0.010286531709680193
,,,100.00007289733499,76761.17177237147,0.010281864701022872
,,,100.00008184908484,76761.17264941227,0.010277996622617911
,,,100.00009080083468,76761.17352887521,0.010274794016848778
,,,100.00009975258453,76761.17441034304,0.010272143658922785
,,,100.00010870433438,76761.17529346982,0.010269950788510205
,,,100.00011765608423,76761.1761779691,0.010268136598510714
,,,100.00012868546928,76761.17726929388,0.01026632624612504
,,,100.00013971485433,76761.17836198532,0.010264893049286941
,,,100.00015074423938,76761.17945575865,0.0102637584203833
,,,100.00016177362443,76761.18055038847,0.010262860144638189
,,,100.00017567452588,76761.18193095436,0.010261989497598784
,,,100.00018957542733,76761.18331232475,0.010261340846475933
,,,100.00020347632878,76761.18469429442,0.010260857571095594
,,,100.000220774712,76761.18641463737,0.0102604244608072
,,,100.00023807309523,76761.18813546143,0.010260124134685415
,,,100.00025537147846,76761.18985661898,0.010259915864135119
,,,100.00027807244584,76761.19211566259,0.01025973610413593
,,,100.00030077341322,76761.1943749542,0.010259624855231466
,,,100.00032949167563,76761.19723332269,0.010259542600730578
,,,100.000360499414,76761.2003197151,0.010259495133942543
,,,100.00039959132631,76761.20421088625,0.010259466124475066
,,,100.00044722509352,76761.20895237905,0.010259451510920479
,,,100.00050786472154,76761.21498852425,0.010259445001573365
,,,100.00058995864804,76761.22316027523,0.010259442264486147
,,,100.00071248144448,76761.2353563754,0.01025944057140837
,,,100.00092932514283,76761.2569412932,0.01025943819105312
,,,100.00146664842015,76761.31042704005,0.010259432366099101
,,,100.00391913795833,76761.55454789307,0.01025940578517466
,,,100.01297154312566,76762.45558721853,0.010259307704631054
,,,100.02202394829298,76763.35656848983,0.010259209670015278
,,,100.0310763534603,76764.2574923614,0.010259111675651442
,,,100.04012875862763,76765.15835938911,0.010259013716868631
,,,100.04918116379496,76766.05917004102,0.010258915789829797
,,,100.06044368390506,76767.17983252964,0.010258793993847009
,,,100.07170620401517,76768.30040895141,0.010258672237327873
,,,100.08296872412528,76769.42089975715,0.010258550516519657
,,,100.09423124423539,76770.54130526644,0.010258428828533032
,,,100.10821947987384,76771.93274891574,0.010258277732475295
,,,100.12220771551229,76773.32406146207,0.010258126680581686
,,,100.13619595115074,76774.7152428597,0.010257975670705672
,,,100.15330081485095,76776.41620577165,0.010257791070340251
,,,100.17040567855116,76778.11697146148,0.01025760652906317
,,,100.18751054225137,76779.81753884719,0.010257422046045257
,,,100.20938560123793,76781.99206839775,0.010257186198948368
,,,100.23126066022448,76784.16626796157,0.01025695044678797
,,,100.25818373989077,76786.8417400588,0.010256660422294391
,,,100.28510681955706,76789.51669796233,0.01025637054415257
,,,100.31981129421165,76792.9640072688,0.010255997103180103
,,,100.35451576886624,76796.41042552797,0.010255623911637342
,,,100.40159660145993,76801.0844447958,0.010255118035717378
,,,100.44867743405362,76805.75672153034,0.010254612629292493
,,,100.51045441631112,76811.88468700954,0.010253950179387078
,,,100.57223139856862,76818.00939622997,0.01025328854762182
,,,100.63400838082612,76824.13069896512,0.010252627735199218
,,,100.71356354937427,76832.00832808549,0.010251777960025152
,,,100.79311871792243,76839.87973272761,0.010250929539048267
,,,100.88941429265489,76849.3986912039,0.010249904393583158
,,,100.98570986738736,76858.90749522117,0.010248881215561176
,,,101.10613671931732,76870.78403358192,0.010247604387615513
,,,101.22656357124728,76882.64276852805,0.010246330604087093
,,,101.38438154418579,76898.15483446373,0.010244665906916485
,,,101.54219951712429,76913.63232661207,0.010243006373998081
,,,101.7653042256506,76935.44946556864,0.010240669064945229
,,,102.04682441827119,76962.86533852403,0.010237734270026793
,,,102.42564570715209,76999.5390136498,0.01023381035715948
,,,102.97158544495049,77051.90723660226,0.01022820553683106
,,,103.62995128478414,77114.21881905076,0.010221523713873462
,,,104.28831712461779,77175.52304961057,0.010214924398985392
,,,104.94668296445144,77235.74327687407,0.010208405659314834
,,,105.60504880428509,77294.81813467674,0.010201965648774623
,,,106.26341464411874,77352.69963805187,0.010195602604003972
,,,106.92178048395239,77409.35149404504,0.010189314840465763
,,,107.58014632378604,77464.74760378936,0.01018310074867302
,,,108.3766844972446,77530.06700872391,0.01017567878691059
,,,109.17322267070315,77593.50778886893,0.010168359825709654
,,,109.96976084416171,77655.06808886564,0.010161141410019323
,,,110.0,77657.36816303547,0.010160869325134648
,,,110.0,77657.36816303547,0.010160869325134648
,,,110.00000174620311,77657.36829579978,0.010160410287880828
,,,110.00000349240622,77657.36842868222,0.010159156104117781
,,,110.00000523860933,77657.36856177941,0.010157267369874684
,,,110.00000698481244,77657.36869516806,0.010154877310730177
,,,110.00000873101555,77657.36882890844,0.01015209636593646
,,,110.00001047721867,77657.36896304716,0.01014901598354736
,,,110.00001260968007,77657.36912744814,0.01014495711829224
,,,110.00001474214147,77657.36929254109,0.010140675097710366
,,,110.00001687460288,77657.3694583554,0.010136257730132174
,,,110.00001900706428,77657.36962490757,0.01013177385897907
,,,110.0000216611991,77657.3698332437,0.01012618005606398
,,,110.00002431533392,77657.37004272803,0.01012064317964738
,,,110.00002696946873,77657.37025334274,0.010115218701555307
,,,110.00003023889202,77657.3705142954,0.01010874732891006
,,,110.00003350831531,77657.37077685689,0.010102550984939375
,,,110.0000367777386,77657.3710409537,0.010096655729021006
,,,110.00004106691793,77657.37138962133,0.010089396652848127
,,,110.00004535609726,77657.37174061667,0.010082677307232722
,,,110.00005093470168,77657.37220032017,0.010074719075919615
,,,110.00005767808662,77657.37276033389,0.01006620048307881
,,,110.00006591164225,77657.37344969966,0.010057265008814788
,,,110.00007414519789,77657.37414431936,0.010049728684143973
,,,110.00008237875352,77657.37484336642,0.01004338248750341
,,,110.00009061230915,77657.37554614004,0.010038042605266672
,,,110.00009884586478,77657.37625204862,0.010033551111792651
,,,110.00010707942042,77657.37696059376,0.010029773835555667
,,,110.00011531297605,77657.37767135607,0.01002659740969314
,,,110.00012354653168,77657.37838398278,0.010023926302539942
,,,110.00013178008732,77657.37909817725,0.010021680115585017
,,,110.00014199736437,77657.37998625233,0.010019382993948204
,,,110.00015221464142,77657.38087596688,0.010017530196635411
,,,110.00016243191847,77657.38176700367,0.010016035742051012
,,,110.00017264919552,77657.38265910686,0.010014830296906523
,,,110.00018530832547,77657.3837655899,0.010013654899184711
,,,110.00019791252977,77657.38486827942,0.01001275764139876
,,,110.00021051673407,77657.38597173952,0.01001206928918185
,,,110.00022595678905,77657.38732426037,0.010011440455210671
,,,110.00024139684403,77657.38867742367,0.010010985927992076
,,,110.00025683689901,77657.39003105098,0.010010657377653435
,,,110.00027649164365,77657.39175465121,0.010010367355751814
,,,110.00029614638828,77657.39347861182,0.010010175457061813
,,,110.0003202224828,77657.3955906937,0.010010026424782905
,,,110.00034429857732,77657.39770299094,0.01000993651144922
,,,110.00037517829566,77657.40041237921,0.01000987123709706
,,,110.000406058014,77657.40312187721,0.010009837007510515
,,,110.0004484797944,77657.40684420071,0.010009814713895797
,,,110.00050079300802,77657.41143450321,0.010009804099060354
,,,110.00056878737772,77657.41740078597,0.01000979964787601
,,,110.00066381306078,77657.42573895371,0.010009797765108725
,,,110.00081343203183,77657.43886740033,0.010009796293984945
,,,110.00110641785245,77657.46457536155,0.01000979371475928
,,,110.00200191653744,77657.54314789902,0.010009785855688378
,,,110.00690685737234,77657.97344202698,0.01000974282766167
,,,110.01497851484707,77658.68127144905,0.010009672079970357
,,,110.0230501723218,77659.38876540263,0.010009601399603128
,,,110.03112182979653,77660.0959246027,0.010009530779324193
,,,110.03919348727126,77660.80274969172,0.010009460212969779
,,,110.04726514474599,77661.50924124783,0.01000938969529038
,,,110.057042379055,77662.36457163509,0.010009304335737875
,,,110.06681961336402,77663.21941423182,0.010009219034404038
,,,110.07659684767303,77664.07376976908,0.010009133785782958
,,,110.08637408198204,77664.92763889393,0.010009048585331028
,,,110.09814685874382,77665.95513883508,0.010008946054039868
,,,110.10991963550559,77666.98193525082,0.010008843581884622
,,,110.12169241226736,77668.00802889874,0.010008741164649034
,,,110.13346518902914,77669.03342043285,0.010008638798984212
,,,110.14818146183467,77670.31419961309,0.010008510907798805
,,,110.1628977346402,77671.59388349787,0.010008383089060558
,,,110.17761400744573,77672.87247284765,0.010008255339740991
,,,110.19573740755493,77674.44557949735,0.01000809810581925
,,,110.21386080766413,77676.01702794411,0.01000794097064356
,,,110.23198420777334,77677.58681883305,0.010007783931988312
,,,110.25540929927685,77679.61337012288,0.010007581094808407
,,,110.27883439078036,77681.63715343313,0.010007378413834953
,,,110.30798870065767,77684.15203968559,0.010007126377638217
,,,110.33714301053499,77686.6626379041,0.010006874578603468
,,,110.37528749318126,77689.9409395346,0.010006545488977286
,,,110.41343197582754,77693.2118942713,0.010006216799699107
,,,110.4651954724298,77697.63894289958,0.010005771391972541
,,,110.51695896903206,77702.05243511299,0.01000532671162936
,,,110.58087672963138,77707.48349935478,0.01000477861479798
,,,110.64479449023071,77712.89382727968,0.010004231610526777
,,,110.70871225083003,77718.28337925373,0.01000368569075852
,,,110.78833772642524,77724.96828439602,0.010003007117923013
,,,110.86796320202045,77731.62080683463,0.010002330204390036
,,,110.94758867761566,77738.24086976859,0.010001654939228694
,,,111.05152445310576,77746.83313024467,0.010000775974398676
,,,111.15546022859586,77755.36979894903,0.009999899782857126
,,,111.28598427529988,77766.01129752389,0.009998803351440565
,,,111.4165083220039,77776.56460948952,0.009997711237333477
,,,111.59011965588257,77790.46458243109,0.009996265248506421
,,,111.79864601681068,77806.95240444501,0.009994538402763289
,,,112.05936288518468,77827.24703256271,0.009992394482559838
,,,112.40314219407911,77853.4622565411,0.009989592915423461
,,,112.89422892300581,77889.83183764463,0.009985640204865313
,,,113.58324326098233,77938.71752005456,0.009980190106635799
,,,114.27225759895884,77985.10691928875,0.009974848899591656
,,,114.96127193693536,78029.01663164682,0.009969613537519075
,,,115.65028627491188,78070.4731574457,0.009964481111396894
,,,116.3393006128884,78109.51136166825,0.00995944884326952
,,,117.02831495086491,78146.17312000667,0.009954514080230247
,,,117.7897193501517,78183.98017937127,0.009949171218381151
,,,118.55112374943849,78219.0146413956,0.009943941077130194
,,,119.31252814872528,78251.3532213972,0.00993882055906372
,,,120.0,78278.30309291372,0.009934288966360191
,,,120.0,78278.30309291372,0.009934288966360191
,,,120.00000212456077,78278.3031729871,0.009933968439060312
,,,120.00000424912153,78278.30325316051,0.009933110117812515
,,,120.0000063736823,78278.30333351209,0.009931844973009842
,,,120.00000849824306,78278.30341410049,0.00993027724451834
,,,120.00001062280383,78278.30349496889,0.00992848974864942
,,,120.00001318351457,78278.30359285395,0.009926135392569316
,,,120.00001574422531,78278.30369122578,0.009923645265546656
,,,120.00001830493605,78278.30379010462,0.009921085898810281
,,,120.00002142697775,78278.30391135637,0.009917942475284207
,,,120.00002454901946,78278.30403337324,0.009914832717397633
,,,120.00002767106116,78278.30415614138,0.009911799608282085
,,,120.00003166823718,78278.30431438272,0.009908071565247966
,,,120.00003566541321,78278.30447375904,0.009904548182988101
,,,120.00004064240531,78278.30467368786,0.009900469214577875
,,,120.00004561939741,78278.30487513826,0.009896735586147815
,,,120.00005235383544,78278.3051499106,0.009892212562420552
,,,120.00006079418782,78278.30549740541,0.009887331517639405
,,,120.00006923454019,78278.30584786422,0.009883219700131536
,,,120.00007767489257,78278.3062008164,0.009879764680616422
,,,120.00008611524494,78278.30655586217,0.009876865172633056
,,,120.00009455559731,78278.30691266427,0.00987443334121588
,,,120.00010476514942,78278.30734620156,0.009872010652743669
,,,120.00011497470152,78278.30778148188,0.009870053329330747
,,,120.00012518425362,78278.30821817025,0.009868472086755096
,,,120.00013539380572,78278.30865599599,0.009867194686115079
,,,120.00014789564315,78278.30919335649,0.009865959784447166
,,,120.00016039748058,78278.30973177959,0.00986500882347784
,,,120.00017289931802,78278.31027102077,0.009864276502829736
,,,120.00018808191169,78278.3109267231,0.009863609630524206
,,,120.00020326450536,78278.31158310322,0.009863124035125058
,,,120.00021844709903,78278.31223997653,0.009862770428912728
,,,120.00023766871428,78278.31307209916,0.009862457100644933
,,,120.00025689032952,78278.31390460792,0.009862247375873776
,,,120.00028030207925,78278.31491893498,0.009862083166426597
,,,120.00030371382897,78278.31593349685,0.009861982427764536
,,,120.00033349273578,78278.31722418159,0.009861908387940554
,,,120.00036327164258,78278.3185149897,0.00986186855807683
,,,120.00040365074223,78278.32026537358,0.00986184212505551
,,,120.00044962501143,78278.32225835635,0.009861829633678664
,,,120.00051188906632,78278.32495752377,0.009861823731351775
,,,120.00059619328997,78278.328612128,0.009861821482713808
,,,120.00072265789123,78278.33409432908,0.00986182033759953
,,,120.00094851326837,78278.34388487677,0.009861818853928056
,,,120.00151879206719,78278.36860452367,0.009861815172003444
,,,120.0041803812341,78278.4839521619,0.00986179799359004
,,,120.01401981204612,78278.91004073135,0.009861734526805412
,,,120.02385924285814,78279.33560809508,0.00986167111519003
,,,120.03369867367016,78279.7606551196,0.009861607752183197
,,,120.04353810448218,78280.18518264609,0.00986154443225957
,,,120.05534652456217,78280.69397859235,0.009861468491614855
,,,120.06715494464216,78281.20202890041,0.009861392599625094
,,,120.07896336472214,78281.70933494659,0.009861316750775569
,,,120.09077178480213,78282.21589809579,0.009861240940521826
,,,120.10547774885629,78282.84572480299,0.009861146576324913
,,,120.12018371291045,78283.47440403116,0.009861052260289478
,,,120.1348896769646,78284.10193841004,0.009860957987686925
,,,120.15292272038671,78284.86988746878,0.009860842440590316
,,,120.17095576380882,78285.63612393479,0.009860726947527883
,,,120.18898880723093,78286.40065275226,0.009860611504110568
,,,120.21214759051934,78287.37999571352,0.00986046331417016
,,,120.23530637380775,78288.35654117673,0.009860315194595093
,,,120.26394227498639,78289.56019031015,0.0098601321349743
,,,120.29257817616504,78290.75959922365,0.009859949169499284
,,,120.32980924786646,78292.31270886345,0.009859711418799212
,,,120.36704031956789,78293.85873161296,0.009859473810129322
,,,120.41885863918988,78295.99878158093,0.009859143330026675
,,,120.48175406263373,78298.57816099074,0.009858742538021978
,,,120.54464948607757,78301.13785251419,0.009858342097095768
,,,120.62678624158339,78304.45134315385,0.009857819660877572
,,,120.7089229970892,78307.73212401224,0.009857297786763477
,,,120.80849752405096,78311.66625110875,0.009856665856239734
,,,120.90807205101272,78315.55386639514,0.009856034723941564
,,,121.0328998519453,78320.36300487364,0.009855244646401477
,,,121.15772765287788,78325.10197692912,0.009854455805553528
,,,121.32251548477524,78331.2532149628,0.009853416328787893
,,,121.4873033166726,78337.28846927677,0.009852378999735654
,,,121.72367758003519,78345.7498892547,0.009850894790259076
,,,122.02580220246737,78356.24336194403,0.009849004176314648
,,,122.43968601279067,78370.06577082287,0.009846425973749946
,,,123.03240807157914,78388.83349340752,0.009842757510573702
,,,123.62513013036761,78406.50453078514,0.009839117149390026
,,,124.21785218915608,78423.19310494508,0.009835504991817555
,,,124.93139641451236,78442.12522309744,0.00983119405791266
,,,125.64494063986865,78459.94202893562,0.009826924250470555
,,,126.35848486522494,78476.78454192224,0.009822695668695165
,,,127.07202909058122,78492.77704798829,0.009818508385553428
,,,127.78557331593751,78508.02907243039,0.00981436244890729
,,,128.4991175412938,78522.63711942358,0.009810257882606666
,,,129.35795578590842,78539.48533416378,0.009805372395785697
,,,130.0,78551.62918436035,0.009801759265460359
,,,130.0,78551.62918436035,0.009801759265460359
,,,130.0000012428689,78551.62920755935,0.009800913810208013
,,,130.0000024857378,78551.62923091737,0.009798541096891905
,,,130.0000037286067,78551.62925457243,0.009794863138030524
,,,130.00000497147562,78551.62927864229,0.009790074019902544
,,,130.00000621434452,78551.62930322693,0.009784343544808819
,,,130.00000745721343,78551.62932841087,0.009777820339252834
,,,130.00000870008233,78551.629354265,0.00977063451979931
,,,130.00000994295124,78551.62938084832,0.00976289999006625
,,,130.00001146895923,78551.62941455563,0.0097527986086661
,,,130.00001299496722,78551.62944950635,0.009742178590979082
,,,130.0000145209752,78551.62948575433,0.009731174712154721
,,,130.0000160469832,78551.62952333856,0.009719900948623395
,,,130.0000175729912,78551.62956228548,0.009708453465424245
,,,130.0000194199713,78551.629611269,0.009694480608366937
,,,130.0000212669514,78551.62966228236,0.009680489249102356
,,,130.0000231139315,78551.62971532109,0.009666574266786417
,,,130.0000249609116,78551.62977036844,0.00965281120135436
,,,130.00002719174526,78551.62983949589,0.009636474199298684
,,,130.00002942257893,78551.62991145319,0.009620524512247219
,,,130.0000316534126,78551.62998616717,0.00960501932123587
,,,130.00003388424628,78551.63006355627,0.009589998099472542
,,,130.00003672560882,78551.63016586023,0.009571605821854555
,,,130.00003956697137,78551.63027217425,0.009554067171460946
,,,130.0000424083339,78551.63038230667,0.009537389239499617
,,,130.00004608638974,78551.6305302283,0.009517064328293499
,,,130.00004976444558,78551.63068382052,0.009498125937579035
,,,130.00005454876998,78551.63089145132,0.009475466731670002
,,,130.00005984066422,78551.63113053331,0.00945283133315528
,,,130.00006513255846,78551.6313785314,0.009432530435068927
,,,130.0000704244527,78551.63163452124,0.009414343674536283
,,,130.00007571634694,78551.63189766796,0.009398061872885475
,,,130.00008100824118,78551.63216722054,0.009383491228521133
,,,130.00008630013542,78551.63244250504,0.00937045474453701
,,,130.00009159202966,78551.63272291761,0.009358792166425404
,,,130.0000968839239,78551.63300791766,0.009348359161188072
,,,130.00010217581814,78551.63329702149,0.009339026150238771
,,,130.00010746771238,78551.63358979642,0.009330677023438969
,,,130.00011390560107,78551.63395036716,0.009321697029795495
,,,130.00012034348975,78551.6343151847,0.009313854546085699
,,,130.00012678137844,78551.6346837111,0.009307005138703878
,,,130.00013321926713,78551.63505547679,0.009301022769136991
,,,130.0001396571558,78551.63543007169,0.009295797451841885
,,,130.0001460950445,78551.6358071378,0.009291233202800552
,,,130.00015402181964,78551.63627434321,0.00928639844011301
,,,130.00016173353728,78551.63673153779,0.009282407334214447
,,,130.00016944525493,78551.63719096397,0.009279012797055087
,,,130.00017715697257,78551.63765228815,0.009276125565355302
,,,130.0001865147843,78551.63821422779,0.009273195072808575
,,,130.00019587259604,78551.63877812249,0.009270787027825954
,,,130.00020523040777,78551.63934362358,0.009268808234340342
,,,130.0002145882195,78551.6399104446,0.009267182138221098
,,,130.00022598139975,78551.64060199627,0.009265588327827567
,,,130.00023737458,78551.64129481556,0.009264333283026739
,,,130.00024876776024,78551.64198863281,0.009263344979838986
,,,130.00026016094048,78551.64268323568,0.009262566713372162
,,,130.00027461760482,78551.64356548109,0.009261812530950382
,,,130.00028907426915,78551.64444846348,0.009261255561105214
,,,130.00030353093348,78551.64533198967,0.0092608442254262
,,,130.00032163634356,78551.64643906333,0.009260477243321932
,,,130.00033974175363,78551.6475465684,0.00926022615979172
,,,130.00036156241637,78551.64888171678,0.009260026474720387
,,,130.0003833830791,78551.65021713566,0.00925990006459858
,,,130.0004107176858,78551.65189023773,0.009259804956160815
,,,130.0004380522925,78551.65356348871,0.00925975127732116
,,,130.00047425695587,78551.6557798263,0.009259714289898803
,,,130.00051046161923,78551.65799622616,0.009259696877551177
,,,130.0005628661945,78551.6612043984,0.009259686502052535
,,,130.00063044876012,78551.66534175712,0.009259682327424256
,,,130.00072467783775,78551.67111034892,0.009259680787654769
,,,130.00087236590622,78551.68015149135,0.009259679865289024
,,,130.0011590802411,78551.69770299556,0.009259678382225191
,,,130.00202142614444,78551.7504881845,0.009259673948286015
,,,130.0066658873754,78552.03467336168,0.009259650112946598
,,,130.01260808328098,78552.39800014974,0.009259619718463724
,,,130.01855027918657,78552.76103143636,0.009259589426455881
,,,130.02449247509216,78553.12376826984,0.009259559226616315
,,,130.03043467099775,78553.48621164502,0.009259529109791387
,,,130.03637686690334,78553.84836250854,0.009259499067866758
,,,130.04231906280893,78554.21022176358,0.009259469093628311
,,,130.04826125871452,78554.57179027422,0.009259439180652767
,,,130.05550414863126,78555.01211095486,0.009259402794506441
,,,130.062747038548,78555.45200234417,0.009259366481799857
,,,130.06998992846474,78555.89146581679,0.009259330234532539
,,,130.07723281838147,78556.33050269204,0.009259294045694956
,,,130.0844757082982,78556.76911424012,0.009259257909177516
,,,130.09171859821495,78557.20730168754,0.009259221819623615
,,,130.1005929652403,78557.74361541831,0.00925917765810498
,,,130.10921578200458,78558.26412080314,0.009259134801921955
,,,130.11783859876886,78558.78403064808,0.009259091992664895
,,,130.12646141553313,78559.30334677761,0.009259049225234255
,,,130.1368850684593,78559.93032960453,0.009258997575616951
,,,130.14730872138546,78560.5564504859,0.009258945974070384
,,,130.15773237431162,78561.18171240501,0.009258894414988048
,,,130.16815602723779,78561.80611827844,0.00925884289362284
,,,130.18078963739353,78562.56176332469,0.009258780493836497
,,,130.19342324754928,78563.3161600444,0.009258718137521044
,,,130.20605685770502,78564.06931333127,0.009258655819657
,,,130.21869046786077,78564.8212279958,0.009258593536044805
,,,130.2346343032313,78565.76839675276,0.009258514976496374
,,,130.25057813860184,78566.71360968817,0.009258436459974496
,,,130.26652197397237,78567.65687603595,0.009258357981591345
,,,130.28637575590827,78568.8287545376,0.009258260304964197
,,,130.30622953784416,78569.99764611226,0.009258162674650936
,,,130.32608331978005,78571.16356786629,0.009258065085242375
,,,130.3521465098892,78572.68965971963,0.009257937028625492
,,,130.37820969999834,78574.21070040048,0.009257809026107839
,,,130.41095130301326,78576.11439016424,0.009257648290063057
,,,130.4436929060282,78578.01023990293,0.009257487616310907
,,,130.4852348231726,78580.40448589697,0.009257283830960196
,,,130.526776740317,78582.78637062485,0.009257080113641793
,,,130.5683186574614,78585.15603619302,0.00925687645086272
,,,130.61947355715768,78588.05747233573,0.009256625718318331
,,,130.67062845685396,78590.94085007683,0.00925637503505632
,,,130.72178335655025,78593.80642343285,0.009256124387852248
,,,130.77293825624653,78596.65444287432,0.009255873766266052
,,,130.83662443304377,78600.1759764137,0.00925556177413469
,,,130.900310609841,78603.67115545817,0.009255249796986796
,,,130.96399678663823,78607.14044318534,0.009254937825964333
,,,131.04220896914094,78611.3662797314,0.009254554697459933
,,,131.12042115164365,78615.554587505,0.009254171560586657
,,,131.19863333414636,78619.70618497464,0.00925378841030779
,,,131.2993326506586,78624.99866465975,0.009253295074598293
,,,131.40003196717086,78630.2333098137,0.009252801709530675
,,,131.52487271693164,78636.64507679176,0.009252190025963442
,,,131.64971346669242,78642.97356761558,0.009251578301789427
,,,131.81273062342638,78651.11691274788,0.009250779461605045
,,,131.97574778016033,78659.12985321715,0.009249980580930373
,,,132.20622873165553,78670.24852550279,0.009248851056560613
,,,132.49724041140993,78683.95916975389,0.009247424916672301
,,,132.88608197377127,78701.75991486528,0.009245519587999261
,,,133.39412699761928,78724.2328406547,0.009243030987190478
,,,133.9021720214673,78745.9514066804,0.009240543857879303
,,,134.4102170453153,78767.04787874424,0.009238058755696638
,,,134.91826206916332,78787.64097425426,0.009235576210212185
,,,135.42630709301133,78807.83707811672,0.009233096725811981
,,,135.93435211685934,78827.73135332775,0.009230620782585186
,,,136.44239714070736,78847.40875530282,0.009228148837188909
,,,137.0653461526565,78871.35093729034,0.009225123906231722
,,,137.68829516460565,78895.20267508125,0.009222106392924359
,,,138.3112441765548,78919.06938619193,0.009219097005935048
,,,138.93419318850394,78943.04142307889,0.009216096408993154
,,,139.5571422004531,78967.19576874445,0.009213105222914575
,,,140.0,78984.51431441214,0.00921098481605741
,,,140.0,78984.51431441214,0.00921098481605741
,,,140.00000213917835,78984.51439841975,0.00921070352839248
,,,140.0000042783567,78984.51448251618,0.009209956031569735
,,,140.00000641753505,78984.5145667696,0.009208862999490862
,,,140.0000085567134,78984.5146512301,0.009207518771681737
,,,140.00001069589175,78984.51473593364,0.009205996949233939
,,,140.00001330879536,78984.51483976033,0.009203979526044508
,,,140.00001592169897,78984.51494401498,0.009201860732349527
,,,140.0000185346026,78984.51504871229,0.009199698016598923
,,,140.00002178197948,78984.51517945559,0.009197010182977035
,,,140.00002502935638,78984.51531088282,0.009194372250439904
,,,140.00002827673327,78984.5154429764,0.009191818954160389
,,,140.00003255968994,78984.5156181709,0.00918861512879096
,,,140.0000368426466,78984.51579441453,0.00918561881591578
,,,140.00004237023433,78984.5160233089,0.009182069221474413
,,,140.00004789782204,78984.51625367606,0.009178869334268366
,,,140.00005595038002,78984.51659160564,0.009174788868136743
,,,140.00006612784506,78984.51702208792,0.00917049961615117
,,,140.0000763053101,78984.5174556808,0.009167022811855278
,,,140.00008648277515,78984.51789179284,0.009164209019979126
,,,140.0000966602402,78984.51832994295,0.009161933209188192
,,,140.00010683770523,78984.51876974122,0.009160092948655664
,,,140.00011701517028,78984.51921087215,0.009158605002906512
,,,140.00012719263532,78984.51965308058,0.009157401949325178
,,,140.00013977799205,78984.52020109717,0.009156227804265685
,,,140.00015236334877,78984.52075014007,0.00915532501533256
,,,140.0001649487055,78984.52129997208,0.009154630859486469
,,,140.0001802475274,78984.52196915341,0.009153999291056102
,,,140.0001955463493,78984.52263898792,0.009153540408071485
,,,140.00021084517118,78984.52330929699,0.00915320698626824
,,,140.0002302440808,78984.52415973201,0.009152911897510203
,,,140.0002496429904,78984.52501053867,0.009152715058167999
,,,140.0002733093162,78984.52604883451,0.009152561324441042
,,,140.00029697564202,78984.52708735687,0.009152467488086978
,,,140.00032715056477,78984.5284116812,0.009152398795333404
,,,140.00035732548753,78984.52973612663,0.00915236214403378
,,,140.00039839531803,78984.53153887134,0.009152337998954728
,,,140.00044865172464,78984.53374492456,0.009152326294026625
,,,140.0005132261754,78984.53657952006,0.009152321413584852
,,,140.00059597267904,78984.54021182243,0.00915231970162369
,,,140.00072876473976,78984.54604096725,0.00915231880509403
,,,140.00096992870888,78984.55662728708,0.009152317644201366
,,,140.00160767611723,78984.58462230665,0.00915231462262854
,,,140.00473282869595,78984.72180556235,0.009152299820451324
,,,140.01499709616513,78985.172363121,0.009152251228709801
,,,140.0252613636343,78985.62290926214,0.00915220267066124
,,,140.0355256311035,78986.07344470188,0.009152154142010573
,,,140.04578989857268,78986.52397007454,0.00915210563925236
,,,140.05815328359142,78987.06661859836,0.00915204724768995
,,,140.07051666861017,78987.6092541906,0.00915198888558648
,,,140.0828800536289,78988.15187759716,0.009151930549835778
,,,140.09524343864766,78988.69448946316,0.009151872238027006
,,,140.1107478156517,78989.37493965751,0.009151799142778591
,,,140.12625219265576,78990.05537350089,0.009151726079537919
,,,140.1417565696598,78990.73579175682,0.009151653046346953
,,,140.16091971452528,78991.57675646218,0.009151562818079028
,,,140.18008285939075,78992.41769921093,0.00915147263190287
,,,140.19924600425622,78993.25862067234,0.009151382486755084
,,,140.22414736573455,78994.35131678263,0.009151265408848178
,,,140.24904872721288,78995.4439782656,0.009151148398566714
,,,140.28022044360685,78996.81173169792,0.009151002019279387
,,,140.31139216000082,78998.1794305233,0.009150855745912378
,,,140.3526065741883,78999.9876795161,0.00915066251049688
,,,140.39382098837575,79001.79582647231,0.009150469462045096
,,,140.4515531542803,79004.32845285392,0.009150199360333244
,,,140.50928532018486,79006.8608487947,0.00914992962851205
,,,140.58472891725043,79010.16976539994,0.009149577704869977
,,,140.660172514316,79013.47819885907,0.00914922641295269
,,,140.73561611138157,79016.78609352926,0.009148875751026934
,,,140.83441291643246,79021.11702096538,0.009148417492323013
,,,140.93320972148334,79025.44679619948,0.009147960304871486
,,,141.05638640878044,79030.84321057092,0.00914739179084322
,,,141.17956309607754,79036.23738366162,0.009146824924826465
,,,141.3408378546195,79043.29616013389,0.00914608520700181
,,,141.50211261316147,79050.3501473612,0.009145348283193272
,,,141.73003657181303,79060.31014406096,0.00914431154923253
,,,142.01765223309692,79072.86135612565,0.00914301115792377
,,,142.40517775953964,79089.73783246458,0.00914127277713889
,,,142.9802759448618,79114.69817364297,0.009138721655760856
,,,143.8336384859887,79151.51709234959,0.009134998156542748
,,,144.6870010271156,79188.03470908372,0.009131347039679922
,,,145.5403635682425,79224.21498866705,0.009127766471477615
,,,146.3937261093694,79260.03021959054,0.009124254683862583
,,,147.2470886504963,79295.45969889259,0.009120809971491882
,,,148.1004511916232,79330.48860638432,0.0091174306889794
,,,148.9538137327501,79365.10704170637,0.009114115248197534
,,,149.98962576206802,79406.56734514976,0.009110174535658527
,,,150.0,79406.9794740689,0.009110135522501782
,,,150.0,79406.9794740689,0.009110135522501782
,,,150.00000123094893,79406.97952299156,0.009109365138367688
,,,150.00000246189785,79406.97957205909,0.009107208777837234
,,,150.00000369284678,79406.9796213965,0.00910387558021198
,,,150.0000049237957,79406.97967110972,0.00909954733433321
,,,150.00000615474463,79406.97972128811,0.009094382148306483
,,,150.00000738569355,79406.9797720066,0.00908851757643181
,,,150.00000861664248,79406.97982332757,0.009082073295907114
,,,150.0000098475914,79406.97987530247,0.009075153407574013
,,,150.0000113724328,79406.97994065535,0.009066056293316051
,,,150.0000128972742,79406.980007138,0.009056514597172485
,,,150.00001442211558,79406.98007479658,0.009046651765018949
,,,150.00001594695698,79406.9801436635,0.009036571133476142
,,,150.00001747179837,79406.98021375977,0.009026358979279702
,,,150.00001933987008,79406.98030132584,0.009013773048964339
,,,150.00002120794178,79406.98039075879,0.009001204031004129
,,,150.0000230760135,79406.98048204959,0.008988736564055563
,,,150.0000249440852,79406.98057517807,0.00897643676155076
,,,150.0000272335148,79406.98069177571,0.008961665033591242
,,,150.0000295229444,79406.98081102359,0.008947290175734283
,,,150.000031812374,79406.98093284493,0.00893335979776285
,,,150.0000345969655,79406.98108436103,0.008917059271203452
,,,150.00003738155698,79406.9812394007,0.008901492105285555
,,,150.00004016614847,79406.98139780028,0.0088866688724172
,,,150.00004378295566,79406.98160828657,0.008868518672885614
,,,150.00004739976285,79406.98182380998,0.008851583982641133
,,,150.0000521021552,79406.98211099349,0.008831301099537114
,,,150.00005732737236,79406.98243855333,0.008810913778487403
,,,150.00006255258953,79406.98277413467,0.00879260238988452
,,,150.0000677778067,79406.98311691648,0.008776173532732781
,,,150.00007300302386,79406.98346615625,0.00876144322449259
,,,150.00007822824102,79406.98382118512,0.008748240793829808
,,,150.0000834534582,79406.984181402,0.008736410204464657
,,,150.00008867867535,79406.98454626756,0.008725810022628016
,,,150.00009390389252,79406.98491529816,0.008716312706893116
,,,150.00009912910969,79406.98528806043,0.008707803594595708
,,,150.000105472583,79406.98574505725,0.008698654180049305
,,,150.0001118160563,79406.98620636843,0.00869064693136299
,,,150.0001181595296,79406.98667145542,0.008683639004173063
,,,150.0001245030029,79406.98713984701,0.008677505444438016
,,,150.0001308464762,79406.98761113091,0.008672136961255298
,,,150.0001371899495,79406.98808494635,0.008667437963428282
,,,150.0001449631964,79406.98866854866,0.00866247099240615
,,,150.00015273644328,79406.98925497934,0.008658251693195977
,,,150.00016050969018,79406.98984381264,0.008654667398080388
,,,150.00016828293707,79406.9904346869,0.008651622451153425
,,,150.00017605618396,79406.99102729496,0.00864903563044628
,,,150.00018560768433,79406.99175746452,0.008646383603129672
,,,150.00019497067518,79406.9924749941,0.008644251735227133
,,,150.00020433366603,79406.99319396213,0.008642499891117953
,,,150.00021369665689,79406.99391411208,0.008641060303504413
,,,150.00022534364655,79406.99481126973,0.008639622267232413
,,,150.0002369906362,79406.99570960637,0.008638495768840918
,,,150.00024863762587,79406.99660886638,0.008637613302937533
,,,150.00026028461554,79406.9975088495,0.008636921995969599
,,,150.00027513498523,79406.99865716758,0.008636253241525846
,,,150.00028998535493,79406.99980616164,0.008635763358931218
,,,150.00030483572462,79407.00095565041,0.00863540449899868
,,,150.000323544383,79407.00240429152,0.008635085682101671
,,,150.0003422530414,79407.00385332172,0.008634870263310966
,,,150.00036493698676,79407.00561059009,0.008634700461522258
,,,150.00038762093212,79407.0073680979,0.008634594881141756
,,,150.00041628452854,79407.0095891004,0.008634516510218272
,,,150.00044494812497,79407.01181023064,0.008634473486969413
,,,150.00048342038906,79407.01479152976,0.008634444502884045
,,,150.00052997125852,79407.01839891996,0.008634429840928114
,,,150.0005887930264,79407.0229572477,0.008634423420245643
,,,150.0006675294061,79407.02905881921,0.008634421079358415
,,,150.00078288422912,79407.03799801416,0.008634420228929617
,,,150.0009802556442,79407.05329269428,0.008634419495764312
,,,150.00143648656993,79407.0886457622,0.00863441790122947
,,,150.00333127385105,79407.23545499546,0.008634411289831
,,,150.0094096529724,79407.7062297324,0.008634390143739323
,,,150.01548803209377,79408.17672827124,0.008634369086100444
,,,150.02156641121513,79408.64695155133,0.00863434810851937
,,,150.0276447903365,79409.11690044458,0.008634327203555059
,,,150.03372316945786,79409.58657576132,0.008634306364639056
,,,150.03980154857922,79410.0559782555,0.008634285585959555
,,,150.04587992770058,79410.52510862944,0.00863426486236852
,,,150.05328954551484,79411.09661714474,0.008634239667953325
,,,150.0606991633291,79411.66772336213,0.00863421454141628
,,,150.06810878114337,79412.23842829425,0.008634189476477781
,,,150.07551839895763,79412.80873287492,0.00863416446768716
,,,150.0829280167719,79413.37863796641,0.008634139510328858
,,,150.09033763458615,79413.94814436584,0.008634114600310048
,,,150.09941684408014,79414.64543380596,0.008634084136696588
,,,150.10849605357413,79415.34212699006,0.008634053733285697
,,,150.11757526306812,79416.03822505516,0.008634023385338318
,,,150.1266544725621,79416.733729039,0.008633993088850534
,,,150.1357336820561,79417.42863988952,0.008633962840459806
,,,150.14688408936183,79418.2812672579,0.008633925753251507
,,,150.15803449666757,79419.133002764,0.008633888730005732
,,,150.1691849039733,79419.98384771055,0.00863385176713625
,,,150.18033531127904,79420.83380326474,0.00863381486171521
,,,150.19396607360522,79421.87162074281,0.008633769821415943
,,,150.2075968359314,79422.90811237927,0.008633724860018972
,,,150.2212275982576,79423.94327964132,0.008633679974762233
,,,150.2376037794188,79425.18519393359,0.008633626146609754
,,,150.25397996058,79426.42520032801,0.008633572422382793
,,,150.27035614174122,79427.66330037243,0.008633518799826144
,,,150.29077065390976,79429.20404564275,0.008633452093776453
,,,150.3111851660783,79430.74183227116,0.008633385540531741
,,,150.33159967824685,79432.27666161912,0.008633319138089263
,,,150.35840249970963,79434.28729605382,0.008633232182656169
,,,150.3852053211724,79436.2928352593,0.008633145481699089
,,,150.41877631974998,79438.79762011976,0.008633037242570665
,,,150.45234731832755,79441.29440954365,0.008632929395014876
,,,150.4943933120318,79444.41022962231,0.008632794868269778
,,,150.53643930573605,79447.51349190512,0.008632660943969545
,,,150.5784852994403,79450.60418369115,0.00863252761632122
,,,150.62972468068915,79454.35364232348,0.008632365935368704
,,,150.680964061938,79458.08438113393,0.008632205123754469
,,,150.73220344318685,79461.796368498,0.00863204517345968
,,,150.7834428244357,79465.48957132516,0.008631886077271706
,,,150.84737750074012,79470.07142441797,0.008631688750703373
,,,150.91131217704455,79474.623911677,0.008631492732770205
,,,150.97524685334898,79479.14696595763,0.008631298013767316
,,,151.0537757452794,79484.6621112062,0.008631060611794457
,,,151.13230463720984,79490.13263052668,0.008630825142862434
,,,151.21083352914027,79495.55840528477,0.008630591594926885
,,,151.3118141037749,79502.46948073528,0.00863029408105652
,,,151.41279467840954,79509.30614346152,0.00862999970566984
,,,151.53776209902708,79517.66342157307,0.008629639722486319
,,,151.6627295196446,79525.90599290971,0.008629284485610749
,,,151.825466139774,79536.46717506736,0.008628828949871785
,,,151.98820275990337,79546.83244849865,0.008628381348413615
,,,152.21746485532435,79561.10126035857,0.008627764115296144
,,,152.5066308480702,79578.5394357477,0.008627007629020623
,,,152.89634217973727,79601.05028343336,0.008626026430006787
,,,153.45108298691093,79631.12386477811,0.008624704185065111
,,,154.0058237940846,79658.87806624506,0.008623467405065527
,,,154.56056460125825,79684.31384921023,0.008622313919617297
,,,155.1153054084319,79707.43884581498,0.008621241616248436
,,,155.67004621560557,79728.26661450822,0.008620248439864541
,,,156.28720929775076,79748.76160694327,0.008619234055627478
,,,156.90437237989596,79766.46927154945,0.008618312466223955
,,,157.52153546204116,79781.42834457994,0.008617481086476125
,,,158.13869854418635,79793.68285563034,0.008616737414391232
,,,158.75586162633155,79803.28135934842,0.008616079029519082
,,,159.37302470847675,79810.27624571101,0.00861550359113337
,,,160.0,79814.77355757487,0.008615001610200927
,,,160.0,79814.77355757487,0.008615001610200927
,,,160.0000015035466,79814.77356527514,0.008614508574754664
,,,160.0000030070932,79814.77357308811,0.008613152854672882
,,,160.0000045106398,79814.77358110725,0.008611096957177261
,,,160.0000060141864,79814.77358940817,0.00860847719394313
,,,160.000007517733,79814.77359805148,0.008605407866202008
,,,160.0000090212796,79814.77360708523,0.008601984756904322
,,,160.00001083366843,79814.77361854613,0.008597501159086413
,,,160.00001264605726,79814.77363067729,0.00859273478027377
,,,160.0000144584461,79814.77364351264,0.008587778448373964
,,,160.00001627083492,79814.7736570741,0.008582706545457229
,,,160.00001849118382,79814.77367469513,0.008576421393276754
,,,160.00002071153273,79814.77369343108,0.00857013575064878
,,,160.00002293188163,79814.77371327615,0.008563912771797647
,,,160.0000256139064,79814.77373870408,0.008556544700505184
,,,160.00002829593114,79814.77376568691,0.008549392570984663
,,,160.0000309779559,79814.77379417414,0.008542493571158312
,,,160.0000343764798,79814.77383234332,0.008534149085036967
,,,160.00003777500368,79814.77387271324,0.0085262683229698
,,,160.00004197719116,79814.77392548363,0.00851716983681111
,,,160.00004617937864,79814.77398118773,0.008508769265548041
,,,160.00005183633849,79814.77406040746,0.008498505711121975
,,,160.00005874497438,79814.77416304706,0.008487465906480154
,,,160.00006565361028,79814.7742713611,0.008477891306891373
,,,160.00007256224617,79814.77438459263,0.008469599141787831
,,,160.00007947088207,79814.77450208129,0.008462422782574645
,,,160.00008637951797,79814.77462325344,0.008456214289593573
,,,160.00009328815386,79814.77474761194,0.008450844029645854
,,,160.00010019678976,79814.77487472643,0.008446199164221757
,,,160.00010710542566,79814.77500422453,0.008442181805943432
,,,160.00011401406155,79814.77513578418,0.008438707182760866
,,,160.00012256047228,79814.77530097165,0.008435051215493398
,,,160.00013089445216,79814.77546425411,0.008432065486792087
,,,160.00013922843203,79814.77562935787,0.008429559166217914
,,,160.0001475624119,79814.77579599041,0.008427455234919818
,,,160.00015776474413,79814.7760017048,0.008425333754443357
,,,160.00016796707635,79814.77620897327,0.008423621320870347
,,,160.00017816940857,79814.776417496,0.008422239039734396
,,,160.0001883717408,79814.776627031,0.008421123241903805
,,,160.0002010054625,79814.77688761587,0.008420034883464832
,,,160.00021363918418,79814.77714916327,0.008419200034402361
,,,160.00022627290588,79814.77741144867,0.008418559637687338
,,,160.0002416618732,79814.77773168567,0.008417977493815208
,,,160.0002570508405,79814.77805253153,0.008417556023696041
,,,160.00027243980782,79814.77837381761,0.008417250877874014
,,,160.00029200379652,79814.77878271558,0.008416981330866753
,,,160.00031156778522,79814.77919195523,0.008416802544549526
,,,160.00033550020424,79814.7796928719,0.008416663493573229
,,,160.00035943262327,79814.7801939921,0.008416579337193378
,,,160.00039006782526,79814.78083563103,0.00841651815573414
,,,160.00042070302726,79814.78147737164,0.008416485977853952
,,,160.0004626592653,79814.7823563374,0.008416465077724694
,,,160.00051426588308,79814.78343751289,0.008416455264201667
,,,160.00058108456832,79814.78483738365,0.00841645144179181
,,,160.00067391112586,79814.78678207479,0.008416450316800928
,,,160.00081858536817,79814.78981280883,0.00841645004139512
,,,160.00109639433302,79814.79563200203,0.00841644982523035
,,,160.0019125151796,79814.81272298147,0.008416449217112163
,,,160.00631884817741,79814.90489369714,0.00841644594834225
,,,160.014399681502,79815.07346463922,0.00841644000815439
,,,160.02248051482658,79815.2414383079,0.00841643413194505
,,,160.03056134815117,79815.40881572835,0.008416428312970346
,,,160.03864218147575,79815.5755978923,0.008416422545329698
,,,160.04672301480034,79815.74178576331,0.008416416823873188
,,,160.05480384812492,79815.9073802813,0.008416411144092528
,,,160.0647722685778,79816.11083964478,0.008416404189152515
,,,160.07474068903068,79816.31339917202,0.008416397285231284
,,,160.08470910948355,79816.51506052632,0.0084163904268312
,,,160.09467752993643,79816.71582534724,0.008416383609239965
,,,160.1046459503893,79816.9156952561,0.008416376828416675
,,,160.11700744515224,79817.16230649821,0.00841636846562034
,,,160.12936893991517,79817.40754709287,0.008416360148422364
,,,160.1417304346781,79817.65142006747,0.008416351872088527
,,,160.15409192944102,79817.8939284394,0.008416343632634007
,,,160.16937897576764,79818.19194765766,0.008416333489187564
,,,160.18466602209426,79818.4878902287,0.00841632339174255
,,,160.19995306842088,79818.78176184846,0.008416313335905484
,,,160.21855707057193,79819.1366117264,0.008416301149044434
,,,160.23716107272298,79819.48841319622,0.008416289013039792
,,,160.25576507487403,79819.83717657988,0.008416276923451699
,,,160.27939584532007,79820.27581115626,0.00841626162847608
,,,160.3030266157661,79820.70958201784,0.008416246396382422
,,,160.33190855017008,79821.23317029419,0.0084162278575789
,,,160.36079048457407,79821.74956383984,0.00841620939786016
,,,160.39761444913813,79822.39758396725,0.008416185967334493
,,,160.4344384137022,79823.03405262496,0.00841616264576336
,,,160.48321064129462,79823.85939201481,0.008416131911462186
,,,160.53198286888704,79824.66479597533,0.00841610134022714
,,,160.5931182423028,79825.64648853503,0.008416063233305718
,,,160.65425361571857,79826.59751404132,0.008416025349322596
,,,160.71538898913434,79827.51823330163,0.008415987676431936
,,,160.79104479806247,79828.61621065243,0.008415941335219184
,,,160.8667006069906,79829.66899282266,0.008415895292327757
,,,160.94235641591874,79830.67724107926,0.008415849539641954
,,,161.03940889313395,79831.90647540902,0.008415791263533557
,,,161.13646137034917,79833.06485409405,0.008415733448120029
,,,161.25631172651478,79834.39954477713,0.008415662680409945
,,,161.3761620826804,79835.6306779578,0.008415592602590763
,,,161.5316543548885,79837.07754667322,0.008415502708114829
,,,161.6871466270966,79838.35930067499,0.008415413967046563
,,,161.90461939872895,79839.88449093992,0.008415291785866988
,,,162.17678016892728,79841.37210484005,0.00841514205532897
,,,162.53730214414688,79842.66145202248,0.008414949151992103
,,,163.0289224641187,79843.25902947737,0.008414696104414513
,,,163.5205427840905,79842.63372043261,0.008414454612017782
,,,164.01216310406232,79840.90317521355,0.008414224686664244
,,,164.50378342403414,79838.17518124651,0.008414006335929577
,,,165.09903914942944,79833.67791121209,0.008413757452300474
,,,165.69429487482475,79828.02174228047,0.00841352554021961
,,,166.28955060022005,79821.34971358256,0.008413310589096858
,,,166.88480632561536,79813.79037358412,0.008413112580107488
,,,167.48006205101066,79805.45921613698,0.008412931486475993
,,,168.07531777640597,79796.45997442752,0.008412767273753454
,,,168.67057350180127,79786.8857868851,0.008412619900088342
,,,169.26582922719658,79776.82024772116,0.00841248931649083
,,,169.99481479643552,79763.93322394614,0.008412352185550344
,,,170.0,79763.83962365123,0.008412351299767062
,,,170.0,79763.83962365123,0.008412351299767062
,,,170.00000119120634,79763.83960216917,0.008411609091142861
,,,170.00000238241267,79763.83958082275,0.008409532243287972
,,,170.000003573619,79763.83955972895,0.008406322985464995
,,,170.00000476482535,79763.83953898682,0.008402156919510984
,,,170.00000595603169,79763.83951867987,0.00839718660997096
,,,170.00000714723802,79763.83949887806,0.008391544643472693
,,,170.00000833844436,79763.8394796396,0.008385346247331834
,,,170.0000095296507,79763.8394610125,0.008378691539717542
,,,170.00001100693282,79763.8394388192,0.008369934203839325
,,,170.00001248421495,79763.83941768424,0.008360749674303787
,,,170.00001396149707,79763.83939765077,0.008351256604192898
,,,170.0000154387792,79763.83937874911,0.008341554166715448
,,,170.00001691606133,79763.83936099893,0.008331725039825075
,,,170.00001873004345,79763.83934079339,0.008319582482413006
,,,170.00002054402557,79763.83932234476,0.008307454972494981
,,,170.0000223580077,79763.83930564475,0.00829542375084281
,,,170.00002417198982,79763.83929067466,0.008283552147560876
,,,170.00002640078267,79763.83927460981,0.008269255177151448
,,,170.00002862957552,79763.83926105364,0.0082553385403581
,,,170.00003085836838,79763.83924993419,0.00824184785166253
,,,170.0000335761496,79763.83923955803,0.008226015615110261
,,,170.00003629393083,79763.83923253778,0.00821088941370215
,,,170.00003901171206,79763.83922871899,0.008196479204592126
,,,170.000042553695,79763.83922829118,0.00817876596195149
,,,170.00004609567796,79763.83923270044,0.008162229834272706
,,,170.0000507134259,79763.83924517538,0.008142358118901197
,,,170.00005583314362,79763.83926714484,0.008122412557534533
,,,170.00006095286133,79763.83929684205,0.008104478968749001
,,,170.00006607257905,79763.8393334837,0.00808837082118251
,,,170.00007119229676,79763.83937636089,0.008073910924646559
,,,170.00007631201447,79763.83942483454,0.008060935020188653
,,,170.00008143173218,79763.83947832978,0.008049292947757272
,,,170.0000865514499,79763.83953633017,0.008038848552671127
,,,170.0000916711676,79763.83959837213,0.008029478972266397
,,,170.00009679088532,79763.83966403973,0.008021073651627544
,,,170.000103007869,79763.83974812129,0.008012021020554302
,,,170.00010922485268,79763.83983640838,0.008004086536084538
,,,170.00011544183636,79763.83992838158,0.007997131847136872
,,,170.00012165882004,79763.84002358573,0.007991035747567522
,,,170.0001278758037,79763.84012162195,0.007985692061837052
,,,170.0001340927874,79763.84022214072,0.007981007780117531
,,,170.00014169289346,79763.84034795091,0.007976059075211303
,,,170.00014929299954,79763.84047653172,0.007971846008464184
,,,170.0001568931056,79763.84060747127,0.007968259116532506
,,,170.00016449321168,79763.84074041893,0.007965205254366682
,,,170.00017209331776,79763.84087507626,0.007962605154351758
,,,170.0001814041277,79763.84104200464,0.007959940260101772
,,,170.00019052380233,79763.84120724934,0.007957792640638372
,,,170.00019964347698,79763.84137391418,0.00795602188952224
,,,170.00020876315162,79763.84154174988,0.007954561851378363
,,,170.00022007749658,79763.84175129775,0.007953101330886586
,,,170.00023139184154,79763.84196201692,0.007951951689365529
,,,170.0002427061865,79763.84217365787,0.007951046743814869
,,,170.00025402053146,79763.84238602423,0.00795033440503274
,,,170.00026837745273,79763.84265630404,0.007949644414399416
,,,170.000282734374,79763.84292726383,0.007949135123548542
,,,170.00029709129527,79763.84319872514,0.007948759206754957
,,,170.00031507724412,79763.84353931388,0.007948423953090759
,,,170.00033306319298,79763.84388030035,0.007948194775700454
,,,170.00035474753562,79763.84429175487,0.007948012644321803
,,,170.00037643187827,79763.84470345867,0.007947897505651731
,,,170.00040360987668,79763.84521967947,0.007947810995368338
,,,170.0004307878751,79763.84573603759,0.007947762302276286
,,,170.00046681408648,79763.84642061316,0.00794772887128885
,,,170.00050284029786,79763.8471052466,0.007947713261560364
,,,170.0005550568627,79763.84809759192,0.007947704118954756
,,,170.00062247905623,79763.84937891384,0.007947700663722395
,,,170.00071666716502,79763.85116886724,0.007947699700889087
,,,170.00086477801176,79763.85398344592,0.007947699521568404
,,,170.00115411719526,79763.85948135998,0.007947699442392823
,,,170.00203443251908,79763.87620508198,0.007947699224016098
,,,170.00678529640447,79763.96636328597,0.007947698075325287
,,,170.01325304744577,79764.08884358386,0.007947696584698264
,,,170.01972079848707,79764.21102547056,0.007947695171076387
,,,170.02618854952837,79764.33290995256,0.007947693827290847
,,,170.03265630056967,79764.45449796526,0.007947692547006453
,,,170.03912405161097,79764.57579037893,0.007947691324633643
,,,170.04559180265227,79764.69678800406,0.007947690155231175
,,,170.05205955369357,79764.81749159617,0.007947689034426289
,,,170.05995145653276,79764.96437598664,0.007947687727027137
,,,170.06784335937195,79765.11082483419,0.00794768648010127
,,,170.07573526221114,79765.25683923227,0.00794768528831698
,,,170.08362716505033,79765.4024201889,0.007947684147052603
,,,170.09151906788952,79765.54756863421,0.007947683052318393
,,,170.0994109707287,79765.69228542717,0.007947682000657345
,,,170.1090920589558,79765.86922281084,0.007947680764982668
,,,170.1187731471829,79766.04551316926,0.007947679584946916
,,,170.12845423541,79766.22115772373,0.007947678456556657
,,,170.1381353236371,79766.39615758487,0.007947677376446562
,,,170.1478164118642,79766.5705137628,0.007947676341801014
,,,170.15972078696666,79766.78403024263,0.00794767512835025
,,,170.17162516206912,79766.99657636443,0.007947673976476782
,,,170.18352953717158,79767.20815349334,0.007947672883194885
,,,170.19543391227404,79767.41876284019,0.007947671846077585
,,,170.2100068202711,79767.67526727718,0.00794767065005381
,,,170.22457972826817,79767.93032472563,0.007947669532474796
,,,170.23915263626523,79768.1839366431,0.007947668491076077
,,,170.25668660288687,79768.48716556531,0.007947667336517746
,,,170.27422056950851,79768.78830537747,0.007947666287382887
,,,170.29175453613016,79769.08735746748,0.007947665341846863
,,,170.31365109089938,79769.4578861341,0.00794766430437419
,,,170.3355476456686,79769.82516201319,0.007947663424286742
,,,170.35744420043784,79770.18918592135,0.007947662699964808
,,,170.38620282991226,79770.66234991726,0.007947661983120361
,,,170.4149614593867,79771.12990423363,0.007947661530498576
,,,170.45071549529493,79771.70336398487,0.007947661333202738
,,,170.48646953120317,79772.2681452347,0.00794766153795038
,,,170.53008518643446,79772.94534999685,0.00794766232769944
,,,170.57370084166575,79773.60961419612,0.007947663706257442
,,,170.61731649689705,79774.26091996208,0.007947665668945227
,,,170.66093215212834,79774.89924767974,0.007947668211418969
,,,170.71585789142398,79775.68460693759,0.007947672231790619
,,,170.77078363071962,79776.44930792433,0.007947677157909658
,,,170.82570937001526,79777.19330565917,0.007947682983161602
,,,170.8806351093109,79777.91655445845,0.007947689701626605
,,,170.95046167796846,79778.80598553823,0.00794769952403732
,,,171.02028824662602,79779.66171450203,0.007947710771923086
,,,171.09011481528358,79780.48364855893,0.007947723436879236
,,,171.17775161252854,79781.46726455046,0.007947741326216465
,,,171.2653884097735,79782.39732854396,0.00794776142308683
,,,171.37117463296326,79783.4484298566,0.007947788606292024
,,,171.47696085615303,79784.42096826404,0.007947818971070079
,,,171.6097256798041,79785.52994397227,0.007947861556342578
,,,171.74249050345514,79786.51423934812,0.007947909095868039
,,,171.91884475930493,79787.62808880873,0.007947979854818358
,,,172.13056308832046,79788.67218700731,0.007948076188967253
,,,172.39521225406082,79789.52533459748,0.007948213918294346
,,,172.74434587976884,79789.87851680841,0.007948424703707293
,,,173.23792785066544,79788.8706157269,0.007948778298404144
,,,173.84092021912187,79785.23255458713,0.007949296903626404
,,,174.4439125875783,79778.94227266795,0.007949908559558306
,,,175.04690495603472,79770.00330203075,0.007950610955464855
,,,175.6397412876418,79758.64444492084,0.007951387798108191
,,,176.2325776192489,79744.7556807743,0.007952248087810027
,,,176.825413950856,79728.36184379284,0.007953189794068852
,,,177.41825028246308,79709.49320401886,0.007954210940596841
,,,178.01108661407017,79688.18477103965,0.007955309604802056
,,,178.66034078006658,79662.09578856835,0.007956599547532457
,,,179.309594946063,79633.18375877196,0.00795797783970535
,,,179.9588491120594,79601.50919433188,0.00795944217217319
,,,180.0,79599.40997597894,0.00795953783144681
,,,180.0,79599.40997597894,0.00795953783144681
,,,180.00000129851114,79599.40990958817,0.007958946475428393
,,,180.00000259702227,79599.40984331442,0.007957305118485695
,,,180.0000038955334,79599.40977725683,0.007954790888467617
,,,180.00000519404455,79599.4097114976,0.007951555124028797
,,,180.00000649255568,79599.40964610444,0.007947727144297985
,,,180.00000779106682,79599.4095811327,0.007943417434767956
,,,180.00000908957796,79599.40951662717,0.007938720349345504
,,,180.00001068110714,79599.40943825322,0.00793255205682035
,,,180.00001227263633,79599.40936068325,0.007926046375351357
,,,180.0000138641655,79599.40928395331,0.00791930535087172
,,,180.0000154556947,79599.40920808775,0.007912412530028097
,,,180.00001736748808,79599.40911811877,0.007904027230298195
,,,180.00001927928147,79599.40902942892,0.00789561485153319
,,,180.00002119107486,79599.40894201654,0.007887248335838433
,,,180.00002310286825,79599.4088558702,0.007878983593709771
,,,180.00002549501647,79599.40874983267,0.007868849124585997
,,,180.0000278871647,79599.40864569852,0.007858999085964076
,,,180.0000302793129,79599.40854340956,0.007849473091927546
,,,180.00003325536252,79599.4084186312,0.007838110388936167
,,,180.00003623141214,79599.40829647805,0.007827310890785484
,,,180.00003983887234,79599.4081517352,0.007814982797501407
,,,180.00004344633254,79599.40801041361,0.0078034775416398845
,,,180.00004812987106,79599.40783166101,0.007789719472701595
,,,180.00005281340958,79599.40765780087,0.007777214730832992
,,,180.00005917396317,79599.40742872079,0.0077620692259579025
,,,180.00006553451675,79599.40720681826,0.007748820991273155
,,,180.00007189507033,79599.4069911908,0.007737243564930036
,,,180.00007825562392,79599.40678104552,0.007727131190023176
,,,180.0000841450114,79599.40659074976,0.007718914429720709
,,,180.0000900343989,79599.40640407358,0.007711667421049693
,,,180.0000959237864,79599.4062205897,0.007705275936581096
,,,180.0001018131739,79599.40603992122,0.007699639010844524
,,,180.00010889226127,79599.4058260156,0.007693736847744818
,,,180.00011597134863,79599.40561519643,0.007688661738101463
,,,180.000123050436,79599.4054070312,0.0076842976728168375
,,,180.00013012952337,79599.40520114802,0.0076805449335849
,,,180.00013720861074,79599.40499722719,0.007677317807580867
,,,180.0001457683598,79599.4047528854,0.00767401323844542
,,,180.00015432810886,79599.40451060106,0.007671259655157356
,,,180.00016288785793,79599.40427003102,0.0076689651381846545
,,,180.000171447607,79599.40403088937,0.007667053118440023
,,,180.0001817242433,79599.40374533548,0.007665173742002462
,,,180.00019200087962,79599.40346116129,0.0076636638528647235
,,,180.00020227751594,79599.40317809534,0.00766245079240648
,,,180.00021255415226,79599.40289591957,0.007661476196485647
,,,180.00022533771082,79599.40254589003,0.007660526791653476
,,,180.00023812126938,79599.40219670463,0.0076598036667127065
,,,180.00025090482794,79599.40184816178,0.007659252887136991
,,,180.000266555063,79599.40142211253,0.007658753975405184
,,,180.00028220529808,79599.40099658942,0.007658396475597675
,,,180.00029785553315,79599.40057144265,0.007658140307097018
,,,180.00031790078185,79599.4000272848,0.007657915287912641
,,,180.00033794603056,79599.39948341525,0.007657768462645354
,,,180.0003626579139,79599.3988131795,0.007657655645796112
,,,180.00038736979727,79599.39814311029,0.0076575890100720485
,,,180.00041936861086,79599.3972755899,0.007657541497956515
,,,180.00045136742446,79599.39640814713,0.007657517493413641
,,,180.00049600066316,79599.39519825479,0.007657502467634689
,,,180.00054802529445,79599.39378801767,0.007657496195186148
,,,180.0006209038274,79599.39181247026,0.007657493867933927
,,,180.0007250160596,79599.38899017738,0.00765749349221335
,,,180.0008963558138,79599.3843452362,0.007657493780672991
,,,180.0012621967345,79599.37442647631,0.007657494546482331
,,,180.0025876689976,79599.3384787682,0.0076574973313848875
,,,180.00961897647863,79599.14749130544,0.007657512144928785
,,,180.01665028395968,79598.95601039227,0.007657527020743995
,,,180.02368159144072,79598.76403691212,0.007657541952949319
,,,180.03071289892176,79598.5715717241,0.007657556936304621
,,,180.0377442064028,79598.37861566621,0.007657571966134327
,,,180.0463809474245,79598.1409320579,0.007657590485153045
,,,180.05501768844618,79597.90251055553,0.007657609061164799
,,,180.06365442946787,79597.66335261706,0.00765762768817812
,,,180.07229117048956,79597.42345967607,0.007657646360937693
,,,180.08092791151125,79597.18283314623,0.0076576650748296626
,,,180.08956465253294,79596.94147442513,0.007657683825793184
,,,180.1002428529527,79596.64205575868,0.007657707054840768
,,,180.11092105337246,79596.34152257003,0.007657730329216864
,,,180.12159925379223,79596.0398774376,0.007657753643836711
,,,180.132277454212,79595.73712292753,0.007657776994306686
,,,180.14295565463175,79595.43326159791,0.0076578003768252275
,,,180.15621566749675,79595.0543948715,0.007657829452512148
,,,180.16947568036176,79594.67383022222,0.007657858567131454
,,,180.18273569322676,79594.29157253516,0.007657887716066948
,,,180.19599570609176,79593.90762669971,0.007657916895382902
,,,180.2124224988672,79593.42965252584,0.007657953080469896
,,,180.22884929164263,79592.94910442764,0.007657989301631686
,,,180.24527608441807,79592.46599175502,0.007658025554306058
,,,180.26530806875886,79591.8733932492,0.0076580698004391
,,,180.28534005309965,79591.27701192611,0.007658114081892597
,,,180.30537203744043,79590.67686486967,0.007658158393779821
,,,180.330888432196,79589.90698164332,0.0076582148751270975
,,,180.35640482695155,79589.13105165382,0.007658271392190703
,,,180.38763741070844,79588.17311916375,0.007658340610364172
,,,180.41886999446533,79587.20624554172,0.00765840986461084
,,,180.45843025775721,79585.96883694576,0.007658497625174898
,,,180.4979905210491,79584.717319983,0.007658585420638924
,,,180.547908457904,79583.11820217765,0.007658696238400598
,,,180.59782639475887,79581.49709402751,0.007658807082774811
,,,180.64774433161375,79579.85425718963,0.007658917942795894
,,,180.70962390682587,79577.78798044949,0.007659055377124802
,,,180.77150348203799,79575.68920351149,0.007659192810910797
,,,180.8333830572501,79573.5584119323,0.007659330235650885
,,,180.90938500100629,79570.89822253342,0.007659499002794277
,,,180.98538694476247,79568.19134136183,0.007659667739612262
,,,181.06138888851865,79565.43863537336,0.0076598364412497405
,,,181.15933004725633,79561.82511972015,0.007660053784936994
,,,181.25727120599402,79558.13872321112,0.007660271062256171
,,,181.3787627514451,79553.46729172963,0.007660540491435717
,,,181.50025429689617,79548.68973902876,0.00766080981839152
,,,181.6589573952531,79542.29437277974,0.007661161488580632
,,,181.81766049361005,79535.73044261512,0.00766151299908843
,,,182.04205952570607,79526.17485124452,0.007662009767712545
,,,182.3251852546346,79513.68576245655,0.007662636169554666
,,,182.70055728555042,79496.4397479752,0.007663466123227632
,,,183.16988419752607,79473.88274153101,0.007664503160978641
,,,183.63921110950173,79450.35137569474,0.007665539740419174
,,,184.1085380214774,79425.97417834638,0.007666576135303705
,,,184.57786493345304,79400.86860228374,0.007667612607821366
,,,185.0471918454287,79375.14191440241,0.007668649408900313
,,,185.51651875740436,79348.89201463448,0.007669686778525718
,,,185.98584566938,79322.20819017502,0.007670724946052281
,,,186.45517258135567,79295.17181008746,0.007671764130509177
,,,187.0227394176888,79262.11055178371,0.007673022494432931
,,,187.59030625402193,79228.75975155429,0.007674283001345945
,,,188.15787309035505,79195.22456440923,0.007675545981812882
,,,188.72543992668818,79161.59848204651,0.00767681174700256
,,,189.2930067630213,79127.96447281115,0.007678080589372174
,,,189.86057359935444,79094.3960132492,0.007679352783330417
,,,190.0,79086.16734474488,0.00767966584846267
,,,190.0,79086.16734474488,0.00767966584846267
,,,190.00000119631514,79086.16727419815,0.007679012259729483
,,,190.00000239263028,79086.1672037701,0.007677190140633561
,,,190.00000358894542,79086.16713356228,0.007674385672957686
,,,190.00000478526056,79086.16706365986,0.007670759288034552
,,,190.0000059815757,79086.16699413388,0.007666449274268997
,,,190.00000717789084,79086.16692504325,0.007661574841552342
,,,190.00000837420598,79086.1668564364,0.007656238734427486
,,,190.00000982303163,79086.166774052,0.007649284084865078
,,,190.0000112718573,79086.16669248941,0.007641914821602848
,,,190.00001272068295,79086.16661178955,0.007634242060874651
,,,190.0000141695086,79086.16653198175,0.007626358183617425
,,,190.00001561833426,79086.16645308568,0.007618339809595501
,,,190.00001741186972,79086.1663566981,0.007608321075418074
,,,190.00001920540518,79086.16626173354,0.007598289519504258
,,,190.00002099894064,79086.16616818821,0.007588320878938296
,,,190.0000227924761,79086.16607604886,0.007578473774154151
,,,190.00002501591882,79086.16596374441,0.0075665012383142076
,,,190.00002723936154,79086.1658535181,0.007554845921427932
,,,190.00002946280426,79086.1657453102,0.0075435500886620755
,,,190.0000321996704,79086.1656147893,0.007530178486405947
,,,190.0000349365365,79086.16548709669,0.0075174191775734985
,,,190.00003767340263,79086.16536209862,0.007505280962978355
,,,190.00004128953748,79086.1652008471,0.007490187531555472
,,,190.00004490567233,79086.16504376165,0.007476139289759856
,,,190.0000496912,79086.16484178613,0.007459074527565528
,,,190.00005447672766,79086.1646459581,0.007443630731439204
,,,190.00006038094378,79086.16441195435,0.007426610475256869
,,,190.0000662851599,79086.1641854181,0.007411605610097
,,,190.00007153772506,79086.16398944138,0.0073997639815272355
,,,190.00007679029022,79086.16379811607,0.007389187123534075
,,,190.00008204285538,79086.16361094508,0.0073797412139765765
,,,190.00008729542054,79086.16342748403,0.007371305842699126
,,,190.0000925479857,79086.163247336,0.0073637730585563305
,,,190.00009780055086,79086.16307014645,0.007357046277631405
,,,190.00010427631514,79086.16285529922,0.007349735174293119
,,,190.00011075207942,79086.16264394677,0.007343375900151063
,,,190.0001172278437,79086.16243563413,0.0073378443735897265
,,,190.00012370360798,79086.16222996566,0.007333032713669272
,,,190.00013017937226,79086.16202659723,0.007328847127312482
,,,190.00013665513654,79086.16182522959,0.0073252060665375245
,,,190.0001446565051,79086.16157880104,0.007321354488639539
,,,190.00015265787368,79086.16133461126,0.007318112037291424
,,,190.00016065924225,79086.16109230615,0.007315382316772982
,,,190.00016866061083,79086.16085158769,0.007313084204646497
,,,190.0001766619794,79086.16061220494,0.007311149426432704
,,,190.00018659234897,79086.16031665422,0.007309167994225697
,,,190.00019652271854,79086.1600225043,0.007307567570622949
,,,190.0002064530881,79086.15972948573,0.007306274874507241
,,,190.00021638345768,79086.15943738093,0.007305230725500015
,,,190.0002286676291,79086.15907704332,0.007304212463015376
,,,190.00024095180052,79086.15871757448,0.007303430559314579
,,,190.00025323597194,79086.1583587726,0.007302830147190831
,,,190.00026818465273,79086.15792282295,0.00730228417509267
,,,190.0002831333335,79086.1574874244,0.007301888271735369
,,,190.0002980820143,79086.15705242522,0.007301601189191836
,,,190.00031706137946,79086.1565005411,0.007301347429742078
,,,190.00033660200765,79086.15593266053,0.00730117468395942
,,,190.00035614263584,79086.15536499636,0.007301061204017927
,,,190.00038198496833,79086.15461447363,0.007300968574943813
,,,190.00040782730082,79086.15386409337,0.007300915449693531
,,,190.0004417282953,79086.15287983087,0.007300878473654462
,,,190.00047562928978,79086.15189563397,0.007300860667026476
,,,190.00052400076973,79086.15049138277,0.0073008499892528176
,,,190.0005856026004,79086.14870306711,0.0073008457864733685
,,,190.00066976952345,79086.14625967217,0.0073008446412996765
,,,190.0007972555426,79086.14255865752,0.007300844651127438
,,,190.001029164312,79086.13582599537,0.00730084508925423
,,,190.00163754056706,79086.11816281936,0.007300846283328362
,,,190.00459274635858,79086.03234090486,0.007300852093180664
,,,190.01163959381014,79085.82754366456,0.007300865995403037
,,,190.0186864412617,79085.62253555775,0.007300879960196479
,,,190.02573328871327,79085.41731758982,0.007300893981551384
,,,190.03278013616483,79085.21189069666,0.007300908054165577
,,,190.0398269836164,79085.00625575063,0.007300922173363983
,,,190.04687383106796,79084.80041356588,0.007300936335018551
,,,190.05392067851952,79084.59436490326,0.0073009505354802535
,,,190.06255371367072,79084.3416559886,0.007300967980530629
,,,190.07118674882193,79084.08863946472,0.007300985473817284
,,,190.07981978397314,79083.83531645738,0.00730100301086025
,,,190.08845281912434,79083.58168800909,0.007301020587785438
,,,190.09708585427555,79083.32775508674,0.007301038201248149
,,,190.10571888942675,79083.07351858843,0.0073010558483541065
,,,190.11637385473696,79082.7593204271,0.007301077671230032
,,,190.12702882004717,79082.44466255693,0.007301099537551222
,,,190.13768378535738,79082.12954630912,0.00730112144393493
,,,190.1483387506676,79081.81397290704,0.007301143387536286
,,,190.1589937159778,79081.49794347658,0.00730116536597013
,,,190.17219464953848,79081.1057689228,0.007301192641385517
,,,190.18539558309917,79080.71289776232,0.007301219964064869
,,,190.19859651665985,79080.31933163105,0.007301247331431035
,,,190.21179745022053,79079.92507201414,0.007301274741386772
,,,190.2281037164655,79079.43711303224,0.0073013086554115595
,,,190.2444099827105,79078.94810026672,0.007301342629290247
,,,190.26071624895548,79078.45803575766,0.007301376660985386
,,,190.28053168911092,79077.86109440046,0.007301418091934982
,,,190.30034712926636,79077.26260546132,0.0073014596036651115
,,,190.3201625694218,79076.66257144192,0.007301501194412923
,,,190.3452509349202,79075.9006541173,0.007301553963730625
,,,190.37033930041858,79075.13626723672,0.007301606855318184
,,,190.40078851618537,79074.20523413752,0.007301671210431328
,,,190.43123773195217,79073.27057251253,0.007301735740541836
,,,190.46907322097536,79072.10413346061,0.007301816164827104
,,,190.50690870999856,79070.93210278133,0.0073018968526815005
,,,190.55300898254487,79069.49650193442,0.007301995517939009
,,,190.59910925509118,79068.05260982006,0.0073020945654358104
,,,190.6452095276375,79066.60042897407,0.0073021939910306415
,,,190.7009298574078,79064.83414941587,0.0073023146639002905
,,,190.7566501871781,79063.05576217172,0.007302435878063611
,,,190.81237051694842,79061.2652654704,0.007302557628543629
,,,190.87938323981766,79059.0958597676,0.0073027047575110965
,,,190.9463959626869,79056.90892875764,0.007302852649517906
,,,191.01340868555613,79054.70446563588,0.007303001299077589
,,,191.0970460720595,79051.9285081001,0.0073031878816485355
,,,191.18068345856287,79049.12521646281,0.00730337562923548
,,,191.2810702970145,79045.72441950836,0.0073036025047708425
,,,191.38145713546615,79042.28420795177,0.007303831039367715
,,,191.50642328139597,79037.94658026428,0.007304117834936905
,,,191.6313894273258,79033.54782976946,0.007304407173372249
,,,191.79531109504543,79027.68517151086,0.00730479053971497
,,,191.95923276276508,79021.71732298256,0.007305178229403765
,,,192.19284735257745,79013.03046126846,0.007305738166447186
,,,192.49041738402653,79001.65642142732,0.007306463908106795
,,,192.89812166513508,78985.51166410546,0.007307480753476961
,,,193.5043483065998,78960.31129189311,0.007309040041095516
,,,194.11057494806454,78933.69314811313,0.00731065477179499
,,,194.71680158952927,78905.672251947,0.007312323699389558
,,,195.323028230994,78876.26688130961,0.0073140456052204076
,,,196.00272376890894,78841.67775186765,0.007316037715233224
,,,196.68241930682387,78805.40822777698,0.007318093288458901
,,,197.3621148447388,78767.49495045282,0.007320210730351165
,,,198.04181038265375,78727.97727876544,0.007322388489031758
,,,198.7215059205687,78686.89680656722,0.007324625054691434
,,,199.46979583821556,78639.91511410114,0.007327153587760081
,,,200.0,78605.54401343434,0.007328986215916562
,,,200.0,78605.54401343434,0.007328986215916562
,,,200.00000123608086,78605.54393229737,0.007328401391791289
,,,200.00000247216173,78605.54385126923,0.007326777019759991
,,,200.0000037082426,78605.54377044228,0.007324286877025728
,,,200.00000494432345,78605.54368989322,0.0073210795934683945
,,,200.0000061804043,78605.54360968541,0.007317282308409878
,,,200.00000741648518,78605.54352987075,0.0073130037641453705
,,,200.00000865256604,78605.54345049134,0.007308336932068539
,,,200.00001016415317,78605.54335405963,0.007302217196758795
,,,200.0000116757403,78605.54325837638,0.007295756887545835
,,,200.00001318732743,78605.54316347589,0.007289056369246523
,,,200.00001469891455,78605.54306938166,0.007282198002545108
,,,200.00001621050168,78605.5429761083,0.007275249171023204
,,,200.0000181088185,78605.54286014507,0.0072664777719132975
,,,200.0000200071353,78605.54274548942,0.007257735675868854
,,,200.00002190545212,78605.54263213187,0.0072490885182787
,,,200.00002380376893,78605.54252005437,0.00724058569554984
,,,200.00002620104695,78605.5423803085,0.007230109923669851
,,,200.00002859832497,78605.54224250537,0.007219973034580703
,,,200.000030995603,78605.54210657784,0.00721020709977565
,,,200.00003401667348,78605.54193784056,0.007198455110350782
,,,200.00003703774397,78605.54177181922,0.0071873338720549506
,,,200.00004076057394,78605.54157074695,0.00717449071032813
,,,200.0000444834039,78605.54137329698,0.007162570720049019
,,,200.00004946382538,78605.54111435433,0.007147991395927813
,,,200.00005444424684,78605.54086083075,0.007134864529678234
,,,200.0000605251757,78605.54055784705,0.007120620508060216
,,,200.00006660610458,78605.54026124493,0.007108125959446431
,,,200.00007268703345,78605.53997023866,0.00709717274697787
,,,200.00007826951423,78605.53970741916,0.007088313654437519
,,,200.00008385199502,78605.53944826052,0.007080466304242703
,,,200.0000894344758,78605.53919234456,0.007073515511263452
,,,200.00009501695658,78605.53893930074,0.007067358937606796
,,,200.00010059943736,78605.53868880085,0.007061905813353392
,,,200.00010745589273,78605.5383841904,0.007056053148675575
,,,200.0001143123481,78605.53808251025,0.007051010572890774
,,,200.00012116880347,78605.53778335481,0.007046665844935546
,,,200.00012802525885,78605.53748637467,0.007042922296392587
,,,200.00013488171422,78605.53719126881,0.007039696670441442
,,,200.00014315220835,78605.53683742974,0.007036393734647278
,,,200.0001514227025,78605.53648555574,0.0070336337016265685
,,,200.00015969319662,78605.53613532377,0.007031327287801831
,,,200.00016796369076,78605.53578646388,0.007029399907165615
,,,200.0001762341849,78605.53543875054,0.007027789247514294
,,,200.00018659095667,78605.53500465635,0.007026140186949529
,,,200.00019694772845,78605.53457176381,0.007024823087915175
,,,200.00020730450024,78605.53413983087,0.00702377111395822
,,,200.00021766127202,78605.53370866422,0.007022930889985142
,,,200.00023061353855,78605.53317028965,0.007022113943756411
,,,200.00024356580508,78605.53263263908,0.00702149716826772
,,,200.0002565180716,78605.53209553484,0.007021031516208575
,,,200.00027247649408,78605.5314343269,0.007020611551288801
,,,200.00028843491654,78605.53077356258,0.007020314513254421
,,,200.000304393339,78605.53011311156,0.007020104423905171
,,,200.00032502847492,78605.52925942911,0.007019921186455735
,,,200.00034566361083,78605.52840598348,0.007019804106127696
,,,200.00037135883483,78605.5273434617,0.0070197155378733545
,,,200.00039705405882,78605.52628107274,0.007019664855059716
,,,200.00043083116225,78605.5248846392,0.007019629627999209
,,,200.00046834898296,78605.52333362192,0.007019611542654115
,,,200.00051744476207,78605.52130400004,0.007019602206662238
,,,200.00058056242588,78605.51869471968,0.007019598683257649
,,,200.00066764006166,78605.5150949063,0.007019597880248361
,,,200.00080173151534,78605.5095514345,0.00701959812080857
,,,200.001053362207,78605.49914845084,0.0070195989023565
,,,200.00175763384675,78605.4700300024,0.0070196011207256685
,,,200.00538438153202,78605.32002765236,0.007019612555060511
,,,200.0130803209537,78605.00143135423,0.007019636866437219
,,,200.02077626037536,78604.6824388335,0.007019661237469467
,,,200.02847219979702,78604.36305108358,0.007019685662471262
,,,200.0361681392187,78604.04326904645,0.007019710136421788
,,,200.04386407864035,78603.72309361782,0.007019734654886741
,,,200.05156001806202,78603.40252565188,0.007019759213943311
,,,200.05925595748369,78603.08156596537,0.007019783810116246
,,,200.06877354226444,78602.68409382294,0.007019814275012486
,,,200.0782911270452,78602.28602518365,0.007019844786875805
,,,200.08780871182594,78601.88736140227,0.007019875341281221
,,,200.0973262966067,78601.48810377806,0.007019905934389336
,,,200.10684388138745,78601.0882535611,0.007019936562869084
,,,200.11830176916402,78600.60610344131,0.007019973478257625
,,,200.1297596569406,78600.12309825957,0.00702001043638868
,,,200.14121754471716,78599.6392399757,0.00702004743356008
,,,200.15267543249374,78599.1545304872,0.007020084466616193
,,,200.1641333202703,78598.66897163681,0.007020121532865319
,,,200.17843763726842,78598.06159833023,0.007020167850404269
,,,200.19274195426652,78597.45290743055,0.007020214212325892
,,,200.20704627126463,78596.84290224743,0.007020260615466528
,,,200.22135058826274,78596.2315860125,0.0070203070571796
,,,200.2391830936699,78595.4676562009,0.007020365004502761
,,,200.25701559907708,78594.70169974133,0.007020423004787217
,,,200.27484810448425,78593.93372250829,0.00702048105509308
,,,200.29674791748022,78592.98782580851,0.00702055241061502
,,,200.3186477304762,78592.03890057215,0.007020623834255466
,,,200.34054754347216,78591.0869570962,0.0070206953229921334
,,,200.3687103330625,78589.8583537508,0.0070207873479947655
,,,200.39687312265283,78588.62479693632,0.007020879472210777
,,,200.43157047495149,78587.09824015385,0.007020993103021912
,,,200.46626782725014,78585.56423459775,0.007021106873631529
,,,200.50993037355164,78583.62334256097,0.007021250232477035
,,,200.55359291985314,78581.6707892625,0.007021393798595858
,,,200.60638068696625,78579.29469627154,0.007021567637822936
,,,200.65916845407935,78576.90179250341,0.007021741763469297
,,,200.71195622119245,78574.49220344456,0.007021916169043806
,,,200.77581392868015,78571.55518411548,0.007022127515389645
,,,200.83967163616785,78568.59414536782,0.007022339256541366
,,,200.90352934365555,78565.60930086167,0.007022551386825761
,,,200.98236301694604,78561.89192683315,0.007022813796269374
,,,201.06119669023653,78558.13898544863,0.007023076785521677
,,,201.14003036352702,78554.35086354494,0.007023340349589794
,,,201.24251960204117,78549.3740707117,0.007023683854222588
,,,201.34500884055532,78544.33928841713,0.0070240283170881325
,,,201.47344307800293,78537.9493357017,0.0070244613249111085
,,,201.60187731545054,78531.47116818566,0.0070248958205404955
,,,201.77238354459226,78522.73725471756,0.007025474932766841
,,,201.94288977373398,78513.85411383606,0.007026056638969824
,,,202.19080306182124,78500.67899581131,0.0070269070290501934
,,,202.51201846198833,78483.16663335069,0.007028016902666316
,,,202.96118639983953,78457.88005266384,0.007029583950610109
,,,203.5718518344112,78422.09848012438,0.007031742223554424
,,,204.18251726898288,78384.81655655637,0.007033931995521241
,,,204.79318270355455,78346.15225428705,0.0070361526925954675
,,,205.40384813812622,78306.21376798952,0.007038403751246075
,,,206.0145135726979,78265.10044091586,0.00704068461821443
,,,206.62517900726957,78222.90359865075,0.0070429947503921975
,,,207.23584444184124,78179.70729975266,0.007045333614681955
,,,207.97466244572306,78126.22021233458,0.007048200968251292
,,,208.71348044960487,78071.50881859068,0.0070511087055113945
,,,209.4522984534867,78015.68729644212,0.007054055938896216
,,,210.0,77973.65078430847,0.007056265766056255
,,,210.0,77973.65078430847,0.007056265766056255
,,,210.00000114745612,77973.65069570858,0.007055621341218134
,,,210.00000229491224,77973.6506072194,0.007053823389040665
,,,210.00000344236835,77973.65051893581,0.007051053816325389
,,,210.00000458982447,77973.65043093755,0.007047469588284026
,,,210.0000057372806,77973.65034329129,0.00704320619523356
,,,210.0000068847367,77973.65025605244,0.007038380601238005
,,,210.00000803219282,77973.65016926668,0.007033093761700614
,,,210.00000941830777,77973.65006508723,0.007026215498129115
,,,210.00001080442271,77973.64996167475,0.007018921121429103
,,,210.00001219053766,77973.64985906813,0.007011319610394767
,,,210.0000135766526,77973.64975729551,0.007003501798532771
,,,210.00001496276755,77973.64965637607,0.006995543224272211
,,,210.000016674253,77973.64953296122,0.0069856144990189505
,,,210.00001838573846,77973.64941087391,0.006975661423441544
,,,210.0000200972239,77973.64929011221,0.0069657589470459216
,,,210.00002180870936,77973.64917066529,0.006955965408275377
,,,210.00002392319956,77973.64902488094,0.006944082115223759
,,,210.00002603768976,77973.64888103212,0.006932495294106818
,,,210.00002815217996,77973.64873906614,0.006921247895617134
,,,210.00003074325568,77973.64856758363,0.006907968526594375
,,,210.0000333343314,77973.64839872568,0.006895269794963602
,,,210.0000359254071,77973.64823237358,0.006883163069581748
,,,210.0000393181216,77973.64801814394,0.006868202543795863
,,,210.00004271083608,77973.64780774053,0.006854229931133335
,,,210.00004713622081,77973.64753862223,0.006837422896870697
,,,210.00005156160555,77973.64727504017,0.006822122333673484
,,,210.00005721193563,77973.64694575626,0.00680459274984579
,,,210.0000628622657,77973.64662373987,0.006789091850078924
,,,210.0000685125958,77973.64630814742,0.006775394603471387
,,,210.00007363080945,77973.64602719304,0.006764371957056441
,,,210.00007874902312,77973.64575039907,0.006754522481632054
,,,210.00008386723678,77973.64547732253,0.006745721916152476
,,,210.00008898545045,77973.64520756748,0.0067378587502503196
,,,210.0000941036641,77973.64494078011,0.0067308331400938
,,,210.0001002845112,77973.64462211075,0.006723338791287759
,,,210.0001064653583,77973.64430681823,0.006716797212581932
,,,210.0001126462054,77973.64399447327,0.0067110871131374015
,,,210.0001188270525,77973.64368470122,0.006706102666467952
,,,210.00012500789958,77973.64337717512,0.006701751542097335
,,,210.00013118874668,77973.64307160958,0.006697953181875505
,,,210.00013878461252,77973.64269840982,0.006693939464472843
,,,210.00014638047836,77973.64232739917,0.006690542777701083
,,,210.0001539763442,77973.64195824106,0.006687668200153689
,,,210.00016157221003,77973.64159065069,0.006685235431507211
,,,210.00016916807587,77973.64122438707,0.006683176535056618
,,,210.00017853408323,77973.64077429609,0.006681068050301479
,,,210.0001879000906,77973.64032559638,0.006679351601602601
,,,210.00019726609796,77973.63987802918,0.006677954278339195
,,,210.00020663210532,77973.63943138382,0.006676816736376966
,,,210.00021812905945,77973.63888412892,0.006675705271267159
,,,210.00022962601358,77973.6383377538,0.0066748417955522325
,,,210.0002411229677,77973.63779206201,0.006674170974315616
,,,210.0002549944999,77973.63713435821,0.006673557624198639
,,,210.0002688660321,77973.63647722518,0.006673105330314329
,,,210.00028273756428,77973.63582051276,0.0066727718034084215
,,,210.00030013326938,77973.63499738499,0.006672474425927839
,,,210.00031752897448,77973.63417459071,0.006672271474473087
,,,210.00033851472375,77973.63318228704,0.006672110404362252
,,,210.00036041266057,77973.63214707198,0.006672005387080983
,,,210.0003868728089,77973.63089636114,0.006671930468511537
,,,210.0004133329572,77973.62964576342,0.006671888602706045
,,,210.00044854148243,77973.6279817771,0.0066718600503009534
,,,210.00049082735234,77973.62598336869,0.006671845329319786
,,,210.00054368538645,77973.62348535226,0.006671838845307085
,,,210.00061331073144,77973.62019492671,0.006671836709147777
,,,210.00071271379255,77973.61549719432,0.006671836477783057
,,,210.00087512754908,77973.6078214858,0.006671836984252194
,,,210.00121714803834,77973.59165700029,0.0066718382016498524
,,,210.00242452909197,77973.53458836928,0.006671842509577855
,,,210.0090667561272,77973.22047529412,0.006671866241420683
,,,210.01570898316243,77972.9060945721,0.006671890023723576
,,,210.02235121019766,77972.59144699256,0.006671913852101109
,,,210.02899343723288,77972.27653330845,0.006671937722621644
,,,210.03709794366588,77971.89193232001,0.006671966900187222
,,,210.04520245009888,77971.50693748091,0.006671996129563731
,,,210.05330695653188,77971.12154997712,0.006672025405740912
,,,210.06141146296488,77970.73577094017,0.006672054724298871
,,,210.06951596939788,77970.34960145256,0.006672084081338844
,,,210.07762047583088,77969.96304255258,0.006672113473414306
,,,210.0873984709626,77969.49614671183,0.006672148976922542
,,,210.0971764660943,77969.02868717205,0.006672184522320787
,,,210.10695446122602,77968.56066554943,0.0066722201055349805
,,,210.11673245635774,77968.09208339972,0.006672255723024114
,,,210.12651045148945,77967.62294222473,0.006672291371713657
,,,210.1382848721952,77967.05727415725,0.006672334336597123
,,,210.15005929290092,77966.49080004299,0.0066723773388371104
,,,210.16183371360665,77965.92352225773,0.0066724203749866295
,,,210.1736081343124,77965.35544310666,0.00667246344209891
,,,210.18538255501812,77964.7865648323,0.006672506537656278
,,,210.20008535091736,77964.07508418338,0.006672560388006713
,,,210.2147881468166,77963.36236504353,0.006672614275804023
,,,210.22949094271584,77962.64841145706,0.00667266819804571
,,,210.24419373861508,77961.93322737516,0.006672722152207006
,,,210.26252807188746,77961.03967735119,0.006672789474351417
,,,210.28086240515984,77960.14422726222,0.006672856839427728
,,,210.29919673843222,77959.24688429835,0.0066729242445751616
,,,210.32171666067921,77958.14210473825,0.006673007089141286
,,,210.34423658292621,77957.03449285665,0.006673089986971139
,,,210.3667565051732,77955.92406124317,0.0066731729350520425
,,,210.39568885524642,77954.49332162116,0.006673279571900831
,,,210.42462120531962,77953.05797406656,0.006673386283223679
,,,210.46008735726778,77951.29223235113,0.006673517189515613
,,,210.49555350921594,77949.51965053628,0.006673648196861535
,,,210.53932865750252,77947.3224245178,0.006673810029298752
,,,210.5831038057891,77945.11493042394,0.006673972002088823
,,,210.6268789540757,77942.8972505567,0.006674134109696452
,,,210.68129638708416,77940.12634602276,0.006674335808922735
,,,210.73571382009263,77937.33998008458,0.00667453770259092
,,,210.7901312531011,77934.53830419696,0.006674739785176854
,,,210.84454868610956,77931.72146783525,0.006674942052295498
,,,210.91385671208826,77928.11212475339,0.006675199928808606
,,,210.98316473806696,77924.47872965311,0.006675458093420825
,,,211.05247276404566,77920.82157957382,0.006675716541869473
,,,211.1397603425326,77916.18236424403,0.00667604243464856
,,,211.22704792101956,77911.5065125706,0.0066763687676585585
,,,211.3329411147581,77905.78562314414,0.006676765245470488
,,,211.43883430849667,77900.0126488682,0.006677162361281164
,,,211.57277751905337,77892.63739227841,0.0066776655775156075
,,,211.70672072961008,77885.18231407143,0.006678169803604887
,,,211.886830413694,77875.03518280576,0.006678849406795433
,,,212.10515156349675,77862.55281965974,0.0066796756175036345
,,,212.38176967125534,77846.46164611417,0.006680726242642458
,,,212.7530084756506,77824.40662396226,0.006682142872689517
,,,213.2732029532761,77792.67666883412,0.006684140573442818
,,,213.7933974309016,77760.06302287805,0.006686152896956938
,,,214.3135919085271,77726.64724239605,0.006688179671500098
,,,214.83378638615258,77692.5042250993,0.006690220725892554
,,,215.46442848769905,77650.2350911545,0.006692714041339781
,,,216.09507058924552,77607.10960901175,0.006695227790754043
,,,216.725712690792,77563.22862277314,0.006697761672892
,,,217.35635479233846,77518.68322812038,0.0067003153880775225
,,,217.98699689388494,77473.55575450315,0.006702888638280453
,,,218.6176389954314,77427.92064627857,0.006705481127191276
,,,219.24828109697788,77381.84525326575,0.006708092560281764
,,,219.87892319852435,77335.39054009381,0.006710722644855765
,,,220.0,77326.43301610206,0.006711229703831759
,,,220.0,77326.43301610206,0.006711229703831759
,,,220.00000200894087,77326.43286739115,0.006711006808392058
,,,220.00000401788174,77326.43271874468,0.006710419079738039
,,,220.0000060268226,77326.4325702112,0.006709566576142051
,,,220.00000803576347,77326.43242182562,0.0067085260544979975
,,,220.00001004470434,77326.43227361239,0.006707356262548759
,,,220.00001253011226,77326.43209050942,0.006705796085029952
,,,220.00001501552018,77326.4319077136,0.006704168664893195
,,,220.0000175009281,77326.43172523334,0.006702518315042796
,,,220.00002065380926,77326.43149420223,0.006700439213557526
,,,220.00002380669042,77326.4312636721,0.0066984138456740614
,,,220.0000276710693,77326.43098177803,0.006696040169223532
,,,220.00003153544816,77326.43070057251,0.006693807851707672
,,,220.000036548351,77326.43033674436,0.0066911363208309845
,,,220.00004156125385,77326.42997390275,0.006688716278827115
,,,220.00004884118798,77326.42944853276,0.0066856221327197506
,,,220.00005813829023,77326.42877990312,0.00668231307238401
,,,220.00006743539248,77326.42811342662,0.0066796124765307685
,,,220.00007673249473,77326.42744870587,0.006677411740214396
,,,220.00008602959699,77326.42678541543,0.006675619326728707
,,,220.00009532669924,77326.42612328977,0.006674159765046552
,,,220.0001046238015,77326.42546211254,0.006672971325250085
,,,220.0001159166253,77326.42466003094,0.0066718206281561575
,,,220.00012720944912,77326.42385883845,0.006670924138612629
,,,220.00013850227293,77326.42305833861,0.006670225696864946
,,,220.00015209290208,77326.42209566146,0.006669586509560802
,,,220.00016568353124,77326.42113356435,0.006669113190130749
,,,220.0001792741604,77326.42017189671,0.006668762697825682
,,,220.00019626621676,77326.41896998251,0.00666844951788201
,,,220.00021325827313,77326.41776841108,0.0066682344151435995
,,,220.00023369547804,77326.41632352506,0.006668062921104247
,,,220.00025413268295,77326.41487885668,0.006667953787734021
,,,220.00027966105253,77326.41307449124,0.006667871412796365
,,,220.0003051894221,77326.41127024939,0.00666782460274987
,,,220.0003388561147,77326.40889092535,0.0066677922612380335
,,,220.00037252280728,77326.4065116595,0.006667776966194314
,,,220.00042090631263,77326.40309238166,0.0066677679890442005
,,,220.0004829093197,77326.3987106335,0.0066677646673637785
,,,220.00056848295517,77326.39266315624,0.006667763986218813
,,,220.00070031322784,77326.38334671524,0.006667764356486977
,,,220.00094796287328,77326.36584526382,0.006667765368787048
,,,220.00164450086814,77326.31662035847,0.006667768245348939
,,,220.00542895313947,77326.04915917185,0.006667783877239103
,,,220.01845306352436,77325.12855724843,0.006667837692187089
,,,220.03147717390925,77324.20773908576,0.006667891532842435
,,,220.04450128429414,77323.28670567428,0.00666794539653442
,,,220.05752539467903,77322.36545794332,0.006667999280990786
,,,220.07324627628978,77321.2531724984,0.006668064347782576
,,,220.08896715790053,77320.14057752043,0.006668129439530353
,,,220.10468803951127,77319.02767438206,0.006668194554114743
,,,220.12040892112202,77317.91446438659,0.006668259689844757
,,,220.14023025548153,77316.5104621558,0.006668341842879329
,,,220.16005158984103,77315.10597647265,0.0066684240253316795
,,,220.17987292420054,77313.70100961128,0.0066685062355825745
,,,220.2045247560222,77311.95298153812,0.006668608517552171
,,,220.22917658784388,77310.20421659757,0.006668710838888957
,,,220.25382841966555,77308.45471868315,0.006668813198284289
,,,220.2861670824475,77306.15859451581,0.006668947531056548
,,,220.31850574522943,77303.86122372393,0.006669081926144333
,,,220.35939061691874,77300.95494984546,0.006669251925537723
,,,220.40027548860806,77298.04671184013,0.006669422021116855
,,,220.4549319157798,77294.15582894217,0.006669649559430065
,,,220.50958834295156,77290.26149871587,0.0066698772654543185
,,,220.58483768150688,77284.89432454968,0.006670191035812318
,,,220.6600870200622,77279.52077023577,0.00667050511791628
,,,220.7546900096608,77272.75625267057,0.006670900418498637
,,,220.8492929992594,77265.98195657932,0.006671296204100886
,,,220.96639426464856,77257.58331614491,0.0066717867818624635
,,,221.0834955300377,77249.17025486821,0.0066722780936002354
,,,221.23601564271246,77238.19142608644,0.006672919103597392
,,,221.3885357553872,77227.18930176868,0.006673561345391266
,,,221.60338802211695,77211.65252411478,0.006674468137471025
,,,221.8740022719945,77192.02211033767,0.006675613711318945
,,,222.23752585891265,77165.55004135288,0.006677158572092428
,,,222.77375661554817,77126.30306471288,0.006679449759371116
,,,223.60618102644437,77064.95921058426,0.006683035252829085
,,,224.43860543734058,77003.17722446767,0.006686654971699143
,,,225.2710298482368,76941.02982415936,0.006690308094685619
,,,226.103454259133,76878.58238701892,0.006693993814244743
,,,226.9358786700292,76815.89381904536,0.006697711336332754
,,,227.76830308092542,76753.01731101926,0.006701459880141962
,,,228.78692166078085,76675.89107520488,0.006706087971259874
,,,229.76867763319893,76601.43167126554,0.006710590158588298
,,,230.0,76583.87683633708,0.006711656775825369
,,,230.0,76583.87683633708,0.006711656775825369
,,,230.0000013422237,76583.87673448543,0.0067111921796832955
,,,230.0000026844474,76583.87663272484,0.0067099123494991815
,,,230.0000040266711,76583.87653113116,0.006707967728291164
,,,230.0000053688948,76583.87642976602,0.006705484896310928
,,,230.0000067111185,76583.87632867914,0.006702570327150977
,,,230.00000805334219,76583.87622791014,0.006699313531405015
,,,230.00000939556588,76583.87612749022,0.006695789694924991
,,,230.0000110724837,76583.87600255644,0.0066911069442838105
,,,230.0000127494015,76583.875878239,0.006686206090285827
,,,230.0000144263193,76583.87575456056,0.006681167853358626
,,,230.0000161032371,76583.87563153445,0.0066760564992978414
,,,230.0000181659558,76583.87548110734,0.006669743160317403
,,,230.0000202286745,76583.87533167534,0.006663468344105608
,,,230.00002229139318,76583.8751832279,0.006657285666496957
,,,230.00002479587238,76583.8750042857,0.0066499577372390725
,,,230.00002730035158,76583.8748267266,0.006642869763163859
,,,230.00002980483077,76583.87465050152,0.0066360513069689655
,,,230.0000330057025,76583.87442713212,0.006627754636997814
,,,230.00003620657424,76583.87420573775,0.006619938195728531
,,,230.0000402078168,76583.87393158261,0.006610838039540624
,,,230.00004420905935,76583.87366010476,0.006602458524318085
,,,230.0000496771445,76583.87329304504,0.0065921017128649124
,,,230.00005514522962,76583.87293007542,0.006582904726393119
,,,230.00006061331476,76583.8725707348,0.006574750512060591
,,,230.0000660813999,76583.8722146102,0.006567527168355912
,,,230.00007154948503,76583.87186133371,0.0065611315136151266
,,,230.00007701757016,76583.87151057863,0.006555470179739584
,,,230.00008361806076,76583.87109013312,0.0065494961838040225
,,,230.00009021855135,76583.87067249525,0.00654434128116709
,,,230.00009681904194,76583.87025728001,0.006539893303290539
,,,230.00010341953254,76583.86984415515,0.006536055314277193
,,,230.00011002002313,76583.86943283399,0.006532743628016832
,,,230.00011662051372,76583.8690230692,0.006529886030887371
,,,230.0001247823339,76583.86851821198,0.0065268882176717094
,,,230.00013274740812,76583.86802717835,0.006524445054803
,,,230.00014071248233,76583.86753750988,0.0065224000766552865
,,,230.00014867755655,76583.86704898406,0.006520688360061809
,,,230.00015844754492,76583.86645104601,0.006518964819734158
,,,230.0001682175333,76583.86585426639,0.006517579110774452
,,,230.00017798752165,76583.86525841811,0.006516465000860405
,,,230.00018775751002,76583.8646633186,0.006515569248123723
,,,230.0001998991418,76583.86392458504,0.006514696670554145
,,,230.00021204077356,76583.86318656188,0.006514031286091805
,,,230.00022418240533,76583.86244908038,0.00651352389557223
,,,230.00023903402595,76583.86154754552,0.006513064032856196
,,,230.00025388564657,76583.86064645539,0.006512733955017519
,,,230.0002687372672,76583.85974568436,0.006512497037392067
,,,230.0002877361711,76583.85859369936,0.006512288745060041
,,,230.000306735075,76583.85744196064,0.006512152477216783
,,,230.00033012779923,76583.85602407731,0.006512047577430737
,,,230.00035352052348,76583.85460633924,0.006511985389713256
,,,230.00038375428954,76583.85277411477,0.006511940937970339
,,,230.0004139880556,76583.85094196326,0.006511918366533508
,,,230.00045603208662,76583.84839417106,0.006511904208848445
,,,230.00050841009633,76583.84522019223,0.006511898082828467
,,,230.0005775542642,76583.84103023676,0.006511896130613065
,,,230.00067658103455,76583.83502946384,0.0065118960133475606
,,,230.00083928355153,76583.82517005483,0.0065118966496839625
,,,230.00118576426686,76583.80417389494,0.006511898142582086
,,,230.00243636023757,76583.72838754285,0.006511903539825138
,,,230.00989022413327,76583.27660743918,0.0065119357292853985
,,,230.0189180028456,76582.72926170341,0.0065119747584489185
,,,230.02794578155792,76582.18173021726,0.006512013829961945
,,,230.03697356027024,76581.6340138344,0.006512052939643319
,,,230.04600133898256,76581.08611333778,0.006512092083855748
,,,230.0550291176949,76580.53802944647,0.006512131259434762
,,,230.0640568964072,76579.98976282186,0.006512170463622506
,,,230.07510241538048,76579.31870900693,0.0065122184654942145
,,,230.08614793435376,76578.64738357627,0.0065122665028245
,,,230.09719345332704,76577.9757874553,0.006512314572391199
,,,230.1082389723003,76577.30392148504,0.006512362671455362
,,,230.1192844912736,76576.63178643103,0.006512410797692877
,,,230.13281562762782,76575.80803242425,0.0065124697881131025
,,,230.14634676398205,76574.98387680486,0.006512528813325276
,,,230.15987790033628,76574.15932061237,0.006512587870809101
,,,230.17340903669051,76573.33436477974,0.006512646958483144
,,,230.18989642644246,76572.328635444,0.006512718993826827
,,,230.2063838161944,76571.32231535834,0.006512791068949624
,,,230.22287120594635,76570.31540571274,0.006512863181820129
,,,230.2393585956983,76569.30790755672,0.006512935330807178
,,,230.26032412815394,76568.02591411798,0.006513027126298783
,,,230.2812896606096,76566.7429722071,0.006513118975967387
,,,230.30225519306524,76565.45908323777,0.00651321087813836
,,,230.32857926733203,76563.84570821073,0.006513326341748716
,,,230.35490334159883,76562.23084402863,0.00651344188406478
,,,230.38665958304924,76560.280761174,0.006513581371900944
,,,230.41841582449965,76558.32851577061,0.006513720969856146
,,,230.45790452820034,76555.89789590256,0.006513894710168559
,,,230.49739323190104,76553.46393722248,0.006514068615557308
,,,230.54697946690865,76550.40287253402,0.006514287220307451
,,,230.59656570191626,76547.33654766499,0.006514506078612692
,,,230.64615193692387,76544.26496343182,0.006514725187621041
,,,230.7093929167904,76540.33991447093,0.006515004993472892
,,,230.7726338966569,76536.40630958357,0.006515285199021203
,,,230.83587487652343,76532.46414671252,0.00651556580076174
,,,230.9144920572978,76527.55156356595,0.006515915175072373
,,,230.99310923807215,76522.62574573493,0.006516265152407891
,,,231.0717264188465,76517.68668791204,0.006516615728843042
,,,231.17460525459597,76511.20340462614,0.006517075394390784
,,,231.27748409034544,76504.69743057893,0.0065175360738552466
,,,231.40726224198346,76496.45798871592,0.006518118643125724
,,,231.53704039362148,76488.18241816542,0.006518702807424285
,,,231.71099027342635,76477.03347572515,0.0065194882862180574
,,,231.92124377623756,76463.4711015644,0.006520441471219077
,,,232.18655525606428,76446.2220068379,0.006521650109638189
,,,232.54132753818672,76422.92129139452,0.006523276380278054
,,,233.0612848839152,76388.2866107357,0.006525680419875683
,,,233.82362289647574,76336.47205638791,0.006529248411849277
,,,234.5859609090363,76283.44233174721,0.006532866579077173
,,,235.34829892159684,76229.21888913705,0.006536533496119085
,,,236.11970595121318,76173.1614264271,0.006540292242119374
,,,236.89111298082952,76115.93790591453,0.006544098087514412
,,,237.66252001044586,76057.5812806332,0.006547949674131339
,,,238.4339270400622,75998.12684141859,0.0065518456822226704
,,,239.20533406967854,75937.61171745216,0.006555784829655656
,,,240.0,75874.20355525146,0.006559886542323533
,,,240.0,75874.20355525146,0.006559886542323533
,,,240.00000145326945,75874.20343834108,0.006559489649034231
,,,240.0000029065389,75874.20332151382,0.006558403816552033
,,,240.00000435980834,75874.20320483786,0.006556766102468622
,,,240.0000058130778,75874.20308836759,0.00655469024496603
,,,240.00000726634724,75874.20297214595,0.006552270574335018
,,,240.0000087196167,75874.20285620642,0.00654958525269428
,,,240.00001048754353,75874.20271558086,0.006546052956087937
,,,240.00001225547038,75874.2025754437,0.006542317011684865
,,,240.00001402339723,75874.20243581709,0.006538452046850275
,,,240.00001579132407,75874.2022967142,0.006534516802618021
,,,240.00001799089318,75874.20212438912,0.006529591122007703
,,,240.0000201904623,75874.20195288448,0.006524694204010213
,,,240.0000223900314,75874.2017821912,0.006519874468640812
,,,240.00002509497523,75874.2015733678,0.006514102860632738
,,,240.00002779991905,75874.20136570791,0.006508541508633351
,,,240.00003050486288,75874.20115916555,0.00650321545388862
,,,240.00003403205878,75874.20089143432,0.006496644129845832
,,,240.00003755925468,75874.2006254042,0.006490502358632681
,,,240.00004208066719,75874.2002866931,0.0064832458786855075
,,,240.0000466020797,75874.19995035691,0.006476649700423311
,,,240.00005299313707,75874.19947857189,0.006468364058967207
,,,240.00005938419446,75874.19901053444,0.006461169688707249
,,,240.00006577525184,75874.19854574832,0.006454932248140829
,,,240.00007216630922,75874.19808377989,0.006449528579225416
,,,240.0000785573666,75874.19762425196,0.006444849010492404
,,,240.000084948424,75874.19716683727,0.006440797255677046
,,,240.00009133948137,75874.19671125221,0.00643728937915749
,,,240.00009773053876,75874.19625725114,0.006434252474431088
,,,240.00010562950945,75874.19569800679,0.006431056349043715
,,,240.00011352848014,75874.19514051684,0.006428381888931124
,,,240.00012142745084,75874.19458449491,0.006426143918185379
,,,240.00012932642153,75874.1940297014,0.006424271170313347
,,,240.00013722539222,75874.1934759358,0.006422704020842028
,,,240.00014708509624,75874.19278590105,0.006421101664476342
,,,240.00015694480027,75874.19209694084,0.006419818746830764
,,,240.0001668045043,75874.19140884091,0.006418791573415842
,,,240.0001766642083,75874.19072142971,0.006417969155258554
,,,240.0001889648167,75874.18986460028,0.006417169038720232
,,,240.0002012423996,75874.18901002474,0.006416563699194278
,,,240.00021351998254,75874.18815594136,0.006416104737184162
,,,240.00022864398787,75874.18710435086,0.0064156889353668605
,,,240.0002437679932,75874.18605316401,0.006415393281374843
,,,240.00025889199853,75874.18500226398,0.0064151830631236275
,,,240.00027837311117,75874.18364889931,0.006414999184470994
,,,240.00029785422382,75874.18229575352,0.006414880693897764
,,,240.00032201524286,75874.18061773371,0.006414790494527243
,,,240.0003461762619,75874.1789398397,0.006414738224625598
,,,240.00037774321967,75874.17674773399,0.006414701539024414
,,,240.00040931017745,75874.17455568822,0.006414683610540827
,,,240.00045398321708,75874.17145358451,0.006414672765530523
,,,240.00051047299243,75874.16753094709,0.0064146684582256
,,,240.00058679407346,75874.16223122786,0.006414667371790321
,,,240.00070027273188,75874.1543512663,0.006414667637877899
,,,240.00089972958241,75874.14050087782,0.006414668598417039
,,,240.001386969514,75874.1066661439,0.006414671005353112
,,,240.00357198948632,75873.95492542633,0.006414681803387479
,,,240.01331613576656,75873.27804787728,0.006414729984205237
,,,240.0230602820468,75872.60086656205,0.006414778204871929
,,,240.03280442832704,75871.92338238643,0.0064148264610672965
,,,240.04254857460728,75871.24559622191,0.006414874749018155
,,,240.05229272088752,75870.56750891046,0.006414923065426196
,,,240.06203686716776,75869.88912126889,0.0064149714074029
,,,240.07413105226195,75869.0467073631,0.006415031440007935
,,,240.08622523735613,75868.20383350004,0.006415091503925381
,,,240.09831942245032,75867.36050112531,0.0064151515955727535
,,,240.1104136075445,75866.51671165491,0.006415211711883113
,,,240.1225077926387,75865.67246648054,0.0064152718502264025
,,,240.13753927668932,75864.622547489,0.006415346621616532
,,,240.15257076073996,75863.57192927839,0.006415421419887356
,,,240.1676022447906,75862.52061441758,0.0064154962419588745
,,,240.18263372884124,75861.46860545164,0.006415571085246985
,,,240.20127359503198,75860.16309627573,0.006415663921266863
,,,240.21991346122272,75858.85652842067,0.006415756783143232
,,,240.23855332741346,75857.54890664777,0.006415849668046942
,,,240.2613102283252,75855.95104522571,0.006415963096524838
,,,240.28406712923692,75854.35162857118,0.006416076552406729
,,,240.30682403014865,75852.75066525355,0.006416190032890541
,,,240.33586565150355,75850.7053348172,0.006416334885162749
,,,240.36490727285846,75848.6575171058,0.0064164797699874
,,,240.40054113272106,75846.14148724661,0.0064166575826659425
,,,240.43617499258366,75843.62177183953,0.006416835435357765
,,,240.48157201122447,75840.40640367336,0.006417062069628726
,,,240.52696902986528,75837.18517278373,0.006417288757671865
,,,240.5852553820976,75833.040865176,0.006417579880169468
,,,240.64354173432994,75828.88714093967,0.006417871077628217
,,,240.713554287768,75823.88550465599,0.006418220951185667
,,,240.78356684120607,75818.87071597394,0.006418570919678474
,,,240.85357939464413,75813.84300789636,0.006418920978778355
,,,240.9425916160733,75807.43261262831,0.006419366161335793
,,,241.03160383750244,75801.00217246244,0.006419811481189851
,,,241.14052470635414,75793.10688639694,0.006420356584957793
,,,241.24944557520584,75785.18309831622,0.00642090188698809
,,,241.38912491134784,75774.98127254698,0.00642160146555882
,,,241.52880424748983,75764.73557367902,0.006422301364798682
,,,241.72070234593284,75750.59098286486,0.00642326344032789
,,,241.95736584322782,75733.0430388987,0.006424450773900798
,,,242.2648642615079,75710.08311153557,0.006425994847887214
,,,242.69102652603695,75677.99101996855,0.006428137325542041
,,,243.26523259492157,75634.31243463357,0.006431028740417382
,,,243.8394386638062,75590.20897521822,0.006433925495789895
,,,244.4136447326908,75545.75804331113,0.0064368275710973396
,,,244.98785080157543,75501.02929481692,0.0064397349418355565
,,,245.56205687046005,75456.08537797797,0.006442647579688119
,,,246.13626293934468,75410.9826015673,0.006445565452658673
,,,246.82565634172957,75356.69313028677,0.0064490755244397055
,,,247.51504974411446,75302.32503975107,0.006452593022929341
,,,248.20444314649936,75247.94651396597,0.0064561178733016245
,,,248.89383654888425,75193.61726570284,0.006459649994215645
,,,249.58322995126915,75139.38950186249,0.0064631892980995306
,,,250.0,75106.67497994605,0.006465332414898906
,,,250.0,75106.67497994605,0.006465332414898906
,,,250.0000024072191,75106.67479115335,0.006465499207704993
,,,250.00000481443823,75106.67460230521,0.006465929409115304
,,,250.00000722165734,75106.67441336201,0.006466539048163968
,,,250.00000962887646,75106.67422429714,0.0064672665874126204
,,,250.00001203609557,75106.67403509356,0.006468067122370002
,,,250.00001511431043,75106.67379293322,0.006469146317629346
,,,250.0000181925253,75106.67355052037,0.006470245138950224
,,,250.00002191783588,75106.67325680972,0.006471558391642147
,,,250.00002564314647,75106.67296273782,0.006472823504625393
,,,250.0000303631591,75106.67258965217,0.006474330816232954
,,,250.00003508317175,75106.67221605327,0.006475717968377812
,,,250.00004155804308,75106.67170279777,0.006477422316334556
,,,250.00004970523204,75106.67105589078,0.0064792605977337546
,,,250.00006037802282,75106.67020691324,0.006481220045934316
,,,250.0000710508136,75106.66935653872,0.006482762167170605
,,,250.00008172360438,75106.66850506591,0.006483973599368168
,,,250.00009239639516,75106.66765273067,0.006484924645580085
,,,250.00010306918594,75106.66679971848,0.006485671105998353
,,,250.0001159230595,75106.66577169101,0.006486360167818139
,,,250.00012877693305,75106.66474308676,0.006486874814074184
,,,250.0001416308066,75106.66371405176,0.006487259190183171
,,,250.00015757876488,75106.66243687787,0.006487603740442905
,,,250.00017352672316,75106.661159358,0.006487843625349825
,,,250.00018947468143,75106.65988159731,0.006488010646272995
,,,250.0002103364832,75106.65820989167,0.00648815508315741
,,,250.00023119828498,75106.65653800618,0.006488245055403991
,,,250.00025750502198,75106.65442960437,0.006488311882370359
,,,250.00028381175898,75106.65232110379,0.006488348712511519
,,,250.00031906638083,75106.64949534474,0.006488373625657941
,,,250.0003616725487,75106.6460802817,0.006488386342553332
,,,250.00041541334008,75106.64177269922,0.006488392019508802
,,,250.0004871560032,75106.63602216523,0.0064883942081712985
,,,250.0005918085136,75106.62763374028,0.006488395152870586
,,,250.00076947162418,75106.61339316191,0.00648839611492991
,,,250.00117369311056,75106.5809928795,0.00648839821184643
,,,250.00281686614855,75106.44928574856,0.00648840673118621
,,,250.01441642402406,75105.51958031917,0.006488466868363265
,,,250.03175998364378,75104.12964677859,0.0064885567799355046
,,,250.0491035432635,75102.73989715656,0.006488646690930824
,,,250.06644710288322,75101.35033030767,0.0064887366066559045
,,,250.08379066250293,75099.9609447434,0.0064888265316570964
,,,250.1059237390325,75098.18813331817,0.00648894130954284
,,,250.12805681556208,75096.41560978036,0.006489056115708536
,,,250.15018989209165,75094.6433690847,0.006489170955886171
,,,250.17806064295027,75092.41209467777,0.006489315622424008
,,,250.2059313938089,75090.18124752429,0.006489460358339243
,,,250.23947441680772,75087.49692458588,0.0064896346519901825
,,,250.27301743980655,75084.81317626341,0.0064898090642731545
,,,250.31413165165534,75081.52440877461,0.006490023016165707
,,,250.35524586350414,75078.23641428657,0.0064902371667085006
,,,250.40549527722237,75074.21883043842,0.006490499180099644
,,,250.4557446909406,75070.2022241348,0.006490761511327658
,,,250.5161295677158,75065.3766071917,0.006491077185879177
,,,250.576514444491,75060.55208071545,0.006491393337833541
,,,250.6494852027441,75054.72319186405,0.006491776029064607
,,,250.7224559609972,75048.89532548373,0.006492159430574457
,,,250.81356170046095,75041.6200598336,0.006492639117452045
,,,250.9046674399247,75034.34531069623,0.0064931199171064016
,,,251.02474381547245,75024.75707136592,0.00649375530378748
,,,251.1448201910202,75015.1674006156,0.00649439261586433
,,,251.31720750214524,75001.39496033714,0.006495310921482423
,,,251.53774706843078,74983.76156108882,0.006496491453509453
,,,251.84008096670968,74959.55034659708,0.006498120158683193
,,,252.27917677896318,74924.27592881797,0.006500506609269255
,,,252.71827259121667,74888.82554580411,0.006502917511805582
,,,253.2498221764606,74845.61173954356,0.006505868106235212
,,,253.78137176170455,74802.00447182622,0.0065088530730500775
,,,254.31292134694849,74757.94261482668,0.006511871636436732
,,,254.84447093219242,74713.37332538456,0.006514923037602431
,,,255.37602051743636,74668.25126143612,0.006518006534592707
,,,255.9075701026803,74622.53786741103,0.006521121402100817
,,,256.43911968792423,74576.20072261224,0.006524266931254895
,,,256.97066927316814,74529.2129471159,0.006527442429389493
,,,257.50221885841205,74481.55266020178,0.006530647219803413
,,,258.1496177028712,74422.57180225076,0.0065345890900861524
,,,258.769771224946,74365.09198874049,0.006538403822539025
,,,259.3899247470208,74306.63810551655,0.006542255466168782
,,,260.0,74248.17598751653,0.006546079593943979
,,,260.0,74248.17598751653,0.006546079593943979
,,,260.0000017466665,74248.1758187864,0.006545783303061372
,,,260.000003493333,74248.17565012866,0.006544984572804451
,,,260.0000052399995,74248.17548160072,0.006543798822712775
,,,260.000006986666,74248.1753132465,0.006542319080945353
,,,260.0000087333325,74248.17514509911,0.006540620224270804
,,,260.000010479999,74248.17497718293,0.006538762407817147
,,,260.00001267457606,74248.17476656067,0.006536276046819398
,,,260.0000148691531,74248.17455635262,0.006533688600391588
,,,260.0000170637302,74248.17434657051,0.006531055911367863
,,,260.00001973245907,74248.17409204265,0.006527852549221265
,,,260.00002240118795,74248.17383814555,0.0065246964178148495
,,,260.00002506991683,74248.17358486606,0.006521623428994207
,,,260.00002847502714,74248.1732625655,0.00651785920059787
,,,260.00003188013744,74248.17294119163,0.006514295577226159
,,,260.00003610257124,74248.17254388692,0.006510172748984237
,,,260.00004032500505,74248.17214782286,0.006506379820784505
,,,260.0000459808074,74248.17161907538,0.006501797178718504
,,,260.00005292936385,74248.17097192851,0.006496887494189117
,,,260.0000598779203,74248.17032712835,0.006492683511886688
,,,260.00006682647677,74248.1696843352,0.0064890916035226145
,,,260.00007377503323,74248.1690432558,0.006486026018323273
,,,260.0000807235897,74248.16840363857,0.006483411071463752
,,,260.00008908279045,74248.16763580652,0.0064807702176377865
,,,260.0000974419912,74248.16686946576,0.006478590205191924
,,,260.000105801192,74248.16610435597,0.006476790738830762
,,,260.00011416039274,74248.16534026225,0.006475305421303962
,,,260.0001225195935,74248.16457700715,0.006474079411084984
,,,260.00013302568254,74248.16361869221,0.006472837376861063
,,,260.0001435317716,74248.16266123787,0.006471861454100926
,,,260.0001540378606,74248.16170445966,0.006471094620124047
,,,260.00016454394967,74248.16074821267,0.006470492074466354
,,,260.0001778936513,74248.15953373464,0.006469908917767643
,,,260.00019124335296,74248.15831975396,0.0064694796453240895
,,,260.0002045930546,74248.15710613926,0.006469163652972503
,,,260.00022134848325,74248.15558328366,0.006468882270629253
,,,260.0002381039119,74248.15406071785,0.006468690728245305
,,,260.0002583425668,74248.1522218877,0.006468538994312733
,,,260.00027858122166,74248.15038323874,0.006468443668264287
,,,260.0003040161255,74248.14807267419,0.006468372419691258
,,,260.0003294510293,74248.14576220963,0.006468332738149543
,,,260.00036330615893,74248.14268694608,0.006468305792985735
,,,260.0004012822297,74248.13923740336,0.0064682925788015055
,,,260.0004516528737,74248.13466203288,0.006468286259730672
,,,260.00051772021544,74248.12866087513,0.0064682842881645915
,,,260.0006118017064,74248.12011506541,0.006468284273516657
,,,260.0007647885655,74248.1062185781,0.006468285136769386
,,,260.00108392359357,74248.07722985168,0.0064682870920675616
,,,260.0021903530811,74247.97672436736,0.0064682938809372805
,,,260.0088654636135,74247.37028630578,0.006468334847299004
,,,260.0206687032525,74246.29759144208,0.006468407319021197
,,,260.0324719428915,74245.22443346506,0.0064684798294491
,,,260.0442751825305,74244.15081304201,0.006468552374974533
,,,260.0560784221695,74243.07673078652,0.006468624952530296
,,,260.0678816618085,74242.00218726562,0.006468697559506029
,,,260.08239964194166,74240.67986732822,0.006468786903148309
,,,260.09691762207484,74239.3568512455,0.006468876284478797
,,,260.111435602208,74238.03313985754,0.00646896570062948
,,,260.1259535823412,74236.70873394675,0.006469055149228345
,,,260.1437545250123,74235.08389227405,0.006469164866336541
,,,260.1615554676834,74233.4580088253,0.006469274626333561
,,,260.1793564103545,74231.83108478956,0.006469384426849099
,,,260.2008124411875,74229.86872113009,0.006469516824001119
,,,260.2222684720205,74227.9048491765,0.006469649274613822
,,,260.2437245028535,74225.93947070032,0.006469781776612109
,,,260.27060079467554,74223.47547191096,0.006469947821527553
,,,260.29747708649757,74221.00911514672,0.006470113942019048
,,,260.329865467631,74218.03380185361,0.006470314230071289
,,,260.36225384876445,74215.05507385606,0.006470514622539071
,,,260.40276521464364,74211.32448379033,0.0064707654173390815
,,,260.4432765805228,74207.58856887236,0.006471016369528563
,,,260.49615248177855,74202.70441450662,0.006471344148339885
,,,260.5490283830343,74197.81122514703,0.006471672187672582
,,,260.618197344959,74191.39665284666,0.006472101696785757
,,,260.68736630688375,74184.96669817869,0.006472531641619251
,,,260.77167174845266,74177.10891825816,0.0064730562562469104
,,,260.8559771900216,74169.2284310156,0.00647358150668203
,,,260.9585032137149,74159.6142815892,0.006474221127631616
,,,261.0610292374082,74149.96680666207,0.00647486167567346
,,,261.19122676400195,74137.6676952082,0.006475676433449848
,,,261.3214242905957,74125.31536083673,0.006476492667413411
,,,261.4978250231586,74108.49516846047,0.006477600897412367
,,,261.7129491598815,74087.85217592104,0.006478956020636648
,,,261.9879912604596,74061.25276117134,0.006480694315528262
,,,262.36303842728523,74024.61259516864,0.0064830748979898805
,,,262.93107197889185,73968.32219075398,0.006486702585867031
,,,263.8312315897796,73877.20992980973,0.006492504631731614
,,,264.7313912006673,73783.84523868082,0.00649836993157246
,,,265.63001879106247,73688.49397781215,0.006504286075759674
,,,266.52864638145763,73591.10006813688,0.006510260818681934
,,,267.4272739718528,73491.76382864802,0.006516292068580997
,,,268.32590156224796,73390.58450795758,0.006522377813566821
,,,269.22452915264313,73287.65991237025,0.006528516118350967
,,,270.0,73197.51197114466,0.0065338539878959725
,,,270.0,73197.51197114466,0.0065338539878959725
,,,270.00000193111106,73197.51174516355,0.006534106365513176
,,,270.0000038622221,73197.5115191156,0.006534779908535325
,,,270.0000057933332,73197.51129294903,0.006535769093410733
,,,270.00000772444423,73197.51106662535,0.006536990535750984
,,,270.0000096555553,73197.51084011655,0.006538378516139759
,,,270.00001199396036,73197.51056555881,0.006540209057178457
,,,270.0000143323654,73197.51029067842,0.006542138535817431
,,,270.0000166707705,73197.51001546309,0.00654411511451477
,,,270.00001954803923,73197.509676361,0.0065465566408023975
,,,270.000022425308,73197.5093367477,0.006548963090454781
,,,270.0000253025767,73197.50899663422,0.00655130195285466
,,,270.0000290364067,73197.50855455107,0.006554203804655118
,,,270.0000327702367,73197.50811169797,0.006556933429327872
,,,270.0000374862861,73197.50755132358,0.006560120999941423
,,,270.00004220233546,73197.50698989892,0.006563019616191132
,,,270.00004872446544,73197.5062119185,0.006566577138867837
,,,270.00005686137786,73197.50523912863,0.006570352925691222
,,,270.00006499829027,73197.50426428419,0.006573493717306777
,,,270.0000731352027,73197.50328773273,0.006576100619706848
,,,270.0000812721151,73197.50230976523,0.006578262151114683
,,,270.0000894090275,73197.5013306239,0.006580053509335721
,,,270.0000975459399,73197.50035050989,0.006581537726871553
,,,270.000107495283,73197.49915100283,0.006583011076055258
,,,270.000117444626,73197.49795053725,0.00658418144465739
,,,270.0001273939691,73197.49674931023,0.006585111096581807
,,,270.00013734331213,73197.4955474784,0.006585849524635431
,,,270.00014980439715,73197.49404157497,0.006586563975374852
,,,270.0001622654822,73197.49253510531,0.006587099404741427
,,,270.0001747265672,73197.49102821125,0.006587500671064058
,,,270.00019015689355,73197.4891618212,0.006587861137078514
,,,270.0002055872199,73197.48729508856,0.006588113347703388
,,,270.00022101754627,73197.48542811615,0.006588289822865564
,,,270.0002411298051,73197.4829944155,0.0065884428648751315
,,,270.0002612420639,73197.48056053433,0.006588538982889878
,,,270.0002865062195,73197.47750304194,0.0065886108270623136
,,,270.00031177037505,73197.47444544832,0.006588650931522315
,,,270.00034542710887,73197.47037205954,0.006588678353524524
,,,270.000385910922,73197.46547234553,0.006588692654003865
,,,270.00043662464583,73197.45933447691,0.006588699245213923
,,,270.00050363777086,73197.45122387132,0.006588701914159344
,,,270.00059338747036,73197.44036143798,0.006588703062667933
,,,270.0007479857446,73197.42165033238,0.006588704222090187
,,,270.001071392445,73197.3825081484,0.006588706499149165
,,,270.00221122538966,73197.24455201838,0.0065887145154667
,,,270.00918229806285,73196.40078947881,0.006588763538342114
,,,270.02206871464614,73194.84086405789,0.00658885414643683
,,,270.0349551312294,73193.28070049638,0.006588944739919223
,,,270.0478415478127,73191.72029864405,0.006589035321588786
,,,270.060727964396,73190.15965846143,0.0065891258937603924
,,,270.0736143809793,73188.59878000754,0.006589216458345024
,,,270.08967516152387,73186.65307063638,0.006589329323814869
,,,270.10573594206846,73184.70699183205,0.006589442182378709
,,,270.12179672261306,73182.76054421032,0.0065895550359543476
,,,270.13785750315765,73180.81372852993,0.006589667886035719
,,,270.15790295522766,73178.38339385772,0.006589808730999466
,,,270.17794840729766,73175.95248917743,0.006589949574000368
,,,270.19799385936767,73173.52101666597,0.00659009041625983
,,,270.22264694544435,73170.5298724291,0.0065902636326766
,,,270.24730003152104,73167.5378776446,0.006590436850386685
,,,270.2719531175977,73164.54503735424,0.006590610070106633
,,,270.30371197290305,73160.68833186377,0.006590833220691082
,,,270.3354708282084,73156.83024383686,0.006591056375904493
,,,270.37471355397514,73152.06111865095,0.006591332123721632
,,,270.4139562797419,73147.289925121,0.006591607879270566
,,,270.464165355385,73141.18244800885,0.006591960705904969
,,,270.51437443102805,73135.07167698431,0.006592313545400238
,,,270.57907707437664,73127.19217224713,0.006592768256145751
,,,270.64377971772524,73119.30739827617,0.00659322298861175
,,,270.72403332211445,73109.52040711003,0.006593787044484554
,,,270.80428692650366,73099.72570006356,0.006594351135055731
,,,270.90338155336474,73087.62117671769,0.006595047705323371
,,,271.0024761802258,73075.50561453632,0.006595744330843459
,,,271.12947349896285,73059.96308650708,0.00659663719189168
,,,271.2564708176999,73044.40388379719,0.0065975301468634015
,,,271.4296352036242,73023.16303918083,0.006598747869187214
,,,271.64134002195607,72997.1574513309,0.006600236857462279
,,,271.91253576349555,72963.78937050657,0.006602144658605924
,,,272.28220743746135,72918.21748187818,0.006604745934945857
,,,272.8221403328318,72851.50690244345,0.006608546797303171
,,,273.47124694260026,72771.13274133964,0.006613118579603864
,,,274.1203535523687,72690.63770765103,0.0066176929976051405
,,,274.7694601621372,72610.08793640655,0.006622270071070743
,,,275.41856677190566,72529.54208861027,0.006626849812352451
,,,276.0676733816741,72449.05215295247,0.00663143222661322
,,,276.7167799914426,72368.66416198619,0.00663601731204457
,,,277.36588660121106,72288.41883187949,0.006640605060080089
,,,278.15613244480863,72190.96956370672,0.006646193921905045
,,,278.9463782884062,72093.84133948387,0.006651786667414335
,,,279.7366241320038,71997.08258966834,0.006657383243293871
,,,280.0,71964.92392378252,0.0066592493294346695
,,,280.0,71964.92392378252,0.0066592493294346695
,,,280.0000024946165,71964.92361939559,0.006659420800885997
,,,280.00000498923305,71964.92331495194,0.006659864801647965
,,,280.0000074838496,71964.92301041067,0.00666049634079055
,,,280.0000099784661,71964.92270574404,0.006661252370490995
,,,280.0000124730826,71964.92240093411,0.006662086332934393
,,,280.00001563556395,71964.92201429745,0.006663203080779114
,,,280.0000187980453,71964.92162740338,0.006664341942027677
,,,280.0000219605266,71964.9212402508,0.00666547069038293
,,,280.00002612346714,71964.92073023604,0.0066669073458105865
,,,280.00003028640765,71964.92021980241,0.006668264150787746
,,,280.00003562147504,71964.91956507957,0.006669867034128972
,,,280.0000409565424,71964.91890977175,0.006671311740088177
,,,280.0000485120221,71964.91798084555,0.006673098144507035
,,,280.00005827898497,71964.91677871815,0.0066750046322533885
,,,280.00006804594784,71964.91557538946,0.006676529619768932
,,,280.0000778129107,71964.91437110148,0.006677745808379275
,,,280.0000875798736,71964.91316604901,0.006678714519732171
,,,280.00009734683647,71964.91196038784,0.006679485707817918
,,,280.0001095826217,71964.91044929688,0.006680233714804457
,,,280.0001218184069,71964.9089376333,0.006680795617209145
,,,280.00013405419213,71964.90742553964,0.0066812176991896954
,,,280.00014912522744,71964.9055626319,0.006681596148875896
,,,280.00016419626274,71964.90369937856,0.006681862193095301
,,,280.00017926729805,71964.90183588234,0.006682049225726522
,,,280.00019883996134,71964.89941552423,0.006682211820529849
,,,280.00021841262463,71964.89699498285,0.006682314734361468
,,,280.00024290540637,71964.89396581522,0.006682392099548943
,,,280.0002673981881,71964.89093654457,0.0066824357979870805
,,,280.0002998378959,71964.88692431254,0.006682465951900941
,,,280.0003322776037,71964.8829120325,0.006682480193053167
,,,280.00037923093385,71964.87710461095,0.0066824887492330665
,,,280.00043978581436,71964.86961486183,0.0066824922960224764
,,,280.00052421438204,71964.85917228313,0.006682493757741845
,,,280.00065653525036,71964.8428061366,0.006682494834861211
,,,280.0009133770448,71964.81103862585,0.006682496675227379
,,,280.0016852681286,71964.71556753312,0.006682502185807703
,,,280.00598455992326,71964.18382083811,0.00668253287702183
,,,280.0226983569233,71962.11677593442,0.006682652182138435
,,,280.0394121539233,71960.04998112738,0.006682771477057703
,,,280.05612595092333,71957.9834356387,0.006682890766714695
,,,280.07283974792335,71955.91713848211,0.006683010055309436
,,,280.0938537274301,71953.31956792863,0.006683160038808781
,,,280.1148677069368,71950.72238533694,0.00668331003211357
,,,280.13588168644355,71948.12558760641,0.006683460040095284
,,,280.16202816344486,71944.89507479199,0.006683646712859092
,,,280.18817464044616,71941.66514521562,0.006683833420846218
,,,280.21432111744747,71938.43579104346,0.00668402016912968
,,,280.24847216182525,71934.2186446205,0.006684264156531615
,,,280.282623206203,71930.00244599282,0.006684508226749755
,,,280.3250387032629,71924.76722827376,0.006684811484760109
,,,280.3674542003228,71919.53339999558,0.006685114886902514
,,,280.420832605341,71912.94872145655,0.006685496921450673
,,,280.47421101035917,71906.36609108918,0.006685879201578055
,,,280.54037888384596,71898.2089750645,0.006686353425114257
,,,280.60654675733275,71890.05470652608,0.006686828041254032
,,,280.6886188539738,71879.94417098252,0.006687417288310748
,,,280.7706909506149,71869.83744531736,0.006688007149422163
,,,280.87662741939533,71856.79708180945,0.006688769436310276
,,,280.9825638881758,71843.76188836459,0.006689532747975183
,,,281.12931491940606,71825.71191647166,0.006690591831522226
,,,281.3110949941364,71803.3630213099,0.006691906418546235
,,,281.5477534416595,71774.278244468,0.006693622317796224
,,,281.8748075614235,71734.09376177337,0.006696001816046958
,,,282.3452127787168,71676.28691291795,0.006699440652461528
,,,282.81561799601013,71618.43120818265,0.0067028984299107326
,,,283.28602321330345,71560.48857876855,0.006706374729365297
,,,283.85883085001086,71489.76653531913,0.006710632199430196
,,,284.43163848671827,71418.81281799357,0.00671491580260095
,,,285.0044461234257,71347.58226158484,0.006719224834550255
,,,285.5772537601331,71276.0367366528,0.006723558609271372
,,,286.1500613968405,71204.14441601142,0.006727916458621852
,,,286.7228690335479,71131.87911166219,0.006732297731875369
,,,287.2956766702553,71059.21967553972,0.006736701795272122
,,,287.8684843069627,70986.1494580582,0.006741128031571538
,,,288.5649876613039,70896.72860255784,0.006746539102620868
,,,289.2614910156451,70806.6662129557,0.006751981019206425
,,,289.9579943699863,70715.9533419118,0.006757452764631649
,,,290.0,70710.4616182906,0.006757783693610852
,,,290.0,70710.4616182906,0.006757783693610852
,,,290.00000192268305,70710.46136685617,0.006758056963853222
,,,290.0000038453661,70710.46111535192,0.006758790046976684
,,,290.00000576804916,70710.46086372314,0.006759872441998907
,,,290.0000076907322,70710.46061192857,0.006761215708402421
,,,290.0000096134153,70710.46035993774,0.006762749244639678
,,,290.0000115360983,70710.46010772874,0.006764416856240958
,,,290.0000139702281,70710.45978809451,0.006766651779099981
,,,290.0000164043579,70710.45946806832,0.006768961426268848
,,,290.0000188384877,70710.45914764194,0.006771294677940573
,,,290.0000218272285,70710.45875365924,0.006774138017663922
,,,290.00002481596937,70710.45835908211,0.006776913769834242
,,,290.0000278047102,70710.45796392832,0.006779591224014575
,,,290.00003167858233,70710.45745092742,0.006782885827380777
,,,290.00003555245445,70710.45693705343,0.006785963951264791
,,,290.0000404513445,70710.45628605344,0.006789538560711775
,,,290.00004535023453,70710.45563387568,0.0067927663439728185
,,,290.0000521641766,70710.45472501154,0.006796717594076707
,,,290.0000604839675,70710.45361292548,0.00680078493706738
,,,290.0000688037584,70710.45249866194,0.006804141110369146
,,,290.00007712354926,70710.45138260373,0.006806904498072413
,,,290.00008544334014,70710.45026506869,0.006809177368957296
,,,290.000093763131,70710.44914631933,0.006811045785755301
,,,290.0001020829219,70710.44802657187,0.0068125812955773446
,,,290.0001104027128,70710.44690600422,0.006813843030283384
,,,290.00012069342085,70710.44551906093,0.006815096875361311
,,,290.00013098412893,70710.44413130765,0.006816080173289669
,,,290.000141274837,70710.44274291917,0.006816851274220821
,,,290.0001515655451,70710.44135403255,0.006817455959379747
,,,290.00016463526083,70710.43958952514,0.006818039622726154
,,,290.0001777049766,70710.4378245536,0.006818468233225685
,,,290.0001907746923,70710.43605924124,0.006818782984648307
,,,290.0002072030228,70710.43383993788,0.006819062870367584
,,,290.00022363135326,70710.43162036498,0.00681925274440734
,,,290.00024351156196,70710.4289341825,0.006819402846132464
,,,290.00026339177066,70710.42624783154,0.006819496735372473
,,,290.00028844466453,70710.42286236673,0.006819566768687854
,,,290.0003134975584,70710.41947680806,0.006819605598998763
,,,290.0003469867747,70710.41495111784,0.006819632017834636
,,,290.0003873797142,70710.40949241152,0.006819645671156535
,,,290.00043479350165,70710.40308487536,0.006819651674245124
,,,290.00050125681213,70710.39410295164,0.006819654362974056
,,,290.0005965961022,70710.38121868283,0.006819655635335522
,,,290.0007546273849,70710.3598621226,0.006819656963672389
,,,290.0010969395021,70710.31360153285,0.006819659716185234
,,,290.002370295613,70710.14151738492,0.006819669948008877
,,,290.0104338494907,70709.05176051943,0.006819734734757321
,,,290.0231321968376,70707.33552302649,0.0068198367412235445
,,,290.0358305441845,70705.61915416295,0.006819938728883571
,,,290.04852889153136,70703.90265335936,0.006820040701588004
,,,290.06122723887825,70702.18602011401,0.006820142662587772
,,,290.07392558622513,70700.46925398425,0.006820244614628022
,,,290.08971508521034,70698.33439050028,0.006820371375764219
,,,290.10550458419556,70696.1993203036,0.00682049813030519
,,,290.12129408318077,70694.06404282947,0.0068206248812539465
,,,290.137083582166,70691.9285575913,0.006820751631052057
,,,290.15672999094375,70689.27114545672,0.006820909343456472
,,,290.1763763997215,70686.61341032742,0.006821067060186924
,,,290.19602280849927,70683.95535163156,0.00682122478362602
,,,290.22011331526664,70680.69558686708,0.006821418196612621
,,,290.244203822034,70677.43533417156,0.006821611625102812
,,,290.2682943288014,70674.17459298109,0.0068218050710806884
,,,290.2992383740226,70669.98548202611,0.006822053578782849
,,,290.3301824192438,70665.795563685,0.0068223021201564114
,,,290.3684169642893,70660.61737356437,0.0068226092675688094
,,,290.4066515093348,70655.43794957506,0.0068229164713087915
,,,290.4559982643832,70648.75139131628,0.006823313044400983
,,,290.5053450194316,70642.06277766368,0.006823709716535992
,,,290.5708642638523,70633.17891928501,0.006824236546599112
,,,290.63638350827296,70624.29144162565,0.006824763556998762
,,,290.7191373378342,70613.06098044086,0.006825429455852071
,,,290.8018911673954,70601.82476041604,0.006826095647252288
,,,290.9035348446388,70588.01583308907,0.006826914308972764
,,,291.00517852188216,70574.19825444059,0.006827733414000021
,,,291.1351003951852,70556.52393986373,0.006828781045976933
,,,291.2650222684882,70538.83557969292,0.006829829398607718
,,,291.44275417924104,70514.61541921459,0.006831264695837121
,,,291.6611450440545,70484.81889137955,0.006833030161444331
,,,291.9434301692845,70446.2471051776,0.006835315090030618
,,,292.3344499077266,70392.71138506068,0.006838485561919662
,,,292.9384232132191,70309.78140151675,0.006843394772682122
,,,293.8620536316182,70182.41891767054,0.006850929632856808
,,,294.7856840500173,70054.43287826025,0.0068584962761410115
,,,295.70931446841644,69925.86180182203,0.006866093209851647
,,,296.63294488681555,69796.74717367768,0.0068737189978213134
,,,297.7529453647038,69639.51548087253,0.0068830028051853846
,,,298.87294584259206,69481.6291531212,0.006892324641917985
,,,299.9929463204803,69323.17017668471,0.0069016822409424545
,,,300.0,69322.17057392755,0.006901741283082627
,,,300.0,69322.17057392755,0.006901741283082627
,,,300.0000015225924,69322.1703581379,0.006902172045136492
,,,300.0000030451848,69322.17014226165,0.00690335629421594
,,,300.00000456777724,69322.16992622703,0.006905151125378568
,,,300.00000609036965,69322.16970997612,0.006907436101323939
,,,300.00000761296207,69322.1694934627,0.006910109915265148
,,,300.0000091355545,69322.16927665035,0.006913087520616096
,,,300.0000109635638,69322.16901591347,0.0069169641508424595
,,,300.0000127915731,69322.16875466953,0.006921075219302948
,,,300.00001461958243,69322.16849289417,0.006925339285233356
,,,300.00001644759175,69322.16823057228,0.0069296912024034195
,,,300.0000186840687,69322.16790888057,0.006935060187431357
,,,300.0000209205457,69322.1675863571,0.006940410407009156
,,,300.00002315702267,69322.16726300922,0.006945687483165386
,,,300.0000258557568,69322.16687175215,0.006951902301776888
,,,300.00002855449094,69322.16647935162,0.006957905285416177
,,,300.0000312532251,69322.16608585036,0.006963665966888117
,,,300.00003466412034,69322.16558700806,0.006970573794401061
,,,300.0000380750156,69322.16508658306,0.0069770521299473386
,,,300.0000422728414,69322.16446868234,0.0069844372747134105
,,,300.00004647066726,69322.16384872465,0.006991194222816342
,,,300.0000520218436,69322.1630260397,0.006999222862815916
,,,300.00005757301994,69322.1622004505,0.007006304560224988
,,,300.0000644943456,69322.16116754091,0.0070139544155785214
,,,300.0000714156713,69322.16013124176,0.007020462523857204
,,,300.000078336997,69322.15909206096,0.0070259920617883895
,,,300.00008525832266,69322.15805043282,0.007030686559277292
,,,300.00009217964833,69322.15700672743,0.007034670279742567
,,,300.000099100974,69322.15596125957,0.007038049877419011
,,,300.0001060222997,69322.15491429668,0.0070409164475173265
,,,300.00011294362537,69322.1538660658,0.007043347578468544
,,,300.00012125683753,69322.15260562798,0.0070457843540652695
,,,300.0001295700497,69322.15134391631,0.007047783268366716
,,,300.00013788326186,69322.1500811597,0.007049422906468789
,,,300.000146196474,69322.14881754604,0.007050767787376856
,,,300.00015628457703,69322.14728321623,0.007052079361578479
,,,300.0001662641613,69322.14576458871,0.007053100690803717
,,,300.00017624374556,69322.14424533257,0.007053905716908517
,,,300.00018827058585,69322.14241376115,0.007054652762765769
,,,300.00020029742615,69322.14058164848,0.007055213520690227
,,,300.00021232426644,69322.13874912958,0.007055634443616085
,,,300.0002272023253,69322.13648175995,0.00705601293003983
,,,300.0002420803841,69322.13421406205,0.007056278367105494
,,,300.00025695844295,69322.13194613402,0.0070564645310025815
,,,300.0002763153651,69322.12899523933,0.007056626170360676
,,,300.0002956722873,69322.12604417145,0.007056728086601459
,,,300.0003199401973,69322.12234424806,0.007056804488647672
,,,300.0003442081073,69322.1186442279,0.007056847401971417
,,,300.00037644234055,69322.11372953885,0.00705687689778607
,,,300.0004086765738,69322.10881480522,0.007056890719325149
,,,300.0004555570155,69322.1016669406,0.007056899002812817
,,,300.0005162753111,69322.0924091992,0.00705690245919676
,,,300.0006015211365,69322.07941173218,0.007056903987814744
,,,300.0007367173923,69322.05879831241,0.007056905288095295
,,,300.0010052233133,69322.01785917133,0.007056907650967684
,,,300.0018498803986,69321.88907460272,0.007056915067471061
,,,300.0066128216317,69321.16288291875,0.007056956879781265
,,,300.01661395115246,69319.63810765844,0.007057044636168418
,,,300.02661508067325,69318.11342340027,0.007057132343209792
,,,300.03661621019404,69316.58882945642,0.007057220006536798
,,,300.0466173397148,69315.06432521237,0.007057307631102372
,,,300.0566184692356,69313.53991011907,0.007057395221257313
,,,300.0666195987564,69312.01558368615,0.0070574827808230324
,,,300.0788834885626,69310.1464980567,0.0070575901139276285
,,,300.0911473783688,69308.2775443778,0.007057697411408253
,,,300.103411268175,69306.40872203119,0.007057804677835766
,,,300.11567515798123,69304.54003048076,0.0070579119171094
,,,300.12793904778744,69302.67146926263,0.007058019132553575
,,,300.14310421530485,69300.36104073694,0.007058151683294377
,,,300.15826938282225,69298.05081025617,0.007058284206412038
,,,300.17343455033966,69295.74077729466,0.0070584167056339814
,,,300.1885997178571,69293.43094142464,0.007058549184043439
,,,300.2073270204595,69290.57882136652,0.007058712755262789
,,,300.22605432306193,69287.72700085178,0.007058876302516846
,,,300.24478162566436,69284.87547953156,0.007059039828952369
,,,300.26755007136853,69281.40903438958,0.007059238618161349
,,,300.2903185170727,69277.94303096815,0.007059437383914633
,,,300.3130869627769,69274.4774692522,0.007059636129050216
,,,300.3419524401245,69270.08451981675,0.007059888068853229
,,,300.3708179174721,69265.69228114102,0.007060139982650288
,,,300.40593781178353,69260.34931541636,0.007060446448675502
,,,300.44105770609497,69255.00740504087,0.007060752884078306
,,,300.48509252475014,69248.31098514327,0.0070611370670196245
,,,300.5291273434053,69241.61623317798,0.007061521210811752
,,,300.5844829472428,69233.20272162698,0.007062004062632465
,,,300.6398385510803,69224.79186678052,0.007062486862956999
,,,300.70633661770717,69214.69153151521,0.0070630667828181564
,,,300.77283468433404,69204.59507069297,0.007063646638750509
,,,300.8393327509609,69194.50250712947,0.007064226434349033
,,,300.92476974405906,69181.54129656433,0.007064971273754671
,,,301.0102067371572,69168.58660583131,0.007065716021851833
,,,301.11546674293163,69152.63521552105,0.007066633444124732
,,,301.22072674870606,69136.69388376409,0.007067550735249018
,,,301.3569899037952,69116.07229347179,0.007068738012784294
,,,301.4932530588843,69095.46789123166,0.00706992507701979
,,,301.6832039995347,69066.77435830263,0.007071579492844002
,,,301.920296635982,69031.00778041813,0.007073643926695393
,,,302.2342485748096,68983.7301234249,0.007076376625594414
,,,302.6865029337241,68915.79648395604,0.007080311204125525
,,,303.4228515168845,68805.63225428539,0.0070867125442403605
,,,304.31526903049354,68672.8794802441,0.0070944626954051945
,,,305.20768654410256,68540.98709527428,0.00710220421614898
,,,306.1001040577116,68409.9778868493,0.007109937167002155
,,,306.9925215713206,68279.86962910602,0.007117661580813596
,,,307.8849390849296,68150.67585124771,0.00712537746411758
,,,308.77735659853863,68022.4064924966,0.00713308479845574
,,,309.8552651559927,67868.71830643363,0.0071423826592477545
,,,310.0,67848.18592275464,0.00714363015765661
,,,310.0,67848.18592275464,0.00714363015765661
,,,310.00000147347595,67848.18571383336,0.007144113785043436
,,,310.0000029469519,67848.18550481973,0.007145449877488918
,,,310.00000442042784,67848.1852956364,0.007147485373735108
,,,310.0000058939038,67848.18508622014,0.007150089860006766
,,,310.00000736737974,67848.18487651976,0.0071531524339304665
,,,310.0000088408557,67848.1846664943,0.007156578968485323
,,,310.00001031433163,67848.18445611147,0.007160289734549278
,,,310.0000121337968,67848.18419579863,0.0071651646917850476
,,,310.000013953262,67848.18393486907,0.007170265935035902
,,,310.0000157727272,67848.18367330027,0.007175508685757752
,,,310.00001759219236,67848.18341107911,0.007180824838193339
,,,310.00001980390726,67848.18309144092,0.00718730828191387
,,,310.00002201562216,67848.18277083256,0.007193744618922987
,,,310.00002422733706,67848.18244926553,0.007200077319541633
,,,310.00002643905196,67848.18212675866,0.007206264956676456
,,,310.0000292590516,67848.18171422873,0.007213898083879901
,,,310.0000320790512,67848.18130026884,0.007221207497180353
,,,310.00003489905083,67848.18088494334,0.0072281703522534616
,,,310.0000384905592,67848.18035412073,0.007236521285311207
,,,310.0000420820675,67848.17982133392,0.00724429338036059
,,,310.00004655719795,67848.17915492742,0.007253190024858634
,,,310.0000510323284,67848.17848594704,0.007261256780253626
,,,310.00005700743213,67848.17758914475,0.0072708333667909865
,,,310.0000629825359,67848.1766887148,0.007279178375676282
,,,310.00006895763966,67848.17578512718,0.0072864351041680145
,,,310.0000749327434,67848.17487879563,0.007292737132857735
,,,310.0000809078472,67848.1739700822,0.0072982053884981255
,,,310.00008688295094,67848.17305930267,0.007302947523923567
,,,310.0000928580547,67848.17214673174,0.007307058422995649
,,,310.00009883315846,67848.17123260809,0.007310621205234879
,,,310.00010614425406,67848.17011228096,0.007314340199672145
,,,310.00011345534966,67848.168990262,0.007317460598010738
,,,310.00012076644526,67848.16786682364,0.007320078418448511
,,,310.00012807754086,67848.16674219457,0.007322274410425448
,,,310.00013538863647,67848.16561656674,0.007324116424655414
,,,310.00014439386206,67848.1642289714,0.007325982315579688
,,,310.00015324682533,67848.16286383776,0.007327462000474167
,,,310.0001620997886,67848.16149790389,0.0073286578149958795
,,,310.0001709527519,67848.16013132336,0.007329624188132385
,,,310.0001820565597,67848.1584165668,0.00733057853436086
,,,310.00019316036753,67848.15670117975,0.007331309068810373
,,,310.00020426417535,67848.15498531016,0.007331868270919916
,,,310.0002177942257,67848.15289402357,0.007332375572030075
,,,310.00023132427606,67848.15080234014,0.007332741866643874
,,,310.0002448543264,67848.14871037034,0.007333006353579797
,,,310.00026208178616,67848.14604642884,0.007333239584333789
,,,310.0002793092459,67848.14338226517,0.007333393675869913
,,,310.000300423739,67848.1401167918,0.007333513203030928
,,,310.00032153823213,67848.13685118566,0.007333585167239274
,,,310.0003486460312,67848.13265853234,0.007333637333194198
,,,310.0003757538303,67848.12846581095,0.007333664609539865
,,,310.0004130550904,67848.1226964303,0.007333682346603053
,,,310.00045911803966,67848.11557184785,0.0073336907783274835
,,,310.00051911443103,67848.10629216002,0.0073336943385821475
,,,310.0006032381226,67848.09328069155,0.007333695913207038
,,,310.00073644077213,67848.07267818465,0.007333697246451117
,,,310.0010001503502,67848.03189026515,0.00733369965765406
,,,310.0018245028891,67847.90438904284,0.007333707177544793
,,,310.006457919552,67847.18778168199,0.007333749432939955
,,,310.015908109114,67845.72639496035,0.007333835563519703
,,,310.02535829867594,67844.26525712539,0.007333921629830622
,,,310.0348084882379,67842.80436737686,0.0073340076383666564
,,,310.04425867779986,67841.34372499358,0.00733409359488219
,,,310.0537088673618,67839.88332932546,0.007334179504465885
,,,310.0631590569238,67838.42317978624,0.00733426537161727
,,,310.07463562415444,67836.65026466727,0.0073343695996718715
,,,310.0861121913851,67834.87771092524,0.007334473777190843
,,,310.09758875861576,67833.1055178142,0.007334577909525475
,,,310.1090653258464,67831.33368467611,0.007334682001281146
,,,310.1205418930771,67829.56221093073,0.007334786056416585
,,,310.1345692499048,67827.39749557945,0.007334913194134855
,,,310.14859660673255,67825.2333155617,0.007335040287473648
,,,310.1626239635603,67823.06967018532,0.007335167340848323
,,,310.17665132038803,67820.90655886134,0.007335294357951241
,,,310.19373906964614,67818.27223557569,0.007335449042223471
,,,310.21082681890425,67815.63870331214,0.0073356036818091825
,,,310.22791456816236,67813.0059614714,0.0073357582804586575
,,,310.2450023174205,67810.37400958009,0.007335912841229892
,,,310.26675202835395,67807.02513801461,0.0073361095191437214
,,,310.2885017392874,67803.6775451084,0.007336306143838234
,,,310.3102514502209,67800.33123052365,0.007336502718613873
,,,310.3375967084432,67796.1258234052,0.007336749799374789
,,,310.36494196666547,67791.92243667919,0.007336996809464237
,,,310.39795321042715,67786.85079292378,0.007337294910912308
,,,310.4309644541888,67781.7820948165,0.007337592918478712
,,,310.47196663028575,67775.49053564647,0.007337962938292841
,,,310.5129688063827,67769.20352574396,0.007338332823729547
,,,310.5642203732006,67761.35134271815,0.007338794987247226
,,,310.61547194001855,67753.50628058324,0.007339256953176577
,,,310.67698442531974,67744.0999961754,0.007339811153628992
,,,310.73849691062094,67734.70399558214,0.007340365082601093
,,,310.80000939592213,67725.31829366114,0.007340918744973509
,,,310.8779733581997,67713.43721333123,0.007341620106785764
,,,310.9559373204773,67701.57273109283,0.007342321052324181
,,,311.05038330938675,67687.22230412059,0.0073431696305842
,,,311.1448292982962,67672.89632868176,0.007344017610705385
,,,311.2641102990139,67654.83828790148,0.007345087723693061
,,,311.3833912997316,67636.81941826605,0.007346156897761744
,,,311.5433457609051,67612.71795362036,0.007347589185106294
,,,311.73671609058647,67583.67601303245,0.00734931846890677
,,,311.98073675481896,67547.17509621441,0.007351497272646899
,,,312.3067979753248,67498.66120241904,0.007354402671391511
,,,312.78269652577,67428.38637620199,0.007358631211568768
,,,313.4893476447726,67325.20720337918,0.007364884317593818
,,,314.19599876377515,67223.42783128384,0.007371107366908103
,,,314.9026498827777,67123.04508384608,0.007377301130920098
,,,315.6093010017803,67024.05168318273,0.007383466333607387
,,,316.374235057812,66918.44698648507,0.007390108621325525
,,,317.13916911384365,66814.44020728627,0.007396719042486087
,,,317.9041031698753,66712.01064778311,0.007403298347426408
,,,318.669037225907,66611.1349589495,0.007409847234590019
,,,319.595864822922,66490.95486548016,0.007417742325500347
,,,320.0,66439.24162523907,0.007421171502520659
,,,320.0,66439.24162523907,0.007421171502520659
,,,320.000001499084,66439.24143416823,0.00742166643499659
,,,320.00000299816804,66439.24124300323,0.007423034501091112
,,,320.00000449725206,66439.24105166506,0.007425119829489213
,,,320.0000059963361,66439.24086008909,0.007427789362503575
,,,320.0000074954201,66439.24066822293,0.007430929744377094
,,,320.0000089945041,66439.24047602463,0.007434444597679199
,,,320.00001049358815,66439.24028346105,0.007438252149507808
,,,320.0000123406101,66439.24004566376,0.007443244304702454
,,,320.0000141876321,66439.23980723861,0.007448468992926107
,,,320.00001603465404,66439.2395681626,0.007453839326400718
,,,320.000017881676,66439.23932842229,0.007459285347632017
,,,320.00002012070405,66439.2390369018,0.007465909182797734
,,,320.0000223597321,66439.23874439871,0.007472484967522889
,,,320.00002459876015,66439.2384509247,0.007478954640247912
,,,320.0000268377882,66439.23815649892,0.007485275505125206
,,,320.00002968166996,66439.23778120341,0.007493042216231924
,,,320.0000325255517,66439.23740447116,0.007500478570944869
,,,320.0000353694335,66439.23702636707,0.007507560860300579
,,,320.00003897507924,66439.2365451183,0.0075160152843404575
,,,320.000042580725,66439.23606191477,0.007523882344019337
,,,320.000047051279,66439.23546029642,0.00753284245442093
,,,320.00005152183303,66439.23485614226,0.00754096670458543
,,,320.00005746175134,66439.23404990364,0.007550566067678269
,,,320.00006340166965,66439.23324012468,0.007558933447868411
,,,320.00006934158796,66439.23242726341,0.007566210676312238
,,,320.00007528150627,66439.23161172346,0.0075725305875381215
,,,320.0000812214246,66439.2307938584,0.007578013857640228
,,,320.0000871613429,66439.22997397672,0.007582768195649096
,,,320.0000931012612,66439.22915234693,0.0075868887119857065
,,,320.0000990411795,66439.22832920233,0.0075904588324662466
,,,320.00010633981094,66439.22731599133,0.0075941985222960145
,,,320.0001136384424,66439.22630111827,0.007597332642764006
,,,320.0001209370738,66439.22528485242,0.007599958851582296
,,,320.00012823570523,66439.22426741963,0.0076021592208713445
,,,320.00013553433666,66439.22324900918,0.007604002653568559
,,,320.00014452106336,66439.22199394082,0.007605866849211682
,,,320.00015335786253,66439.22075883513,0.00760734336578959
,,,320.0001621946617,66439.21952294958,0.007608534851387984
,,,320.00017103146087,66439.21828643483,0.007609496293969601
,,,320.0001821249528,66439.21673343939,0.007610444931226826
,,,320.00019321844474,66439.21517983162,0.007611169558819159
,,,320.00020431193667,66439.21362575625,0.007611723063690335
,,,320.0002178494115,66439.21172883108,0.007612224651811642
,,,320.00023138688636,66439.20983152233,0.007612585708933603
,,,320.0002449243612,66439.2079339377,0.007612845612946499
,,,320.00026219973296,66439.20551212171,0.007613074423976317
,,,320.0002794751047,66439.20309009268,0.007613224863907946
,,,320.00030069771077,66439.2001144707,0.007613341147779929
,,,320.0003219203168,66439.19713872274,0.007613410662590507
,,,320.00034926106895,66439.19330500807,0.007613460778868261
,,,320.0003766018211,66439.18947123038,0.007613486690868307
,,,320.0004144303763,66439.18416678379,0.007613503389924668
,,,320.00046135842217,66439.17758634931,0.00761351119537396
,,,320.00052290757264,66439.16895568134,0.007613514440459944
,,,320.00061015519793,66439.15672148953,0.0076135159074230754
,,,320.0007509407345,66439.13698007494,0.007613517260143326
,,,320.00104017795445,66439.09642253724,0.007613519856123433
,,,320.0020139465551,66438.95988098034,0.007613528583317431
,,,320.0077574846333,66438.15460567862,0.007613580039580264
,,,320.01715268391854,66436.83764932356,0.0076136641477881125
,,,320.02654788320376,66435.52106659052,0.007613748184588548
,,,320.035943082489,66434.2048565322,0.007613832157269241
,,,320.0453382817742,66432.88901826715,0.007613916072292288
,,,320.05473348105943,66431.57355097214,0.007613999935379662
,,,320.06412868034465,66430.25845387566,0.007614083751597964
,,,320.0755722540845,66428.65713369292,0.0076141857848843
,,,320.0870158278243,66427.05636042467,0.0076142877623360606
,,,320.0984594015641,66425.45613291768,0.00761438969006615
,,,320.10990297530395,66423.85645008602,0.00761449157334815
,,,320.1213465490438,66422.25731090232,0.007614593416728135
,,,320.1353771911613,66420.2973920422,0.007614718235300193
,,,320.1494078332788,66418.33828724711,0.0076148430059045456
,,,320.16343847539633,66416.37999489272,0.00761496773371495
,,,320.17746911751385,66414.42251342737,0.0076150924230784294
,,,320.1946241131621,66412.03023825206,0.007615244831426098
,,,320.21177910881033,66409.63917047439,0.00761539719325163
,,,320.2289341044586,66407.249307578,0.007615549513099898
,,,320.2495676822571,66404.37643600449,0.007615732669054839
,,,320.27020126005567,66401.50529987503,0.007615915774891842
,,,320.2908348378542,66398.63589521246,0.0076160988348463
,,,320.3166107841061,66395.05379467065,0.007616327458322041
,,,320.342386730358,66391.47438277371,0.007616556020797371
,,,320.37334092967626,66387.17942867224,0.007616830425577231
,,,320.40429512899453,66382.8883294241,0.007617104754135941
,,,320.44266768626795,66377.5741761319,0.007617444728013916
,,,320.4810402435414,66372.26590606757,0.007617784598192199
,,,320.52962978680836,66365.55267580593,0.00761821482051013
,,,320.57821933007534,66358.84879975273,0.007618644892610966
,,,320.63777371459867,66350.64480531655,0.007619171819707711
,,,320.697328099122,66342.45472025928,0.0076196985383604745
,,,320.7568824836453,66334.27846750511,0.007620225054672895
,,,320.8321192633864,66323.96882779073,0.007620889935652544
,,,320.9073560431275,66313.68099166639,0.007621554507531608
,,,320.9977071870605,66301.35502891603,0.007622352183749214
,,,321.0880583309935,66289.06003946753,0.007623149426637992
,,,321.20090453549545,66273.74703903688,0.0076241445592902055
,,,321.31375073999743,66258.48148013534,0.007625139027201657
,,,321.46266472618,66238.40856646858,0.007626450334412585
,,,321.61157871236253,66218.41637076689,0.007627760496100131
,,,321.8258449222485,66189.78994597122,0.007629643632783512
,,,322.1007492283135,66153.29884437176,0.0076320562614312385
,,,322.48089473251554,66103.26549528654,0.007635386173722075
,,,323.0596052170401,66028.018299289,0.0076404414071289
,,,323.79763129485946,65933.59540724587,0.007646863991531067
,,,324.5356573726788,65840.80723820541,0.007653259604588243
,,,325.2736834504982,65749.56446200074,0.007659628542593362
,,,326.01170952831757,65659.78594912899,0.007665971078367777
,,,326.74973560613694,65571.39787487188,0.0076722874626478825
,,,327.4877616839563,65484.33292700668,0.007678577925397901
,,,328.2257877617757,65398.5296049103,0.007684842677054125
,,,329.13399896444827,65294.58919956772,0.00769251704360265
,,,330.0,65197.092253441515,0.007699799037373572
,,,330.0,65197.092253441515,0.007699799037373572
,,,330.0000014641921,65197.092089867496,0.007700344089948102
,,,330.0000029283842,65197.09192619388,0.00770185616671356
,,,330.00000439257633,65197.091762336444,0.007704169922452033
,,,330.00000585676844,65197.09159822562,0.0077071430552813494
,,,330.00000732096055,65197.091433804446,0.007710653345007708
,,,330.00000878515266,65197.09126902677,0.007714596030051765
,,,330.00001024934477,65197.09110385571,0.007718881495829465
,,,330.0000120348367,65197.09090186592,0.007724461053852604
,,,330.0000138203286,65197.09069920929,0.007730321035172335
,,,330.0000156058205,65197.09049585891,0.0077363662137823076
,,,330.00001739131244,65197.09029179788,0.00774251889676018
,,,330.00001917680436,65197.0900870175,0.007748716001621121
,,,330.0000214181543,65197.08982893321,0.007756480978906435
,,,330.0000236595042,65197.08956971986,0.0077641577668094855
,,,330.00002590085415,65197.08930939484,0.007771687563275762
,,,330.0000281422041,65197.08904798296,0.007779027266562832
,,,330.00003097478816,65197.08871610721,0.007787984324554338
,,,330.00003380737223,65197.0883826131,0.007796548844009085
,,,330.0000366399563,65197.088047575446,0.0078046984117887425
,,,330.00004021179353,65197.087623019084,0.007814370039559614
,,,330.00004378363076,65197.08719628893,0.007823369999701416
,,,330.0000481863675,65197.08666752822,0.00783356637413259
,,,330.00005258910426,65197.086135977246,0.007842821705453359
,,,330.0000583728888,65197.08543388522,0.007853657323736354
,,,330.0000641566734,65197.08472796871,0.007863132691265285
,,,330.00006994045793,65197.084018711714,0.007871400160658557
,,,330.0000757242425,65197.083306542365,0.007878602934931837
,,,330.00008150802705,65197.08259183708,0.007884871738922272
,,,330.0000872918116,65197.08187492553,0.007890323842844141
,,,330.00009307559617,65197.081156095635,0.007895063310126162
,,,330.0000988593807,65197.08043559847,0.00789918184343099
,,,330.00010587689536,65197.079559486745,0.007903460060770254
,,,330.00011289441,65197.078681576,0.00790706599787603
,,,330.0001199568442,65197.07779651551,0.007910122540560486
,,,330.00012701927835,65197.07691016246,0.00791269510395288
,,,330.00013408171253,65197.07602272162,0.007914860095216992
,,,330.00014263492653,65197.074946743116,0.007917027927903124
,,,330.00015118814053,65197.07386967407,0.007918786754533703
,,,330.00015974135454,65197.072791720326,0.007920213646377398
,,,330.00016829456854,65197.071713048936,0.007921371188421613
,,,330.0001787887681,65197.07038881062,0.007922497279544874
,,,330.00018928296765,65197.069063893316,0.007923368367363065
,,,330.0001997771672,65197.0677384509,0.007924042176771371
,,,330.0002124630049,65197.06613566622,0.00792465632948651
,,,330.0002251488426,65197.06453244561,0.00792510656968757
,,,330.0002378346803,65197.06292890563,0.00792543664473637
,,,330.0002538043744,65197.06090994873,0.007925729959449112
,,,330.00026977406844,65197.05889074021,0.00792592840138863
,,,330.0002891221575,65197.05644414541,0.007926084955069065
,,,330.0003084702465,65197.05399739501,0.007926182503251588
,,,330.0003328962473,65197.05090836167,0.007926255052551984
,,,330.0003573222481,65197.047819244064,0.007926295043959447
,,,330.0003900644113,65197.043678327755,0.007926322128224632
,,,330.00042964314486,65197.03867274288,0.007926336006705652
,,,330.0004795817971,65197.032356901924,0.007926342287818211
,,,330.0005462817963,65197.02392122027,0.007926344843463044
,,,330.0006436567475,65197.0116060424,0.007926346146296337
,,,330.000809203462,65196.990669150786,0.007926347670543201
,,,330.00118695187666,65196.94289527241,0.007926351050138843
,,,330.00272954924696,65196.74780885377,0.007926364844529257
,,,330.01126689051443,65195.66829840483,0.007926441137157722
,,,330.0198042317819,65194.58908300021,0.007926517350074989
,,,330.0283415730494,65193.51016168344,0.007926593491014383
,,,330.03687891431684,65192.43153355623,0.007926669566937283
,,,330.0454162555843,65191.35319777205,0.007926745584071866
,,,330.0539535968518,65190.2751535305,0.007926821547996397
,,,330.0645157214506,65188.941834124504,0.007926915461932532
,,,330.07507784604945,65187.60895842833,0.007927009310371647
,,,330.0856399706483,65186.27652515554,0.007927103100609024
,,,330.0962020952471,65184.944533084636,0.007927196839008502
,,,330.10676421984596,65183.61298105066,0.007927290531107132
,,,330.11953649622626,65182.003384521515,0.007927403773568379
,,,330.13230877260656,65180.39442793595,0.007927516962675192
,,,330.14508104898687,65178.78610948259,0.007927630104693871
,,,330.15785332536717,65177.17842741703,0.007927743204957172
,,,330.17322530854676,65175.24435448638,0.007927879277026338
,,,330.18859729172635,65173.311198084186,0.007928015301745495
,,,330.20396927490594,65171.37895544902,0.007928151284654928
,,,330.21934125808554,65169.4476238924,0.007928287230368692
,,,330.23857567253907,65167.03229679515,0.007928457287865877
,,,330.2578100869926,65164.61838699926,0.007928627299254332
,,,330.27704450144614,65162.20588958071,0.007928797269593179
,,,330.3007755806647,65159.23133216125,0.007929006925535486
,,,330.3245066598833,65156.25890841551,0.00792921653140289
,,,330.3482377391019,65153.2886095713,0.007929426092192658
,,,330.3789596628119,65149.44644413413,0.007929697326238846
,,,330.4096815865219,65145.60780695562,0.007929968498262044
,,,330.4477244584684,65140.859295642964,0.007930304211981066
,,,330.48576733041483,65136.11613238703,0.007930639846885383
,,,330.5337136094618,65130.1457835397,0.007931062752301012
,,,330.5816598885088,65124.183809558985,0.007931485551716824
,,,330.63980854414103,65116.96434437188,0.007931998185518005
,,,330.69795719977327,65109.7569853667,0.007932510683150946
,,,330.7561058554055,65102.56161864556,0.00793302305143423
,,,330.8290304375998,65093.554643758616,0.007933665440250957
,,,330.90195501979406,65084.566134803266,0.007934307640230849
,,,330.97487960198833,65075.595876407024,0.007934949656021576
,,,331.0704402917172,65063.86848395846,0.007935790682498167
,,,331.1660009814461,65052.17159650081,0.00793663140219802
,,,331.2869641638712,65037.408401804,0.007937695170421005
,,,331.4079273462963,65022.69242969909,0.007938758452837579
,,,331.5710683608071,65002.91845434733,0.007940191715065088
,,,331.76923642268866,64979.009187751006,0.00794193151438518
,,,332.0210790415463,64948.793028121036,0.007944140652625045
,,,332.36083712893685,64908.31646468624,0.007947117598085326
,,,332.8541833242132,64850.09884488624,0.007951433301372384
,,,333.4692988816745,64778.36946547463,0.007956802505887798
,,,334.0844144391358,64707.513495146515,0.007962158521940146
,,,334.6995299965971,64637.45548975954,0.007967501156681527
,,,335.3146455540584,64568.12817352873,0.007972830224113221
,,,335.9297611115197,64499.471588566106,0.007978145544834898
,,,336.54487666898103,64431.43233155573,0.007983446945803815
,,,337.15999222644234,64363.962868680974,0.007988734260107667
,,,337.9085311247605,64282.56656486811,0.007995149200215662
,,,338.65707002307863,64201.88481401356,0.008001542763045174
,,,339.4056089213968,64121.859728358104,0.00800791468185073
,,,340.0,64058.74866036083,0.008012958834293983
,,,340.0,64058.74866036083,0.008012958834293983
,,,340.0000013576897,64058.748516604486,0.008013623917262406
,,,340.0000027153794,64058.74837273696,0.00801548256051685
,,,340.00000407306914,64058.748228662706,0.008018349080357642
,,,340.00000543075885,64058.748084301275,0.008022061115888086
,,,340.00000678844856,64058.74793958544,0.008026477000040501
,,,340.00000814613827,64058.74779445948,0.008031473371099837
,,,340.000009503828,64058.747648877674,0.008036943017848722
,,,340.0000108615177,64058.747502803,0.008042792946636498
,,,340.0000125395046,64058.747321543,0.008050429393135189
,,,340.0000142174915,64058.7471394434,0.008058395293332537
,,,340.00001589547844,64058.74695647475,0.008066583188192198
,,,340.00001757346536,64058.74677261813,0.008074904028685001
,,,340.0000192514523,64058.74658786331,0.008083284335911389
,,,340.00002131970484,64058.746358898454,0.008093607088212456
,,,340.0000233879574,64058.746128571096,0.008103839024949048
,,,340.00002545621,64058.74589689807,0.008113910668369887
,,,340.00002752446255,64058.74566390428,0.008123769293397786
,,,340.0000300779415,64058.74537447307,0.008135589602751975
,,,340.0000326314205,64058.74508314344,0.008146974561948706
,,,340.00003518489945,64058.74478998948,0.008157891816870346
,,,340.00003830819276,64058.74442905149,0.00817058426805462
,,,340.00004143148607,64058.744065647785,0.008182539908176644
,,,340.0000445547794,64058.74369992541,0.008193764728474946
,,,340.00004862275506,64058.74322034684,0.008207318927858935
,,,340.00005269073074,64058.74273738773,0.008219721359576767
,,,340.0000578815356,64058.74211667469,0.008233985490767294
,,,340.0000630723405,64058.74149149005,0.008246643894617477
,,,340.00006826314535,64058.7408623415,0.008257853764590017
,,,340.0000734539502,64058.7402296854,0.008267765955220191
,,,340.0000786447551,64058.73959392953,0.008276521147751577
,,,340.00008383555996,64058.738955436864,0.008284248210012553
,,,340.00008902636483,64058.73831452953,0.008291063819102865
,,,340.0000942171697,64058.73767149286,0.008297072788802831
,,,340.00010052772456,64058.736887235726,0.008303425971755301
,,,340.0001065921304,64058.73613132215,0.008308675656263411
,,,340.00011265653626,64058.73537351322,0.00831320226255243
,,,340.0001187209421,64058.7346140702,0.008317104580281086
,,,340.00012478534796,64058.73385321859,0.008320468163714678
,,,340.000132196833,64058.73292172879,0.00832395445965419
,,,340.0001396083181,64058.73198872582,0.00832686101051134
,,,340.00014701980314,64058.73105446142,0.008329283932945753
,,,340.0001544312882,64058.730119145584,0.008331303506594286
,,,340.00016184277325,64058.72918295342,0.00833298674891026
,,,340.0001710678729,64058.72801666606,0.008334695652295736
,,,340.0001802929725,64058.72684947557,0.008336057659038682
,,,340.00018951807215,64058.72568156539,0.00833714312330844
,,,340.0001987431718,64058.72451308173,0.008338008155621888
,,,340.0002102713266,64058.72305225402,0.008338846529876862
,,,340.0002217994814,64058.72159088788,0.008339477791682358
,,,340.0002333276362,64058.720129116475,0.008339953095914872
,,,340.00024754616663,64058.71832579357,0.008340380858254039
,,,340.0002617646971,64058.71652214285,0.008340682300175666
,,,340.00027598322754,64058.7147182614,0.008340894731786768
,,,340.0002944138755,64058.712379761455,0.008341079635512373
,,,340.0003128445235,64058.71004108755,0.008341197138587287
,,,340.0003358633133,64058.70712007272,0.008341285734611676
,,,340.0003588821031,64058.704198960535,0.008341336084983967
,,,340.00038928084314,64058.70034124488,0.008341371003837791
,,,340.00041967958316,64058.69648348544,0.008341387668807642
,,,340.00046346792465,64058.69092648572,0.008341397776801497
,,,340.0005197040574,64058.68378977617,0.008341402047077269
,,,340.00059757743986,64058.67390717729,0.008341403836971214
,,,340.000718219827,64058.65859697935,0.008341405130270669
,,,340.00094727533775,64058.62952870479,0.008341407263678845
,,,340.00160613730804,64058.545917036405,0.008341413371122298
,,,340.00531638831325,64058.0751067463,0.008341447746955334
,,,340.01340326153365,64057.04911696528,0.008341522585094704
,,,340.02149013475406,64056.023386140376,0.008341597312305176
,,,340.02957700797447,64054.997913124025,0.008341671938765302
,,,340.0376638811949,64053.97269684642,0.008341746473755605
,,,340.0457507544153,64052.947736307644,0.008341820925615856
,,,340.0538376276357,64051.92303057074,0.008341895301865186
,,,340.0619245008561,64050.898578755376,0.008341969609277486
,,,340.0718019098614,64049.647643653276,0.008342060284634495
,,,340.081348276952,64048.438991185314,0.00834214784142623
,,,340.0908946440426,64047.23068888397,0.00834223532786277
,,,340.10044101113317,64046.02273561849,0.008342322750874036
,,,340.10998737822376,64044.81513032022,0.008342410116576528
,,,340.12174562211925,64043.32820170141,0.008342517653934045
,,,340.13350386601473,64041.84179764973,0.008342625121275765
,,,340.1452621099102,64040.3559164706,0.008342732526138196
,,,340.1570203538057,64038.870556554924,0.008342839874995215
,,,340.1687785977012,64037.38571636816,0.008342947173414699
,,,340.18337078038036,64035.543724704665,0.008343080269608666
,,,340.1979629630595,64033.702528541464,0.008343213303248257
,,,340.2125551457387,64031.86212530709,0.008343346280841405
,,,340.22714732841786,64030.0225125296,0.008343479207845655
,,,340.24524576457634,64027.74196667102,0.008343644011497835
,,,340.2633442007348,64025.462628712005,0.00834380875162105
,,,340.2814426368933,64023.18449440483,0.008343973434169472
,,,340.3035527814848,64020.4030151321,0.008344174549283828
,,,340.32566292607635,64017.62331881111,0.008344375593027207
,,,340.34777307066787,64014.845398344594,0.008344576571278746
,,,340.37597099703294,64011.305174109264,0.008344832799129986
,,,340.404168923398,64007.76781299918,0.008345088936200914
,,,340.4385469653998,64003.459024729906,0.00834540109698184
,,,340.47292500740156,63999.15444747767,0.008345713141419447
,,,340.5154977700734,63993.82958555434,0.008346099417559526
,,,340.55807053274526,63988.51110071469,0.008346485536996597
,,,340.6092866807335,63982.12121335591,0.008346949852750805
,,,340.6605028287217,63975.74041815232,0.008347413964748565
,,,340.7117189767099,63969.36864203047,0.008347877881395219
,,,340.7749756143804,63961.511256177364,0.008348450600752655
,,,340.83823225205094,63953.66738523038,0.00834902304082557
,,,340.90148888972146,63945.83689768777,0.008349595208153041
,,,340.98177858455483,63935.91697283035,0.008350321056968618
,,,341.0620682793882,63926.018139426924,0.008351046480745628
,,,341.16030421036146,63913.935047827166,0.008351933478576138
,,,341.2585401413347,63901.882683373035,0.008352819852297081
,,,341.38439524232683,63886.4859553391,0.008353954524469163
,,,341.51025034331894,63871.137982366,0.008355088181874684
,,,341.6828625398799,63850.16562665225,0.00835664136422425
,,,341.8954346535047,63824.45841854784,0.008358551498132935
,,,342.17116701616186,63791.30440414419,0.008361024888561034
,,,342.55479310515796,63745.52186133356,0.008364458062490117
,,,343.12122485658847,63678.61404789661,0.008369510105505972
,,,343.687656608019,63612.473031481066,0.00837454177691629
,,,344.2540883594495,63547.04051869479,0.008379553109026367
,,,344.82052011088,63482.26397816676,0.008384544134543346
,,,345.5138680603876,63403.797506251016,0.00839062586966653
,,,346.2072160098952,63326.165988405926,0.008396677290039187
,,,346.9005639594028,63249.30147223818,0.008402698458112152
,,,347.5939119089104,63173.14425689895,0.008408689437199713
,,,348.287259858418,63097.641926659446,0.008414650291484197
,,,348.9806078079256,63022.748495656306,0.008420581086003555
,,,349.6739557574332,62948.42365109202,0.00842648188664792
,,,350.0,62913.65900563539,0.008429246366241866
,,,350.0,62913.65900563539,0.008429246366241866
,,,350.0000013397621,62913.65886299914,0.008429981520284069
,,,350.0000026795242,62913.65872024358,0.00843204237794176
,,,350.0000040192863,62913.658577265465,0.00843523130823766
,,,350.0000053590484,62913.65843397721,0.008439374241110457
,,,350.00000669881047,62913.658290304986,0.008444318201965747
,,,350.00000803857256,62913.65814618706,0.008449929038234858
,,,350.00000937833465,62913.65800157227,0.008456089340812148
,,,350.00001071809675,62913.65785641874,0.008462696556900944
,,,350.0000123564572,62913.65767813319,0.008471254200951208
,,,350.00001399481766,62913.6574989441,0.00848020701732703
,,,350.0000156331781,62913.657318816986,0.00848943714743099
,,,350.0000172715386,62913.6571377285,0.008498845835872688
,,,350.00001890989904,62913.65695566462,0.008508350647751886
,,,350.000020905236,62913.6567326056,0.008519957954580742
,,,350.00002290057296,62913.65650809224,0.008531506509619641
,,,350.0000248959099,62913.65628213707,0.00854291735719191
,,,350.0000268912469,62913.65605476139,0.008554129117762082
,,,350.00002931884416,62913.65577625371,0.008567434269366105
,,,350.00003174644144,62913.6554957458,0.008580314104717206
,,,350.0000341740387,62913.65521330602,0.008592726939160434
,,,350.0000370905443,62913.6548715333,0.008606986105965143
,,,350.0000400070499,62913.65452721138,0.008620511088926312
,,,350.0000429235555,62913.65418047566,0.008633297030154499
,,,350.0000466041445,62913.65373966419,0.008648391498108835
,,,350.00005028473345,62913.653295488846,0.008662358924349703
,,,350.0000548266902,62913.65274310466,0.008678117720490878
,,,350.00005936864693,62913.652186438434,0.008692349486813727
,,,350.00006507125005,62913.65148210021,0.00870823921440804
,,,350.00007077385317,62913.65077242403,0.00872214583801622
,,,350.0000764764563,62913.65005808053,0.008734294533494481
,,,350.0000821790594,62913.649339662516,0.008744893431912041
,,,350.00008766980875,62913.64864457106,0.008753810334999074
,,,350.0000931605581,62913.6479465954,0.00876161659165743
,,,350.00009865130744,62913.647246095476,0.00876844698388785
,,,350.0001041420568,62913.646543387316,0.008774421088679788
,,,350.00010963280613,62913.64583874809,0.008779644588992271
,,,350.0001151235555,62913.64513242065,0.008784210630875703
,,,350.0001218951665,62913.64425931218,0.008789057143166908
,,,350.0001286667775,62913.64338430181,0.008793160708209406
,,,350.00013543838855,62913.642507681274,0.00879663452514124
,,,350.0001422099996,62913.64162969783,0.008799574768026239
,,,350.0001489816106,62913.640750560924,0.008802063070958892
,,,350.00015719969355,62913.63968233686,0.008804574640844397
,,,350.0001654177765,62913.63861293778,0.008806625203126537
,,,350.0001736358594,62913.63754257947,0.008808299209069847
,,,350.00018185394237,62913.63647143817,0.008809665698154953
,,,350.000191862552,62913.63516606928,0.008810995488286198
,,,350.00020187116166,62913.63385995908,0.008812033878772019
,,,350.0002118797713,62913.632553270145,0.008812844679635405
,,,350.00022188838096,62913.631246129444,0.008813477747317432
,,,350.00023465893537,62913.629577773034,0.00881408823196951
,,,350.0002474294898,62913.627908996874,0.008814533404995375
,,,350.0002602000442,62913.62623991485,0.008814858028616217
,,,350.00027632957375,62913.62413151209,0.00881514556009402
,,,350.0002924591033,62913.622022870055,0.008815338532568578
,,,350.0003120776024,62913.6194578985,0.008815489905605186
,,,350.0003316961015,62913.61689278086,0.008815583139164144
,,,350.0003566050588,62913.613635812435,0.008815651884160164
,,,350.0003815140161,62913.61037876668,0.0088156891091535
,,,350.0004152003572,62913.605973947364,0.00881571397275214
,,,350.0004534801551,62913.60096845325,0.00881572587895473
,,,350.0005050464703,62913.59422558887,0.00881573163554532
,,,350.0005744939602,62913.585144569035,0.00881573396267617
,,,350.0006777342855,62913.57164480094,0.008815735268690802
,,,350.0008590700519,62913.54793334103,0.008815736997426613
,,,350.001301425545,62913.49009157546,0.008815741144704873
,,,350.00328109661984,62913.23124353321,0.00881575969564932
,,,350.0109355199808,62912.23057139063,0.008815831332055662
,,,350.0185899433418,62911.2301637922,0.008815902834146488
,,,350.02624436670277,62910.23001947674,0.008815974214472899
,,,350.03389879006374,62909.23013723405,0.008816045484465603
,,,350.0415532134247,62908.23051589865,0.008816116654528352
,,,350.0492076367857,62907.23115434419,0.008816187734121286
,,,350.05686206014667,62906.232051478575,0.008816258731838758
,,,350.0661743907293,62905.01689553718,0.008816345008140035
,,,350.07548672131196,62903.80211904986,0.008816431187363551
,,,350.0847990518946,62902.587720203665,0.008816517280723999
,,,350.09411138247725,62901.373697226445,0.008816603298181996
,,,350.1034237130599,62900.160048380385,0.008816689248569272
,,,350.11273604364254,62898.9467719565,0.00881677513972662
,,,350.1241859307337,62897.455507500104,0.008816880675459075
,,,350.13563581782483,62895.96480042372,0.00881698614344085
,,,350.147085704916,62894.4746476735,0.008817091553522631
,,,350.1585355920071,62892.98504622502,0.008817196914248258
,,,350.1699854790983,62891.495993077144,0.008817302233014168
,,,350.18417189657555,62889.65181132961,0.008817432674457957
,,,350.1983583140528,62887.80846107005,0.008817563071744677
,,,350.2125447315301,62885.96593668129,0.00881769343378266
,,,350.2267311490074,62884.124232565446,0.008817823768134118
,,,350.2442942416632,62881.8452909341,0.008817985096115779
,,,350.2618573343191,62879.56758740593,0.008818146401600988
,,,350.2794204269749,62877.29111143121,0.008818307693112941
,,,350.30083686086624,62874.51682258853,0.008818504363208662
,,,350.32246649376674,62871.7167332381,0.008818702991575658
,,,350.34409612666724,62868.91845068247,0.008818901629123918
,,,350.37137931344574,62865.39129955444,0.008819152210819563
,,,350.39866250022425,62861.86695289979,0.008819402830475939
,,,350.43188680776734,62857.57888352973,0.008819708089270075
,,,350.46511111531044,62853.29484494204,0.008820013431777657
,,,350.5062482548629,62847.99598350859,0.008820391627396135
,,,350.54738539441536,62842.703062704364,0.008820769982728393
,,,350.5969006775071,62836.33985947099,0.008821225623336423
,,,350.64641596059886,62829.984847768035,0.008821681526935878
,,,350.6959312436906,62823.63780395256,0.008822137704281398
,,,350.75689212211614,62815.83423963544,0.008822699715453124
,,,350.8178530005417,62808.04200932098,0.008823262162899673
,,,350.8788138789672,62800.26071053901,0.008823825052809531
,,,350.95576945818016,62790.452776101345,0.008824536269070735
,,,351.0327250373931,62780.66084357046,0.008825248199429052
,,,351.12636965545914,62768.76584212305,0.008826115486664949
,,,351.2200142735252,62756.8920266826,0.008826983828444912
,,,351.3390334083981,62741.829284125786,0.008828088973929922
,,,351.45805254327104,62726.79592851214,0.008829195797945388
,,,351.61926243395607,62706.47566365319,0.008830697622014735
,,,351.81574216381426,62681.76704934758,0.00883253207138299
,,,352.0663544726177,62650.32612249711,0.008834878267153547
,,,352.40164068605327,62608.35951905894,0.00883802798090531
,,,352.8245848354485,62555.51181072654,0.008842018214745383
,,,353.2475289848437,62502.68384693685,0.008846026708550996
,,,353.67047313423893,62449.79628187442,0.008850052666797826
,,,354.09341728363415,62396.777754101684,0.008854095319674932
,,,354.5163614330294,62343.564265086614,0.008858153922382305
,,,354.9393055824246,62290.09860308711,0.008862227754418108
,,,355.3622497318198,62236.329809140814,0.00886631611887861
,,,355.78519388121504,62182.21268214334,0.008870418341773241
,,,356.20813803061026,62127.70732021314,0.008874533771355103
,,,356.7238625636998,62060.66940335466,0.008879568951009794
,,,357.23958709678936,61992.94785267624,0.008884621730965069
,,,357.7553116298789,61924.49703088386,0.008889691055384553
,,,358.27103616296847,61855.27934780541,0.008894775911447966
,,,358.786760696058,61785.26445180179,0.008899875327772172
,,,359.3024852291476,61714.428493844345,0.008904988372880512
,,,359.81820976223713,61642.75345793039,0.008910114153719215
,,,360.0,61617.28582565164,0.008911923839775515
,,,360.0,61617.28582565164,0.008911923839775515
,,,360.0000017882516,61617.28557457356,0.008912818562540264
,,,360.0000035765032,61617.285323307566,0.008915281272866903
,,,360.0000053647548,61617.28507169758,0.008919016897235607
,,,360.00000715300644,61617.28481961754,0.00892377456681512
,,,360.00000894125805,61617.28456696687,0.00892934167148747
,,,360.00001072950965,61617.284313666554,0.008935538579323152
,,,360.00001251776126,61617.28405965578,0.008942213988545325
,,,360.0000143060129,61617.283804889026,0.008949240865086564
,,,360.0000160942645,61617.283549333595,0.008956512912060705
,,,360.0000178825161,61617.283292967506,0.008963941515511054
,,,360.0000196707677,61617.283035777684,0.008971453111946344
,,,360.00002189649865,61617.28271451006,0.00898082749102811
,,,360.0000241222296,61617.28239195989,0.008990142907237857
,,,360.00002634796056,61617.28206814048,0.008999326435605573
,,,360.0000285736915,61617.28174307391,0.009008322370843643
,,,360.0000313082511,61617.2813420286,0.009019057496506692
,,,360.0000340428107,61617.28093920754,0.009029392377861144
,,,360.00003677737027,61617.28053468139,0.009039291960446926
,,,360.00004010669176,61617.280039978905,0.009050728945560796
,,,360.00004343601324,61617.279543000725,0.009061477400439534
,,,360.00004676533473,61617.279043888004,0.009071540678195435
,,,360.0000510774686,61617.27839449171,0.009083582427704445
,,,360.00005538960244,61617.27774203939,0.009094553997281275
,,,360.00006088708625,61617.27690623948,0.009107093816675583
,,,360.00006638457006,61617.27606644751,0.00911814905399503
,,,360.0000718820539,61617.27522314084,0.009127870071188475
,,,360.0000773795377,61617.27437674667,0.009136401579600517
,,,360.0000828770215,61617.273527644764,0.009143878547408921
,,,360.0000883745053,61617.27267617111,0.009150424382197885
,,,360.0000938719891,61617.271822621915,0.009156150446915744
,,,360.0001004754999,61617.270794970274,0.009162084470326754
,,,360.00010680408263,61617.26980800716,0.009166936283298226
,,,360.0001131326654,61617.26881929203,0.009171088002707216
,,,360.0001194612481,61617.26782907798,0.009174639400677387
,,,360.00012578983086,61617.26683758191,0.009177676456305071
,,,360.0001335179499,61617.265625350854,0.009180794413371196
,,,360.00014124606895,61617.264411768556,0.009183368835606871
,,,360.000148974188,61617.26319707067,0.00918549407674358
,,,360.00015670230704,61617.26198145191,0.009187248256151902
,,,360.0001644304261,61617.26076507311,0.009188695997549385
,,,360.00017413715193,61617.25923639355,0.009190161451042641
,,,360.0001838438778,61617.25770693521,0.009191312640900583
,,,360.0001935506036,61617.25617686512,0.00919221688851288
,,,360.0002032573295,61617.25464631451,0.009192927124151158
,,,360.0002155550745,61617.25270668239,0.00919361243567557
,,,360.0002278528195,61617.25076660286,0.00919411705656826
,,,360.0002401505645,61617.24882619388,0.009194488620708319
,,,360.000255567669,61617.246393259746,0.009194819285922176
,,,360.0002709847735,61617.24396006465,0.009195044583291501
,,,360.0002895974283,61617.24102230241,0.009195223198444014
,,,360.0003082100831,61617.238084376084,0.009195335629876733
,,,360.00033159075764,61617.234393697174,0.009195419882578255
,,,360.00035497143216,61617.230702925975,0.009195467056428897
,,,360.00038607623424,61617.22579278164,0.009195499404961626
,,,360.00042345098564,61617.219892819674,0.009195516381744208
,,,360.0004701990754,61617.212513151666,0.009195524301751244
,,,360.00053183372574,61617.202783465495,0.009195527602525733
,,,360.0006199601509,61617.188871755985,0.009195529189850239
,,,360.0007643335701,61617.16608083052,0.009195530813123876
,,,360.0010700902289,61617.11781372265,0.009195534086027385
,,,360.0021696407185,61616.94423659407,0.009195545844339917
,,,360.0092665755284,61615.823871182336,0.009195621676885563
,,,360.0163635103383,61614.70345370304,0.009195697411877118
,,,360.0249476849402,61613.34817018709,0.009195788898331291
,,,360.03353185954205,61611.99280882599,0.009195880264973302
,,,360.04211603414393,61610.63736893477,0.00919597152243195
,,,360.0507002087458,61609.281849974,0.009196062680125698
,,,360.0592843833477,61607.926251537334,0.00919615374636769
,,,360.06786855794957,61606.57057334011,0.009196244728499631
,,,360.0782248836304,61604.9349171564,0.009196354390459576
,,,360.08825859980817,61603.35010217299,0.009196460537987457
,,,360.09829231598593,61601.76517795975,0.009196566596460695
,,,360.1083260321637,61600.18014474782,0.009196672572545677
,,,360.11835974834145,61598.595002908594,0.009196778471982902
,,,360.13083816102346,61596.62349338445,0.00919691007407431
,,,360.1433165737055,61594.65181783371,0.009197041573241636
,,,360.1557949863875,61592.67997770438,0.009197172976146417
,,,360.1682733990695,61590.707974660756,0.009197304288311826
,,,360.1832917823131,61588.33435864168,0.009197462215066737
,,,360.19831016555673,61585.9605128939,0.009197620023498172
,,,360.21332854880035,61583.58644128773,0.009197777718830768
,,,360.22834693204396,61581.21214796329,0.009197935305260831
,,,360.2471186325616,61578.24417835987,0.00919813212684422
,,,360.2658903330792,61575.27587820084,0.00919832878875581
,,,360.2846620335968,61572.30725688721,0.009198525295048273
,,,360.3077343885792,61568.65808973327,0.00919876661298053
,,,360.3308067435616,61565.00847086723,0.009199007705157856
,,,360.353879098544,61561.3584195312,0.009199248575113247
,,,360.3833605459844,61556.69385040296,0.009199556035481284
,,,360.41284199342476,61552.02864913575,0.009199863142188704
,,,360.44846429049943,61546.39092523003,0.009200233751249247
,,,360.4840865875741,61540.75241627151,0.009200603854806845
,,,360.52713647378744,61533.937285785076,0.009201050460367182
,,,360.5701863600008,61527.121255798615,0.009201496341216954
,,,360.6132362462141,61520.304461868036,0.009201941503399313
,,,360.6679368252051,61511.641933466984,0.009202506112515722
,,,360.7226374041961,61502.97866608764,0.00920306957965384
,,,360.7773379831871,61494.31493364574,0.009203631913344078
,,,360.8468157001374,61483.31048487756,0.009204344536870815
,,,360.91629341708773,61472.30627251747,0.009205055357633359
,,,361.00044791254123,61458.97857365999,0.009205913938259827
,,,361.08460240799474,61445.65296039227,0.009206769910713574
,,,361.19035603847635,61428.911570831115,0.009207841905591289
,,,361.29610966895797,61412.17673603345,0.00920890983993256
,,,361.43633895940155,61389.99944869814,0.009210319708280377
,,,361.57656824984514,61367.84073155349,0.009211722552434047
,,,361.77926081619813,61335.852277257414,0.009213737985525843
,,,362.0396561390781,61294.84372262738,0.009216306116162245
,,,362.39104748107775,61239.69496999378,0.009219734759065793
,,,362.7424388230774,61184.810726814845,0.0092231217876948
,,,363.1745620737149,61117.74710557134,0.009227231193979703
,,,363.60668532435244,61051.22999418271,0.009231280504569945
,,,364.0266804298594,60987.16860608293,0.009235159983777606
,,,364.4466755353664,60923.74401373444,0.009238985405480233
,,,364.8666706408734,60861.00551161324,0.009242758034156914
,,,365.2866657463804,60798.99646122678,0.009246479089384434
,,,365.70666085188736,60737.75478462198,0.009250149747796971
,,,366.12665595739435,60677.31341994378,0.009253771144944994
,,,366.6352197368899,60605.237758243835,0.009258091851869491
,,,367.14378351638544,60534.419162015096,0.009262343808270918
,,,367.652347295881,60464.89183163621,0.009266528809949302
,,,368.16091107537653,60396.68274930923,0.00927064857958517
,,,368.6694748548721,60329.812439393776,0.009274704770734686
,,,369.20672951021294,60260.640049399764,0.00927892248874417
,,,369.7439841655538,60192.98934002352,0.009283072817546307
,,,370.0,60161.28914342363,0.009285027352103492
,,,370.0,60161.28914342363,0.009285027352103492
,,,370.00000161851256,60161.288944077154,0.009286156705087608
,,,370.0000032370251,60161.288744520236,0.009289288332202144
,,,370.00000485553767,60161.28854457514,0.009294076604805648
,,,370.0000064740502,60161.28834409545,0.009300223101900755
,,,370.0000080925628,60161.28814296172,0.009307471012296939
,,,370.00000971107534,60161.28794107772,0.009315600012810078
,,,370.0000113295879,60161.287738367064,0.009324421640684493
,,,370.00001294810045,60161.28753477035,0.009333775153856612
,,,370.000014566613,60161.28733024262,0.009343523856842513
,,,370.00001618512556,60161.2871247512,0.009353551860582072
,,,370.0000178036381,60161.28691827379,0.009363761239674301
,,,370.0000194221507,60161.28671079687,0.009374069548688234
,,,370.0000214307444,60161.2864519169,0.009386897063059386
,,,370.0000234393382,60161.286191489635,0.009399663217569562
,,,370.00002544793193,60161.285929527854,0.009412282434429745
,,,370.0000274565257,60161.28566605353,0.009424687671593426
,,,370.0000298826249,60161.28534583869,0.009439313261125619
,,,370.00003230872414,60161.28502352166,0.009453484479556771
,,,370.0000347348234,60161.28469917236,0.009467155014913834
,,,370.0000371609226,60161.28437286624,0.009480295016662572
,,,370.00004023235226,60161.283957080755,0.009496143695630701
,,,370.0000433037819,60161.28353844893,0.009511103144964818
,,,370.0000463752116,60161.283117134764,0.009525179299371234
,,,370.00005027424146,60161.28257868648,0.009541806496747388
,,,370.00005417327134,60161.28203649584,0.009557099497367407
,,,370.0000590180877,60161.28135802938,0.009574351994092754
,,,370.00006412904474,60161.28063714048,0.009590607486987712
,,,370.0000692400018,60161.2799115375,0.009605046359816167
,,,370.0000743509588,60161.279181751284,0.00961784777687003
,,,370.00007946191585,60161.278448258956,0.009629181369527392
,,,370.0000845728729,60161.277711487324,0.009639204491014918
,,,370.0000896838299,60161.27697181685,0.009648061120416105
,,,370.00009479478695,60161.27622958581,0.00965588175457451
,,,370.000099905744,60161.275485094375,0.009662783873086351
,,,370.00010609312346,60161.274581158905,0.009670060435436582
,,,370.00011228050295,60161.273674711214,0.009676309187767077
,,,370.00011846788243,60161.27276610664,0.009681673150514242
,,,370.0001246552619,60161.271855650935,0.009686276122427208
,,,370.0001308426414,60161.27094360699,0.009690225035782247
,,,370.0001370300209,60161.270030200685,0.009693612106167027
,,,370.00014454408387,60161.26891938939,0.00969708351896299
,,,370.00015205814685,60161.26780714719,0.009699963418922571
,,,370.00015957220984,60161.2666937181,0.009702352189323145
,,,370.0001670862728,60161.265579304694,0.009704333312031221
,,,370.0001746003358,60161.26446407509,0.009705976168017905
,,,370.0001839945938,60161.26306885098,0.009707641157936429
,,,370.00019338885176,60161.26167278882,0.009708958367106425
,,,370.0002027831097,60161.26027606387,0.009710000346808342
,,,370.0002121773677,60161.258878814806,0.009710824549496073
,,,370.0002239949122,60161.25712056229,0.00971162124470914
,,,370.000235835934,60161.2553583262,0.009712215383876127
,,,370.00024767695584,60161.253595725044,0.009712657434885278
,,,370.0002623595467,60161.25140977218,0.00971305180233643
,,,370.00027704213755,60161.249223529754,0.00971332511419963
,,,370.0002917247284,60161.24703708729,0.00971351453586625
,,,370.00031098875786,60161.24416820262,0.009713677874976965
,,,370.0003302527873,60161.241299171226,0.009713778872001824
,,,370.0003546289111,60161.23766866191,0.009713853471877027
,,,370.0003790050349,60161.234038076305,0.009713894135638411
,,,370.00041185275927,60161.22914567085,0.009713921419083511
,,,370.00045172675453,60161.22320672513,0.009713935144722049
,,,370.00050235111513,60161.21566658307,0.009713941197718887
,,,370.0005706002749,60161.20550137432,0.009713943585306205
,,,370.0006717628675,60161.19043402512,0.00971394481186918
,,,370.00084855879777,60161.16410192493,0.00971394634104842
,,,370.0012753770132,60161.10053251712,0.009713949955051645
,,,370.00315985685256,60160.81988188286,0.009713965900116335
,,,370.0105023372338,60159.726693663724,0.009714027909264308
,,,370.017844817615,60158.63399482495,0.00971408974417824
,,,370.02518729799624,60157.541784114495,0.009714151420277315
,,,370.03252977837747,60156.45006033028,0.009714212951628345
,,,370.0398722587587,60155.35882231369,0.009714274351051539
,,,370.0472147391399,60154.268068943864,0.009714335630220514
,,,370.05455721952114,60153.17779913263,0.00971439679975499
,,,370.06348306733713,60151.853068036595,0.009714471026440694
,,,370.0724089151531,60150.52904811837,0.009714545120898596
,,,370.0813347629691,60149.205737565826,0.009714619097016354
,,,370.0902606107851,60147.883134603464,0.009714692967148589
,,,370.0991864586011,60146.56123748589,0.009714766742265834
,,,370.10811230641707,60145.24004449235,0.009714840432122701
,,,370.11906808617414,60143.61934350732,0.009714930776856992
,,,370.1300238659312,60141.99969765619,0.009715021020041684
,,,370.141144607089,60140.35674067751,0.0097151125310933
,,,370.15226534824683,60138.71486446235,0.00971520396143207
,,,370.16338608940464,60137.07406582104,0.00971529532068869
,,,370.1769509908146,60135.07410022937,0.009715406675090863
,,,370.19051589222454,60133.07572744516,0.009715517949187014
,,,370.2040807936345,60131.078941720574,0.009715629154048222
,,,370.21764569504444,60129.08373731071,0.009715740299091237
,,,370.234403456261,60126.62108342357,0.009715877534344664
,,,370.2511612174776,60124.16082326121,0.009716014703277076
,,,370.2679189786942,60121.70294597619,0.009716151816512253
,,,370.28830334272,60118.71634781302,0.009716318540525782
,,,370.3086877067458,60115.733239877816,0.009716485208433932
,,,370.3290720707716,60112.7536025999,0.00971665183107098
,,,370.35492444858926,60108.97965238235,0.009716863098212656
,,,370.38077682640693,60105.21121312747,0.009717074321662297
,,,370.4121696959517,60100.642501336115,0.009717330771219251
,,,370.4435625654965,60096.08178569601,0.009717587190779435
,,,370.4824278574297,60090.44645758037,0.00971790462385238
,,,370.52129314936286,60084.8231421375,0.009718222050899852
,,,370.568341667054,60078.031699364314,0.009718606326495927
,,,370.6153901847452,60071.25742958233,0.009718990635083673
,,,370.66243870243636,60064.5000995101,0.009719374991374237
,,,370.7204763768556,60056.18744846096,0.009719849203611507
,,,370.7785140512748,60047.899793221484,0.009720323519319058
,,,370.836551725694,60039.63670921413,0.009720797948408222
,,,370.9094784380756,60029.28799600397,0.00972139425867222
,,,370.9824051504572,60018.9765950158,0.009721990766365768
,,,371.07068785646777,60006.54271574988,0.009722713149242463
,,,371.1589705624783,59994.160921303,0.009723435830310358
,,,371.2703131477265,59978.617065656006,0.009724347703306104
,,,371.38165573297465,59963.15113637301,0.009725260043970767
,,,371.5306596662211,59942.57119902826,0.009726481698513869
,,,371.71051135347994,59917.9014160763,0.009727957329379549
,,,371.9368244884039,59887.108671161855,0.009729815746171565
,,,372.2359711950074,59846.801737467504,0.009732274810607464
,,,372.63220319624145,59794.038443589794,0.009735536093805817
,,,373.0284351974755,59741.90076651121,0.009738801668538164
,,,373.4246671987096,59690.30180371432,0.009742071071113061
,,,373.82089919994365,59639.16189923215,0.009745343854593299
,,,374.2171312011777,59588.40812383713,0.00974861958833596
,,,374.6133632024118,59537.9737909374,0.009751897857499008
,,,375.09000424095063,59477.64211134825,0.009755844195007243
,,,375.5666452794895,59417.58907631722,0.009759792956967463
,,,376.0432863180283,59357.729184637414,0.009763743506207848
,,,376.51992735656717,59297.98631314929,0.009767695234362212
,,,376.996568395106,59238.29289346509,0.009771647560786061
,,,377.47320943364485,59178.589156740236,0.009775599931513454
,,,377.9498504721837,59118.822440971344,0.009779551818248116
,,,378.42649151072254,59058.94655574556,0.009783502717388941
,,,378.9031325492614,58998.92119977521,0.009787452149088873
,,,379.48095078791675,58925.90395431999,0.009792237309472011
,,,380.0,58860.038685030886,0.00979653273197926
,,,380.0,58860.038685030886,0.00979653273197926
,,,380.0000017988491,58860.03845624022,0.009797452999947144
,,,380.0000035976982,58860.03822726363,0.009799991015574532
,,,380.0000053965473,58860.03799794601,0.009803848850128293
,,,380.0000071953964,58860.03776816146,0.009808771966045697
,,,380.0000089942455,58860.03753780897,0.00981454359712564
,,,380.0000107930946,58860.0373068087,0.009820979717079908
,,,380.0000125919437,58860.03707509878,0.00982792457751069
,,,380.0000143907928,58860.03684263249,0.009835246780752665
,,,380.0000161896419,58860.03660937591,0.00984283584444162
,,,380.000017988491,58860.03637530582,0.009850599210980894
,,,380.0000197873401,58860.03614040798,0.009858459654653307
,,,380.0000220330413,58860.03584598775,0.009868312569665099
,,,380.00002427874256,58860.035550267385,0.00987811680185462
,,,380.0000265244438,58860.03525325873,0.009887793730991096
,,,380.00002877014504,58860.03495498279,0.00989728285416671
,,,380.00003151451386,58860.03458879403,0.009908558354202176
,,,380.0000342588827,58860.03422081618,0.009919425985968499
,,,380.0000370032515,58860.03385111855,0.009929846616843827
,,,380.0000403239251,58860.03340159317,0.009941825507279789
,,,380.00004364459863,58860.03294979535,0.009953098318668361
,,,380.0000469652722,58860.03249586331,0.00996366535562318
,,,380.00005122229436,58860.03191103035,0.009976201955510864
,,,380.00005547931653,58860.03132319379,0.009987649313624421
,,,380.0000608553988,58860.030576949306,0.010000646759225943
,,,380.000066231481,58860.029826832775,0.010012146329477457
,,,380.0000727955286,58860.02890636434,0.010024365905810462
,,,380.00007935957615,58860.02798152347,0.010034821682319669
,,,380.0000859236237,58860.02705294544,0.010043748939275095
,,,380.0000924876713,58860.026121179166,0.010051359221509867
,,,380.0000986356429,58860.02524600329,0.010057458921005367
,,,380.0001047836146,58860.02436877896,0.010062702029635955
,,,380.0001109315862,58860.023489794374,0.010067206235021334
,,,380.00011707955787,58860.02260929795,0.010071073936527676
,,,380.0001232275295,58860.021727503576,0.010074393915938744
,,,380.00013081721465,58860.02063740747,0.010077850227455977
,,,380.0001384068998,58860.01954590465,0.010080710805808992
,,,380.00014599658493,58860.01845323775,0.01008307773364995
,,,380.0001535862701,58860.017359607766,0.010085035816958512
,,,380.0001611759552,58860.01626518113,0.010086655428452612
,,,380.0001706465123,58860.01489862387,0.010088289346358336
,,,380.00018011706936,58860.01353125588,0.010089578359197821
,,,380.00018958762644,58860.012163248364,0.010090595162274217
,,,380.0001990581835,58860.01079473644,0.010091397174311817
,,,380.00021099471184,58860.00906933155,0.010092171240122499
,,,380.00022293124016,58860.0073434569,0.01009274512631504
,,,380.0002348677685,58860.00561723404,0.010093170583028069
,,,380.00024975217434,58860.003464345056,0.010093550402146493
,,,380.0002646365802,58860.001311178756,0.010093811918282103
,,,380.0002825127495,58859.998724979785,0.01009402075448285
,,,380.0003003889188,58859.99613860429,0.010094154175457294
,,,380.000322679792,58859.99291334413,0.010094255238444204
,,,380.00034497066525,58859.98968798326,0.010094313093712561
,,,380.0003742983236,58859.98544435718,0.010094353429626751
,,,380.00040362598196,58859.98120068326,0.010094372890688244
,,,380.0004456144777,58859.97512496713,0.010094384764742724
,,,380.0004992525494,58859.96736354227,0.010094389796093384
,,,380.0005728944007,58859.95670756668,0.010094391800993278
,,,380.00068534800164,58859.940435540484,0.010094393038199511
,,,380.00087923944875,58859.912379503054,0.010094394776704737
,,,380.0014190986525,58859.834262288394,0.01009439957357358
,,,380.0041577479134,58859.43798769305,0.010094423894264005
,,,380.01228227517834,58858.26244940371,0.010094495938035356
,,,380.0204068024433,58857.08699569359,0.01009456783628945
,,,380.02853132970824,58855.911625309156,0.01009463960503869
,,,380.0366558569732,58854.73633702724,0.010094711258668279
,,,380.04478038423815,58853.56112964949,0.010094782810097557
,,,380.0529049115031,58852.386001997525,0.010094854270923973
,,,380.06266981034867,58850.9737156574,0.01009494005470022
,,,380.0724347091942,58849.56154081317,0.010095025738602591
,,,380.0821996080398,58848.14947548845,0.010095111336717668
,,,380.09196450688535,58846.73751771966,0.01009519686141308
,,,380.1017294057309,58845.32566555132,0.01009528232354405
,,,380.11351730256723,58843.62145730954,0.010095385421077883
,,,380.12530519940356,58841.91739668125,0.010095488455825483
,,,380.1370930962399,58840.21348023291,0.010095591440294295
,,,380.1488809930762,58838.50970452374,0.01009569438522696
,,,380.1630400734582,58836.463388562166,0.01009581799865349
,,,380.1771991538402,58834.41726467214,0.010095941581865478
,,,380.1913582342222,58832.371326823064,0.010096065146300662
,,,380.2055173146042,58830.32556895648,0.010096188701591421
,,,380.2231860982359,58827.77295898453,0.010096342882777973
,,,380.24085488186756,58825.220607920965,0.010096497075421125
,,,380.25852366549924,58822.66850382919,0.010096651290333747
,,,380.28025829823815,58819.52944379945,0.01009684103600404
,,,380.30199293097706,58816.39071696063,0.01009703084221171
,,,380.323727563716,58813.25230086196,0.010097220719804874
,,,380.35174508669394,58809.20707624238,0.010097465605197694
,,,380.3797626096719,58805.16228238278,0.010097710638522564
,,,380.41431953137976,58800.1739396632,0.010098013084452717
,,,380.4488764530876,58795.186088621085,0.010098315789757091
,,,380.49232743197274,58788.91505296782,0.010098696790916864
,,,380.53577841085786,58782.64447443987,0.010099078240488701
,,,380.5887327028098,58775.00279794813,0.010099543743434672
,,,380.64168699476176,58767.36122115333,0.010100009948535986
,,,380.6946412867137,58759.719430645266,0.010100476866732091
,,,380.7614969959657,58750.070752074425,0.010101067387992685
,,,380.82835270521764,58740.420624828905,0.010101659064591801
,,,380.8952084144696,58730.76844404542,0.010102251899674095
,,,380.98312007982196,58718.072219956055,0.010103033208950878
,,,381.0710317451743,58705.370089931646,0.010103816516125772
,,,381.1825248978825,58689.250205157536,0.010104812797866252
,,,381.2940180505907,58673.11615163776,0.010105812256280038
,,,381.44466685151247,58651.28897512987,0.010107167718393584
,,,381.6278591799044,58624.69698186624,0.010108823646141067
,,,381.86076177693457,58590.795130600156,0.010110940867333688
,,,382.17131993754913,58545.393655861364,0.010113784425035579
,,,382.539758419044,58491.18433599083,0.010117187447565608
,,,382.9081969005389,58436.53562769258,0.010120621575266222
,,,383.27663538203376,58381.38658983456,0.01012408587929294
,,,383.64507386352864,58325.682420903024,0.010127579458290254
,,,384.0135123450235,58269.374029688675,0.010131101437776052
,,,384.45649189896153,58200.812066598286,0.0101353723743724
,,,384.89947145289955,58131.24691147318,0.01013968171544153
,,,385.34245100683756,58060.62127327365,0.010144028087440525
,,,385.7854305607756,57988.88648318027,0.010148410167147232
,,,386.2284101147136,57916.00174658246,0.010152826680120235
,,,386.6713896686516,57841.933452973986,0.010157276399185492
,,,387.11436922258963,57766.654539419535,0.010161758142951081
,,,387.55734877652765,57690.143903577904,0.01016627077435104
,,,388.00032833046566,57612.3858625656,0.010170813199218882
,,,388.4433078844037,57533.36965421982,0.010175384364891675
,,,388.8862874383417,57453.088977575535,0.01017998325884493
,,,389.42737138441356,57353.310426211625,0.010185636850053649
,,,389.9684553304854,57251.64534425213,0.010191328661852102
,,,390.0,57245.66035703463,0.010191661633362041
,,,390.0,57245.66035703463,0.010191661633362041
,,,390.00000187272576,57245.66000150093,0.010192518775688282
,,,390.0000037454515,57245.65964579204,0.010194878879521002
,,,390.0000056181773,57245.65928976234,0.010198459931563358
,,,390.00000749090304,57245.65893329417,0.010203021650686714
,,,390.0000093636288,57245.65857629364,0.010208359975239388
,,,390.00001123635457,57245.658218687,0.010214302152104128
,,,390.0000131090803,57245.65786041757,0.010220702400071485
,,,390.0000149818061,57245.65750144299,0.010227438107135202
,,,390.00001685453185,57245.657141732976,0.010234406514744459
,,,390.0000187272576,57245.65678126732,0.01024152183983136
,,,390.00002101174044,57245.6563405062,0.010250297938937147
,,,390.0000232962233,57245.65589859578,0.010259082343030388
,,,390.0000255807061,57245.655455540604,0.010267792550598483
,,,390.00002786518894,57245.65501135474,0.01027636445419123
,,,390.0000306490667,57245.6544685716,0.010286553052808053
,,,390.0000334329444,57245.65392419128,0.010296399329744792
,,,390.00003621682214,57245.65337827207,0.010305859503459225
,,,390.00003957405164,57245.65271796261,0.010316716223124838
,,,390.00004293128114,57245.65205562648,0.010326947093658298
,,,390.00004628851065,57245.651391384796,0.010336546204242921
,,,390.00005056816093,57245.650542066585,0.010347879753458588
,,,390.0000548478112,57245.64969009228,0.010358236271103681
,,,390.0000602262182,57245.648615973514,0.010369946237997325
,,,390.00006560462515,57245.647538459096,0.010380313615514926
,,,390.00007239529333,57245.64617376919,0.010391680448466133
,,,390.0000791859615,57245.64480499715,0.01040135484096415
,,,390.0000859766297,57245.643432755314,0.010409567708503745
,,,390.0000927672979,57245.642057570636,0.010416526999853045
,,,390.00009955796605,57245.64067989398,0.010422416129692144
,,,390.0001060768527,57245.639355368636,0.010427211154800218
,,,390.0001125957394,57245.638029190995,0.010431289329010208
,,,390.00011911462605,57245.636701608426,0.010434756001369337
,,,390.0001256335127,57245.635372831806,0.010437701671230426
,,,390.00013356783376,57245.63375418686,0.01044069520865267
,,,390.0001415021548,57245.63213430866,0.010443148667153295
,,,390.00014943647585,57245.63051341979,0.010445158941275042
,,,390.0001573707969,57245.62889170286,0.01044680574731384
,,,390.000166920044,57245.626939018875,0.01044839765569642
,,,390.00017646929115,57245.62498556098,0.010449649411950155
,,,390.0001860185383,57245.62303149449,0.010450633572813287
,,,390.0001955677854,57245.62107694946,0.010451407271214819
,,,390.0002076382866,57245.61860582493,0.010452153082571358
,,,390.0002197087878,57245.616134255484,0.010452703227009018
,,,390.00023177928904,57245.6136623577,0.010453109021374066
,,,390.0002468849509,57245.61056856091,0.010453470324241577
,,,390.0002619906128,57245.60747450336,0.010453717192348161
,,,390.0002801996225,57245.60374456255,0.010453913272533836
,,,390.00029840863226,57245.60001445645,0.010454037198680838
,,,390.0003212351344,57245.595338316096,0.010454130335624682
,,,390.0003440616365,57245.590662081006,0.010454182804176024
,,,390.0003743359304,57245.5844600123,0.01045421894988877
,,,390.00040461022434,57245.57825789586,0.010454235968990196
,,,390.00044853521274,57245.56925920143,0.01045424620495997
,,,390.0005053088647,57245.557628231196,0.010454250496601314
,,,390.000584745732,57245.54135431194,0.010454252379186763
,,,390.00070999924543,57245.51569405212,0.010454253932428275
,,,390.00095600414744,57245.46529564994,0.010454256698888458
,,,390.00171479416474,57245.30984244748,0.010454265208858724
,,,390.00619117611853,57244.39271104248,0.010454315381569799
,,,390.0143772335623,57242.71528631683,0.010454407007884086
,,,390.02256329100607,57241.037542586826,0.010454498481185015
,,,390.03074934844983,57239.35947979021,0.010454589811331799
,,,390.0389354058936,57237.68109816413,0.01045468100693002
,,,390.04712146333736,57236.002398223085,0.010454772075397108
,,,390.0553075207811,57234.3233807384,0.010454863023124284
,,,390.0634935782249,57232.64404671932,0.01045495385559759
,,,390.07358373033463,57230.57366227902,0.010455065664280058
,,,390.0836738824444,57228.502801532355,0.010455177312078819
,,,390.0938140172121,57226.42120588537,0.0104552893572324
,,,390.1039541519798,57224.33913598516,0.010455401251051474
,,,390.1140942867475,57222.25659579134,0.01045551299745081
,,,390.1242344215152,57220.17358959233,0.010455624599527286
,,,390.13685598163056,57217.58020011573,0.010455763314087523
,,,390.1494775417459,57214.98610520647,0.010455901812220184
,,,390.16209910186126,57212.391314871835,0.010456040096337797
,,,390.1747206619766,57209.79583963317,0.010456178168033917
,,,390.18988165429835,57206.677270105196,0.010456343739975137
,,,390.2050426466201,57203.55774799248,0.010456509007590988
,,,390.2202036389418,57200.43729380903,0.010456673970997523
,,,390.23536463126356,57197.31592869562,0.010456838629853077
,,,390.254110758286,57193.455224186284,0.01045704180370284
,,,390.27285688530844,57189.593202113145,0.010457244509448002
,,,390.2916030123309,57185.729905312066,0.010457446745438036
,,,390.3141044220313,57181.09107890996,0.010457688871366872
,,,390.3366058317317,57176.45055515054,0.01045793031561065
,,,390.35910724143207,57171.808411414444,0.010458171076031792
,,,390.38646768961155,57166.16175613861,0.010458462903513288
,,,390.41382813779103,57160.51296250722,0.010458753715398141
,,,390.4411885859705,57154.86217253469,0.010459043510533481
,,,390.47468198796105,57147.94222595757,0.010459396879838807
,,,390.5081753899516,57141.01976230554,0.010459748725816457
,,,390.54166879194213,57134.09504238327,0.010460099050475749
,,,390.58309107493506,57125.52830313367,0.010460530207649718
,,,390.624513357928,57116.95899957289,0.010460959049399412
,,,390.6659356409209,57108.38761738922,0.01046138558368491
,,,390.7184620290802,57097.51626288522,0.010461923154654938
,,,390.77098841723944,57086.643312582004,0.010462457047367608
,,,390.83436188722754,57073.52426039893,0.010463096323333025
,,,390.89773535721565,57060.405946175866,0.010463730305049096
,,,390.9764060398178,57044.12459228409,0.010464510001907323
,,,391.0550767224199,57027.84997073959,0.010465281651220371
,,,391.15641778831144,57006.90030106782,0.010466263901232847
,,,391.25775885420296,56985.97307869967,0.010467233020809992
,,,391.3955086679171,56957.5742905591,0.010468529479529691
,,,391.5625723846718,56923.22419359526,0.010470070008065605
,,,391.77168184891354,56880.407893013136,0.010471949839811551
,,,392.0122921523755,56831.44496893193,0.010474047465577594
,,,392.25290245583744,56782.87126695016,0.010476076523711523
,,,392.4935127592994,56734.75002618995,0.01047803843764031
,,,392.7829106870069,56677.55391947268,0.01048031116666108
,,,393.0723086147144,56621.19237220513,0.010482491088345605
,,,393.3617065424219,56565.75234800367,0.010484580453148458
,,,393.65110447012944,56511.31335686995,0.010486581436634354
,,,393.9396185552715,56458.10919644062,0.010488490422794094
,,,394.2281326404136,56406.037412265985,0.010490315672675783
,,,394.5166467255557,56355.15730013678,0.01049205913739182
,,,394.80516081069777,56305.52246298711,0.010493722705939217
,,,395.09367489583985,56257.18116898768,0.01049530820781542
,,,395.38218898098194,56210.176688831794,0.010496817415502346
,,,395.670703066124,56164.547613414645,0.010498252046815081
,,,396.0192630302053,56111.305220625465,0.010499888154319867
,,,396.3513220069185,56062.54480988181,0.01050135042471112
,,,396.6833809836317,56015.73751894915,0.010502721057561552
,,,397.0154399603449,55970.915700369085,0.010504002340737355
,,,397.3474989370581,55928.10603163731,0.010505196485299377
,,,397.6795579137713,55887.329947250306,0.010506305628829102
,,,398.0116168904845,55848.60404176536,0.010507331838584835
,,,398.41301412892363,55804.54570352948,0.010508464467170868
,,,398.796617674699,55765.26879992026,0.010509439506470413
,,,399.1802212204744,55728.76125277027,0.010510312506936816
,,,399.56382476624975,55695.022006203064,0.010511086226487316
,,,399.9474283120251,55664.04455732239,0.010511763323767081
,,,400.0,55660.01379789433,0.01051184873309296
,,,400.0,55660.01379789433,0.01051184873309296
,,,400.0000013464929,55660.01369529593,0.010512713027440427
,,,400.00000269298584,55660.01359257273,0.010515139818728259
,,,400.00000403947877,55660.01348961633,0.010518901296072969
,,,400.0000053859717,55660.013386334416,0.01052379590304884
,,,400.0000067324646,55660.01328264887,0.010529645747514783
,,,400.00000807895753,55660.0131784941,0.010536294180878788
,,,400.00000942545046,55660.01307381551,0.010543603559288585
,,,400.0000107719434,55660.012968568204,0.010551453190583048
,,,400.00001240781074,55660.01283988507,0.010561565454809319
,,,400.0000140436781,55660.01271025829,0.010572156916703058
,,,400.00001567954547,55660.01257965069,0.010583089659488487
,,,400.00001731541283,55660.012448036636,0.0105942474698109
,,,400.0000189512802,55660.01231540021,0.01060553278484125
,,,400.0000209297663,55660.01215360759,0.010619236536775987
,,,400.00002290825245,55660.01199030775,0.010632890325950106
,,,400.0000248867386,55660.011825511545,0.010646400517976558
,,,400.0000268652247,55660.011659239004,0.010659693542406149
,,,400.00002925291375,55660.011456650136,0.01067536657036654
,,,400.0000316406028,55660.0112520092,0.010690566610852464
,,,400.00003402829185,55660.01104538271,0.010705242055474355
,,,400.0000364159809,55660.0108368428,0.010719359156000375
,,,400.0000394336231,55660.01057066372,0.010736372411418628
,,,400.0000424512653,55660.01030170601,0.010752447051873603
,,,400.0000454689075,55660.010030127225,0.010767587025796613
,,,400.0000492903665,55660.00968268879,0.010785447871843419
,,,400.00005311182554,55660.00933160289,0.010801897602308094
,,,400.0000578555738,55660.008891148354,0.01082046504735155
,,,400.00006288603913,55660.00841900642,0.010838076662482805
,,,400.00006791650446,55660.00794221135,0.010853738397631275
,,,400.0000729469698,55660.0074612824,0.010867639703241979
,,,400.0000779774351,55660.00697668704,0.010879960623269427
,,,400.00008300790046,55660.00648884399,0.010890868650331663
,,,400.0000880383658,55660.005998127024,0.010900517399277398
,,,400.0000930688311,55660.00550486889,0.010909046376732786
,,,400.00009809929645,55660.00500936519,0.010916581392342918
,,,400.0001042308592,55660.00440274417,0.010924584417062178
,,,400.000110362422,55660.00379359019,0.010931458275758798
,,,400.00011649398476,55660.00318226122,0.010937359816065808
,,,400.00012262554753,55660.00256906536,0.010942424876063873
,,,400.0001287571103,55660.00195426755,0.010946770837239547
,,,400.0001348886731,55660.00133809552,0.010950498962752872
,,,400.00014231625346,55660.00059012196,0.010954311721617023
,,,400.00014974383384,55659.999840711454,0.0109574767432362
,,,400.00015717141423,55659.99909010844,0.010960103602189665
,,,400.0001645989946,55659.99833851598,0.010962283489573944
,,,400.000172026575,55659.9975861027,0.010964092246033997
,,,400.0001813005584,55659.99664570721,0.010965924444876946
,,,400.00019057454176,55659.99570447018,0.010967375437371118
,,,400.00019984852514,55659.994762567156,0.010968524427335462
,,,400.0002091225085,55659.9938201372,0.010969434203796136
,,,400.00022077441395,55659.99263548102,0.01097031368302342
,,,400.00023244458595,55659.99144847547,0.010970970390473114
,,,400.00024411475795,55659.990261103536,0.010971459843145624
,,,400.0002585712118,55659.98878987432,0.010971896972128747
,,,400.0002730276657,55659.98731835523,0.010972200664216088
,,,400.00028748411955,55659.98584663627,0.010972411647894583
,,,400.00030641488735,55659.98391921554,0.010972593785491007
,,,400.00032534565514,55659.98199165063,0.010972706833718327
,,,400.00034925061,55659.97955748662,0.010972790528717148
,,,400.00037315556483,55659.97712325243,0.010972836369686812
,,,400.00040526534275,55659.973853476775,0.010972867167383427
,,,400.00044414317927,55659.96989448617,0.010972882647037722
,,,400.0004933164079,55659.964887122085,0.010972889318070157
,,,400.0005592329275,55659.95817484464,0.010972891616139995
,,,400.000656033256,55659.948317848706,0.010972892266435266
,,,400.0008223633998,55659.93138127431,0.01097289262910768
,,,400.001210168559,55659.89189551954,0.010972893371823743
,,,400.00283991865507,55659.72599534851,0.010972896480332357
,,,400.0098207520113,55659.01608770513,0.01097290965741561
,,,400.01680158536755,55658.30732241297,0.01097292262631915
,,,400.0237824187238,55657.59969787791,0.010972935405747768
,,,400.03076325208,55656.89321251556,0.0109729480127965
,,,400.03774408543626,55656.187864746,0.01097296046307943
,,,400.0447249187925,55655.483652989344,0.010972972770849472
,,,400.05170575214873,55654.780575661985,0.01097298494910921
,,,400.0602679764197,55653.91977461782,0.010972999726678286
,,,400.0688302006907,55653.060674843466,0.010973014346905039
,,,400.07739242496166,55652.20327335815,0.01097302882742898
,,,400.08595464923263,55651.34756715024,0.010973043184005373
,,,400.0945168735036,55650.49355317415,0.010973057430690282
,,,400.1030790977746,55649.64122834822,0.010973071580043391
,,,400.1136421310606,55648.59205611764,0.010973088918344686
,,,400.1242051643466,55647.545444025,0.010973106143950362
,,,400.13495277826485,55646.48316462897,0.010973123572070996
,,,400.1457003921831,55645.423522948506,0.010973140915594395
,,,400.1564480061013,55644.36651245317,0.01097315818762747
,,,400.16960906394803,55643.075717741776,0.010973179257534263
,,,400.18277012179476,55641.78884633942,0.010973200255668983
,,,400.1959311796415,55640.50588574639,0.010973221197691915
,,,400.2090922374882,55639.22682329977,0.010973242097061329
,,,400.2254617731229,55637.64136381764,0.010973268049250069
,,,400.2418313087576,55636.06189000418,0.010973293972344627
,,,400.25820084439226,55634.488376627785,0.010973319882355507
,,,400.2782485054046,55632.56938777371,0.010973351616001718
,,,400.2982961664169,55630.65925334936,0.010973383371005571
,,,400.3183438274292,55628.75792571719,0.010973415164548935
,,,400.3439508030493,55626.34208304997,0.010973455853090825
,,,400.36955777866945,55623.940429965354,0.010973496652020293
,,,400.4006998042755,55621.0386258688,0.010973546446585105
,,,400.4318418298816,55618.15747711693,0.01097359646120697
,,,400.4700216323333,55614.65313546255,0.010973658110560398
,,,400.50820143478506,55611.17922979605,0.010973720154148513
,,,400.5463812372368,55607.73542495769,0.01097378261510885
,,,400.5951040812323,55603.38382864117,0.010973862957369478
,,,400.6438269252278,55599.080018822715,0.010973944033422748
,,,400.6925497692233,55594.823310330874,0.010974025861266367
,,,400.7533416622657,55589.57719645335,0.010974129030795563
,,,400.8141335553081,55584.40204394111,0.01097423340415984
,,,400.8749254483505,55579.296560408635,0.010974338989326796
,,,400.9537877176874,55572.77519368531,0.010974477770411514
,,,401.03264998702434,55566.36617184267,0.010974618596032696
,,,401.1306291756885,55558.55597000055,0.010974796398386664
,,,401.2286083643527,55550.9099065561,0.010974977330420995
,,,401.3564046447261,55541.17539097782,0.010975217990686167
,,,401.48420092509957,55531.70078086917,0.010975463884193994
,,,401.66388945400035,55518.798370078985,0.010975818366515297
,,,401.8889899233257,55503.287392066224,0.010976276628397594
,,,402.18084846825826,55484.174357407785,0.010976893810627277
,,,402.4727070131908,55466.086190666254,0.010977536347208725
,,,402.83120294020534,55445.117587054105,0.010978359300610523
,,,403.1896988672199,55425.35765782336,0.010979218283852956
,,,403.5481947942344,55406.63900028549,0.010980112115772272
,,,403.90669072124894,55388.80657762898,0.010981039646964938
,,,404.26518664826347,55371.71692499366,0.010981999759263473
,,,404.623682575278,55355.23740455922,0.010982991365192079
,,,404.9821785022925,55339.2455066514,0.01098401340741447
,,,405.34067442930706,55323.62819405341,0.010985064858175955
,,,405.6991703563216,55308.28128688209,0.010986144718741285
,,,406.0576662833361,55293.10888554974,0.01098725201882945
,,,406.41616221035065,55278.022829483925,0.010988385816046596
,,,406.84666808950595,55259.906964582835,0.010989781082496694
,,,407.27717396866126,55241.671906720105,0.01099121170796785
,,,407.70767984781656,55223.20323781397,0.010992676212868186
,,,408.13818572697187,55204.39845749174,0.010994173170412073
,,,408.5686916061272,55185.166033166795,0.010995701205227085
,,,408.9991974852825,55165.424520848006,0.010997258991960555
,,,409.4297033644378,55145.101751516944,0.01099884525390378
,,,409.8602092435931,55124.134078283736,0.011000458761631634
,,,410.0,55117.17739274375,0.011000988349617014
,,,410.0,55117.17739274375,0.011000988349617014
,,,410.0000019739011,55117.17729396495,0.011001457151912076
,,,410.00000394780216,55117.177195089236,0.011002740224164535
,,,410.00000592170323,55117.17709603713,0.0110046746197406
,,,410.0000078956043,55117.17699674544,0.011007123340356278
,,,410.0000098695054,55117.17689716464,0.01100997152324829
,,,410.00001184340647,55117.17679725665,0.011013123144918521
,,,410.00001421800107,55117.17667659445,0.011017204405241334
,,,410.00001659259567,55117.1765553832,0.011021496012141852
,,,410.0000189671903,55117.17643360152,0.011025907544938759
,,,410.0000213417849,55117.17631123857,0.011030367595790364
,,,410.00002425047995,55117.176160558156,0.011035816081383196
,,,410.00002715917503,55117.17600901039,0.011041176642793065
,,,410.0000300678701,55117.175856614085,0.011046393664986873
,,,410.0000335931943,55117.175670811244,0.011052469772192004
,,,410.0000371185185,55117.17548385741,0.011058234981907434
,,,410.0000406438427,55117.175295815585,0.011063665569863199
,,,410.00004516169355,55117.17505334735,0.011070122170576891
,,,410.0000496795444,55117.17480934136,0.011076018250830282
,,,410.00005539430884,55117.1744987015,0.01108270634458573
,,,410.0000611090733,55117.17418608291,0.011088593321527337
,,,410.0000689576301,55117.173753950694,0.011095507676374006
,,,410.00007680618694,55117.173319088855,0.011101244277710618
,,,410.0000846547438,55117.17288196663,0.011105986338709078
,,,410.0000925033006,55117.1724429782,0.011109896885176742
,,,410.00010035185744,55117.172002452025,0.01111311659345478
,,,410.0001082004143,55117.17156066045,0.01111576467862836
,,,410.0001160489711,55117.17111782848,0.01111794104996423
,,,410.00012389752794,55117.17067414165,0.01111972884836541
,,,410.00013341572907,55117.170135138454,0.011121473628980293
,,,410.0001429339302,55117.169595320935,0.011122847126977779
,,,410.0001524521313,55117.169054862396,0.01112392810313302
,,,410.00016197033244,55117.168513899356,0.01112477872710104
,,,410.00017392795314,55117.167833740896,0.011125595231310882
,,,410.00018588557384,55117.16715311744,0.011126199322325364
,,,410.00019784319454,55117.166472149875,0.011126646228661163
,,,410.00021276873593,55117.165621814696,0.01112704458065539
,,,410.00022802230046,55117.16475250938,0.011127322948000569
,,,410.000243275865,55117.163883009176,0.011127512451711234
,,,410.0002630480082,55117.162755744925,0.011127671083838418
,,,410.0002828201514,55117.16162834353,0.011127767461760649
,,,410.00030805514393,55117.16018933526,0.011127837692574022
,,,410.00033329013644,55117.15875025307,0.011127874904272528
,,,410.0003677426573,55117.15678545993,0.011127899256694537
,,,410.00041001248485,55117.154374809164,0.01112791089246829
,,,410.0004645338317,55117.151265423716,0.011127915607792476
,,,410.0005398312978,55117.14697113927,0.011127917198800633
,,,410.00065601641757,55117.14034495918,0.011127917871590785
,,,410.000874878109,55117.127862905436,0.01112791874430021
,,,410.0014923169888,55117.092648601094,0.011127921170112525
,,,410.0046984829292,55116.909774756765,0.01112793375880139
,,,410.0147546355959,55116.336004311794,0.011127973183045523
,,,410.02481078826264,55115.76195054235,0.011128012530023377
,,,410.03486694092936,55115.18761151678,0.011128051815918437
,,,410.0449230935961,55114.612985218766,0.011128091054875302
,,,410.0549792462628,55114.038069549424,0.011128130259268825
,,,410.0672712583317,55113.33493237711,0.011128178149028027
,,,410.07956327040057,55112.63135545889,0.01112822602037903
,,,410.09185528246945,55111.92733449968,0.011128273887934763
,,,410.10414729453834,55111.222865053256,0.011128321764190159
,,,410.11914377684224,55110.36278525245,0.011128380201334626
,,,410.13414025914614,55109.50202247895,0.011128438683720038
,,,410.14913674145004,55108.64056788365,0.011128497225067053
,,,410.16413322375394,55107.778412384316,0.011128555836859226
,,,410.1832550074487,55106.67805981542,0.011128630689143972
,,,410.2023767911434,55105.576532883715,0.01112870568802635
,,,410.22149857483817,55104.473811491676,0.011128780846881136
,,,410.2455614005206,55103.08441955483,0.011128875670605578
,,,410.26962422620306,55101.69306234331,0.01112897078209846
,,,410.29864582209046,55100.01230569692,0.011129085895738576
,,,410.32766741797786,55098.32855495379,0.011129201465998259
,,,410.3635691109344,55096.241385584,0.011129345086600781
,,,410.39947080389095,55094.14937685635,0.011129489446540157
,,,410.44428278792435,55091.53115403371,0.011129670692679262
,,,410.48909477195775,55088.904891089005,0.011129853130707523
,,,410.54418944255457,55085.664570957095,0.01113007908232826
,,,410.5992841131514,55082.411168497725,0.01113030686669741
,,,410.66699835191923,55078.39390059832,0.011130589345321082
,,,410.7347125906871,55074.355179762475,0.011130874605241026
,,,410.8205030104898,55069.206096092,0.011131240003954341
,,,410.9062934302925,55064.01928853924,0.011131609848328752
,,,411.0203302113165,55057.063271698484,0.011132108312283324
,,,411.13436699234046,55050.0333623966,0.011132614545096953
,,,411.29646584998244,55039.905682951496,0.011133347395346542
,,,411.49978828150876,55026.963203342006,0.01113428839618191
,,,411.7674994444172,55009.4835556584,0.011135563837921528
,,,412.09709542808395,54987.21853289047,0.01113718998994823
,,,412.4266914117507,54964.06054939868,0.011138876529486263
,,,412.8223547095844,54934.983911795025,0.01114097901611151
,,,413.21801800741804,54904.41294463764,0.011143164358644918
,,,413.6136813052517,54872.25202599926,0.011145430373079211
,,,414.00934460308537,54838.41690437125,0.011147774937994256
,,,414.40500790091903,54802.833850299496,0.01115019599352929
,,,414.8006711987527,54765.43886517818,0.011152691540315009
,,,415.19633449658636,54726.1769434466,0.011155259638372612
,,,415.59199779442,54685.00138468159,0.01115789840598492
,,,415.9876610922537,54641.87315230899,0.011160606018543923
,,,416.38332439008735,54596.760275872846,0.011163380707379185
,,,416.778987687921,54549.637294002314,0.011166220758570832
,,,417.1746509857547,54500.48473540322,0.01116912451175097
,,,417.57031428358835,54449.288635376884,0.01117209035891432
,,,418.0182463470194,54388.851975522746,0.011175520987244954
,,,418.4661784104504,54325.779119187464,0.011179027023101576
,,,418.91411047388146,54260.07116958728,0.011182606364313834
,,,419.3620425373125,54191.73546047348,0.01118625698620371
,,,419.80997460074354,54120.784942314,0.011189976939347234
,,,420.0,54089.9000329343,0.011191575532580036
,,,420.0,54089.9000329343,0.011191575532580036
,,,420.00000198815275,54089.89970733001,0.01119238157908604
,,,420.0000039763055,54089.899381560994,0.011194587192113305
,,,420.00000596445824,54089.899055492286,0.011197911400655328
,,,420.000007952611,54089.89872901667,0.011202117878490979
,,,420.00000994076373,54089.89840205024,0.01120700851418231
,,,420.0000119289165,54089.89807452859,0.011212417789017425
,,,420.0000139170692,54089.89774640358,0.011218207897317025
,,,420.00001590522197,54089.8974176406,0.011224264535806956
,,,420.0000178933747,54089.89708821622,0.011230493287356041
,,,420.00001988152746,54089.89675811625,0.011236816526929013
,,,420.00002236191483,54089.896345332185,0.01124474258677761
,,,420.0000248423022,54089.895931486964,0.011252619990687903
,,,420.00002732268956,54089.89551659235,0.011260374209804998
,,,420.0000298030769,54089.89510066879,0.011267949368501624
,,,420.00003288744256,54089.894582072986,0.011277058671344617
,,,420.0000359718082,54089.89406198955,0.01128577480370618
,,,420.0000390561738,54089.893540487035,0.011294065381607649
,,,420.00004287487076,54089.89289296686,0.011303716681279975
,,,420.0000466935677,54089.892243523704,0.01131268408365215
,,,420.0000513116942,54089.89145575343,0.011322632586343837
,,,420.00005592982075,54089.89066561625,0.011331641656383087
,,,420.00006190560816,54089.889640046626,0.011342000429730674
,,,420.0000678813956,54089.888611347786,0.011351025587859918
,,,420.00007517374837,54089.887352359074,0.011360443541230765
,,,420.00008246610116,54089.88608996217,0.011368343824722715
,,,420.00008975845395,54089.88482470976,0.011374955026266781
,,,420.00009705080674,54089.88355706975,0.01138047819593682
,,,420.00010434315953,54089.88228743617,0.01138508692995662
,,,420.0001116355123,54089.88101613973,0.011388929371041433
,,,420.0001189278651,54089.87974345723,0.011392130969862314
,,,420.0001262202179,54089.87846962002,0.011394797411282175
,,,420.0001335125707,54089.87719482116,0.01139701741223479
,,,420.000142353481,54089.87564825362,0.011399215852072625
,,,420.0001510378858,54089.874128144475,0.011400947498492561
,,,420.0001597222906,54089.87260730396,0.011402338622567702
,,,420.0001684066954,54089.87108587576,0.011403456032176662
,,,420.0001793059288,54089.8691757733,0.011404552579338118
,,,420.00019020516214,54089.86726510439,0.011405385303513128
,,,420.0002011043955,54089.865354005,0.011406017628780619
,,,420.00021444210614,54089.86301489998,0.011406588246859226
,,,420.0002277798168,54089.8606754435,0.01140699561682891
,,,420.0002411175274,54089.858335735546,0.011407286438179886
,,,420.00025823145785,54089.85533334486,0.011407541206533303
,,,420.0002753453883,54089.85233075944,0.011407706549347293
,,,420.00029649780896,54089.84861946245,0.011407833121424122
,,,420.00031765022965,54089.84490804827,0.011407907343174492
,,,420.00034515205977,54089.84008246212,0.011407960049979276
,,,420.0003726538899,54089.835256810955,0.011407986467531335
,,,420.00041127333674,54089.82848033127,0.01140800305281295
,,,420.0004597868962,54089.819967697425,0.011408010418814202
,,,420.0005246570577,54089.8085849267,0.011408013314311327
,,,420.00061949776943,54089.79194312784,0.011408014663479555
,,,420.0007811591948,54089.7635759861,0.011408016148300025
,,,420.00115195894216,54089.698509664675,0.011408019439183266
,,,420.0026730557255,54089.43157753766,0.01140803293026103
,,,420.0106135150217,54088.037697097345,0.011408103276332938
,,,420.0185539743179,54086.6430845983,0.011408173493424396
,,,420.0264944336141,54085.24774026677,0.011408243587825686
,,,420.0344348929103,54083.85166469706,0.011408313564778061
,,,420.04237535220653,54082.45485882508,0.011408383428600009
,,,420.05031581150274,54081.05732390373,0.011408453182809704
,,,420.0600786953132,54079.33804210278,0.011408538800288016
,,,420.0698415791237,54077.61766399182,0.011408624260313475
,,,420.0796044629342,54075.89619357572,0.011408709565783973
,,,420.08936734674467,54074.17363537779,0.011408794718663556
,,,420.09913023055515,54072.44999439382,0.011408879720149938
,,,420.1088931143656,54070.72527605007,0.011408964570827042
,,,420.1209989021594,54068.58517109737,0.011409069574712969
,,,420.13310468995314,54066.44343046539,0.011409174346210086
,,,420.1452104777469,54064.30006675291,0.011409278884047684
,,,420.15731626554066,54062.15509322735,0.011409383186493262
,,,420.1694220533344,54060.00852375037,0.011409487251506546
,,,420.18442249392274,54057.34648893008,0.011409615867126563
,,,420.19942293451106,54054.68205416887,0.011409744110390606
,,,420.2144233750994,54052.01524877707,0.011409871976925707
,,,420.2294238156877,54049.34610288127,0.011409999462499508
,,,420.2477068067518,54046.089747033795,0.011410154324868306
,,,420.2659897978159,54042.83001707639,0.011410308608736215
,,,420.28427278888,54039.56697107963,0.01141046230819256
,,,420.3025557799441,54036.30066799121,0.011410615418073344
,,,420.3252358563617,54032.24437766908,0.011410804525191394
,,,420.3479159327793,54028.1832820613,0.011410992711281525
,,,420.3705960091969,54024.117497169675,0.011411179970835456
,,,420.3932760856145,54020.0471396676,0.011411366299651894
,,,420.42183375507574,54014.91561713097,0.011411599587560982
,,,420.450391424537,54009.7772648138,0.0114118313910196
,,,420.4789490939982,54004.632317051764,0.01141206170797255
,,,420.5135967286868,53998.38168292993,0.011412339143915684
,,,420.54824436337543,53992.12210158307,0.011412614392485683
,,,420.58289199806404,53985.85398776614,0.011412887457019152
,,,420.6260559678816,53978.03386901746,0.011413224592368766
,,,420.66921993769915,53970.201938969774,0.01141355835661037
,,,420.7123839075167,53962.35898182152,0.011413888762408885
,,,420.76840661081064,53952.164401878756,0.011414312611641613
,,,420.8244293141046,53941.95423135401,0.01141473085722615
,,,420.89385128269623,53929.28288357624,0.011415241409925137
,,,420.9632732512879,53916.59323339723,0.011415743466636505
,,,421.0527946243562,53900.20751205414,0.011416378436482046
,,,421.1423159974245,53883.80280195366,0.011416999504944566
,,,421.2640045808251,53861.48421109566,0.01141782167057855
,,,421.4112366035567,53834.47100094917,0.011418782822581798
,,,421.59494454643317,53800.787662765004,0.011419931276087715
,,,421.8093549774952,53761.56636523619,0.011421201574127808
,,,422.02376540855727,53722.512644023525,0.011422397857768437
,,,422.2872356666164,53674.8530276918,0.011423768740435285
,,,422.5507059246756,53627.66842989882,0.011425032871693021
,,,422.81417618273474,53581.06899030162,0.01142619288444357
,,,423.07130022994863,53536.253741242974,0.011427227003215369
,,,423.3284242771625,53492.1806226234,0.011428166672033372
,,,423.5855483243764,53448.93071252907,0.01142901410776873
,,,423.8426723715903,53406.57885270711,0.01142977145812193
,,,424.0997964188042,53365.193998219926,0.011430440804531525
,,,424.3569204660181,53324.83954861428,0.011431024164931056
,,,424.614044513232,53285.57366158847,0.011431523496355218
,,,424.8711685604459,53247.449550086196,0.01143194069780006
,,,425.1617931693476,53205.793682656295,0.011432315689599735
,,,425.45241777824936,53165.72175907429,0.011432590685599124
,,,425.7430423871511,53127.29043490157,0.011432768179606595
,,,426.03366699605283,53090.55008906409,0.01143285058497453
,,,426.32429160495457,53055.54523438475,0.01143284023802272
,,,426.6149162138563,53022.31490365761,0.011432739401277411
,,,426.90554082275804,52990.89301270601,0.011432550266533843
,,,427.25855810605805,52955.19945449383,0.011432204816873244
,,,427.5951784401803,52923.72878672526,0.011431760358050292
,,,427.93179877430254,52894.79282131731,0.011431206706296142
,,,428.2684191084248,52868.41488929255,0.011430546829679554
,,,428.605039442547,52844.612079877996,0.011429783594596166
,,,428.94165977666927,52823.39574395021,0.011428919770236199
,,,429.2782801107915,52804.77196255469,0.011427958032818644
,,,429.68725318618044,52785.63496134368,0.011426661562223652
,,,430.0,52773.58015653718,0.011425577975755052
,,,430.0,52773.58015653718,0.011425577975755052
,,,430.0000013850582,52773.580108071066,0.01142639849478384
,,,430.00000277011645,52773.58005948967,0.011428692801165716
,,,430.0000041551747,52773.58001069379,0.011432233073834114
,,,430.0000055402329,52773.5799615998,0.01143681963221608
,,,430.00000692529113,52773.57991213775,0.011442277868924225
,,,430.00000831034936,52773.57986224962,0.011448455438394838
,,,430.0000096954076,52773.5798118878,0.011455219701645624
,,,430.0000110804658,52773.57976101371,0.011462455419678871
,,,430.0000127864424,52773.57969760312,0.011471868878169148
,,,430.00001449241904,52773.57963332576,0.0114816878970539
,,,430.00001619839566,52773.57956815126,0.011491779946563248
,,,430.00001790437227,52773.57950206015,0.011502034979087989
,,,430.0000196103489,52773.57943504198,0.011512362016082784
,,,430.0000217054438,52773.57935146531,0.011525034082365522
,,,430.00002380053877,52773.57926649308,0.011537591810178556
,,,430.0000258956337,52773.579180142864,0.011549949528223661
,,,430.00002799072865,52773.57909244056,0.01156204204183467
,,,430.0000305667216,52773.57898280209,0.011576476103604396
,,,430.0000331427145,52773.578871237485,0.011590373161771014
,,,430.00003571870747,52773.578757822695,0.011603693209896982
,,,430.00003885536154,52773.57861734151,0.011619102204594205
,,,430.0000419920156,52773.57847438448,0.011633609491861468
,,,430.0000451286697,52773.57832910054,0.011647221832262073
,,,430.00004918948883,52773.57813779331,0.011663551065597891
,,,430.000053250308,52773.57794313801,0.011678484603342408
,,,430.0000584349517,52773.577690205,0.01169565532839788
,,,430.00006361959544,52773.57743284583,0.011710875066932276
,,,430.00006880423916,52773.577171568184,0.011724334269799736
,,,430.0000739888829,52773.57690682844,0.011736216425453234
,,,430.0000791735266,52773.57663903433,0.011746693147613606
,,,430.00008435817034,52773.5763685485,0.011755921963258253
,,,430.00008954281407,52773.57609569254,0.01176404568692175
,,,430.0000947274578,52773.57582075091,0.011771192701902179
,,,430.0001010610913,52773.57548241187,0.011778764371861317
,,,430.0001071402779,52773.57515545931,0.011784992045508145
,,,430.00011321946454,52773.57482665371,0.01179034412487317
,,,430.00011929865116,52773.57449625598,0.011794942463144241
,,,430.0001253778378,52773.57416449061,0.011798892357986342
,,,430.00013279801317,52773.573757967446,0.011802965921271539
,,,430.00014021818856,52773.5733499901,0.011806348258322798
,,,430.00014763836396,52773.57294080568,0.011809156205440765
,,,430.00015505853935,52773.57253061948,0.011811487004757594
,,,430.00016247871474,52773.57211960203,0.01181342153569109
,,,430.0001717404204,52773.57160562525,0.011815381226329852
,,,430.00018100212606,52773.57109079624,0.011816933908438666
,,,430.0001902638317,52773.57057529252,0.011818164011832884
,,,430.00019952553737,52773.57005925475,0.011819138490236827
,,,430.00021115875757,52773.569410494856,0.011820080810976982
,,,430.00022279197776,52773.56876123706,0.011820783993397874
,,,430.00023442519796,52773.56811160866,0.011821308698319372
,,,430.0002488644433,52773.56730490973,0.011821778687081404
,,,430.0002633036886,52773.566497916145,0.01182210543999472
,,,430.0002777429339,52773.56569071942,0.011822332599246114
,,,430.0002966421459,52773.564633993796,0.011822528767649047
,,,430.00031554135785,52773.56357712211,0.011822650638236414
,,,430.000339394327,52773.56224310967,0.011822740902027559
,,,430.00036324729615,52773.56090902715,0.011822790373439042
,,,430.00039526051177,52773.55911850151,0.011822823571920441
,,,430.00043399733295,52773.556951906816,0.011822840179345496
,,,430.00048294486425,52773.55421424432,0.01182284718099235
,,,430.00054846422216,52773.55054979695,0.011822849326558853
,,,430.00064445689907,52773.54518120422,0.011822849487768855
,,,430.0008087179386,52773.53599513736,0.01182284892814081
,,,430.0011888268971,52773.51474088552,0.011822847516930371
,,,430.00280749515997,52773.424274955214,0.011822841494610556
,,,430.0101302616171,52773.01589925679,0.011822814114340814
,,,430.01745302807427,52772.60897542147,0.01182278652944071
,,,430.0247757945314,52772.20350159196,0.011822758761441447
,,,430.0320985609886,52771.799475837644,0.011822730830114135
,,,430.0394213274457,52771.396896153135,0.011822702753379377
,,,430.0467440939029,52770.99576045764,0.011822674547535175
,,,430.05406686036,52770.596066594975,0.0118226462274053
,,,430.06310849527483,52770.10453872764,0.011822611121862826
,,,430.0718673494113,52769.630472345496,0.011822576989359363
,,,430.0806262035478,52769.15845738304,0.011822542752580134
,,,430.0893850576843,52768.6884895895,0.01182250842811021
,,,430.0981439118208,52768.22056457638,0.011822474030807672
,,,430.10903552678377,52767.641543528225,0.011822431176215292
,,,430.11992714174676,52767.06566524107,0.01182238825222341
,,,430.13081875670974,52766.492920466735,0.011822345278740333
,,,430.14171037167273,52765.9232996905,0.011822302273249149
,,,430.1548178435743,52765.2419199286,0.011822250497675907
,,,430.1679253154758,52764.565032989005,0.011822198721314165
,,,430.1810327873774,52763.89262097288,0.01182214696434577
,,,430.1941402592789,52763.224665580754,0.011822095244244933
,,,430.2105185661107,52762.39626388166,0.011822030692666043
,,,430.22689687294246,52761.57475425696,0.011821966247610055
,,,430.24327517977423,52760.76009890219,0.011821901930582737
,,,430.26338207485975,52759.76929988629,0.011821823173259997
,,,430.28348896994527,52758.78870116736,0.011821744664663554
,,,430.3035958650308,52757.81822968432,0.011821666428311903
,,,430.329155263007,52756.599092532415,0.01182156739960794
,,,430.35471466098323,52755.39604739528,0.011821468875017272
,,,430.38027405895946,52754.2089399919,0.011821370880839841
,,,430.41335904805237,52752.69572068365,0.011821244855335632
,,,430.4464440371453,52751.208608498615,0.011821119789493387
,,,430.4795290262382,52749.74726521748,0.011820995710549748
,,,430.5214168341796,52747.93354429007,0.01182084006571712
,,,430.563304642121,52746.159902271116,0.011820686066140233
,,,430.6051924500624,52744.42565716669,0.011820533733108395
,,,430.6580931226992,52742.29069750133,0.011820343753060798
,,,430.710993795336,52740.21613580482,0.011820156472085787
,,,430.77454812726705,52737.80175027337,0.011819935057033557
,,,430.8381024591981,52735.47029330354,0.011819717557398487
,,,430.9167326379785,52732.69715638593,0.011819453879962472
,,,430.99536281675887,52730.04321879483,0.011819196179602087
,,,431.09628473157335,52726.804860314216,0.0118188741474095
,,,431.1972066463878,52723.7472904366,0.011818561877364978
,,,431.3335824960655,52719.88773680685,0.011818155314880025
,,,431.49826689221595,52715.61724198897,0.011817687773762924
,,,431.7042833672194,52710.82573316974,0.011817138577570635
,,,431.95067562217224,52705.81327487681,0.011816533161754445
,,,432.2618245255215,52700.44376155264,0.011815847354787287
,,,432.57297342887074,52695.95765186498,0.011815247798342787
,,,432.88412233222,52692.165055633486,0.011814732782324758
,,,433.19527123556924,52688.888680128766,0.011814300625981487
,,,433.5064201389185,52685.96313464555,0.011813949678094486
,,,433.81756904226773,52683.23427182847,0.011813678317058703
,,,434.128717945617,52680.558563804334,0.011813484950914024
,,,434.43986684896623,52677.80251128383,0.011813368017339324
,,,434.7510157523155,52674.84208389479,0.011813325983612665
,,,435.06216465566473,52671.56219010271,0.011813357346539535
,,,435.373313559014,52667.85617516187,0.011813460632351117
,,,435.68446246236323,52663.625345623965,0.011813634396574292
,,,436.0615420696168,52657.66432313713,0.01181393741332857
,,,436.43862167687035,52650.65056513095,0.01181433940166127
,,,436.8157012841239,52642.44987261493,0.011814837961265817
,,,437.1839448721365,52633.17991726403,0.011815415801612049
,,,437.5521884601491,52622.56133002442,0.0118160813870529
,,,437.92043204816173,52610.50327950813,0.01181683264955668
,,,438.28867563617433,52596.924667100284,0.011817667574908979
,,,438.65691922418694,52581.75345435471,0.011818584201981562
,,,439.02516281219954,52564.92603260558,0.01181958062196636
,,,439.39340640021214,52546.38663220123,0.0118206549775773
,,,439.76164998822475,52526.08676892655,0.011821805462223754
,,,440.0,52511.98904075971,0.011822589883301973
,,,440.0,52511.98904075971,0.011822589883301973
,,,440.0000026399359,52511.98888040912,0.011822301300396632
,,,440.00000527987174,52511.98872013313,0.011821535878037848
,,,440.0000079198076,52511.98855998873,0.011820420205770964
,,,440.0000105597435,52511.988400017275,0.011819054125042961
,,,440.00001319967936,52511.988240247825,0.011817516086732706
,,,440.0000163942696,52511.988047207895,0.011815511679623731
,,,440.00001958885986,52511.98785451178,0.011813427067037226
,,,440.0000227834501,52511.98766216763,0.011811322401557396
,,,440.0000267031458,52511.987426645,0.011808774935818033
,,,440.0000306228415,52511.98719163818,0.011806315479755278
,,,440.0000345425372,52511.98695712533,0.011803977350409446
,,,440.0000396481091,52511.98665235788,0.01180114351236558
,,,440.00004475368104,52511.98634831594,0.011798563728304522
,,,440.0000513230703,52511.98595805953,0.011795616034403123
,,,440.00005789245955,52511.98556875039,0.011793062997002321
,,,440.00006756141477,52511.98499721052,0.011789944027447432
,,,440.00007723037,52511.98442708405,0.011787469067162472
,,,440.0000868993252,52511.98385807566,0.011785515738640522
,,,440.0000965682804,52511.983289948024,0.011783978798617258
,,,440.0001062372356,52511.98272251248,0.011782771570331597
,,,440.00011590619084,52511.98215562001,0.01178182424486917
,,,440.00012781499447,52511.98145797975,0.01178093345069872
,,,440.0001397237981,52511.980760818915,0.011780273336695743
,,,440.0001516326017,52511.9800640128,0.011779784270228456
,,,440.00016637842003,52511.97920156324,0.011779350541539809
,,,440.00018112423834,52511.97833939124,0.011779051416419686
,,,440.00019587005664,52511.97747740973,0.011778845129687032
,,,440.00021527676654,52511.97634316294,0.011778667844472316
,,,440.00023468347644,52511.975209053904,0.011778559144767699
,,,440.0002593326379,52511.973768695294,0.011778479436022768
,,,440.0002839817993,52511.97232840524,0.011778436637687848
,,,440.00031738824816,52511.970376461504,0.011778408404643831
,,,440.0003581243829,52511.967996265645,0.011778394762910233
,,,440.0004101928128,52511.964953920025,0.011778389314170934
,,,440.0004811084291,52511.96081029013,0.011778387824296875
,,,440.00058801114983,52511.95456379194,0.011778387854974086
,,,440.00078077899434,52511.943299659004,0.01177838847067438
,,,440.0012782971378,52511.91422547883,0.011778390121495338
,,,440.00378191393554,52511.76786621947,0.011778398435053372
,,,440.0176134744148,52510.957726818335,0.011778444461903986
,,,440.0314450348941,52510.14494797527,0.011778490639009633
,,,440.04527659537337,52509.32952961502,0.011778536948620714
,,,440.05910815585264,52508.51147208258,0.011778583375549453
,,,440.0761843367204,52507.4978745192,0.011778640836217795
,,,440.0932605175882,52506.480257547184,0.011778698436125187
,,,440.11033669845597,52505.45862392387,0.011778756158595277
,,,440.13124007027653,52504.20255422997,0.011778826964876988
,,,440.1521434420971,52502.94047794716,0.011778897913700128
,,,440.17304681391767,52501.67240328817,0.011778968988465768
,,,440.19945300900844,52500.06194663673,0.011779058933113635
,,,440.2258592040992,52498.44195206074,0.011779149036267025
,,,440.25226539919,52496.81244078558,0.011779239281338158
,,,440.2862585992833,52494.70076491297,0.011779355643912347
,,,440.32025179937665,52492.5734049805,0.011779472199602568
,,,440.35424499947,52490.43041258372,0.01177958893287633
,,,440.3979424443038,52487.652768865075,0.011779739233294855
,,,440.4416398891376,52484.84949526366,0.011779889790601204
,,,440.49418115508274,52481.445102366975,0.0117800711416217
,,,440.5467224210279,52478.00402655098,0.011780252831347914
,,,440.6119082472108,52473.68414182624,0.011780478702488936
,,,440.67709407339373,52469.3084970596,0.011780705067087149
,,,440.7621601571078,52463.51515740881,0.011781001196626355
,,,440.8472262408219,52457.62837878401,0.01178129814018394
,,,440.96738323384574,52449.1556644197,0.011781718947809328
,,,441.11889672523307,52438.21221765384,0.011782251834284658
,,,441.3220120977383,52423.094930095314,0.011782970123566864
,,,441.6171167626856,52400.24008768314,0.011784021592368372
,,,442.08951096872255,52361.53181642507,0.011785723754328745
,,,442.6850757910122,52309.18151224273,0.01178790211477665
,,,443.28064061330184,52253.09746427389,0.011790115362782466
,,,443.8762054355915,52193.50617534125,0.0117923622630913
,,,444.47177025788113,52130.619457762565,0.011794641665043374
,,,445.0673350801708,52064.63562786939,0.011796952497731609
,,,445.6628999024604,51995.74058949876,0.011799293765388196
,,,446.25846472475007,51924.108817366454,0.011801664542988937
,,,446.8540295470397,51849.90425013671,0.01180406397206799
,,,447.44959436932936,51773.28110201925,0.011806491256734141
,,,448.1725347603253,51677.228890652856,0.011809474045718736
,,,448.8954751513212,51578.069862530465,0.011812495586779024
,,,449.6184155423171,51476.03097976839,0.011815554780860615
,,,450.0,51421.08390698025,0.011817184332899364
,,,450.0,51421.08390698025,0.011817184332899364
,,,450.0000019450367,51421.083625027015,0.011818081627194017
,,,450.00000389007334,51421.08334290357,0.01182052916982811
,,,450.00000583511,51421.083060471414,0.01182420574738012
,,,450.0000077801467,51421.08277762143,0.011828843305979308
,,,450.00000972518336,51421.082494269,0.011834218908975631
,,,450.00001167022003,51421.08221034984,0.011840147773038552
,,,450.0000136152567,51421.0819258165,0.011846477281627493
,,,450.0000155602934,51421.081640635384,0.011853081868130591
,,,450.00001750533005,51421.081354784306,0.011859858662291589
,,,450.0000194503667,51421.08106825038,0.011866723799587281
,,,450.00002184982066,51421.08071382564,0.011875214777655636
,,,450.0000242492746,51421.08035835657,0.01188363724471293
,,,450.0000266487285,51421.08000185653,0.011891915389285001
,,,450.00002904818245,51421.079644346966,0.011899992951287826
,,,450.00003205481244,51421.07919498782,0.011909770240386554
,,,450.0000350614424,51421.07874414987,0.011919115804020662
,,,450.0000380680724,51421.078291902515,0.011927998443768725
,,,450.00004182414256,51421.07772505776,0.011938423711186575
,,,450.0000455802127,51421.07715627172,0.011948101415528453
,,,450.0000501701737,51421.07645878129,0.011958937655550726
,,,450.00005476013473,51421.07575885687,0.011968736496224743
,,,450.00006080136785,51421.074834314495,0.011980168969595877
,,,450.000066842601,51421.07390645896,0.011990095494598783
,,,450.0000728838341,51421.072975731135,0.011998688668834698
,,,450.0000789250672,51421.07204251952,0.012006111991540273
,,,450.00008496630034,51421.07110716387,0.012012515180893463
,,,450.00009100753346,51421.07016995984,0.012018032528552646
,,,450.0000970487666,51421.06923116376,0.012022782902039652
,,,450.0001043092681,51421.0681011001,0.012027623540226611
,,,450.0001115697697,51421.06696938322,0.012031662130672636
,,,450.0001188302712,51421.06583628731,0.012035030141915502
,,,450.00012609077277,51421.064702041505,0.012037838063059868
,,,450.0001333512743,51421.06356683711,0.012040178512346645
,,,450.0001421860161,51421.06218443068,0.01204250698573541
,,,450.000150870398,51421.06082462574,0.012044343557576933
,,,450.0001595547799,51421.059464083766,0.012045819922886626
,,,450.0001682391618,51421.0581029493,0.012047006616186398
,,,450.00017914775316,51421.05639254334,0.012048172962052624
,,,450.00019005634454,51421.054681564885,0.012049059309427094
,,,450.0002009649359,51421.0529701513,0.012049732836711305
,,,450.0002143150314,51421.05087525644,0.012050341160480548
,,,450.00022766512694,51421.048780006364,0.012050775829250744
,,,450.00024101522246,51421.04668450232,0.012051086409388494
,,,450.00025813719765,51421.04399668508,0.012051358647830416
,,,450.00027525917284,51421.04130867223,0.012051535548379686
,,,450.000296408423,51421.037988238735,0.01205167107553076
,,,450.0003175576732,51421.034667689564,0.012051750670876871
,,,450.00034502846984,51421.03035452484,0.012051807225039717
,,,450.00037249926646,51421.02604130007,0.012051835598196777
,,,450.0004110131119,51421.01999414296,0.012051853355292247
,,,450.00045932746553,51421.01240814646,0.012051861128921227
,,,450.00052379299746,51421.00228617256,0.012051863973576622
,,,450.00061771613764,51420.987538918394,0.012051864968879911
,,,450.00077681753976,51420.96255769142,0.012051865751203527
,,,450.00113713414254,51420.90598244861,0.012051867391977809
,,,450.0025853567054,51420.67858489317,0.01205187397686572
,,,450.010366480085,51419.4566858663,0.01205190926902756
,,,450.01814760346457,51418.23458494189,0.0120519444209459
,,,450.02592872684414,51417.012282186624,0.012051979441005133
,,,450.0337098502237,51415.789777935846,0.012052014336418193
,,,450.0414909736033,51414.56707277339,0.012052049113360244
,,,450.0509160196404,51413.085778066496,0.01205209108649133
,,,450.0603410656775,51411.60419165314,0.012052132901290369
,,,450.0697661117146,51410.122315810404,0.012052174564121143
,,,450.0791911577517,51408.640153194494,0.012052216080117297
,,,450.08861620378883,51407.15770680659,0.012052257453372826
,,,450.0999399036977,51405.37625442092,0.012052306976927038
,,,450.1112636036066,51403.59440350719,0.01205235630329184
,,,450.12258730351545,51401.812160886824,0.012052405435522122
,,,450.1339110034243,51400.02953385593,0.012052454375722664
,,,450.1452347033332,51398.24653013422,0.012052503125249086
,,,450.15932617788104,51396.02720519936,0.012052563525164766
,,,450.1734176524289,51393.80732581297,0.012052623631555228
,,,450.18750912697675,51391.58690899992,0.01205268344428015
,,,450.2016006015246,51389.36597239141,0.01205274296270249
,,,450.21899180434514,51386.62428085611,0.012052816011077229
,,,450.23638300716567,51383.88186033113,0.012052888607565737
,,,450.2537742099862,51381.138746747216,0.01205296074989412
,,,450.2746578924653,51377.84390042413,0.012053046776487124
,,,450.2955415749444,51374.548172169525,0.012053132141388149
,,,450.31642525742353,51371.25162749596,0.012053216841485137
,,,450.3419014156199,51367.229139198724,0.012053319263875388
,,,450.3673775738162,51363.205655857535,0.012053420689499014
,,,450.39285373201255,51359.18129958867,0.012053521115867357
,,,450.4242089473727,51354.22723752584,0.012053643343436674
,,,450.4555641627328,51349.27226781471,0.012053764054077716
,,,450.4869193780929,51344.31661932379,0.012053883248286103
,,,450.5258831107306,51338.15785322668,0.01205402925523801
,,,450.5648468433683,51331.9988278858,0.012054172928339857
,,,450.60381057600597,51325.83997696526,0.01205431427420232
,,,450.65342033786567,51317.99927993771,0.01205449088401051
,,,450.70303009972537,51310.1604434028,0.012054663750443685
,,,450.76311895337744,51300.66954399649,0.012054868144165929
,,,450.8232078070295,51291.18417563585,0.012055067104557568
,,,450.8982676054772,51279.34561151044,0.012055308052033994
,,,450.9733274039249,51267.52089718559,0.012055540634563962
,,,451.07098935485914,51252.16087287746,0.012055830831552353
,,,451.1686513057934,51236.83512964046,0.012056107104451971
,,,451.30352062843383,51215.73784057057,0.012056465981321499
,,,451.4691835064239,51189.95058048491,0.012056871290115383
,,,451.6804173295368,51157.31253307694,0.012057332220024823
,,,451.9275551349643,51119.53782143755,0.012057793528731759
,,,452.17469294039176,51082.28108984377,0.012058172582841852
,,,452.42183074581925,51045.61574079348,0.012058471239567436
,,,452.66896855124673,51009.60996918909,0.012058691302171643
,,,452.96843036257275,50966.955282218056,0.012058855149624688
,,,453.26789217389876,50925.465062651514,0.012058909187488821
,,,453.56735398522477,50885.23329859678,0.012058856332426834
,,,453.86155111917907,50847.016776909346,0.012058703043887838
,,,454.15574825313337,50810.17007340573,0.01205845189200567
,,,454.44994538708767,50774.758993723226,0.012058105377611704
,,,454.74414252104197,50740.84261252923,0.012057665921610115
,,,455.03833965499626,50708.473708031415,0.012057135868279785
,,,455.33253678895056,50677.699170767555,0.01205651748840978
,,,455.62673392290486,50648.56038817962,0.01205581298226841
,,,455.9828502441967,50615.52873828952,0.01205484802428781
,,,456.32222044590594,50586.380329833686,0.012053817263303398
,,,456.6615906476152,50559.546037547116,0.012052681102577845
,,,457.00096084932443,50535.058163999485,0.012051442488124483
,,,457.3403310510337,50512.94235781723,0.012050104265603667
,,,457.6797012527429,50493.218138065226,0.012048669184621861
,,,458.01907145445216,50475.899382619806,0.012047139902808725
,,,458.4301131850403,50458.156296990455,0.012045165186067085
,,,458.82309600555334,50444.50981556267,0.01204315558637744
,,,459.2160788260664,50434.10343073747,0.01204103083367154
,,,459.60906164657945,50426.927655639505,0.01203879448779199
,,,460.0,50422.97904703011,0.012036462448645478
,,,460.0,50422.97904703011,0.012036462448645478
,,,460.00000170074395,50422.97903672762,0.01203701823128069
,,,460.0000034014879,50422.97902633446,0.01203854459993174
,,,460.00000510223185,50422.979015775636,0.012040854738854212
,,,460.0000068029758,50422.979004990884,0.012043790954924062
,,,460.00000850371976,50422.97899393237,0.012047220455930631
,,,460.0000102044637,50422.978982562716,0.012051031693263053
,,,460.00001190520766,50422.97897085331,0.012055131206916779
,,,460.0000140318653,50422.97895570169,0.012060545198347629
,,,460.00001615852295,50422.978939957626,0.01206616429043328
,,,460.0000182851806,50422.978923604605,0.01207188998413248
,,,460.00002041183825,50422.97890663553,0.01207764488615981
,,,460.0000230307211,50422.97888489329,0.012084683900234119
,,,460.0000256496039,50422.978862229524,0.012091592197904441
,,,460.00002826848674,50422.978838665695,0.012098309789842943
,,,460.0000314594081,50422.97880877952,0.012106178287500288
,,,460.00003465032944,50422.97877765849,0.012113656396861952
,,,460.0000378412508,50422.97874536765,0.012120719756012673
,,,460.00004195842627,50422.97870208463,0.012129208188662585
,,,460.00004607560174,50422.978657112355,0.012137000420819262
,,,460.00005132032055,50422.97859760113,0.012145960940157628
,,,460.00005656503936,50422.978535856164,0.012153912417689327
,,,460.00006380612786,50422.97844740574,0.012163398077598017
,,,460.00007104721635,50422.978355776686,0.012171369179162698
,,,460.00007828830485,50422.9782614805,0.012178049499109982
,,,460.00008552939335,50422.978164951244,0.012183638601591175
,,,460.00009277048184,50422.978066554926,0.012188309710029089
,,,460.00010001157034,50422.977966598955,0.012192210890495051
,,,460.00010725265884,50422.977865340916,0.012195467559588093
,,,460.00011449374733,50422.97776299628,0.01219818536331577
,,,460.00012173483583,50422.977659745135,0.01220045298872269
,,,460.0001307210013,50422.97753057393,0.012202751588007411
,,,460.0001397071668,50422.97740047188,0.01220458692622018
,,,460.0001486933323,50422.97726962698,0.012206052209248515
,,,460.00015767949776,50422.9771381894,0.012207221959243153
,,,460.0001688574722,50422.9769740445,0.012208353304076163
,,,460.000180018084,50422.97680960246,0.01220920691627386
,,,460.0001911786958,50422.97664474421,0.01220985209244754
,,,460.0002049074401,50422.97644152894,0.012210433868944865
,,,460.0002186361844,50422.976237977164,0.01221084611154167
,,,460.0002323649287,50422.97603418818,0.012211138209284395
,,,460.00025008313673,50422.97577094065,0.012211393097635775
,,,460.00026780134476,50422.97550751628,0.012211556467045501
,,,460.0002898291242,50422.97517987024,0.0122116803225218
,,,460.00031185690364,50422.974852129344,0.012211751528153089
,,,460.0003407467023,50422.974422220446,0.012211801194606353
,,,460.000369636501,50422.97399227872,0.012211825158635926
,,,460.0004107802815,50422.97337996439,0.012211839503731257
,,,460.0004630938869,50422.972601446985,0.012211845081082334
,,,460.000534388873,50422.97154054048,0.012211846447064594
,,,460.0006419234498,50422.96994058203,0.012211846116182838
,,,460.0008360050866,50422.96705358778,0.012211844931786977
,,,460.00133688479764,50422.959606849596,0.012211841810664674
,,,460.0037324708105,50422.92406913685,0.012211826873017442
,,,460.0129689349393,50422.788260048685,0.01221176917477473
,,,460.02220539906807,50422.65437220664,0.012211711328985707
,,,460.03144186319685,50422.52240330473,0.012211653357460451
,,,460.0406783273256,50422.39235075188,0.012211595279675531
,,,460.0499147914544,50422.26421168683,0.012211537113043455
,,,460.06116846427165,50422.11066896801,0.012211466145445795
,,,460.0724221370889,50421.95995604338,0.012211395093992645
,,,460.08367580990614,50421.81206630356,0.012211323980613118
,,,460.0949294827234,50421.66699268353,0.012211252824584955
,,,460.10856273226005,50421.495004915974,0.0122111665897712
,,,460.1221959817967,50421.32712503823,0.012211080343501901
,,,460.1358292313334,50421.16333823429,0.012210994108501488
,,,460.14946248087006,50421.00362901112,0.012210907904433665
,,,460.1666119301885,50420.80849442489,0.01221079953720021
,,,460.1837613795069,50420.61975321519,0.012210691274803365
,,,460.20091082882533,50420.43737095134,0.01221058314176328
,,,460.2219985156865,50420.22177067208,0.01221045038450044
,,,460.24308620254766,50420.01566390399,0.012210317886167974
,,,460.2641738894088,50419.818981311175,0.01221018567320609
,,,460.29065063604605,50419.585271317366,0.012210020109779644
,,,460.3171273826833,50419.36616398365,0.012209855065124113
,,,460.3436041293205,50419.1615149939,0.012209690566791852
,,,460.3767385560876,50418.92555232388,0.012209485507235879
,,,460.4098729828547,50418.71171693571,0.012209281370095372
,,,460.4430074096218,50418.51971928451,0.01220907818002288
,,,460.4841803757768,50418.31113240554,0.012208827042023588
,,,460.5253533419318,50418.13525935136,0.012208577419566127
,,,460.5665263080868,50417.99154444489,0.012208329329715323
,,,460.6191560981086,50417.85378462156,0.012208014455176126
,,,460.6717858881304,50417.76651663008,0.01220770211662527
,,,460.7363922553738,50417.72674858738,0.012207322177716215
,,,460.8009986226172,50417.75926414145,0.012206946071695968
,,,460.88405987889684,50417.90395820999,0.012206468154007777
,,,460.96712113517646,50418.160407771,0.012205996544176421
,,,461.0813040434591,50418.687572450515,0.012205358478816238
,,,461.22168045166364,50419.59818903472,0.012204590200871304
,,,461.4019953543595,50421.16318319383,0.012203629265409523
,,,461.64368242542463,50423.89310516239,0.012202386471725292
,,,461.9351347624441,50428.028409043894,0.01220095564574529
,,,462.22658709946353,50432.94203596728,0.012199597769273408
,,,462.518039436483,50438.4905921233,0.012198311531714095
,,,462.80949177350243,50444.5395516581,0.012197095643414169
,,,463.1009441105219,50450.96279618342,0.01219594883579865
,,,463.4551811040092,50459.10375083054,0.012194646190040981
,,,463.8094180974966,50467.42633266716,0.012193441554012623
,,,464.1636550909839,50475.74879531021,0.012192332775840618
,,,464.51789208447127,50483.90385986191,0.012191317749476783
,,,464.8721290779586,50491.7377947113,0.012190394414499883
,,,465.22636607144597,50499.109550855865,0.012189560755868514
,,,465.5806030649333,50505.88994941159,0.012188814803623549
,,,465.93484005842066,50511.96091818241,0.012188154632545271
,,,466.289077051908,50517.214774349966,0.012187578361768306
,,,466.64331404539536,50521.553550522534,0.012187084154357649
,,,466.9975510388827,50524.88836154933,0.012186670216848933
,,,467.35178803237005,50527.13880966303,0.012186334798755775
,,,467.7060250258574,50528.23242566055,0.012186076192047316
,,,468.1352542779808,50527.91464515267,0.012185863375266616
,,,468.5427152768604,50525.86033107366,0.012185760808989681
,,,468.95017627574003,50522.021435537354,0.012185752675898283
,,,469.35763727461966,50516.33219428886,0.012185836652665672
,,,469.7650982734993,50508.73630632129,0.012186010484510259
,,,470.0,50503.47192622909,0.012186150674873105
,,,470.0,50503.47192622909,0.012186150674873105
,,,470.0000021187594,50503.471875806106,0.012185746506979102
,,,470.00000423751885,50503.471825464665,0.012184654166946004
,,,470.0000063562783,50503.471775269805,0.012183029098806426
,,,470.0000084750377,50503.47172527151,0.012180998360179055
,,,470.00001059379713,50503.471675507455,0.012178665599459248
,,,470.00001271255655,50503.47162600528,0.012176115148704
,,,470.00001533156774,50503.471565205764,0.012172762431264627
,,,470.0000179505789,50503.47150485901,0.012169282676516633
,,,470.0000205695901,50503.471444976436,0.012165753568393757
,,,470.0000231886013,50503.47138556052,0.012162233675381533
,,,470.00002651318425,50503.471310802684,0.012157845859534774
,,,470.0000298377672,50503.47123676983,0.012153604693390904
,,,470.0000331623502,50503.4711634337,0.012149550311279577
,,,470.0000373823238,50503.47107129682,0.012144709140101295
,,,470.0000416022974,50503.470980153215,0.01214022907933732
,,,470.0000468572113,50503.470867928125,0.012135158204960793
,,,470.0000521121252,50503.47075697569,0.012130630791855404
,,,470.0000593564113,50503.47060585,0.012125212592009979
,,,470.0000681877512,50503.470424052044,0.012119745356187586
,,,470.00007701909107,50503.47024444917,0.012115331295977735
,,,470.00008585043093,50503.470066615126,0.012111779692025737
,,,470.0000946817708,50503.46989020268,0.012108927452764325
,,,470.0001035131107,50503.46971493107,0.012106639263243867
,,,470.00011234445054,50503.46954057421,0.012104804627564488
,,,470.0001211757904,50503.46936695047,0.012103334092980866
,,,470.0001300071303,50503.46919391411,0.012102155585368313
,,,470.0001410558974,50503.46897808181,0.01210100513208482
,,,470.00015210466455,50503.46876280866,0.012100133114949448
,,,470.0001631534317,50503.46854795897,0.012099472152101888
,,,470.0001767060475,50503.468284849834,0.012098875659347282
,,,470.00019025866334,50503.46802208452,0.012098451044877992
,,,470.00020381127916,50503.46775956328,0.012098148777498822
,,,470.0002212557534,50503.46742190198,0.012097884168762363
,,,470.0002387002276,50503.467084425676,0.012097713314729926
,,,470.00026031704436,50503.466666390996,0.012097583026111454
,,,470.0002819338611,50503.466248460245,0.012097507258879378
,,,470.0003101393624,50503.465703229296,0.012097453876189521
,,,470.00034128626754,50503.465101189504,0.012097425747621909
,,,470.00038173743604,50503.46431933208,0.012097410615937285
,,,470.0004331523838,50503.46332555852,0.012097404399059137
,,,470.00050284622,50503.46197844148,0.01209740248015037
,,,470.000607059413,50503.45996398833,0.012097402161249203
,,,470.0007921463636,50503.45638589995,0.012097402246176963
,,,470.0012541229047,50503.44745311747,0.01209740253460786
,,,470.0033817330019,50503.4062789152,0.012097403869844772
,,,470.01449483347795,50503.19028754239,0.012097410930625932
,,,470.025607933954,50502.97274039565,0.01209741812114917
,,,470.03672103443006,50502.753638246926,0.012097425423060939
,,,470.0478341349061,50502.53298216479,0.012097432820424338
,,,470.06139220425,50502.26167763466,0.01209744195450817
,,,470.0749502735939,50501.98806514958,0.012097451188444573
,,,470.0885083429378,50501.71214814726,0.012097460503815202
,,,470.1020664122817,50501.433930515115,0.012097469884919648
,,,470.11898613307136,50501.08350985495,0.012097481664015735
,,,470.135905853861,50500.72952209701,0.012097493502717646
,,,470.15282557465065,50500.37197711883,0.012097505382781005
,,,470.17350889699935,50499.930083583975,0.012097519939649602
,,,470.19419221934805,50499.48291045895,0.012097534512979591
,,,470.21487554169676,50499.03047918822,0.01209754908435569
,,,470.2408804434828,50498.45421558175,0.012097567379255863
,,,470.26688534526886,50497.86972132763,0.012097585623999868
,,,470.2928902470549,50497.27704378765,0.012097603800184863
,,,470.32601896444805,50496.51023113624,0.012097626833884245
,,,470.3591476818412,50495.73031832366,0.01209764971058055
,,,470.39227639923433,50494.93740884003,0.012097672413563756
,,,470.4344111811264,50493.91033433656,0.012097701018303198
,,,470.47654596301845,50492.862621366774,0.012097729304209425
,,,470.5186807449105,50491.79448642574,0.012097757258974313
,,,470.5737209564943,50490.36878979835,0.012097793263808838
,,,470.6287611680781,50488.90909449573,0.01209782867819753
,,,470.69773966492585,50487.032475149106,0.012097872217810978
,,,470.7667181617736,50485.10413661527,0.012097914814777129
,,,470.8581965751054,50482.468593573736,0.012097969851204201
,,,470.9496749884372,50479.745817980234,0.012098023233081795
,,,471.0817436106636,50475.6652292327,0.012098097400558023
,,,471.25065713507087,50470.19727080621,0.012098187312016723
,,,471.48027928463694,50462.33673697392,0.012098300757271432
,,,471.8109890287865,50450.20574798103,0.012098446716093525
,,,472.2299561576087,50433.58355967082,0.012098602875567193
,,,472.6489232864309,50415.70820320791,0.01209872792470538
,,,473.0678904152531,50396.7268866024,0.012098822933482687
,,,473.4868575440753,50376.774874009,0.012098888937211616
,,,473.9058246728975,50355.97638143056,0.01209892693779904
,,,474.3247918017197,50334.44540672668,0.012098937904939062
,,,474.7437589305419,50312.28649871223,0.012098922777260053
,,,475.1627260593641,50289.59546978303,0.012098882463423314
,,,475.5816931881863,50266.46005618329,0.012098817843175095
,,,476.0006603170085,50242.96052973058,0.012098729768354665
,,,476.5097031813296,50214.02408492002,0.012098592384793211
,,,477.0187460456507,50184.77712381703,0.012098423021585564
,,,477.5277889099718,50155.32607906455,0.012098223052430105
,,,478.03683177429286,50125.7659312562,0.012097993798870183
,,,478.54587463861395,50096.181269601024,0.012097736532488218
,,,479.05491750293504,50066.647258121004,0.012097452476899999
,,,479.56396036725613,50037.23051569588,0.012097142809682727
,,,480.0,50012.17052925083,0.012096858046739423
,,,480.0,50012.17052925083,0.012096858046739423
,,,480.00000164785854,50012.17043481586,0.012097450670038092
,,,480.0000032957171,50012.170340287776,0.012099082858457642
,,,480.0000049435756,50012.170245589106,0.012101560774861783
,,,480.00000659143416,50012.17015065712,0.012104719849030905
,,,480.0000082392927,50012.17005544158,0.012108420684781997
,,,480.00000988715124,50012.169959902836,0.01211254548828843
,,,480.0000115350098,50012.16986401015,0.012116994965620718
,,,480.00001358030505,50012.169744463135,0.012122844970761297
,,,480.0000156256003,50012.169624304384,0.0121289362649211
,,,480.0000176708956,50012.16950351479,0.012135163960580097
,,,480.0000197161909,50012.16938208483,0.012141444718422725
,,,480.0000222142495,50012.16923290313,0.012149093256329757
,,,480.0000247123081,50012.1690827719,0.012156632433704627
,,,480.00002721036674,50012.16893170918,0.012163995837164833
,,,480.00003022411363,50012.168748258024,0.01217257949209768
,,,480.0000332378605,50012.16856354109,0.012180785040854843
,,,480.0000362516074,50012.168377617985,0.012188581053962451
,,,480.0000400735299,50012.16814020134,0.012197856865946642
,,,480.00004389545234,50012.167901077315,0.012206447591886414
,,,480.00004864647605,50012.16760163737,0.012216197101730436
,,,480.00005339749976,50012.167299998255,0.012224969604881892
,,,480.00005983967884,50012.16688787359,0.01223543118355756
,,,480.0000662818579,50012.166472621415,0.01224441611086341
,,,480.000072724037,50012.16605468718,0.012252110946888405
,,,480.0000791662161,50012.16563445823,0.012258688670774674
,,,480.0000856083952,50012.16521226898,0.012264304508484092
,,,480.00009205057427,50012.16478840683,0.012269095127324579
,,,480.00009849275335,50012.16436311804,0.012273179465193977
,,,480.00010493493244,50012.16393661321,0.012276660276992365
,,,480.00011286380624,50012.163410275876,0.012280245387123634
,,,480.00012079268004,50012.16288264856,0.012283188203442322
,,,480.00012872155384,50012.16235396251,0.01228560331474773
,,,480.00013665042763,50012.16182440766,0.012287585071955525
,,,480.0001461811323,50012.16118693792,0.01228950226574004
,,,480.0001555958685,50012.16055642586,0.01229099718556275
,,,480.00016501060463,50012.15992528675,0.012292178887468875
,,,480.0001763273877,50012.1591659932,0.012293276415451082
,,,480.00018764417075,50012.15840615887,0.012294103639785265
,,,480.0001989609538,50012.15764591705,0.012294727105484357
,,,480.00021290800373,50012.156708564566,0.01229528844114619
,,,480.00022685505365,50012.155770881975,0.012295684569579352
,,,480.0002408021036,50012.154832966575,0.012295964105745205
,,,480.00025885778086,50012.15361851664,0.012296207518096815
,,,480.00027691345815,50012.15240389062,0.012296362514457634
,,,480.000299434137,50012.150888747216,0.01229647947930241
,,,480.00032195481583,50012.149373504326,0.01229654608706931
,,,480.000351637197,50012.14737632432,0.01229659223811078
,,,480.0003813195782,50012.145379098125,0.01229661420405853
,,,480.0004239369869,50012.14251148494,0.012296627273682121
,,,480.0004785102078,50012.138839379964,0.012296632365713767
,,,480.00055373149013,50012.13377791604,0.012296633810413649
,,,480.00066935394676,50012.12599797517,0.012296633992370095
,,,480.0008855821476,50012.11144861841,0.01229663387319583
,,,480.00148650269756,50012.0710150626,0.012296633498342919
,,,480.0045714634857,50011.86345448781,0.012296631560178241
,,,480.0130582691071,50011.29257232821,0.012296626130555644
,,,480.02154507472846,50010.72186920088,0.012296620566168403
,,,480.03003188034984,50010.1513449509,0.01229661487640405
,,,480.0385186859712,50009.580999677426,0.012296609069265526
,,,480.0470054915926,50009.01083371165,0.012296603151548017
,,,480.05549229721396,50008.44084759669,0.012296597129003835
,,,480.0659101606366,50007.74141584189,0.01229658959987455
,,,480.0763280240592,50007.0422579403,0.012296581927445139
,,,480.0867458874818,50006.34337597678,0.012296574117662227
,,,480.09716375090443,50005.64477235958,0.012296566175265925
,,,480.10758161432705,50004.94644978713,0.012296558103999922
,,,480.1204669113672,50004.08312522735,0.012296547947143069
,,,480.13335220840736,50003.22024123631,0.012296537601748541
,,,480.1462375054475,50002.357804380925,0.012296527070801042
,,,480.1591228024877,50001.495821648015,0.01229651635636732
,,,480.17500558461035,50000.43395312034,0.012296502898967675
,,,480.190888366733,49999.37280020586,0.012296489166330636
,,,480.2067711488557,49998.31237797208,0.0122964751591521
,,,480.2259720136236,49997.03142013179,0.012296457859351028
,,,480.24517287839154,49995.75158141289,0.012296440158122587
,,,480.26437374315947,49994.47289103073,0.012296422054708815
,,,480.2883052093184,49992.880816919394,0.01229639892668461
,,,480.3122366754774,49991.29063196451,0.012296375170749932
,,,480.33616814163634,49989.702395952074,0.012296350785434477
,,,480.36677473515186,49987.67409486304,0.012296318679489068
,,,480.3973813286674,49985.64920800169,0.012296285540932941
,,,480.4279879221829,49983.627863590315,0.012296251369386007
,,,480.4672753571189,49981.038610515054,0.012296205992716663
,,,480.5065627920549,49978.45567775376,0.012296158917486014
,,,480.5458502269909,49975.87933612211,0.012296110147709314
,,,480.5961488488609,49972.59096753364,0.012296045243578758
,,,480.64644747073083,49969.314404575576,0.012295977581852626
,,,480.7070115202292,49965.3855805779,0.01229589246977694
,,,480.7675755697275,49961.475632938185,0.01229580340069258
,,,480.84251585296573,49956.66510603346,0.012295687745745567
,,,480.91745613620395,49951.886673149886,0.012295566109994866
,,,481.0138189085667,49945.792199336094,0.012295400981123193
,,,481.11018168092943,49939.75718834744,0.012295226119862224
,,,481.241448910658,49931.63808579882,0.012294972414988017
,,,481.4014132273885,49921.91413032783,0.012294639350667609
,,,481.60478750485515,49909.84294699142,0.01229417855173933
,,,481.87394320339257,49894.414483711276,0.012293505606884884
,,,482.20372395052465,49876.44353505946,0.012292585363517388
,,,482.5238925948135,49860.07072248422,0.01229159375314243
,,,482.84406123910236,49844.842791302806,0.012290508081751025
,,,483.1642298833912,49830.83666504664,0.012289330910588162
,,,483.48439852768007,49818.12126531395,0.012288064716988055
,,,483.8045671719689,49806.758057394036,0.012286711897850374
,,,484.1247358162578,49796.80156171332,0.012285274772930562
,,,484.44490446054664,49788.29983320978,0.012283755587956486
,,,484.8330053089683,49780.00467299944,0.012281807160802238
,,,485.2029644698558,49774.203239136245,0.012279843958114569
,,,485.5729236307432,49770.504249252044,0.012277780607135703
,,,485.94288279163067,49768.94532880866,0.012275620117189774
,,,486.3128419525181,49769.55641327521,0.012273365391606398
,,,486.68280111340556,49772.36039084729,0.012271019232297712
,,,487.052760274293,49777.373698277916,0.012268584344094915
,,,487.50181453112657,49786.44190215325,0.012265513432047796
,,,487.95086878796013,49798.788596456,0.01226232013441495
,,,488.3913981889662,49814.08456292379,0.012259072699015801
,,,488.8319275899723,49832.522860987316,0.012255715537238376
,,,489.27245699097836,49854.08499141364,0.01225225240213008
,,,489.71298639198443,49878.74560213542,0.012248686900009168
,,,490.0,49896.46474225741,0.012246310485565017
,,,490.0,49896.46474225741,0.012246310485565017
,,,490.0000022258591,49896.46488470992,0.012245974060952264
,,,490.00000445171815,49896.46502723246,0.012245077455075349
,,,490.00000667757723,49896.46516987901,0.012243763206110545
,,,490.0000089034363,49896.46531268945,0.01224214430168441
,,,490.0000111292954,49896.46545569245,0.012240310061644487
,,,490.0000138146481,49896.465628500184,0.012237909507946478
,,,490.00001650000087,49896.46580163843,0.012235391865763043
,,,490.0000191853536,49896.465975117935,0.012232827212888405
,,,490.0000224672185,49896.46618760021,0.012229702548461953
,,,490.0000257490834,49896.46640058924,0.012226648560730195
,,,490.0000290309483,49896.466614069745,0.012223707482231354
,,,490.0000332625769,49896.46689002232,0.01222012240948269
,,,490.00003749420546,49896.46716670515,0.012216795571994043
,,,490.0000428363833,49896.467516957026,0.012212975949052903
,,,490.0000481785611,49896.46786817185,0.012209570255322478
,,,490.00005570237204,49896.46836424375,0.012205423899090476
,,,490.00006516616367,49896.4689902234,0.012201154581135312
,,,490.0000746299553,49896.46961800629,0.012197761391917774
,,,490.0000840937469,49896.47024722015,0.012195073166418196
,,,490.00009355753855,49896.47087756701,0.01219294678401149
,,,490.0001030213302,49896.47150880996,0.012191266099395434
,,,490.0001124851218,49896.47214076132,0.012189938173279196
,,,490.00012194891343,49896.472773272624,0.012188889138370348
,,,490.00013368426994,49896.47355820763,0.01218788901054059
,,,490.00014541962645,49896.47434365242,0.012187142480616047
,,,490.00015715498296,49896.47512947824,0.012186585241495336
,,,490.00017171909303,49896.476105111535,0.012186085940633286
,,,490.0001862832031,49896.477081052224,0.012185738584844924
,,,490.0002008473132,49896.478057207714,0.01218549692055534
,,,490.0002199138952,49896.479335360076,0.012185287980888741
,,,490.0002389804772,49896.480613675994,0.012185158001831798
,,,490.0002630386072,49896.482226792505,0.01218506155579376
,,,490.0002870967372,49896.48384000461,0.01218500850859719
,,,490.0003193672218,49896.48600397854,0.012184972684269454
,,,490.00035839088696,49896.488620874145,0.012184954454226722
,,,490.00040766194945,49896.49192501447,0.012184946345996794
,,,490.00046914318267,49896.49604803982,0.012184943334906948
,,,490.0005637595639,49896.50239327605,0.01218494192598314
,,,490.00072272876037,49896.51305449449,0.012184940542630732
,,,490.0010803506047,49896.53703967573,0.012184937574404642
,,,490.0024995850163,49896.632244600725,0.012184925802489331
,,,490.0113444458388,49897.22625570318,0.012184852446197839
,,,490.02200948774316,49897.94406911379,0.012184764009419409
,,,490.0326745296475,49898.66358845444,0.01218467558830582
,,,490.0433395715519,49899.38481254942,0.012184587182476428
,,,490.05400461345624,49900.10773976633,0.012184498792309439
,,,490.0668370371532,49900.97983696071,0.012184392461356547
,,,490.0796694608502,49901.854392594745,0.01218428615688582
,,,490.0925018845472,49902.73140170968,0.01218417988188405
,,,490.10533430824415,49903.61085873423,0.012184073639681901
,,,490.1213199901356,49904.7098358678,0.012183941342215617
,,,490.137305672027,49905.812589370114,0.012183809107959045
,,,490.15329135391846,49906.91910538226,0.01218367694364552
,,,490.17280884129735,49908.2751698715,0.012183515683698923
,,,490.19232632867624,49909.63679278153,0.012183354548467305
,,,490.21184381605514,49911.00394442653,0.012183193547808781
,,,490.2364122678234,49912.73271593759,0.012182991086300162
,,,490.2609807195917,49914.47013542858,0.012182788867075817
,,,490.28554917136,49916.21613731617,0.012182586902906127
,,,490.31701452839644,49918.46470754433,0.012182328632172728
,,,490.3484798854329,49920.72710123976,0.012182070814871182
,,,490.3799452424693,49923.00317251508,0.012181813464693598
,,,490.41981025288266,49925.90625042881,0.012181488101806316
,,,490.459675263296,49928.83074449347,0.012181163520293727
,,,490.49954027370933,49931.77635168609,0.012180839730299348
,,,490.5501704739394,49935.547352484245,0.012180429654646696
,,,490.6008006741694,49939.35130017634,0.012180020873534647
,,,490.6618899670898,49943.98404224789,0.012179529374633447
,,,490.72297926001016,49948.66277683583,0.012179039764778063
,,,490.79913325139785,49954.558084753655,0.012178432056309895
,,,490.87528724278553,49960.52117461139,0.012177827267133113
,,,490.97441498047465,49968.381410248585,0.01217704437953721
,,,491.07354271816376,49976.34874018675,0.012176266384373547
,,,491.21058266117905,49987.53169921163,0.012175198835449895
,,,491.37888622010615,50001.518617832975,0.012173900323772502
,,,491.5945837851441,50019.821905398036,0.01217225619681934
,,,491.88463208298964,50045.03804019921,0.012170080305899498
,,,492.26010130552754,50078.57158764749,0.012167322000001425
,,,492.63557052806544,50112.939411727224,0.012164628068534385
,,,493.01103975060335,50147.96980612484,0.012161996905864555
,,,493.38650897314125,50183.50451925095,0.012159426945608072
,,,493.76197819567915,50219.397851285794,0.012156916660118249
,,,494.13744741821705,50255.515809597375,0.012154464559986054
,,,494.51291664075495,50291.735318787054,0.01215206919352135
,,,494.88838586329285,50327.94348185321,0.012149729146214278
,,,495.26385508583076,50364.03688918929,0.012147443040178469
,,,495.7181380260185,50407.41850035004,0.012144747260786707
,,,496.17242096620623,50450.34266056817,0.012142126175100687
,,,496.62670390639397,50492.67407930711,0.012139577550244538
,,,497.0809868465817,50534.292325695926,0.01213709922619304
,,,497.53526978676945,50575.09059122154,0.012134689114146103
,,,497.9895527269572,50614.97454913199,0.012132345194831036
,,,498.4663637379016,50655.76243084988,0.012129954105104075
,,,498.943174748846,50695.36836941274,0.012127631609400162
,,,499.4199857597904,50733.72044630321,0.012125375608389406
,,,499.8967967707348,50770.75726362007,0.012123184078965014
,,,500.0,50778.595325461094,0.012122718030484878
,,,500.0,50778.595325461094,0.012122718030484878
,,,500.00000147884475,50778.59543733267,0.01212201355894243
,,,500.0000029576895,50778.595549305486,0.012120059478773017
,,,500.00000443653425,50778.59566146518,0.012117069123338325
,,,500.000005915379,50778.59577388251,0.012113225561464857
,,,500.00000739422376,50778.5958866155,0.012108685873793176
,,,500.0000088730685,50778.59599971123,0.012103584779061089
,,,500.00001035191326,50778.59611320742,0.012098037722596225
,,,500.0000121539639,50778.596252092335,0.012090817661324976
,,,500.0000139560145,50778.59639165568,0.012083231652671268
,,,500.00001575806516,50778.5965319251,0.012075403508523779
,,,500.0000175601158,50778.59667291795,0.012067434778488928
,,,500.0000193621664,50778.59681464317,0.0120594083598909
,,,500.000021606542,50778.59699218247,0.01204943166059624
,,,500.0000238509176,50778.59717085297,0.012039571085604977
,,,500.0000260952932,50778.597350636825,0.012029903577078017
,,,500.0000283396688,50778.59753150863,0.01202048593009556
,,,500.00003115744505,50778.597760082645,0.012009077341931995
,,,500.0000339752213,50778.59799025294,0.011998178976737526
,,,500.00003679299755,50778.59822194417,0.011987820383633956
,,,500.00004034557327,50778.59851610037,0.011975547475946506
,,,500.000043898149,50778.59881239141,0.011964148320333053
,,,500.00004832310896,50778.59918419123,0.01195113496985103
,,,500.0000527480689,50778.59955877339,0.011939367613450125
,,,500.00005881102754,50778.600076043906,0.011925105780607145
,,,500.00006487398616,50778.60059740129,0.011912775761452487
,,,500.0000709369448,50778.60112228761,0.011902140511216604
,,,500.0000769999034,50778.60165021548,0.011892980141484294
,,,500.000083062862,50778.60218076185,0.011885096942286013
,,,500.00008912582064,50778.602713560984,0.011878316334183204
,,,500.00009518877926,50778.60324829744,0.011872485824923642
,,,500.0001012517379,50778.60378469957,0.011867473090273363
,,,500.0001073146965,50778.60432253364,0.011863163767533259
,,,500.0001133776551,50778.60486159865,0.011859459258458951
,,,500.0001209195447,50778.60553361665,0.011855568234809436
,,,500.0001282853823,50778.6061912601,0.011852412936019548
,,,500.00013565121986,50778.606849981195,0.011849787066227857
,,,500.00014301705744,50778.60750959905,0.011847601710078112
,,,500.00015209563486,50778.6083236073,0.011845405721058352
,,,500.0001611742123,50778.60913852081,0.011843654358135112
,,,500.0001702527897,50778.609954156156,0.011842257537063042
,,,500.0001793313671,50778.610770367064,0.011841143445066113
,,,500.00019071518085,50778.611794467535,0.011840059403536279
,,,500.0002020989946,50778.61281911247,0.011839242973244703
,,,500.0002134828083,50778.613844167194,0.011838628071128888
,,,500.000227542124,50778.61511055417,0.011838073856665328
,,,500.00024160143965,50778.616377273196,0.011837683321845944
,,,500.00025566075533,50778.617644225684,0.011837408116386791
,,,500.00027389685755,50778.619287805144,0.01183716846913087
,,,500.00029213295977,50778.620931559984,0.011837016249638841
,,,500.00031491332385,50778.622985072536,0.011836901545441451
,,,500.0003376936879,50778.6250386817,0.01183683644943605
,,,500.0003677812988,50778.62775110263,0.011836791423010126
,,,500.00039786890966,50778.63046356386,0.011836770064517306
,,,500.00044121299885,50778.63437114715,0.011836757309266168
,,,500.00049687707394,50778.639389408214,0.011836752213633544
,,,500.00057396207694,50778.64633878745,0.011836750495122957
,,,500.0006933892989,50778.657105309576,0.011836749746369644
,,,500.000920126836,50778.6775456539,0.011836748740795005
,,,500.00157064871166,50778.736187560426,0.01183674589325025
,,,500.005026897024,50779.047691844964,0.011836730784783124
,,,500.0127536797796,50779.743710309725,0.011836697117846741
,,,500.02048046253526,50780.439204332884,0.011836663591394285
,,,500.0282072452909,50781.13417455036,0.011836630193770669
,,,500.03593402804654,50781.82862144294,0.011836596914866038
,,,500.0436608108022,50782.522545350424,0.011836563745950294
,,,500.0513875935578,50783.21594648433,0.011836530679470108
,,,500.06081226658193,50784.0610086357,0.01183649047614464
,,,500.07023693960605,50784.90529311465,0.011836450405439526
,,,500.07966161263016,50785.74879966864,0.01183641045884743
,,,500.0890862856543,50786.59152785537,0.01183637062921883
,,,500.0985109586784,50787.4334770621,0.011836330910561405
,,,500.1100275647452,50788.46124957334,0.011836282519154112
,,,500.12154417081206,50789.48785608839,0.011836234278441105
,,,500.1330607768789,50790.51329466037,0.011836186182284863
,,,500.1445773829457,50791.537563102196,0.011836138225724768
,,,500.158561399656,50792.77970257856,0.011836080176493933
,,,500.17254541636623,50794.02010860355,0.011836022321620426
,,,500.1865294330765,50795.25877615859,0.01183596465671209
,,,500.20051344978674,50796.49569991861,0.011835907178374442
,,,500.2181864144582,50798.056417806394,0.011835834800232394
,,,500.2358593791297,50799.61432978456,0.011835762712000113
,,,500.25353234380117,50801.16942356158,0.011835690910724797
,,,500.2755131732987,50803.09962691632,0.011835602004676158
,,,500.2974940027962,50805.025425897926,0.011835513536137708
,,,500.31947483229374,50806.9467947034,0.011835425502818785
,,,500.34799236897834,50809.432898966945,0.01183531193569109
,,,500.37650990566294,50811.91144361284,0.01183519909518752
,,,500.4112851894552,50814.923551908876,0.01183506247307276
,,,500.4460604732475,50817.92422241825,0.011834926923548527
,,,500.4880821414995,50821.53474816371,0.011834764554222202
,,,500.5301038097515,50825.12822068494,0.011834603739067764
,,,500.5721254780035,50828.70444738743,0.011834444471931728
,,,500.6253452871601,50833.20863309841,0.011834244975119052
,,,500.6785650963167,50837.68446213815,0.011834047940614049
,,,500.73178490547326,50842.13155118959,0.011833853357849691
,,,500.80031750521016,50847.81524410921,0.01183360638382907
,,,500.86885010494706,50853.44985284206,0.011833363439474163
,,,500.9533730222531,50860.33038949124,0.011833069333072186
,,,501.0378959395592,50867.133627722855,0.011832781296610122
,,,501.1470501054813,50875.80277359852,0.011832418254235035
,,,501.2562042714034,50884.3376889866,0.01183206522295423
,,,501.40735069105904,50895.929071780345,0.011831592796265285
,,,501.59483379484584,50909.930807158875,0.011831033076128077
,,,501.8404197266858,50927.62050588524,0.011830343467144679
,,,502.18135107680297,50950.904683400826,0.011829466941518058
,,,502.60156845068303,50977.47417778497,0.011828513573069972
,,,503.0217858245631,51001.584415741534,0.01182769755520137
,,,503.44200319844316,51023.134282426174,0.011827015886857481
,,,503.8622205723232,51042.03623384309,0.01182646564006181
,,,504.2824379462033,51058.21524703806,0.011826043959442993
,,,504.7095173220082,51071.80310933192,0.01182574425855477
,,,505.1365966978131,51082.45745036945,0.011825571636378793
,,,505.563676073618,51090.13331417788,0.011825523322381794
,,,505.9907554494229,51094.79532800408,0.01182559662070794
,,,506.4178348252278,51096.41691276576,0.011825788909228942
,,,506.84491420103274,51094.97954989747,0.011826097638520053
,,,507.27199357683764,51090.472100664476,0.011826520330767728
,,,507.69907295264255,51082.890174294625,0.011827054578616476
,,,508.2147213088961,51069.64184801239,0.011827844950829041
,,,508.7048274028796,51052.91064320654,0.011828740122941226
,,,509.19493349686303,51032.16658903019,0.011829772228707767
,,,509.6850395908465,51007.43837653811,0.011830938078612494
,,,510.0,50989.46053366666,0.011831756452258457
,,,510.0,50989.46053366666,0.011831756452258457
,,,510.0000015650314,50989.46044028424,0.011832375398433688
,,,510.00000313006285,50989.46034680751,0.011834083256185788
,,,510.0000046950943,50989.46025315771,0.011836681396906816
,,,510.0000062601257,50989.46015927073,0.011840000686272409
,,,510.0000078251571,50989.46006509492,0.011843897424508205
,,,510.00000939018855,50989.45997058918,0.011848249793260185
,,,510.00001095522,50989.45987572139,0.0118529547606152
,,,510.00001288991115,50989.459757909375,0.0118591300247191
,,,510.0000148246023,50989.45963947374,0.011865576576477124
,,,510.0000167592935,50989.4595203933,0.011872185334867074
,,,510.00001869398466,50989.45940065652,0.011878869035202697
,,,510.0000210477394,50989.459254094116,0.011887002404095268
,,,510.0000234014941,50989.459106559894,0.011895048646417876
,,,510.0000257552488,50989.45895806879,0.011902936727936691
,,,510.0000285807812,50989.458778582615,0.011912125735190673
,,,510.00003140631355,50989.45859779791,0.011920953239827309
,,,510.0000342318459,50989.458415769644,0.011929382371637357
,,,510.0000377822139,50989.45818537356,0.011939380068663262
,,,510.0000413325819,50989.457953228135,0.01194870649383943
,,,510.0000456874522,50989.45766626797,0.011959243102957826
,,,510.0000500423225,50989.45737707484,0.011968824463393654
,,,510.00005581488955,50989.45699064527,0.011980152080383189
,,,510.00006158745657,50989.4566010945,0.011990055232252285
,,,510.0000686581682,50989.45612026463,0.012000472198454428
,,,510.0000757288798,50989.45563598045,0.012009256490556255
,,,510.0000827995914,50989.45514878573,0.012016651969961241
,,,510.000089870303,50989.45465914183,0.01202287181326666
,,,510.0000969410146,50989.45416743869,0.012028099440940987
,,,510.0001040117262,50989.45367400508,0.012032491216472065
,,,510.0001110824378,50989.453179117794,0.012036179697827658
,,,510.0001181531494,50989.45268300963,0.012039276877564477
,,,510.000125223861,50989.45218587627,0.012041877170056205
,,,510.0001339194754,50989.45157333264,0.012044509972988796
,,,510.00014245740215,50989.45097087278,0.012046598235924438
,,,510.0001509953289,50989.45036759242,0.012048288451063982
,,,510.00015953325567,50989.44976364778,0.01204965640762878
,,,510.00017021462844,50989.44900733811,0.012051006546894012
,,,510.0001808960012,50989.44825038071,0.012052042634771233
,,,510.000191577374,50989.44749292587,0.012052837690146891
,,,510.00020456109655,50989.44657169755,0.012053559407186163
,,,510.0002175448191,50989.44565005823,0.012054082468278849
,,,510.0002305285417,50989.444728120376,0.012054461547812903
,,,510.0002470100442,50989.443557510385,0.012054796368326877
,,,510.00026349154666,50989.44238666544,0.01205501886325559
,,,510.00028363118474,50989.440955738544,0.012055192116789385
,,,510.0003037708228,50989.43952466566,0.012055297273999442
,,,510.0003295148341,50989.43769523231,0.01205537389764017
,,,510.0003552588454,50989.435865714884,0.012055414394996739
,,,510.00039044272677,50989.433365270736,0.012055440827383591
,,,510.00043364716703,50989.43029475642,0.012055453377740917
,,,510.0004894451538,50989.42632916223,0.012055458387791282
,,,510.00056665754823,50989.420841547144,0.012055459992126906
,,,510.00068619483494,50989.41234565265,0.012055460562047269
,,,510.0009128063482,50989.39623907172,0.012055461224955738
,,,510.00156072782073,50989.35018338147,0.012055463082772723
,,,510.004971862122,50989.107609966464,0.012055472850516273
,,,510.01313695545946,50988.52627235664,0.01205549615587595
,,,510.02130204879694,50987.94394794669,0.012055519359950433
,,,510.0294671421344,50987.36063704446,0.012055542467821832
,,,510.0376322354719,50986.7763403481,0.012055565483588467
,,,510.0457973288094,50986.191058916134,0.012055588410489428
,,,510.05396242214687,50985.60479413979,0.012055611251032074
,,,510.06381042592864,50984.896388299174,0.012055638687010184
,,,510.0736584297104,50984.18655799574,0.012055666002362636
,,,510.0835064334922,50983.47530729869,0.012055693198487077
,,,510.09335443727394,50982.762640772016,0.012055720276051873
,,,510.1032024410557,50982.048563428805,0.012055747235141297
,,,510.1151053024374,50981.183613327776,0.01205577966077043
,,,510.12700816381914,50980.31662045704,0.01205581191144652
,,,510.13891102520085,50979.447595804195,0.01205584398535017
,,,510.15081388658257,50978.576550980826,0.012055875880313401
,,,510.1627167479643,50977.70349815265,0.012055907593950999
,,,510.1775996461172,50976.609059452356,0.012055946988621728
,,,510.1924825442701,50975.51152693128,0.012055986090988841
,,,510.207365442423,50974.41092719521,0.012056024896262545
,,,510.2222483405759,50973.30728763637,0.012056063399877633
,,,510.24060791517473,50971.94168934399,0.012056110476125183
,,,510.25896748977357,50970.57156174093,0.012056157079548291
,,,510.2773270643724,50969.19695978172,0.012056203203711726
,,,510.29568663897123,50967.81793930328,0.012056248843017163
,,,510.31882373106583,50966.07386572367,0.012056305660679808
,,,510.34196082316043,50964.32297911032,0.012056361692814193
,,,510.36509791525503,50962.56539490026,0.012056416933157389
,,,510.3930079393113,50960.436492733534,0.012056482508578685
,,,510.4209179633676,50958.298218450764,0.012056546918774311
,,,510.44882798742384,50956.150777249044,0.012056610159741963
,,,510.48286773358893,50953.51959579293,0.01205668570410125
,,,510.516907479754,50950.87545575404,0.012056759504297803
,,,510.5509472259191,50948.21872767709,0.012056831560919894
,,,510.5933967375817,50944.888557709026,0.01205691898012986
,,,510.6358462492443,50941.540095647906,0.012057003697881874
,,,510.6782957609069,50938.174046552376,0.012057085722582857
,,,510.7333414098033,50933.78413584377,0.012057188092084522
,,,510.7883870586997,50929.3673341779,0.012057285971761377
,,,510.8565349448099,50923.86419333797,0.012057400964306794
,,,510.92468283092006,50918.32489865702,0.012057509156544395
,,,511.01254650443593,50911.13410271046,0.012057638687230088
,,,511.1004101779518,50903.8935028937,0.012057757085711766
,,,511.2201741653323,50893.95401261117,0.012057900714072325
,,,511.3657136276254,50881.78483256726,0.012058047995301394
,,,511.5492141348585,50866.3351231204,0.012058191677384304
,,,511.7704613402337,50847.61062806348,0.012058303688150132
,,,512.0482116197805,50824.065679706975,0.012058351571851528
,,,512.3259618993275,50800.61008579492,0.012058298718967887
,,,512.6037121788744,50777.37601761535,0.012058147724640788
,,,512.8814624584213,50754.486017999116,0.012057901100247898
,,,513.1592127379682,50732.053556411396,0.012057561277064005
,,,513.4369630175152,50710.18355351668,0.012057130609642896
,,,513.7147132970621,50688.97287689589,0.012056611379008042
,,,513.992463576609,50668.51080950339,0.012056005796000739
,,,514.2899850735754,50647.51576513006,0.01205526374553952
,,,514.5875065705418,50627.56627745746,0.012054427620129244
,,,514.8850280675082,50608.746470348924,0.012053499889048483
,,,515.1825495644746,50591.132694860644,0.012052482943051316
,,,515.480071061441,50574.79402217071,0.012051379097576372
,,,515.7775925584074,50559.79270748588,0.012050190595791627
,,,516.0751140553738,50546.18462661829,0.01204891961147858
,,,516.4334741317303,50531.71397252781,0.012047282207424136
,,,516.7747164831626,50519.95043592096,0.012045617885216797
,,,517.1159588345948,50510.211468424764,0.012043854019225916
,,,517.4572011860271,50502.54575976258,0.012041993472870278
,,,517.7984435374593,50496.9943825761,0.012040039012719978
,,,518.1396858888916,50493.59137316994,0.01203799331257628
,,,518.4809282403238,50492.36427287826,0.012035858957336517
,,,518.8924922570435,50493.80924097702,0.012033170369795588
,,,519.2856541140292,50498.199741047625,0.012030488840191976
,,,519.6788159710148,50505.54657114612,0.012027700344065185
,,,520.0,50513.747321161216,0.01202534534826259
,,,520.0,50513.747321161216,0.01202534534826259
,,,520.00000159495,50513.747366812,0.012024772310265336
,,,520.0000031899001,50513.747412550714,0.01202319853655852
,,,520.0000047848501,50513.74745845004,0.012020815794248118
,,,520.0000063798002,50513.74750456846,0.012017785333321807
,,,520.0000079747502,50513.74755095256,0.012014242653544243
,,,520.0000095697003,50513.747597638874,0.012010301496284627
,,,520.0000114856659,50513.74765416053,0.012005173624347106
,,,520.0000134016316,50513.74771119415,0.011999743485576173
,,,520.0000153175972,50513.747768763504,0.011994120465733553
,,,520.0000172335629,50513.74782688286,0.011988392144965037
,,,520.0000195685903,50513.74789846695,0.011981368499392426
,,,520.0000219036178,50513.74797087783,0.011974388601610663
,,,520.0000242386453,50513.74804410586,0.01196752462340124
,,,520.0000270480768,50513.7481332702,0.01195949279561145
,,,520.0000298575084,50513.74822355343,0.01195176640130464
,,,520.0000326669399,50513.74831490922,0.011944384204410253
,,,520.0000362205674,50513.74843192175,0.011935571552896701
,,,520.0000397741949,50513.74855046267,0.011927358446591383
,,,520.0000441861556,50513.74869960109,0.011917986183639276
,,,520.0000485981163,50513.74885073,0.01190949071942043
,,,520.0000546419014,50513.74906064364,0.011899174738216755
,,,520.0000606856865,50513.74927349245,0.011890238792546547
,,,520.0000667294717,50513.74948888029,0.011882518781033401
,,,520.0000727732568,50513.74970645987,0.011875859967554627
,,,520.0000788170419,50513.74992592904,0.011870122034944645
,,,520.000084860827,50513.75014702606,0.011865180472636353
,,,520.0000909046121,50513.75036952484,0.011860926177629494
,,,520.0000982942676,50513.750643193474,0.01185652092483536
,,,520.000105683923,50513.75091836541,0.011852854095529042
,,,520.0001130735785,50513.75119478876,0.011849802086806072
,,,520.000120463234,50513.751472253854,0.011847261842780723
,,,520.0001278528895,50513.751750586154,0.011845147530685635
,,,520.0001370621172,50513.752098449026,0.011843001700743018
,,,520.0001461486222,50513.75244255305,0.011841314768726614
,,,520.0001552351272,50513.75278735162,0.011839968514958428
,,,520.0001661516097,50513.75320231395,0.011838705527349903
,,,520.0001770680923,50513.753617888346,0.011837742300842185
,,,520.0001879845748,50513.75403393002,0.01183700766639413
,,,520.0002013467486,50513.754543656985,0.011836341314900252
,,,520.0002147089223,50513.75505376975,0.011835862995801194
,,,520.000228071096,50513.755564160296,0.011835519636583842
,,,520.0002451697592,50513.75621755637,0.011835217625703717
,,,520.0002622684224,50513.75687116993,0.01183501999368785
,,,520.0002833250793,50513.75767627416,0.011834867749184443
,,,520.0003043817362,50513.75848151196,0.011834777397234169
,,,520.0003316012024,50513.75952254192,0.011834712652394786
,,,520.0003588206687,50513.760563649055,0.011834679601885717
,,,520.0003966823454,50513.76201187793,0.01183465858426467
,,,520.0004438597931,50513.763816508086,0.011834649060709199
,,,520.000506157788,50513.76619960518,0.011834645359726233
,,,520.0005954227915,50513.76961439978,0.011834643927169555
,,,520.0007422104369,50513.77522999668,0.011834642766783268
,,,520.0010553113359,50513.787209403476,0.011834640489548359
,,,520.0021879584173,50513.83055906151,0.011834632263971611
,,,520.0089281410237,50514.08897831871,0.011834583339840991
,,,520.0173784758963,50514.414061559044,0.011834522054631012
,,,520.0258288107689,50514.74036547214,0.011834460818927632
,,,520.0342791456414,50515.06789053119,0.011834399624983614
,,,520.042729480514,50515.39663700419,0.011834338466324415
,,,520.0511798153866,50515.72660497292,0.01183427733755454
,,,520.0613487414164,50516.12529960079,0.0118342038100111
,,,520.0715176674462,50516.52576251089,0.011834130312932921
,,,520.081686593476,50516.92799296755,0.01183405684126268
,,,520.0918555195058,50517.33198997523,0.011833983391010605
,,,520.1020244455356,50517.73775230497,0.011833909959061133
,,,520.1147054576385,50518.246223482005,0.011833818408838825
,,,520.1273864697414,50518.7574344572,0.011833726879927961
,,,520.1400674818443,50519.271381628496,0.011833635369924933
,,,520.1527484939472,50519.78806103784,0.011833543877232029
,,,520.168521630966,50520.434533351836,0.011833430097753485
,,,520.1842947679847,50521.085217363936,0.011833316342636147
,,,520.2000679050035,50521.740103686294,0.011833202611666163
,,,520.2193590263047,50522.546751788155,0.011833063547789261
,,,520.2386501476059,50523.35965204377,0.011832924521600657
,,,520.2579412689071,50524.17878472645,0.011832785534558177
,,,520.2824929511314,50525.230270697735,0.01183260870578062
,,,520.3070446333558,50526.29177525826,0.011832431946251309
,,,520.3367828039321,50527.590873248606,0.011832217943598337
,,,520.3665209745085,50528.90452373293,0.011832004051367131
,,,520.4029395277306,50530.53297555473,0.011831742265974774
,,,520.4393580809527,50532.182976139484,0.011831480656435547
,,,520.4832199648043,50534.198594738875,0.01183116581642623
,,,520.5270818486559,50536.24497512307,0.011830851239773685
,,,520.5709437325075,50538.32184516489,0.011830536928167448
,,,520.626721041002,50541.00652367492,0.011830137614846864
,,,520.6824983494965,50543.73951003657,0.011829738730139847
,,,520.738275657991,50546.52024976574,0.01182934027225971
,,,520.8111711038055,50550.22547396209,0.011828820166695276
,,,520.8840665496199,50554.010103347515,0.011828300780846967
,,,520.9751063863552,50558.84644779124,0.011827653117479964
,,,521.0661462230904,50563.80245968823,0.01182700655890844
,,,521.1854683732037,50570.475508709234,0.011826160799803491
,,,521.3047905233169,50577.345195589216,0.01182531690588081
,,,521.4732838003199,50587.37116704157,0.011824128399099165
,,,521.6854288144366,50600.51746819228,0.011822637161102066
,,,521.9690469056079,50618.96113337881,0.011820652395293209
,,,522.3629005408335,50646.118907056574,0.011817912721972223
,,,522.7567541760591,50674.93865879151,0.011815191812352457
,,,523.1506078112847,50705.281130799245,0.011812489184410276
,,,523.5444614465102,50737.01675426209,0.01180980436874255
,,,524.0213592629754,50777.13654365891,0.011806576646684075
,,,524.4982570794405,50818.92505755165,0.011803373583176362
,,,524.9751548959056,50862.201300537614,0.011800194416088884
,,,525.4520527123707,50906.79952440718,0.0117970384082485
,,,525.9289505288358,50952.567977752646,0.011793904846879793
,,,526.4058483453009,50999.36775777842,0.01179079304304683
,,,526.882746161766,51047.07175596202,0.011787702331096472
,,,527.3596439782311,51095.56368989763,0.011784632068104314
,,,527.8365417946962,51144.737214280714,0.01178158163332406
,,,528.418218548123,51205.49671881633,0.011777886962057267
,,,528.9998953015498,51266.96637133559,0.01177421985424716
,,,529.5815720549766,51329.00315421492,0.011770579310355876
,,,530.0,51373.90761204057,0.011767976382602623
,,,530.0,51373.90761204057,0.011767976382602623
,,,530.0000012525005,51373.9077467699,0.011767103350123558
,,,530.000002505001,51373.907881607236,0.011764662219729568
,,,530.0000037575015,51373.90801664556,0.011760893633187545
,,,530.000005010002,51373.9081519634,0.0117560069825396
,,,530.0000062625026,51373.90828762669,0.011750184554656918
,,,530.0000075150031,51373.908423690424,0.011743585063943324
,,,530.0000087675036,51373.908560200056,0.011736346678735105
,,,530.0000100200041,51373.90869719273,0.011728589625731157
,,,530.0000115659227,51373.9088669881,0.011718454373856798
,,,530.0000131118413,51373.90903760784,0.011707855434875417
,,,530.00001465776,51373.90920908301,0.01169693378469323
,,,530.0000162036786,51373.90938143442,0.011685807309842634
,,,530.0000177495972,51373.90955467433,0.011674574245255883
,,,530.000019636848,51373.90976737624,0.011660833926776719
,,,530.0000215240989,51373.90998140724,0.011647175375492903
,,,530.0000234113497,51373.91019675465,0.011633692603304567
,,,530.0000252986006,51373.91041339776,0.01162045831372303
,,,530.0000276068558,51373.910680091016,0.011604689096580929
,,,530.0000299151111,51373.91094862363,0.011589446231508413
,,,530.0000322233664,51373.9112189301,0.011574777768818177
,,,530.000035033225,51373.9115502689,0.011557737592211806
,,,530.0000378430836,51373.911884001456,0.01154161425485661
,,,530.0000406529423,51373.91221999513,0.011526408347462748
,,,530.0000443350956,51373.91266349869,0.011507843238334326
,,,530.0000480172489,51373.913110372465,0.011490763586910537
,,,530.0000528925212,51373.913706766725,0.011470295706258347
,,,530.0000581511624,51373.91435546836,0.011450735247412915
,,,530.0000634098036,51373.915009131175,0.011433522301198429
,,,530.0000686684448,51373.91566715657,0.011418395919172934
,,,530.000073927086,51373.916329014,0.011405114321042987
,,,530.0000791857271,51373.916994235195,0.011393458342323247
,,,530.0000844443683,51373.917662407985,0.01138323192069632
,,,530.0000897030095,51373.91833317014,0.0113742610720048
,,,530.0000949616507,51373.91900620364,0.011366392170660818
,,,530.0001002202919,51373.919681229454,0.011359489981076443
,,,530.000105478933,51373.920358002804,0.011353435676219182
,,,530.0001118829905,51373.92118423936,0.011347057628321972
,,,530.0001182870479,51373.922012415314,0.011341620092236208
,,,530.0001246911054,51373.9228422447,0.011336984130431355
,,,530.0001310951628,51373.92367348378,0.01133303137315392
,,,530.0001374992203,51373.92450592482,0.011329660974704307
,,,530.0001453346948,51373.925525809085,0.011326204870556028
,,,530.0001531701694,51373.92654695713,0.01132336078313216
,,,530.0001610056439,51373.927569145155,0.011321020225283314
,,,530.0001688411185,51373.928592189,0.011319093974613679
,,,530.0001783730012,51373.92983766242,0.011317204214867545
,,,530.0001879048839,51373.93108395941,0.011315713081034084
,,,530.0001974367666,51373.93233090618,0.011314536449234962
,,,530.0002069686493,51373.933578365606,0.011313607961960194
,,,530.0002190435279,51373.93515920211,0.011312707389974374
,,,530.0002311608368,51373.93674607801,0.011312038211949491
,,,530.0002432781458,51373.93833331302,0.011311542975344969
,,,530.000258389877,51373.94031314835,0.011311101647973599
,,,530.0002735016081,51373.942293268396,0.011310798427391036
,,,530.0002916793802,51373.94467539075,0.011310556542560229
,,,530.0003098571523,51373.947057693505,0.011310402512549812
,,,530.000332563922,51373.95003370315,0.01131028611781565
,,,530.0003552706918,51373.95300981445,0.011310219843983017
,,,530.000385216209,51373.95693477028,0.011310173869929567
,,,530.0004151617262,51373.96085977232,0.011310151927396525
,,,530.0004581957915,51373.96650034102,0.011310138729990872
,,,530.0005133444122,51373.97372880427,0.011310133358266519
,,,530.0005894523242,51373.98370444458,0.011310131452127017
,,,530.0007066795388,51373.999069647296,0.011310130519794705
,,,530.0009267693209,51374.02791710696,0.011310129216687453
,,,530.0015433857608,51374.108736841205,0.011310125608025056
,,,530.0047201863516,51374.52509581477,0.011310107038570029
,,,530.0115103658871,51375.41490208989,0.011310067456747081
,,,530.0183005454227,51376.30453114154,0.011310028012579151
,,,530.0250907249582,51377.1939838154,0.011309988694380905
,,,530.0318809044937,51378.08326081477,0.01130994949190668
,,,530.0386710840293,51378.97236271248,0.011309910396183962
,,,530.0454612635648,51379.86128996163,0.011309871399345436
,,,530.0522514431003,51380.750042905325,0.011309832494487323
,,,530.0606144844301,51381.84442537085,0.011309784695267158
,,,530.0689775257598,51382.93854404731,0.01130973701662708
,,,530.0773405670895,51384.03239899995,0.01130968945018968
,,,530.0857036084193,51385.12599011794,0.011309641988793334
,,,530.094066649749,51386.21931713055,0.01130959462633102
,,,530.1024296910788,51387.312379621675,0.011309547357585232
,,,530.112812733689,51388.669090505595,0.01130948879530935
,,,530.1231957762992,51390.02539149102,0.011309430363527842
,,,530.1335788189094,51391.3812810153,0.011309372056327996
,,,530.1439618615196,51392.736757286104,0.01130931386883851
,,,530.1543449041299,51394.09181830514,0.011309255797065784
,,,530.1672975762169,51395.78164882524,0.011309183510740763
,,,530.180250248304,51397.4708251182,0.01130911139432486
,,,530.1932029203911,51399.15934223346,0.011309039443764506
,,,530.2061555924781,51400.847194909526,0.011308967655875104
,,,530.2222769304433,51402.94701746103,0.01130887852969521
,,,530.2383982684084,51405.04579094258,0.011308789648044442
,,,530.2545196063736,51407.14350367283,0.011308701008135871
,,,530.2742462997999,51409.708885361164,0.01130859287072555
,,,530.2939729932261,51412.27263774509,0.011308485089336085
,,,530.3136996866524,51414.83473725048,0.011308377661821072
,,,530.3387741808563,51418.08898442461,0.011308241619475719
,,,530.3638486750601,51421.34047148249,0.011308106143634287
,,,530.3940183415605,51425.24893395655,0.011307943886685736
,,,530.4241880080608,51429.15323509369,0.011307782443445625
,,,530.4543576745612,51433.0532829239,0.011307621810919868
,,,530.493246357746,51438.07401779333,0.011307415947138676
,,,530.5321350409308,51443.08733252308,0.011307211419921732
,,,530.5710237241157,51448.09302752576,0.0113070082237013
,,,530.6187416750151,51454.22450901664,0.01130676070470248
,,,530.6664596259146,51460.343850881014,0.011306515172433996
,,,530.7141775768141,51466.45068827357,0.011306271618255348
,,,530.7733646379791,51474.00739988659,0.011305972261722697
,,,530.832551699144,51481.54363248103,0.011305675922071655
,,,530.891738760309,51489.05870977122,0.011305382586435306
,,,530.9686334232714,51498.78945825137,0.011305005957738446
,,,531.0455280862338,51508.481930601985,0.011304634355411272
,,,531.1415767538527,51520.53282167944,0.011304177215602295
,,,531.2376254214716,51532.51907729207,0.011303727842259014
,,,531.3642750824413,51548.22087025969,0.011303147105338859
,,,531.4909247434109,51563.79978544582,0.011302579717541575
,,,531.6727191368353,51585.93574431945,0.011301788446961369
,,,531.9053828843541,51613.85332123068,0.01130081524645825
,,,532.222369369159,51651.0894558623,0.011299559820462277
,,,532.6278927013624,51697.27080957336,0.01129807042928255
,,,533.0334160335658,51741.68431995171,0.011296709614011947
,,,533.4389393657692,51784.19926196195,0.011295474822513913
,,,533.8444626979726,51824.69892627786,0.011294363550403929
,,,534.249986030176,51863.07961117576,0.011293373341453106
,,,534.6555093623795,51899.24968183633,0.011292501787887304
,,,535.0610326945829,51933.128692542894,0.011291746530521967
,,,535.4905934257199,51966.439314218434,0.011291070777267915
,,,535.9201541568569,51997.02914032138,0.011290520237700389
,,,536.349714887994,52024.83775572484,0.011290092286844548
,,,536.779275619131,52049.81500889636,0.01128978436088699
,,,537.208836350268,52071.92019218633,0.011289593956881429
,,,537.6383970814051,52091.121280198975,0.011289518632366526
,,,538.0679578125421,52107.394222186645,0.011289556004897654
,,,538.4975185436791,52120.72228469814,0.011289703751499637
,,,539.0169090695064,52132.89063219632,0.011290026574177953
,,,539.5106306486053,52140.447444165,0.011290476428154823
,,,540.0,52144.08535096261,0.011291056599462206
,,,540.0,52144.08535096261,0.011291056599462206
,,,540.000001619641,52144.085356653624,0.011291576275287346
,,,540.000003239282,52144.08536226122,0.01129299829583928
,,,540.000004858923,52144.08536771702,0.011295142492020724
,,,540.000006478564,52144.0853729666,0.011297858303859525
,,,540.0000080982051,52144.08537796712,0.011301020192379007
,,,540.0000097178461,52144.08538268548,0.011304523722320877
,,,540.0000116795959,52144.08538798717,0.011309101726790052
,,,540.0000136413457,52144.08539280677,0.011313929505207793
,,,540.0000156030956,52144.085397124014,0.011318907999985934
,,,540.0000175648454,52144.085400927615,0.011323959230967049
,,,540.0000199923863,52144.085404917525,0.011330220657874576
,,,540.0000224199273,52144.085408118306,0.01133641380978014
,,,540.0000248474682,52144.085410542786,0.011342476085884137
,,,540.0000278173786,52144.085412482025,0.011349651898394238
,,,540.000030787289,52144.08541333358,0.011356514774672047
,,,540.0000337571994,52144.08541314845,0.011363035155680441
,,,540.0000376021975,52144.085411457585,0.011370947227237619
,,,540.0000414471956,52144.08540824036,0.011378260183098884
,,,540.0000463440233,52144.085402120436,0.01138673276257807
,,,540.000051240851,52144.08539395148,0.011394317822578713
,,,540.0000581141353,52144.085379442,0.011403603622037666
,,,540.0000649874196,52144.08536186133,0.011411486112521001
,,,540.0000718607039,52144.08534167678,0.011418161475982418
,,,540.0000787339882,52144.085319288635,0.011423806645709212
,,,540.0000856072725,52144.0852950377,0.011428576595489376
,,,540.0000924805568,52144.085269213094,0.011432604949787864
,,,540.000099353841,52144.08524205959,0.011436005917226892
,,,540.0001062271253,52144.08521378417,0.011438876620569843
,,,540.0001146524666,52144.08517784758,0.011441791890972476
,,,540.0001230778078,52144.085140753625,0.011444159515880526
,,,540.000131503149,52144.08510271958,0.011446082202909887
,,,540.0001399284902,52144.08506392194,0.011447643472200545
,,,540.0001502307005,52144.08501565088,0.011449159417350425
,,,540.0001605329107,52144.08496665934,0.011450334488683427
,,,540.000170835121,52144.08491710899,0.011451245303322036
,,,540.0001832695839,52144.084856735186,0.011452076236995627
,,,540.000195774051,52144.08479555174,0.011452690127781514
,,,540.0002082785181,52144.08473402171,0.011453140710578536
,,,540.0002238927185,52144.08465684005,0.011453538974546248
,,,540.0002395069189,52144.08457938585,0.01145380964555291
,,,540.0002583818339,52144.08448551391,0.011454023838685243
,,,540.0002772567489,52144.084391468314,0.011454158132947994
,,,540.0003010064003,52144.08427298177,0.011454258411423683
,,,540.0003247560517,52144.084154393066,0.01145431415149652
,,,540.0003564298689,52144.08399614707,0.01145435204408652
,,,540.0003945608638,52144.08380556568,0.011454371532050018
,,,540.0004423883364,52144.083566457186,0.011454380194914997
,,,540.0005057067805,52144.08324983391,0.01145438328727178
,,,540.0005968385843,52144.08279401932,0.011454384125635951
,,,540.0007478765457,52144.082038301036,0.011454384420974335
,,,540.0010751434162,52144.08039967285,0.011454384886114156
,,,540.0022931944836,52144.07428707079,0.01145438660672674
,,,540.0095905990123,52144.03721020222,0.01145439688828808
,,,540.0184771583874,52143.99100364669,0.011454409350627665
,,,540.0273637177626,52143.94363807155,0.011454421751642452
,,,540.0362502771377,52143.89511400592,0.011454434093313226
,,,540.0451368365128,52143.84543240576,0.011454446376906454
,,,540.054023395888,52143.79459461929,0.011454458603097767
,,,540.0629099552631,52143.74260235524,0.011454470772078482
,,,540.0738374631211,52143.67708958326,0.011454485657122844
,,,540.0847649709791,52143.60983867085,0.01145450045432024
,,,540.0956924788371,52143.54085466446,0.011454515162125171
,,,540.1066199866951,52143.47014317664,0.011454529778605723
,,,540.1175474945532,52143.397710330166,0.01145454430156335
,,,540.1310313083713,52143.30597037566,0.011454562089504213
,,,540.1445151221895,52143.21163277305,0.011454579726816622
,,,540.1579989360077,52143.11471159446,0.011454597208842123
,,,540.1714827498259,52143.015221654736,0.011454614531000851
,,,540.1879649802894,52142.89014149368,0.011454635481548426
,,,540.2044472107528,52142.761275649755,0.011454656179031223
,,,540.2209294412163,52142.62865460487,0.011454676616438396
,,,540.2374116716798,52142.49230976378,0.011454696787392969
,,,540.2581182587984,52142.315791940826,0.01145472174171735
,,,540.278824845917,52142.13351301747,0.011454746256530094
,,,540.2995314330357,52141.9455395694,0.011454770323330634
,,,540.3245394071416,52141.71102300448,0.011454798782139331
,,,540.3495473812476,52141.468419684286,0.011454826566769436
,,,540.3745553553536,52141.217851548616,0.011454853669082726
,,,540.4049372830824,52140.90290000844,0.011454885668436414
,,,540.4353192108113,52140.57659536726,0.011454916643200426
,,,540.4657011385401,52140.23915953728,0.011454946587705864
,,,540.5029651499324,52139.81041519333,0.011454981903307262
,,,540.5402291613246,52139.36566860551,0.011455015660269184
,,,540.5774931727169,52138.905327321576,0.011455047857771086
,,,540.6243609925293,52138.30482902342,0.011455086140984724
,,,540.6712288123417,52137.68110455402,0.011455121964107497
,,,540.7275038315242,52136.90261979429,0.011455161737413162
,,,540.7837788507068,52136.09315457909,0.011455197989150342
,,,540.8534460349179,52135.05014633605,0.011455238014210242
,,,540.9231132191289,52133.96422966222,0.011455272700102154
,,,541.0128958168018,52132.505481798675,0.011455309581112927
,,,541.1026784144747,52130.98476487956,0.011455337722295662
,,,541.2250926287157,52128.82065382654,0.011455362138744466
,,,541.3739197459778,52126.065218793825,0.01145537037681709
,,,541.5618353363316,52122.4230118121,0.011455347623140499
,,,541.8071497849546,52117.45940888747,0.011455263199814839
,,,542.0860793854656,52111.63191426744,0.011455093503410093
,,,542.3650089859766,52105.72572282926,0.011454847224781007
,,,542.6439385864876,52099.8543476222,0.011454526232872622
,,,542.9228681869986,52094.12331503992,0.011454132340497298
,,,543.2017977875096,52088.63061489649,0.011453667306581136
,,,543.4807273880206,52083.4671263189,0.01145313283825889
,,,543.7596569885316,52078.7170207471,0.011452530592855597
,,,544.0982267435782,52073.6182558593,0.01145171082506854
,,,544.4367964986247,52069.37037750233,0.011450796353685644
,,,544.76401132459,52066.1820674636,0.011449825088485813
,,,545.0912261505553,52063.99061559055,0.0114487702280998
,,,545.4184409765205,52062.881113261414,0.011447634044395218
,,,545.7456558024858,52062.93014040802,0.011446418735885356
,,,546.072870628451,52064.20634515948,0.011445126430708701
,,,546.4000854544163,52066.77098694874,0.011443759189456428
,,,546.7273002803815,52070.67844535192,0.011442319007852293
,,,547.1237102221995,52077.279325526986,0.011440479335351646
,,,547.5201201640175,52085.994744918564,0.011438538766411478
,,,547.9062313547021,52096.57567458744,0.011436554662471971
,,,548.2923425453866,52109.268906224344,0.01143448071725113
,,,548.6784537360712,52124.11298841558,0.011432319676771916
,,,549.0645649267558,52141.13835841063,0.011430074190292145
,,,549.4506761174404,52160.368037090346,0.011427746814432404
,,,549.8367873081249,52181.81827181464,0.011425340017084822
,,,550.0,52191.55584032686,0.011424299341921112
,,,550.0,52191.55584032686,0.011424299341921112
,,,550.0000011340499,52191.55590939213,0.011423313993612237
,,,550.0000022680997,52191.555978569835,0.01142054668594969
,,,550.0000034021496,52191.556047957674,0.011416253993430223
,,,550.0000045361994,52191.55611763913,0.011410660856595421
,,,550.0000056702493,52191.5561876852,0.011403964638763349
,,,550.0000068042991,52191.55625815594,0.01139633859035216
,,,550.000007938349,52191.55632910179,0.011387934823256382
,,,550.0000090723988,52191.55640056474,0.011378886877151871
,,,550.0000104544491,52191.556488404334,0.011367158203915735
,,,550.0000118364994,52191.55657711262,0.01135482953869404
,,,550.0000132185497,52191.55666672708,0.011342057084355178
,,,550.0000146006,52191.55675727482,0.01132897351678603
,,,550.0000159826503,52191.556848774104,0.011315691252477297
,,,550.0000176438839,52191.556960030946,0.011299595961718359
,,,550.0000193051175,52191.557072684824,0.011283486545111503
,,,550.000020966351,52191.55718673201,0.011267473258691731
,,,550.0000226275846,52191.55730216019,0.011251644379065895
,,,550.0000242888182,52191.55741895023,0.011236069836374556
,,,550.0000263762312,52191.55756759462,0.011216943118899255
,,,550.0000284636442,52191.557718292526,0.01119838385021808
,,,550.0000305510572,52191.557870978904,0.011180447464577485
,,,550.000033058148,52191.558056892565,0.011159777421506204
,,,550.0000355652388,52191.55824544691,0.011140089534242788
,,,550.0000380723296,52191.558436512605,0.011121393027080852
,,,550.0000412791597,52191.55868436017,0.011098909053637526
,,,550.0000444859899,52191.558935839385,0.011077988029979238
,,,550.0000485928123,52191.55926279136,0.011053371905570538
,,,550.0000531083123,52191.55962806376,0.011028943310002334
,,,550.0000576238123,52191.55999879028,0.011007048158143063
,,,550.0000621393123,52191.56037440175,0.010987450647745015
,,,550.0000666548123,52191.56075438354,0.01096992504932977
,,,550.0000711703123,52191.56113827249,0.010954260893900407
,,,550.0000756858122,52191.56152565301,0.01094026509384078
,,,550.0000802013122,52191.56191615291,0.010927762308133372
,,,550.0000847168122,52191.56230943931,0.010916594346200776
,,,550.0000892323122,52191.56270521467,0.010906619084250821
,,,550.0000937478122,52191.563103213186,0.010897709171394565
,,,550.0000992854815,52191.56359399483,0.010888070479341254
,,,550.0001048231508,52191.56408737827,0.010879677936150137
,,,550.00011036082,52191.564583027204,0.010872370029917484
,,,550.0001158984893,52191.565080648936,0.01086600622323903
,,,550.0001214361586,52191.56557998868,0.010860464247154658
,,,550.0001269738278,52191.56608082464,0.010855637726404356
,,,550.0001338155083,52191.56670137837,0.010850525890936156
,,,550.0001406571888,52191.56732361053,0.010846216052077442
,,,550.0001474988693,52191.56794725789,0.010842582194876783
,,,550.0001543405498,52191.56857209857,0.01083951815836436
,,,550.0001611822303,52191.569197945515,0.010836934492671446
,,,550.0001696734566,52191.5699758505,0.010834283801807223
,,,550.000178019882,52191.57074152343,0.010832171448293895
,,,550.0001863663074,52191.57150802771,0.010830455639756648
,,,550.0001947127328,52191.572275207385,0.010829061897358707
,,,550.0002051890181,52191.57323892151,0.010827676596072108
,,,550.0002156653034,52191.5742033032,0.010826609404015208
,,,550.0002261415887,52191.57516819936,0.010825787253882795
,,,550.0002388643227,52191.57634052398,0.010825038256757387
,,,550.0002515870567,52191.57751327614,0.010824492602458633
,,,550.0002643097907,52191.578686340115,0.010824095075745978
,,,550.000280412976,52191.5801714071,0.010823742723169391
,,,550.0002965161614,52191.58165672008,0.01082350672023158
,,,550.0003161246156,52191.58346556701,0.010823321844623963
,,,550.0003357330697,52191.585274566656,0.01082320833349302
,,,550.0003606639972,52191.58757472903,0.010823124866413986
,,,550.0003855949246,52191.589874977195,0.0108230799278553
,,,550.0004193783016,52191.592992068414,0.010823050113169495
,,,550.000460572389,52191.59679298174,0.0108230354668392
,,,550.0005132202133,52191.60165075949,0.010823029274681461
,,,550.0005849127147,52191.60826582524,0.010823027044434223
,,,550.000692953081,52191.6182347913,0.010823026066419753
,,,550.0008876285309,52191.63619788127,0.01082302489167327
,,,550.0013883874248,52191.68240530601,0.010823021935099533
,,,550.003778020646,52191.902936169856,0.010823007841012889
,,,550.0100776958548,52192.48453302168,0.01082297077451919
,,,550.0163773710635,52193.06645268603,0.010822933826344675
,,,550.0226770462723,52193.648696333155,0.010822896984419721
,,,550.0289767214811,52194.23126501918,0.010822860238027511
,,,550.0352763966898,52194.81415969575,0.01082282357768795
,,,550.0415760718986,52195.397381218754,0.010822786994994458
,,,550.0478757471074,52195.980930356214,0.010822750482482678
,,,550.0555377841468,52196.69111981779,0.010822706158816319
,,,550.0631998211863,52197.40179601687,0.010822661918724948
,,,550.0708618582258,52198.11295989599,0.010822617753074762
,,,550.0785238952653,52198.82461226425,0.010822573653899888
,,,550.0861859323048,52199.53675380964,0.010822529614278629
,,,550.0938479693443,52200.24938510995,0.010822485628172692
,,,550.1032055186997,52201.1203777424,0.010822431973372461
,,,550.1125630680551,52201.9921022581,0.010822378382345448
,,,550.1219206174105,52202.86455916061,0.010822324848021536
,,,550.1312781667659,52203.73774878953,0.010822271364370062
,,,550.1406357161213,52204.61167133687,0.010822217926280554
,,,550.1520714404398,52205.68067453544,0.010822152675825413
,,,550.1635071647584,52206.750772289546,0.010822087480315564
,,,550.1749428890769,52207.82196422805,0.01082202233415559
,,,550.1863786133954,52208.89424976883,0.010821957232692797
,,,550.2002714610809,52210.19840085912,0.01082187819804557
,,,550.2140083507485,52211.4894960035,0.010821800104261592
,,,550.2277452404161,52212.78216440425,0.010821722059511695
,,,550.2442956174265,52214.34167392212,0.010821628090261224
,,,550.2608459944369,52215.90345955033,0.010821534181866217
,,,550.2773963714473,52217.46751652157,0.010821440330250674
,,,550.2977869640171,52219.39760000616,0.010821324775306305
,,,550.3181775565869,52221.33111310487,0.010821209296624298
,,,550.3385681491567,52223.268044957724,0.010821093890236942
,,,550.3647248081297,52225.75769110453,0.010820945949860737
,,,550.3908814671028,52228.25291914681,0.010820798117537476
,,,550.4225026992492,52231.27685882933,0.010820619538271
,,,550.4541239313957,52234.30887119003,0.01082044110348768
,,,550.4857451635421,52237.34890783178,0.010820262807547887
,,,550.52595825268,52241.2264710571,0.010820036259576933
,,,550.5661713418178,52245.11682904004,0.010819809920026272
,,,550.6063844309557,52249.01987793517,0.010819583781845162
,,,550.6548000766985,52253.735749998435,0.010819311775422114
,,,550.7032157224413,52258.46968406724,0.010819040043682523
,,,550.7516313681841,52263.22149735334,0.010818768579566101
,,,550.8109910506449,52269.071557338764,0.01081843610960659
,,,550.8703507331057,52274.94788461718,0.010818104024803744
,,,550.9297104155665,52280.85014708474,0.010817772318470066
,,,551.005876210884,52288.460939145334,0.010817347244346224
,,,551.0820420062015,52296.11320009436,0.010816922776034802
,,,551.1760856825609,52305.617824728404,0.010816399501137497
,,,551.2701293589204,52315.18337083544,0.010815877129940902
,,,551.3921213788879,52327.68038810744,0.010815200851907437
,,,551.5141133988553,52340.27516727212,0.01081452606756464
,,,551.6847025984661,52358.046247322294,0.010813584955752395
,,,551.8982384951884,52380.542955565,0.010812410952085587
,,,552.1822010663186,52410.87165112318,0.010810856614265184
,,,552.5895754063545,52455.14890628943,0.01080864021098219
,,,553.1230856858065,52514.38063939025,0.010805760988063443
,,,553.6565959652585,52574.86860162339,0.010802907639066118
,,,554.1901062447105,52636.45845564249,0.010800079405551605
,,,554.7236165241625,52699.009915444745,0.010797275551296165
,,,555.2571268036145,52762.39547866043,0.010794495361909831
,,,555.7906370830665,52826.49927353957,0.010791738144456655
,,,556.3241473625185,52891.21601025328,0.010789003227061897
,,,556.8576576419705,52956.450027065504,0.010786289958511263
,,,557.5080317243555,53036.5475310578,0.010783010724058831
,,,558.1584058067406,53117.143523609,0.010779761621659847
,,,558.8087798891256,53198.112141368554,0.01077654159056156
,,,559.468096383456,53280.45973291725,0.010773305914465714
,,,560.0,53347.018037766546,0.010770715847017907
,,,560.0,53347.018037766546,0.010770715847017907
,,,560.0000012780654,53347.01819779847,0.010770011179126297
,,,560.0000025561308,53347.018357922345,0.010768056886799372
,,,560.0000038341961,53347.01851821592,0.010765066265844822
,,,560.0000051122615,53347.01867874346,0.010761221730537288
,,,560.0000063903269,53347.018839557735,0.010756679286381108
,,,560.0000076683923,53347.019000701664,0.010751572312408733
,,,560.0000089464577,53347.01916220975,0.010746014772146463
,,,560.0000105078606,53347.01936005647,0.010738754293352434
,,,560.0000120692634,53347.01955852469,0.010731114440638881
,,,560.0000136306663,53347.01975764076,0.010723217358076995
,,,560.0000151920692,53347.0199574218,0.01071516299967532
,,,560.0000167534721,53347.0201578774,0.01070703283614306
,,,560.0000187118943,53347.020410261495,0.010696828291253088
,,,560.0000206703165,53347.02066370798,0.010686709984705754
,,,560.0000226287387,53347.02091820363,0.010676755170513034
,,,560.000024587161,53347.0211737282,0.010667021101082318
,,,560.00002706223,53347.02149809415,0.010655098067634462
,,,560.0000295372989,53347.021824003576,0.010643648851472084
,,,560.0000320123679,53347.02215139154,0.010632705985540322
,,,560.000035147533,53347.02256810936,0.010619594305508687
,,,560.0000382826981,53347.02298694975,0.010607322659216318
,,,560.0000421923556,53347.0235120209,0.010593169407415589
,,,560.0000461020131,53347.02403991559,0.01058023534368924
,,,560.0000514670191,53347.024768463685,0.010564330171221636
,,,560.0000568320252,53347.02550128157,0.010550361491280486
,,,560.0000621970312,53347.02623784587,0.010538115023365288
,,,560.0000675620372,53347.02697769288,0.010527389425170326
,,,560.0000729270432,53347.02772041401,0.010518001340815705
,,,560.0000782920492,53347.02846565038,0.010509786668881608
,,,560.0000836570553,53347.02921308739,0.010502599993161752
,,,560.0000890220613,53347.02996244956,0.010496313195731974
,,,560.0000943870673,53347.03071349578,0.010490813776424775
,,,560.0001009406484,53347.03163291024,0.010485021711623145
,,,560.0001073035935,53347.032527370044,0.01048023500694398
,,,560.0001136665386,53347.033423332185,0.01047615056539432
,,,560.0001200294837,53347.03432057625,0.010472665249165816
,,,560.000127726049,53347.03540732155,0.010469125299248337
,,,560.0001354226142,53347.03649538922,0.010466203159348696
,,,560.0001431191795,53347.03758454845,0.010463790921634497
,,,560.0001508157447,53347.03867460875,0.010461799550789262
,,,560.0001601461418,53347.039997052416,0.010459845327970091
,,,560.0001694765388,53347.04132036372,0.01045829631068061
,,,560.0001788069358,53347.042644362715,0.01045706844962986
,,,560.0001881373328,53347.04396890676,0.010456095139980692
,,,560.0001999027311,53347.04563972805,0.010455150039834908
,,,560.0002116681294,53347.04731106305,0.010454444913580224
,,,560.0002234335277,53347.04898278119,0.010453918818001185
,,,560.0002380597609,53347.051061378486,0.010453446996177562
,,,560.0002526859942,53347.05314028357,0.010453119150736488
,,,560.0002673122274,53347.05521940228,0.01045289133921304
,,,560.0002864767083,53347.0579438496,0.010452694524303502
,,,560.0003056411892,53347.060668455604,0.010452572348434937
,,,560.0003298456102,53347.06410972266,0.01045248185678405
,,,560.0003540500311,53347.06755107537,0.010452432268549292
,,,560.0003865648451,53347.07217405694,0.010452398911694659
,,,560.0004259326848,53347.07777145268,0.01045238208870393
,,,560.0004757262428,53347.084851219515,0.010452374754694547
,,,560.0005424750083,53347.094341720236,0.010452372099910364
,,,560.0006405002887,53347.108279170025,0.010452371143129354
,,,560.0008089548592,53347.13223033585,0.010452370313603626
,,,560.001202000268,53347.18811384234,0.01045236848883915
,,,560.0028722522009,53347.42558567752,0.010452360743094375
,,,560.0103483195705,53348.48839556592,0.010452326135276349
,,,560.0178243869402,53349.55101517601,0.010452291621224933
,,,560.0253004543099,53350.61344542303,0.01045225719182571
,,,560.0327765216796,53351.6756871221,0.010452222839016227
,,,560.0402525890493,53352.73774099811,0.010452188555754555
,,,560.0477286564189,53353.79960769441,0.010452154335859715
,,,560.056814452094,53355.08986174046,0.010452112825293637
,,,560.0659002477692,53356.3798410512,0.01045207139189805
,,,560.0749860434443,53357.669546388264,0.010452030028402157
,,,560.0840718391194,53358.958978398055,0.010451988728556981
,,,560.0931576347945,53360.24813762427,0.010451947487007777
,,,560.1041597874165,53361.80883909534,0.010451897618302886
,,,560.1151619400385,53363.36914187879,0.010451847821450873
,,,560.1261640926606,53364.92904646265,0.010451798090609692
,,,560.1371662452826,53366.4885531987,0.010451748420876046
,,,560.1503889016703,53368.362280501424,0.010451688801620743
,,,560.163611558058,53370.23543369088,0.010451629258884133
,,,560.1768342144458,53372.10801277741,0.010451569787810096
,,,560.1900568708335,53373.98001760513,0.010451510384416359
,,,560.2065378589863,53376.31251811383,0.010451436432615332
,,,560.2230188471391,53378.64412514655,0.010451362575870406
,,,560.2394998352919,53380.97483759212,0.010451288810057233
,,,560.2597239251802,53383.83366852634,0.010451198410195636
,,,560.2799480150685,53386.69114752149,0.01045110813752079
,,,560.3001721049568,53389.5472713845,0.010451017988166085
,,,560.3261160089172,53393.20917958545,0.010450902518220305
,,,560.3520599128776,53396.86884405004,0.010450787241056988
,,,560.3838542041626,53401.35069590724,0.010450646225528753
,,,560.4156484954476,53405.82914890049,0.010450505487272199
,,,560.4551977257565,53411.39517112857,0.010450330801128957
,,,560.4947469560655,53416.9558738561,0.010450156528801796
,,,560.5423735448749,53423.645160301254,0.010449947204258918
,,,560.5900001336843,53430.32662035665,0.010449738461877465
,,,560.6376267224937,53437.000191767,0.010449530294352655
,,,560.6967238833159,53445.26999085426,0.01044927278118265
,,,560.7558210441382,53453.527428713955,0.010449016134403726
,,,560.8149182049605,53461.77238710695,0.010448760346264846
,,,560.8906062954793,53472.31362075032,0.01044843399209153
,,,560.9662943859981,53482.8339497624,0.010448109024629167
,,,561.0596971453199,53495.787373613384,0.010447709896766846
,,,561.1530999046416,53508.70816054005,0.010447312851364552
,,,561.2742231082796,53525.41432731946,0.010446801048954592
,,,561.3953463119175,53542.06398423507,0.010446292700217675
,,,561.5646772586703,53565.243920576235,0.010445587768878129
,,,561.7766303255155,53594.0969053589,0.010444714749078873
,,,562.0586172318069,53632.19826635658,0.010443569184700357
,,,562.4672313552242,53686.813838404814,0.010441940933527107
,,,563.0583178982517,53764.52608275776,0.010439650500953324
,,,563.6494044412793,53840.65177535886,0.01043743469785226
,,,564.2404909843069,53915.137748072455,0.010435291189887938
,,,564.8315775273345,53987.941915748146,0.010433217721325643
,,,565.4226640703621,54059.03205694355,0.010431212113373698
,,,566.0137506133897,54128.38471561754,0.010429272262469353
,,,566.6048371564173,54195.984212023955,0.010427396138438332
,,,567.2643724428478,54269.33182937425,0.010425375581603894
,,,567.9239077292784,54340.48260540383,0.01042342931086782
,,,568.583443015709,54409.44139849978,0.010421554812918133
,,,569.2429783021396,54476.22016053093,0.010419749676118134
,,,569.9025135885702,54540.83695824626,0.010418011587217304
,,,570.0,54550.20597254824,0.010417760230658973
,,,570.0,54550.20597254824,0.010417760230658973
,,,570.0000016425705,54550.20613002872,0.010417330315618836
,,,570.000003285141,54550.20628758196,0.010416165287666203
,,,570.0000049277115,54550.20644526638,0.01041442624976634
,,,570.000006570282,54550.20660312732,0.010412244709977066
,,,570.0000082128525,54550.20676119946,0.010409727887258477
,,,570.0000098554231,54550.2069195088,0.010406963050741872
,,,570.0000118887526,54550.207115835445,0.01040330166557634
,,,570.0000139220822,54550.20731257825,0.01039947438775256
,,,570.0000159554118,54550.20750975088,0.010395562782142457
,,,570.0000179887413,54550.207707359084,0.010391628895396585
,,,570.00002057876,54550.20795969876,0.010386658274351843
,,,570.0000231687786,54550.208212733705,0.010381795782539492
,,,570.0000257587973,54550.20846644514,0.010377087743901958
,,,570.0000290440032,54550.208789190416,0.010371383221549459
,,,570.0000323292091,54550.20911292882,0.010366007162951519
,,,570.0000363889566,54550.20951427595,0.010359835001090228
,,,570.000040448704,54550.20991693236,0.010354179994758074
,,,570.0000458909585,54550.21045856776,0.01034737316240204
,,,570.000052614586,54550.21113032482,0.010340085071265057
,,,570.0000593382135,54550.211804549406,0.010333890290604764
,,,570.000066061841,54550.21248086873,0.01032863686552938
,,,570.0000727854685,54550.213158963285,0.010324187067373921
,,,570.000079509096,54550.213838560965,0.010320420284829462
,,,570.0000862327236,54550.21451943079,0.010317232671892192
,,,570.0000929563511,54550.21520137702,0.010314535586362233
,,,570.0001012995401,54550.21604883784,0.010311758751380197
,,,570.0001096427292,54550.21689743955,0.01030950219582445
,,,570.0001179859182,54550.2177469683,0.010307668443477849
,,,570.0001263291073,54550.218597250314,0.010306178259588027
,,,570.0001365594338,54550.21964067986,0.01030472646294653
,,,570.0001467897604,54550.220684824126,0.010303600712263886
,,,570.0001570200869,54550.22172952245,0.010302727766980341
,,,570.0001693833793,54550.222992598276,0.010301930124521354
,,,570.0001817466717,54550.22425613629,0.010301343525858164
,,,570.0001941099641,54550.22552001393,0.01030091212461824
,,,570.0002096483827,54550.22710882455,0.010300527928088441
,,,570.0002251868012,54550.22869790378,0.010300266808979296
,,,570.0002439716982,54550.230619230344,0.010300060146583885
,,,570.0002636013195,54550.23262713295,0.010299926038969948
,,,570.0002873644271,54550.235057991806,0.010299830901324414
,,,570.0003111275347,54550.23748894024,0.010299778170130109
,,,570.000342896544,54550.24073895725,0.010299742372233
,,,570.0003811934627,54550.244656835304,0.010299724039120812
,,,570.0004293235005,54550.24958068787,0.010299715918008106
,,,570.0004932281771,54550.2561183302,0.010299712997763704
,,,570.0005856339636,54550.26557168533,0.010299712126410253
,,,570.0007400593993,54550.28136969831,0.010299711664555702
,,,570.0010803049745,54550.316176942455,0.010299710799915715
,,,570.002384711844,54550.4496116114,0.010299707494125558
,,,570.0105732057942,54551.2870161664,0.010299686769631514
,,,570.0211058310217,54552.36353832721,0.010299660173778464
,,,570.0316384562492,54553.43937855899,0.010299633635822373
,,,570.0421710814767,54554.51453855805,0.01029960714506607
,,,570.0527037067042,54555.58902015306,0.010299580692150504
,,,570.0632363319316,54556.662825298816,0.010299554268866778
,,,570.0763028543803,54557.99402522309,0.010299521519196378
,,,570.0893693768289,54559.324191473184,0.01029948879209604
,,,570.1024358992776,54560.65332849766,0.01029945607727822
,,,570.1155024217262,54561.98144097403,0.010299423365879261
,,,570.1316629176617,54563.622622431234,0.01029938290225252
,,,570.1478234135973,54565.26225383862,0.010299342419822574
,,,570.1639839095328,54566.900345249014,0.01029930190815316
,,,570.1836319228756,54568.889885826444,0.010299252601820519
,,,570.2032799362185,54570.87718474299,0.0102992032260041
,,,570.2229279495613,54572.86226191708,0.010299153769737114
,,,570.2477578304165,54575.367727171586,0.010299091141049066
,,,570.2725877112717,54577.86971904049,0.010299028354498647
,,,570.3025541450579,54580.88473327157,0.010298952352221266
,,,570.3325205788441,54583.89482794696,0.01029887608616308
,,,570.3693800550084,54587.59068895723,0.010298781896604993
,,,570.4062395311727,54591.27937115965,0.01029868727094267
,,,570.4515338996629,54595.80255458912,0.010298570375065022
,,,570.4968282681531,54600.31539427526,0.010298452784075414
,,,570.5517707892126,54605.776024162726,0.010298309195964231
,,,570.6067133102721,54611.22232421185,0.010298164555751332
,,,570.6739813555749,54617.87161411157,0.010297986025098354
,,,570.7412494008778,54624.50102639572,0.01029780590150846
,,,570.8265297165539,54632.8783695645,0.010297575256531372
,,,570.9118100322299,54641.226896561006,0.010297342057503163
,,,571.0258404479365,54652.34785455483,0.01029702626989925
,,,571.1398708636431,54663.42432980442,0.010296705967873783
,,,571.3044241862036,54679.3378325266,0.01029623586580635
,,,571.5134561419395,54699.44853345516,0.010295625421952942
,,,571.7934887546561,54726.24333282186,0.010294784729234646
,,,572.1718113811559,54762.257659700146,0.0102936081994859
,,,572.5501340076556,54798.163019561434,0.010292386025521957
,,,572.9284566341554,54834.06378809042,0.010291119482507842
,,,573.3067792606552,54870.0548746265,0.010289809806434503
,,,573.6851018871549,54906.222400678664,0.010288458195471698
,,,574.0634245136547,54942.644332433585,0.010287065811297732
,,,574.5246890854305,54987.49708466212,0.01028531463746458
,,,574.9859536572063,55032.94585005738,0.01028350649880582
,,,575.4472182289821,55079.09008707952,0.010281643296889053
,,,575.908482800758,55126.01636992687,0.01027972686427798
,,,576.3697473725338,55173.79954171135,0.010277758967372682
,,,576.8310119443096,55222.5037722622,0.010275741309094696
,,,577.2922765160854,55272.183528287314,0.010273675531446497
,,,577.7535410878612,55322.884462998925,0.010271563217982265
,,,578.2670820018108,55380.57852275495,0.010269158627429019
,,,578.7806229157603,55439.62628714317,0.010266700276330783
,,,579.2941638297099,55500.05922868024,0.010264190114646465
,,,579.8077047436594,55561.899901808574,0.010261630016471339
,,,580.0,55585.42158548495,0.010260658907345788
,,,580.0,55585.42158548495,0.010260658907345788
,,,580.0000010586565,55585.42171554927,0.010259722042879586
,,,580.000002117313,55585.4218457198,0.010257093450762627
,,,580.0000031759695,55585.421976088655,0.010253020011145675
,,,580.000004234626,55585.422106734375,0.010247717503952229
,,,580.0000052932825,55585.42223772361,0.010241374661090484
,,,580.000006351939,55585.4223691126,0.010234156626538862
,,,580.0000074105955,55585.422500948516,0.010226207925554556
,,,580.000008469252,55585.42263327054,0.010217655024142642
,,,580.0000097646367,55585.422795889266,0.010206528175458612
,,,580.0000110600215,55585.42295933049,0.010194836161774195
,,,580.0000123554063,55585.423123629436,0.010182726969419425
,,,580.0000136507911,55585.42328881151,0.010170325727158095
,,,580.0000149461758,55585.423454893826,0.010157737985965823
,,,580.0000165137758,55585.42365709502,0.010142381549821621
,,,580.0000180813757,55585.42386063579,0.010127010780057722
,,,580.0000196489757,55585.42406551268,0.010111729638991263
,,,580.0000212165756,55585.42427171413,0.010096620839624348
,,,580.0000231097652,55585.4245224833,0.01007869541071315
,,,580.0000250029547,55585.42477511673,0.010061202436345616
,,,580.0000268961442,55585.425029565435,0.010044204230558972
,,,580.0000287893337,55585.42528577495,0.01002774366612638
,,,580.0000312004152,55585.42561452902,0.010007600837331838
,,,580.0000336114966,55585.42594591949,0.00998840354767249
,,,580.0000360225781,55585.42627981896,0.009970158676027827
,,,580.0000391429952,55585.42671546875,0.009947943292194224
,,,580.0000422634123,55585.42715483818,0.009927258779033523
,,,580.0000463135025,55585.42773023239,0.009902583387055923
,,,580.0000507574457,55585.42836765296,0.009878140863974984
,,,580.0000552013889,55585.429010794964,0.009856219292889422
,,,580.0000596453322,55585.42965906523,0.009836580773572532
,,,580.0000640892754,55585.43031192799,0.009818999553166497
,,,580.0000685332186,55585.430968901244,0.009803266454744691
,,,580.0000729771618,55585.431629552455,0.009789190395292453
,,,580.0000774211051,55585.43229349403,0.009776598324196356
,,,580.0000818650483,55585.43296037899,0.00976533435090626
,,,580.0000863089915,55585.43362989687,0.009755258498472532
,,,580.0000907529347,55585.43430176996,0.009746245325642229
,,,580.0000961694125,55585.43512350558,0.009736534682944218
,,,580.0001015858902,55585.43594797502,0.009728056851420535
,,,580.0001070023679,55585.43677483126,0.00972065495344625
,,,580.0001124188457,55585.437603771425,0.00971419213093642
,,,580.0001178353234,55585.43843453116,0.00970854899345369
,,,580.0001232518011,55585.43926687972,0.009703621382448006
,,,580.0001299200557,55585.44029347475,0.009698404237170558
,,,580.0001365883102,55585.44132185077,0.009693988741659616
,,,580.0001432565647,55585.442351734135,0.009690251568136608
,,,580.0001499248192,55585.44338289329,0.009687088403984601
,,,580.0001565930737,55585.44441513228,0.009684411008113175
,,,580.0001648248686,55585.44569065073,0.009681665817421008
,,,580.0001729045126,55585.446943698575,0.009679468429374111
,,,580.0001809841566,55585.4481976399,0.009677672836851803
,,,580.0001890638006,55585.4494523113,0.009676205541659039
,,,580.00019915749,55585.45102056469,0.009674743440925365
,,,580.0002092511794,55585.45258954292,0.009673607263163204
,,,580.0002193448688,55585.45415908437,0.009672724339949602
,,,580.0002315234425,55585.456053392896,0.009671916795972497
,,,580.0002437020162,55585.45794817244,0.009671321083556218
,,,580.0002558805899,55585.45984329937,0.009670881627895672
,,,580.0002711528153,55585.462220187896,0.009670489628836045
,,,580.0002864250408,55585.46459735258,0.009670221942234623
,,,580.000304848065,55585.46746519278,0.009670009346143708
,,,580.0003232710891,55585.47033320676,0.009669875136675417
,,,580.0003463799424,55585.47393083914,0.009669774378379344
,,,580.0003694887956,55585.47752856875,0.009669717763108697
,,,580.0004001578983,55585.48230340405,0.009669678907296135
,,,580.000430827001,55585.487078283695,0.009669660770633989
,,,580.0004753679757,55585.49401290994,0.009669650074058329
,,,580.0005329817986,55585.50298287616,0.009669645889470587
,,,580.0006137008637,55585.51555012501,0.009669644460883609
,,,580.0007412615482,55585.53541018063,0.009669643716052062
,,,580.0009928558113,55585.5745810641,0.009669642547371448
,,,580.0017734441558,55585.69611064291,0.009669638945416411
,,,580.0060914376608,55586.36835727426,0.009669619051480829
,,,580.0125561653018,55587.374753731565,0.009669589355854411
,,,580.0190208929429,55588.381074177465,0.009669559757270987
,,,580.0254856205839,55589.38731985563,0.009669530246309468
,,,580.031950348225,55590.39349191319,0.009669500814597783
,,,580.038415075866,55591.399591409114,0.009669471454711195
,,,580.0448798035071,55592.405619321755,0.00966944216004956
,,,580.0513445311482,55593.41157655569,0.009669412924737405
,,,580.0592090555921,55594.63525796209,0.009669377431596148
,,,580.067073580036,55595.8588373872,0.009669342010279764
,,,580.0749381044799,55597.082316092405,0.009669306653524383
,,,580.0828026289238,55598.30569522819,0.009669271354970482
,,,580.0906671533677,55599.52897584464,0.009669236109071484
,,,580.0985316778116,55600.75215890077,0.009669200910967951
,,,580.1081319496742,55602.24517478211,0.009669158002981546
,,,580.1177322215368,55603.73804803129,0.009669115153225367
,,,580.1273324933994,55605.23077994241,0.009669072355923253
,,,580.136932765262,55606.72337167577,0.009669029606115275
,,,580.1465330371246,55608.21582427165,0.009668986899568691
,,,580.1582592261524,55610.03858327952,0.00966893478928202
,,,580.1699854151801,55611.86113759369,0.00966888273256631
,,,580.1817116042079,55613.68348852632,0.00966883072466569
,,,580.1934377932356,55615.5056372196,0.009668778761581271
,,,580.2076761079801,55617.71787814156,0.009668715721727113
,,,580.2219144227246,55619.92982385318,0.00966865273814151
,,,580.2361527374691,55622.141475608114,0.009668589806682601
,,,580.2503910522136,55624.352834435354,0.009668526923924559
,,,580.2684010124653,55627.149550839706,0.009668447449205404
,,,580.2864109727171,55629.94580117723,0.00966836804328992
,,,580.3044209329689,55632.74158635321,0.009668288702290506
,,,580.3268670806289,55636.22537500178,0.009668189904124885
,,,580.3493132282888,55639.70844248721,0.00966809119692622
,,,580.3717593759487,55643.19078873651,0.00966799257653622
,,,580.4009416846062,55647.71711892825,0.009667864483971469
,,,580.4301239932637,55652.24222682363,0.00966773652623136
,,,580.4654326291313,55657.71566509787,0.009667581878773738
,,,580.500741264999,55663.18730225726,0.009667427413592318
,,,580.5360499008666,55668.65712998734,0.009667273124385874
,,,580.5799038057705,55675.44821243495,0.009667081731808361
,,,580.6237577106745,55682.23646998418,0.009666890594273886
,,,580.6676116155784,55689.02188207563,0.009666699704877454
,,,580.7114655204823,55695.80442727125,0.009666509057933748
,,,580.7671786892143,55704.416983980555,0.009666267197337807
,,,580.8228918579464,55713.02483191913,0.009666025712695469
,,,580.8786050266784,55721.62792450739,0.009665784597778915
,,,580.9482531602414,55732.37606115337,0.009665483687769923
,,,581.0179012938044,55743.116601858914,0.009665183340178875
,,,581.1017536346595,55756.03738826968,0.009664822476760815
,,,581.1856059755147,55768.94687697496,0.00966446241176169
,,,581.2904904770055,55785.07823413842,0.009664013148049223
,,,581.3953749784963,55801.19137937371,0.00966356511311105
,,,581.5339738599513,55822.455558017245,0.009662974930638953
,,,581.6725727414063,55843.686784614765,0.009662386861207848
,,,581.8724645714099,55874.24785960556,0.009661542417391943
,,,582.129623271134,55913.458746503864,0.009660462391809049
,,,582.4873088029043,55967.7937996655,0.00965897187375545
,,,583.0445387869946,56051.94920191085,0.009656676433134202
,,,583.7648566948181,56159.804208740235,0.009653755891787815
,,,584.4851746026417,56266.559678658414,0.00965088629993989
,,,585.2054925104652,56372.17130469689,0.009648065848492062
,,,585.9258104182887,56476.60393228402,0.009645292797923673
,,,586.6461283261123,56579.83037988562,0.009642565476608508
,,,587.3664462339358,56681.830400931256,0.009639882279060276
,,,588.0867641417593,56782.589770350736,0.009637241664008544
,,,588.8684702797468,56890.522113540974,0.009634422467536723
,,,589.6501764177343,56996.97726254019,0.009631649871459333
,,,590.0,57044.13863834624,0.009630423732839538
,,,590.0,57044.13863834624,0.009630423732839538
,,,590.0000013394663,57044.13881837401,0.009629874325679952
,,,590.0000026789326,57044.138998481685,0.00962836555354718
,,,590.0000040183988,57044.13917873535,0.009626080862045597
,,,590.0000053578651,57044.139359188244,0.0096231738738534
,,,590.0000066973314,57044.13953988287,0.009619773179585853
,,,590.0000080367977,57044.139720852705,0.00961598633237294
,,,590.0000096474868,57044.13993886705,0.009611047274367344
,,,590.0000112581758,57044.14015734989,0.009605807155518864
,,,590.0000128688649,57044.140376324,0.009600368758441608
,,,590.000014479554,57044.140595803685,0.009594814206347318
,,,590.0000164552979,57044.140865728434,0.009587936879713986
,,,590.0000184310418,57044.14113642814,0.009581075267792638
,,,590.0000204067857,57044.14140789695,0.00957429836739437
,,,590.0000227977056,57044.14173742146,0.009566281617452231
,,,590.0000251886255,57044.14206802225,0.009558523623344391
,,,590.0000275795454,57044.14239966115,0.009551063542851295
,,,590.0000306205392,57044.14282290313,0.009542040122158034
,,,590.0000336615329,57044.143247663815,0.009533554958920288
,,,590.0000374435114,57044.14377790166,0.009523752362375765
,,,590.0000412254898,57044.14431016664,0.009514756109856757
,,,590.0000463778889,57044.14503825851,0.009503719798402893
,,,590.0000525823114,57044.14591902884,0.009492128839888099
,,,590.0000587867338,57044.1468036049,0.00948217496488581
,,,590.0000649911563,57044.14769144664,0.009473639063351243
,,,590.0000711955787,57044.148582087735,0.009466324383554154
,,,590.0000774000011,57044.14947512718,0.009460058414810894
,,,590.0000836044236,57044.15037022092,0.009454691683971438
,,,590.000089808846,57044.15126707404,0.009450095454500193
,,,590.0000960132685,57044.152165433894,0.009446159187028479
,,,590.0001022176909,57044.15306508411,0.009442788112121103
,,,590.0001098130664,57044.15416791233,0.009439312931413873
,,,590.0001174084418,57044.15527211177,0.009436438271380621
,,,590.0001250038173,57044.15637744542,0.009434060303146781
,,,590.0001325991927,57044.157483717274,0.009432093163614859
,,,590.0001417789583,57044.15882177957,0.009430163575112574
,,,590.0001508398576,57044.16014340162,0.009428646904704147
,,,590.0001599007569,57044.161465724836,0.0094274372675576
,,,590.0001707888175,57044.16305542819,0.009426303009641241
,,,590.0001816768781,57044.164645747805,0.009425438674369936
,,,590.0001925649387,57044.1662365369,0.009424780017250434
,,,590.0002058961463,57044.16818475736,0.00942418300004293
,,,590.0002192273539,57044.170133363135,0.009423754948055536
,,,590.0002325585615,57044.172082244906,0.009423448035571597
,,,590.00024962869,57044.17457799788,0.009423178306363895
,,,590.0002666988185,57044.177073963234,0.009423002126563818
,,,590.0002877368033,57044.180150286425,0.00942286661288535
,,,590.0003087747882,57044.18322673389,0.009422786423542067
,,,590.0003360032116,57044.18720853069,0.00942272911489318
,,,590.000363231635,57044.19119038832,0.009422700022161256
,,,590.0004011807997,57044.19674008111,0.00942268164883709
,,,590.0004485466711,57044.20366689857,0.009422673472920532
,,,590.0005112551469,57044.2128374298,0.009422670457155948
,,,590.0006014792426,57044.226031838145,0.009422669488626308
,,,590.0007509292326,57044.24788737924,0.00942266890655005
,,,590.0010743968983,57044.29519085856,0.009422667810439262
,,,590.0022761998584,57044.470936396385,0.009422663748085182
,,,590.0095013161239,57045.527350543955,0.009422639355448303
,,,590.0182435071272,57046.8052392448,0.009422609902822003
,,,590.0269856981305,57048.08275319216,0.009422580510520943
,,,590.0357278891338,57049.35989345907,0.009422551171739424
,,,590.0444700801371,57050.63666105289,0.00942252188055194
,,,590.0532122711404,57051.91305692368,0.009422492631793369
,,,590.0619544621437,57053.18908197137,0.00942246342095334
,,,590.0728001896823,57054.77162866792,0.009422427228248908
,,,590.0836459172209,57056.35360748639,0.009422391081371021
,,,590.0944916447595,57057.935019903205,0.009422354974786905
,,,590.1053373722981,57059.51586732889,0.009422318903777354
,,,590.1161830998367,57061.09615111773,0.009422282864312192
,,,590.1297035061613,57063.06536342009,0.00942223797608288
,,,590.1432239124858,57065.03370427761,0.00942219312590247
,,,590.1567443188104,57067.00117604973,0.009422148309071392
,,,590.170264725135,57068.96778102693,0.00942210352166738
,,,590.1870912779706,57071.414072866784,0.009422047818572015
,,,590.2039178308062,57073.85902982155,0.009421992150783508
,,,590.2207443836418,57076.3026559956,0.009421936514037067
,,,590.2413699500354,57079.296182179416,0.009421868353167016
,,,590.261995516429,57082.28772215759,0.009421800228515045
,,,590.2826210828226,57085.2772830884,0.009421732135890927
,,,590.309087311359,57089.11052773372,0.009421644802612279
,,,590.3355535398954,57092.94054011323,0.009421557510796857
,,,590.3681646426091,57097.655373245725,0.009421450002104696
,,,590.4007757453229,57102.365347761246,0.009421342542853041
,,,590.4422955433109,57108.35500320674,0.00942120579134419
,,,590.483815341299,57114.33687970431,0.009421069103359584
,,,590.5360892336573,57121.85714953141,0.009420897092410388
,,,590.5883631260157,57129.36527816557,0.009420725162881977
,,,590.640637018374,57136.861369132625,0.009420553307877912
,,,590.7071017704902,57146.37521122475,0.009420334898907581
,,,590.7735665226064,57155.86996531189,0.009420116594719153
,,,590.8400312747226,57165.34583582102,0.009419898390078741
,,,590.9266328336995,57177.66460886016,0.009419614219529695
,,,591.0132343926764,57189.9521039886,0.009419330206527
,,,591.1222736180875,57205.37935901276,0.00941897282731429
,,,591.2313128434987,57220.75855889416,0.009418615688425539
,,,591.3771944563937,57241.26039863518,0.009418138250562336
,,,591.5532808928501,57265.89730355959,0.009417562521915505
,,,591.7750015837512,57296.75299490364,0.009416838459757004
,,,592.0702685157755,57337.566538998304,0.00941587572359532
,,,592.4982355388775,57396.18746888379,0.009414483344996446
,,,593.1286245185598,57481.45854269665,0.009412438900846965
,,,593.7590134982422,57565.55124398962,0.009410402163380155
,,,594.3894024779246,57648.57016684656,0.009408373080807525
,,,595.019791457607,57730.60804921404,0.009406351601803233
,,,595.6501804372894,57811.747049222955,0.00940433767551383
,,,596.2805694169717,57892.05988685573,0.009402331251569732
,,,597.0509889537791,57989.18424143447,0.00939988924803848
,,,597.8214084905865,58085.272559733436,0.00939745828559611
,,,598.5918280273938,58180.41263176375,0.009395038275352442
,,,599.3622475642012,58274.67961296886,0.009392629129565152
,,,600.0,58352.09927963903,0.009390642998766395
,,,600.0,58352.09927963903,0.009390642998766395
,,,600.0000009959667,58352.09940014649,0.009389708816401858
,,,600.0000019919335,58352.0995207586,0.00938708528551835
,,,600.0000029879002,58352.0996415663,0.009383015441035873
,,,600.0000039838669,58352.09976264734,0.009377711942630462
,,,600.0000049798336,58352.09988406788,0.009371361011061645
,,,600.0000059758004,58352.10000588395,0.009364125792497903
,,,600.0000069717671,58352.100128142694,0.009356149247980743
,,,600.0000079677338,58352.10025088347,0.009347556646019037
,,,600.0000091833953,58352.10040139907,0.009336392296708164
,,,600.0000103990567,58352.10055272823,0.009324645127515588
,,,600.0000116147181,58352.10070490697,0.009312461499496933
,,,600.0000128303795,58352.10085796171,0.009299965509111375
,,,600.000014046041,58352.1010119108,0.009287262155786456
,,,600.0000155141506,58352.10119903759,0.009271769589156435
,,,600.0000169822603,58352.101387494324,0.009256232168736134
,,,600.0000184503699,58352.10157728022,0.009240754086337205
,,,600.0000199184796,58352.10176838649,0.009225418809147033
,,,600.0000216861572,58352.102000218125,0.00920723668445257
,,,600.0000234538348,58352.10223390567,0.009189445545824957
,,,600.0000252215125,58352.10246940529,0.009172110105308762
,,,600.0000269891901,58352.10270666747,0.009155276041888578
,,,600.0000292268443,58352.10300945521,0.009134731854624677
,,,600.0000314644984,58352.103314867745,0.009115074878794413
,,,600.0000337021526,58352.10362278816,0.009096318360380148
,,,600.0000365658724,58352.104020331804,0.009073621517766814
,,,600.0000394295922,58352.10442154752,0.009052360950637368
,,,600.000043079661,58352.104937883916,0.009027260388074767
,,,600.0000470846569,58352.10551030076,0.009002145822064333
,,,600.0000510896527,58352.106088308276,0.008979381721940375
,,,600.0000550946486,58352.106671380236,0.008958770982021712
,,,600.0000590996444,58352.10725903587,0.008940122813472546
,,,600.0000631046403,58352.10785083777,0.008923257454539642
,,,600.0000671096361,58352.10844638902,0.008908008249526938
,,,600.000071114632,58352.10904533008,0.008894222224591805
,,,600.0000751196278,58352.10964733555,0.008881759834206374
,,,600.0000791246237,58352.11025211116,0.008870494275983222
,,,600.0000840249161,58352.110995462775,0.008858171306106314
,,,600.0000889252085,58352.11174212893,0.008847280104214247
,,,600.0000938255009,58352.112491724554,0.008837653959202928
,,,600.0000987257934,58352.1132439094,0.008829145573942336
,,,600.0001036260858,58352.11399838283,0.008821624842391657
,,,600.0001085263782,58352.114754879214,0.00881497685369867
,,,600.0001144392603,58352.11567005813,0.008807973487028
,,,600.0001203521424,58352.11658748197,0.008801938073263025
,,,600.0001262650245,58352.11750684047,0.008796736614046381
,,,600.0001321779066,58352.118427866284,0.008792253715858105
,,,600.0001380907887,58352.119350329056,0.008788389993417339
,,,600.0001452337939,58352.12046633755,0.00878442705996358
,,,600.0001522024761,58352.12155656889,0.008781189224196776
,,,600.0001591711583,58352.12264800761,0.008778471446971949
,,,600.0001661398405,58352.123740459705,0.00877619014738402
,,,600.0001746744608,58352.12507954191,0.008773889086426883
,,,600.0001832090811,58352.12641965492,0.008772032005354142
,,,600.0001917437014,58352.12776059971,0.008770533212636268
,,,600.0002002783217,58352.129102215695,0.008769323565205921
,,,600.0002108478666,58352.13076445424,0.00876814378603271
,,,600.0002214174115,58352.13242733085,0.008767239017544833
,,,600.0002319869564,58352.134090696556,0.008766545144797824
,,,600.0002448632847,58352.13611758619,0.008765914474692112
,,,600.0002577396131,58352.13814487921,0.008765458015159395
,,,600.0002706159414,58352.14017246377,0.008765127638936554
,,,600.0002869892722,58352.14275100356,0.008764835850393417
,,,600.0003033626031,58352.1453297695,0.008764642400130031
,,,600.0003233967625,58352.1484853057,0.008764491986855654
,,,600.0003434309219,58352.15164097643,0.008764401007013234
,,,600.000369085283,58352.15568202228,0.008764334882391896
,,,600.000394739644,58352.15972313514,0.008764300123364108
,,,600.0004298943692,58352.165260808026,0.008764277534922421
,,,600.0004731554277,58352.17207543842,0.008764266900466583
,,,600.0005292081357,58352.18090505067,0.008764262698037989
,,,600.0006071636843,58352.19318483614,0.008764261352739335
,,,600.0007288878121,58352.212359070734,0.008764260833542103
,,,600.0009634652812,58352.24930982188,0.008764260164745442
,,,600.001657670223,58352.358658417754,0.0087642582139387
,,,600.0054188515721,58352.95103084029,0.008764247666839425
,,,600.0118952099225,58353.97073786564,0.008764229584177023
,,,600.0183715682729,58354.99007167539,0.00876421159257459
,,,600.0248479266232,58356.00903358516,0.00876419368367079
,,,600.0313242849736,58357.02762483145,0.008764175849982563
,,,600.037800643324,58358.04584657866,0.008764158084847973
,,,600.0442770016743,58359.06369992537,0.0087641403823154
,,,600.0507533600247,58360.081185910036,0.008764122737059144
,,,600.0585888220824,58361.3117079101,0.008764101458557766
,,,600.06642428414,58362.54169526386,0.008764080249466094
,,,600.0742597461976,58363.77114951806,0.008764059103176087
,,,600.0820952082553,58365.000072131785,0.008764038013853014
,,,600.0899306703129,58366.228464484964,0.008764016976371101
,,,600.0977661323706,58367.45632788594,0.008763995986201171
,,,600.1072651274807,58368.94416924404,0.008763970597283122
,,,600.1167641225908,58370.43123713053,0.008763945265841412
,,,600.1262631177009,58371.91753353272,0.008763919986428116
,,,600.135762112811,58373.40306033673,0.008763894754303942
,,,600.1452611079211,58374.887819338044,0.008763869565378144
,,,600.1567637620618,58376.684738814845,0.008763839116127303
,,,600.1679949427045,58378.43816816389,0.008763809436237863
,,,600.1792261233471,58380.19053188645,0.008763779802233236
,,,600.1904573039898,58381.94183244387,0.008763750210386478
,,,600.2042391396521,58384.08941246839,0.008763713951019153
,,,600.2180209753145,58386.23539932623,0.008763677745285359
,,,600.2318028109769,58388.379797022666,0.008763641588943686
,,,600.2455846466393,58390.52260940737,0.008763605478407916
,,,600.2627507856827,58393.18940492547,0.008763560559961556
,,,600.2799169247261,58395.8537536132,0.008763515702918076
,,,600.2970830637695,58398.51566212948,0.00876347090315251
,,,600.3181237647474,58401.775069825504,0.008763416064745556
,,,600.3391644657253,58405.0308326184,0.008763361301899442
,,,600.3602051667032,58408.28296159619,0.008763306610208934
,,,600.3870526677537,58412.42735173569,0.008763236922264427
,,,600.4139001688042,58416.56586479036,0.008763167337809087
,,,600.4462914960225,58421.55115981994,0.008763083514951196
,,,600.4786828232408,58426.52796668889,0.008762999827474732
,,,600.5110741504591,58431.496320472215,0.008762916269122534
,,,600.5523129179079,58437.809563925206,0.008762810066187392
,,,600.5935516853567,58444.109230590955,0.008762704055389694
,,,600.6347904528055,58450.39538824724,0.008762598229618975
,,,600.6760292202543,58456.66810346403,0.008762492583090895
,,,600.7280584845355,58464.563054367005,0.008762359541672291
,,,600.7800877488166,58472.4368417352,0.00876222677047795
,,,600.8321170130978,58480.2895933152,0.008762094263526561
,,,600.8958482855411,58489.88004322755,0.008761932307414311
,,,600.9595795579844,58499.439348670145,0.00876177073402962
,,,601.0233108304277,58508.967735411,0.00876160953824439
,,,601.1052224937412,58521.169202359444,0.008761402906978766
,,,601.1871341570546,58533.32043011652,0.00876119688654021
,,,601.2885416350044,58548.29486491456,0.00876094267006848
,,,601.3899491129542,58563.19386747996,0.008760689375041064
,,,601.5221050868,58582.49869544078,0.00876036064996564
,,,601.6542610606458,58601.67869220217,0.008760033469156634
,,,601.8405709569014,58628.509567038775,0.008759574823375964
,,,602.0754796815919,58661.99838442233,0.008759000849578834
,,,602.3916340997508,58706.485218649286,0.00875823587154207
,,,602.8570928179333,58770.803866583236,0.008757125100238102
,,,603.4941646773412,58856.67356674553,0.00875563408879702
,,,604.1312365367492,58940.18747227652,0.00875417615202728
,,,604.7683083961571,59021.49041034345,0.008752750453604782
,,,605.405380255565,59100.71433884833,0.008751356182658687
,,,606.0424521149729,59177.97965484139,0.008749992553243935
,,,606.6795239743808,59253.396364779,0.00874865880381344
,,,607.3165958337887,59327.06513133633,0.008747354196500535
,,,608.0236325780171,59406.88966960639,0.008745939566419765
,,,608.7306693222455,59484.78996272341,0.008744559007674393
,,,609.4377060664739,59560.871033572876,0.00874321160970694
,,,610.0,59620.14234665963,0.008742163135261861
,,,610.0,59620.14234665963,0.008742163135261861
,,,610.0000011724514,59620.14246915753,0.008741542361402718
,,,610.0000023449029,59620.142591738346,0.008739825570395798
,,,610.0000035173543,59620.14271447175,0.008737206040148797
,,,610.0000046898058,59620.14283741496,0.008733847786380531
,,,610.0000058622572,59620.14296061461,0.00872988998170333
,,,610.0000070347087,59620.14308410838,0.008725450674743195
,,,610.0000082071601,59620.14320792632,0.008720629930345827
,,,610.0000096511573,59620.1433609011,0.008714292790630698
,,,610.0000110951544,59620.143514436044,0.00870763628834338
,,,610.0000125391515,59620.14366855389,0.00870076717568755
,,,610.0000139831486,59620.14382326908,0.008693771815326276
,,,610.0000157344347,59620.14401172063,0.008685217318363733
,,,610.0000174857207,59620.14420106541,0.008676676109509332
,,,610.0000192370068,59620.14439129798,0.008668222001537532
,,,610.0000209882928,59620.14458240623,0.008659910212055826
,,,610.0000232123693,59620.14482634246,0.008649622172647602
,,,610.0000254364459,59620.14507162006,0.008639685498789539
,,,610.0000276605224,59620.14531818989,0.008630135536758374
,,,610.0000304825163,59620.14563282433,0.008618603949910065
,,,610.0000333045102,59620.145949342834,0.008607739224698265
,,,610.0000368112965,59620.14634512541,0.008595157637725035
,,,610.0000403180827,59620.14674343473,0.008583560242617628
,,,610.0000450805452,59620.14728805515,0.008569291275406427
,,,610.0000498430077,59620.14783650068,0.008556590392594732
,,,610.0000546054702,59620.148388348054,0.008545303058752065
,,,610.0000593679326,59620.14894321719,0.008535281014626446
,,,610.0000641303951,59620.14950076859,0.008526386976831305
,,,610.0000688928576,59620.150060699976,0.0085184962222712
,,,610.0000736553201,59620.150622742694,0.008511496634563935
,,,610.000079455762,59620.151309790985,0.008504030901925912
,,,610.000085256204,59620.151999241156,0.008497579935904801
,,,610.0000910506599,59620.15269005207,0.008492011181745137
,,,610.0000968451158,59620.15338265279,0.008487198596618464
,,,610.0001026395717,59620.15407680027,0.008483039423427452
,,,610.0001084340275,59620.15477228448,0.00847944487281222
,,,610.0001156272018,59620.155637240154,0.008475653806287384
,,,610.0001228203761,59620.15650368262,0.008472490603141534
,,,610.0001300135503,59620.157371365596,0.008469851214058603
,,,610.0001372067246,59620.15824008361,0.008467648851534103
,,,610.0001443998989,59620.159109665234,0.008465811120977862
,,,610.000153424596,59620.16020166368,0.008463929521377443
,,,610.000162449293,59620.161294567275,0.00846243010717222
,,,610.0001714739901,59620.16238819205,0.008461235231465013
,,,610.0001804986872,59620.16348239143,0.008460283029039253
,,,610.00019181202,59620.164854711526,0.008459357628118155
,,,610.0002031253529,59620.16622757398,0.008458661410883415
,,,610.0002144386857,59620.16760084426,0.008458137612229586
,,,610.0002284149774,59620.1692977728,0.008457665966983881
,,,610.0002423912691,59620.170995031374,0.00845733410493986
,,,610.0002563675608,59620.172692521766,0.008457100594681527
,,,610.0002745107953,59620.174896343255,0.00845689747258196
,,,610.0002926540297,59620.17710033891,0.008456768760419354
,,,610.0003153410838,59620.17985645557,0.008456671960364889
,,,610.0003380281379,59620.1826126685,0.008456617232451379
,,,610.0003680405143,59620.18625889967,0.008456579510570102
,,,610.0003980528908,59620.189905172076,0.008456561749316768
,,,610.0004414054982,59620.19517220491,0.008456551243846842
,,,610.0004972125232,59620.20195236443,0.008456547162631126
,,,610.000574795463,59620.211378119406,0.008456545912036444
,,,610.0006957902712,59620.22607801886,0.008456545521557975
,,,610.0009284630157,59620.25434561569,0.008456545099742955
,,,610.0016152630747,59620.33778337118,0.008456543882671289
,,,610.0054596105342,59620.80476555831,0.008456537080907411
,,,610.0135130085937,59621.78270881153,0.008456522880966662
,,,610.0215664066532,59622.760216528004,0.008456508741599686
,,,610.0296198047126,59623.737289899276,0.008456494656816357
,,,610.0376732027721,59624.713930039296,0.008456480621299585
,,,610.0457266008316,59625.69013799236,0.008456466630402018
,,,610.0537799988911,59626.665914740166,0.008456452680034024
,,,610.0635368615895,59627.8475126409,0.008456435827981397
,,,610.0732937242879,59629.02848052766,0.008456419024599017
,,,610.0830505869862,59630.20881985044,0.008456402265063641
,,,610.0928074496846,59631.38853197364,0.008456385545209449
,,,610.102564312383,59632.567618185676,0.008456368861454098
,,,610.1143899089665,59633.99586709075,0.008456348684184458
,,,610.1262155055499,59635.42320037079,0.008456328550740513
,,,610.1380411021333,59636.8496199691,0.008456308457120207
,,,610.1498666987168,59638.27512772982,0.008456288399937766
,,,610.1640947660794,59639.98903350157,0.008456264312201676
,,,610.178322833442,59641.70162476016,0.008456240268999335
,,,610.1925509008047,59643.41290428166,0.008456216266864519
,,,610.2067789681673,59645.122874721965,0.008456192302921382
,,,610.2245434774986,59647.25603130968,0.00845616243261356
,,,610.2423079868299,59649.38715592691,0.00845613261440553
,,,610.2600724961612,59651.51625315262,0.008456102845173162
,,,610.28191756902,59654.13163777217,0.00845606630121541
,,,610.3037626418788,59656.74397122774,0.008456029823744571
,,,610.3256077147377,59659.353261176315,0.008455993409672739
,,,610.353722473683,59662.70696811345,0.008455946633776927
,,,610.3818372326283,59666.0556614814,0.008455899954593189
,,,610.4163885680352,59670.16415805551,0.008455842716089198
,,,610.4509399034422,59674.26513214232,0.008455785613465753
,,,610.4939223571223,59679.35635393465,0.008455714760404591
,,,610.5369048108024,59684.436024047165,0.008455644105302485
,,,610.5798872644825,59689.5041907508,0.008455573643283445
,,,610.6348041304828,59695.96291072561,0.00845548389177512
,,,610.6897209964832,59702.40302682902,0.008455394442794249
,,,610.7446378624835,59708.824634577664,0.008455305291354421
,,,610.8128645911867,59716.77696896027,0.008455194941471901
,,,610.8810913198898,59724.701059755986,0.008455085039046904
,,,610.949318048593,59732.597082791646,0.008454975579625225
,,,611.0385754687064,59742.88494216343,0.00845483304282666
,,,611.1278328888199,59753.12544457028,0.008454691252231573
,,,611.2405405468942,59765.9893265248,0.008454513268227519
,,,611.3532482049685,59778.77905486005,0.00845433645856406
,,,611.5046447129242,59795.843670815186,0.008454100792577655
,,,611.6879807154884,59816.333528372685,0.008453818209405143
,,,611.9199489935444,59841.98867594524,0.008453465029113977
,,,612.2312877684171,59875.9579473897,0.00845299858949158
,,,612.6900556148491,59925.07081377521,0.00845232691301099
,,,613.3909580782951,59998.025314801635,0.008451336029823838
,,,614.091860541741,60068.59036026346,0.00845038680920131
,,,614.7927630051869,60136.89598682255,0.008449478146848252
,,,615.4936654686328,60203.061589051715,0.008448608975146975
,,,616.1945679320787,60267.19703805089,0.00844777826219967
,,,616.8954703955246,60329.40367186675,0.00844698501085015
,,,617.5963728589705,60389.77517270014,0.008446228257685711
,,,618.4499541728588,60460.94445067327,0.008445354603734112
,,,619.2690964245644,60526.93796944743,0.008444564300424569
,,,620.0,60584.014456479475,0.0084438977672883
,,,620.0,60584.014456479475,0.0084438977672883
,,,620.0000009639004,60584.0145306802,0.008443027875726854
,,,620.0000019278009,60584.014604978765,0.008440587830592502
,,,620.0000028917013,60584.01467945999,0.008436807461498086
,,,620.0000038556018,60584.01475419617,0.008431887299135276
,,,620.0000048195022,60584.014829248634,0.008426002423499198
,,,620.0000057834027,60584.01490466915,0.008419305752483558
,,,620.0000067473031,60584.01498050114,0.008411930864969512
,,,620.0000077112036,60584.01505678072,0.008403994434175976
,,,620.000008892266,60584.01515089907,0.008393652623854856
,,,620.0000100733284,60584.015245777235,0.00838278109582273
,,,620.0000112543909,60584.01534144812,0.008371516116448817
,,,620.0000124354533,60584.01543793563,0.008359972666794627
,,,620.0000136165157,60584.01553525614,0.008348247558054108
,,,620.0000150516429,60584.01565464685,0.00833387191716608
,,,620.00001648677,60584.01577528949,0.008319467243023649
,,,620.0000179218972,60584.01589718225,0.008305129565699213
,,,620.0000193570244,60584.01602031587,0.008290935193283597
,,,620.0000210973267,60584.01617127597,0.008273999908769907
,,,620.000022837629,60584.01632400223,0.008257444078545095
,,,620.0000245779313,60584.016478451376,0.008241326016112369
,,,620.000026666403,60584.01666600596,0.008222617017710989
,,,620.0000287548746,60584.0168558818,0.008204639444788707
,,,620.0000308433463,60584.01704798475,0.008187415244827845
,,,620.0000334879702,60584.01729428994,0.008166693551956315
,,,620.0000361325941,60584.01754381839,0.008147175618422937
,,,620.0000394386625,60584.01785999985,0.00812441842618405
,,,620.0000430277396,60584.01820819703,0.008101681024396705
,,,620.0000474915373,60584.018647813224,0.008076064131833698
,,,620.000051955335,60584.01909398586,0.00805314699285327
,,,620.0000564191328,60584.01954602077,0.00803266561631558
,,,620.0000608829305,60584.02000329326,0.008014371464336107
,,,620.0000653467282,60584.020465243215,0.007998035967534024
,,,620.0000698105259,60584.02093136946,0.007983451674573835
,,,620.0000742743237,60584.02140122411,0.007970431718553604
,,,620.0000787381214,60584.02187440721,0.007958808504129342
,,,620.0000832019191,60584.022350561674,0.007948432091720775
,,,620.0000876657168,60584.022829368776,0.00793916852277955
,,,620.0000921295145,60584.02331054404,0.007930898205290514
,,,620.0000965933123,60584.02379383356,0.007923514412623147
,,,620.0001020863067,60584.024391121704,0.007915505013366107
,,,620.0001075793011,60584.02499089749,0.0079085381325224
,,,620.0001130722956,60584.02559283712,0.007902477839951173
,,,620.00011856529,60584.02619665901,0.00789720598314655
,,,620.0001240582844,60584.02680211828,0.007892619851025568
,,,620.0001295512789,60584.027409001916,0.007888630146145362
,,,620.0001363461622,60584.02816141877,0.0078844050622114
,,,620.0001429627453,60584.02889562909,0.007880934343971387
,,,620.0001495793283,60584.02963111983,0.00787799959253278
,,,620.0001561959114,60584.03036769321,0.00787551799235459
,,,620.0001642536446,60584.03126592065,0.00787300730298082
,,,620.0001723113778,60584.03216525605,0.007870960359513998
,,,620.000180369111,60584.03306549466,0.007869291476509815
,,,620.0001884268443,60584.033966469535,0.007867930809700349
,,,620.0001983057897,60584.03507189026,0.007866600541797986
,,,620.0002081847351,60584.03617801438,0.007865564840647007
,,,620.0002180636806,60584.03728468592,0.007864758470581686
,,,620.0002299656015,60584.03861853454,0.007864020351347305
,,,620.0002418675225,60584.039952841245,0.00786347437233143
,,,620.0002537694435,60584.04128748643,0.007863070514147199
,,,620.0002686631669,60584.04295796726,0.007862709817189487
,,,620.0002835568904,60584.044628717,0.007862462481125643
,,,620.0003014859574,60584.04664020389,0.007862265489128805
,,,620.0003194150244,60584.048651859564,0.007862140401471948
,,,620.000341838078,60584.051167888305,0.00786204610227873
,,,620.0003642611317,60584.0536840098,0.00786199266027677
,,,620.0003938876807,60584.057008518364,0.007861955761740683
,,,620.0004235142297,60584.06033306482,0.007861938327401494
,,,620.0004662229243,60584.065125645844,0.00786192799876309
,,,620.0005211041889,60584.07128417464,0.007861923988915866
,,,620.0005971794759,60584.07982096266,0.007861922801336591
,,,620.0007152381455,60584.09306880648,0.00786192251891841
,,,620.0009400919698,60584.11830018979,0.007861922317687679
,,,620.0015895454696,60584.19117411434,0.007861921766371259
,,,620.0050569710511,60584.58017690821,0.00786191883790271
,,,620.0118385954643,60585.34065040735,0.007861913173025394
,,,620.0186202198774,60586.100672586435,0.007861907584384976
,,,620.0254018442906,60586.86024477954,0.00786190206484326
,,,620.0321834687038,60587.619368261905,0.007861896607981039
,,,620.038965093117,60588.378044255565,0.007861891208066315
,,,620.0457467175302,60589.13627393444,0.007861885859959582
,,,620.0525283419433,60589.894058428865,0.007861880559044453
,,,620.0607316327723,60590.81010774164,0.007861874203980487
,,,620.0689349236013,60591.725509108364,0.007861867905389588
,,,620.0771382144303,60592.64026432206,0.007861861657468456
,,,620.0853415052593,60593.5543751149,0.007861855455065837
,,,620.0935447960883,60594.467843164806,0.007861849293631646
,,,620.1017480869173,60595.38067010123,0.007861843169122265
,,,620.111692538223,60596.48638849359,0.00786183578897216
,,,620.1216369895287,60597.59116981387,0.007861828452218033
,,,620.1315814408345,60598.695016738406,0.007861821153896578
,,,620.1415258921402,60599.797931878864,0.007861813889655988
,,,620.1514703434459,60600.89991778994,0.007861806655708207
,,,620.1635113772169,60602.232994543,0.007861797932347845
,,,620.1755524109878,60603.56471697403,0.00786178924346497
,,,620.1875934447588,60604.89508935907,0.00786178058458803
,,,620.1996344785298,60606.22411590168,0.007861771951848144
,,,620.2141062475984,60607.81965938357,0.007861761606238951
,,,620.2285780166669,60609.4132718637,0.007861751288724815
,,,620.2430497857355,60611.004960323255,0.007861740995036982
,,,620.257521554804,60612.5947316556,0.007861730721525396
,,,620.2755621225448,60614.57387298043,0.007861717938007126
,,,620.2936026902855,60616.550058693014,0.007861705176014653
,,,620.3116432580263,60618.523301707406,0.00786169243118442
,,,620.3337743171985,60620.93995450099,0.007861676814581756
,,,620.3559053763707,60623.35222147818,0.007861661212717157
,,,620.378036435543,60625.76012578899,0.007861645620819783
,,,620.4062978872356,60628.82872295571,0.007861625718034044
,,,620.4345593389282,60631.89029050682,0.00786160581831825
,,,620.4686431677268,60635.57331260661,0.00786158181493765
,,,620.5027269965253,60639.246259971405,0.007861557799914954
,,,620.5368108253239,60642.90921330975,0.007861533766800202
,,,620.5800977336805,60647.54693141904,0.007861503210264338
,,,620.6233846420372,60652.16882099616,0.007861472607903482
,,,620.6666715503939,60656.77504258621,0.007861441953160343
,,,620.7099584587505,60661.36575514002,0.007861411240960948
,,,620.7648440934663,60667.16449620327,0.007861372210750119
,,,620.8197297281821,60672.938873953986,0.007861333075885116
,,,620.8746153628979,60678.689202302085,0.007861293832002604
,,,620.9424366773301,60685.76203518139,0.00786124518382825
,,,621.0102579917623,60692.79919886639,0.007861196360557283
,,,621.0780793061945,60699.8012641268,0.007861147359750558
,,,621.1664309826772,60708.871227794334,0.007861083257317334
,,,621.2547826591599,60717.8838089779,0.007861018850046916
,,,621.3657599141604,60729.12492712495,0.007860937517275901
,,,621.476737169161,60740.27975537053,0.007860855705621858
,,,621.6245802397408,60755.01003927949,0.007860745978215532
,,,621.8024278207415,60772.53976319931,0.007860612875617873
,,,622.0252022534131,60794.217831634865,0.00786044446985255
,,,622.2994543458192,60820.50097133946,0.007860234632846679
,,,622.701515494079,60858.28534787691,0.007859922113972519
,,,623.1895928380037,60903.07300454643,0.007859535181151402
,,,623.6776701819284,60946.81260274455,0.007859140295591913
,,,624.1657475258531,60989.63659396,0.00785873779909839
,,,624.6538248697778,61031.66527688226,0.007858328022797395
,,,625.1419022137026,61073.00781451913,0.007857911287386466
,,,625.6299795576273,61113.76316796217,0.007857487903384352
,,,626.118056901552,61154.02095360221,0.00785705817137809
,,,626.6061342454767,61193.862230041435,0.0078566223822665
,,,627.0942115894014,61233.36022043919,0.007856180817499867
,,,627.6882629311758,61281.066093595386,0.007855635978137904
,,,628.2823142729502,61328.46697703998,0.007855083458464892
,,,628.8763656147246,61375.65603160408,0.007854523712335318
,,,629.470416956499,61422.7148166025,0.007853957175098202
,,,630.0,61464.614838978254,0.007853446734207542
,,,630.0,61464.614838978254,0.007853446734207542
,,,630.0000010386939,61464.61492115704,0.007852767711423984
,,,630.0000020773878,61464.615003418905,0.007850879813729917
,,,630.0000031160816,61464.6150858345,0.007847982561715514
,,,630.0000041547755,61464.61516846267,0.00784424694357055
,,,630.0000051934694,61464.61525135213,0.007839819521398275
,,,630.0000062321633,61464.61533454294,0.007834825909962234
,,,630.0000072708572,61464.615418067726,0.00782937373413992
,,,630.0000085320748,61464.61551997274,0.00782226875077538
,,,630.0000097932925,61464.61562244492,0.00781476177033035
,,,630.0000110545102,61464.61572551085,0.007806967608281283
,,,630.0000123157279,61464.615829188995,0.00779898089767002
,,,630.0000135769455,61464.61593349118,0.007790879419361071
,,,630.0000151532996,61464.61606474164,0.007780688173326961
,,,630.0000167296537,61464.61619697933,0.007770515427706121
,,,630.0000183060077,61464.6163301986,0.007760437361438766
,,,630.0000198823618,61464.61646438735,0.007750511870903615
,,,630.0000218605824,61464.616634130645,0.007738337291618485
,,,630.0000238388029,61464.61680533235,0.007726531021617912
,,,630.0000258170235,61464.616977945116,0.007715132197163762
,,,630.0000282893685,61464.617195579245,0.007701493100972828
,,,630.0000307617136,61464.617415233515,0.007688546074510962
,,,630.0000337764824,61464.617685659694,0.007673694999310116
,,,630.0000367912512,61464.61795874407,0.007659849691649784
,,,630.0000407441876,61464.61832053279,0.007643150753966545
,,,630.0000446971239,61464.61868618854,0.00762799736712488
,,,630.000049769151,61464.61916045215,0.007610621235527846
,,,630.0000548411781,61464.61963980101,0.007595331289989427
,,,630.0000599132052,61464.62012362276,0.007581887038552634
,,,630.0000645376839,61464.62056819239,0.007571052523773507
,,,630.0000691621626,61464.62101566714,0.00756142190918844
,,,630.0000737866413,61464.62146572408,0.007552862026162703
,,,630.0000784111201,61464.621918076075,0.007545254028023292
,,,630.0000830355988,61464.62237246789,0.00753849207644758
,,,630.0000886628834,61464.62292781859,0.007531269621655705
,,,630.000094290168,61464.623485496384,0.007525012138804523
,,,630.0000999174526,61464.62404519036,0.007519590559782529
,,,630.0001055447373,61464.62460663118,0.007514893101410499
,,,630.0001111720219,61464.62516958554,0.00751082295320163
,,,630.0001167993065,61464.62573385131,0.007507296269158702
,,,630.0001237877908,61464.62643617326,0.007503564714631951
,,,630.0001307762751,61464.62713996335,0.00750044144047139
,,,630.0001377647594,61464.62784498223,0.00749782723786838
,,,630.0001447532437,61464.628551029586,0.007495639094605791
,,,630.000151741728,61464.62925793778,0.007493807546085473
,,,630.0001604734235,61464.63014217586,0.0074919326881628685
,,,630.000169205119,61464.63102731585,0.007490431438551669
,,,630.0001779368146,61464.63191317795,0.007489229332524428
,,,630.0001866685101,61464.63279961821,0.007488266752276831
,,,630.0001975607969,61464.63390603909,0.007487330242583193
,,,630.0002084530837,61464.63501300702,0.007486620443332776
,,,630.0002193453705,61464.636120389434,0.00748608246804768
,,,630.0002327273759,61464.637481314756,0.007485596347080882
,,,630.0002461093812,61464.63884257813,0.007485250515880866
,,,630.0002594913866,61464.64020408176,0.007485004486120767
,,,630.0002767220493,61464.64195739707,0.00748478920378535
,,,630.000293952712,61464.643710895594,0.0074846503314899655
,,,630.0003153129444,61464.64588480295,0.007484544507847276
,,,630.0003366731768,61464.64805881538,0.007484483046910798
,,,630.0003645631283,61464.65089749902,0.0074844397777768315
,,,630.0003953798438,61464.65403412969,0.007484417004275639
,,,630.0004354255152,61464.65811015047,0.007484404758501132
,,,630.0004863789914,61464.66329642937,0.007484399700965536
,,,630.0005555594428,61464.67033792719,0.0074843980750995565
,,,630.0006592828262,61464.680895324054,0.0074843976774156265
,,,630.0008444158489,61464.69973881111,0.0074843974822822274
,,,630.0013112852846,61464.74725772033,0.007484397049319855
,,,630.0034871603901,61464.96870951664,0.007484395037054669
,,,630.0111066820217,61465.744023504914,0.0074843880266558605
,,,630.0187262036533,61466.51907371084,0.00748438106772986
,,,630.0263457252848,61467.2938614111,0.0074843741547699376
,,,630.0339652469164,61468.06838782431,0.007484367282883234
,,,630.041584768548,61468.84265411711,0.0074843604477207795
,,,630.0492042901795,61469.616661409484,0.007484353645409817
,,,630.0568238118111,61470.39041077958,0.007484346872496088
,,,630.066200652268,61471.34226039098,0.007484338573326575
,,,630.0755774927248,61472.293722833056,0.00748433030894719
,,,630.0849543331817,61473.24479990744,0.007484322074914968
,,,630.0943311736386,61474.195493355735,0.0074843138673359715
,,,630.1037080140954,61475.1458048666,0.0074843056827977785
,,,630.1130848545523,61476.095736081974,0.007484297518300801
,,,630.1247077526479,61477.27268120639,0.007484287422009892
,,,630.1363306507434,61478.44904745702,0.0074842773481075256
,,,630.1479535488389,61479.62483772997,0.007484267292826672
,,,630.1595764469345,61480.80005485638,0.007484257252920004
,,,630.17119934503,61481.97470161081,0.007484247225588409
,,,630.1856748597215,61483.43684938636,0.007484234751164664
,,,630.200150374413,61484.89812185451,0.007484222288513178
,,,630.2146258891046,61486.35852409713,0.007484209834239823
,,,630.2291014037961,61487.81806111879,0.007484197385465482
,,,630.2470971176112,61489.63133375717,0.007484181913352724
,,,630.2650928314264,61491.44328618083,0.007484166442041969
,,,630.2830885452415,61493.2539276297,0.007484150968229257
,,,630.3051150845998,61495.46836022397,0.007484132021032459
,,,630.3271416239581,61497.68085902667,0.007484113061790466
,,,630.3491681633164,61499.89144041759,0.00748409408704184
,,,630.3773102096452,61502.71300942284,0.0074840698170061705
,,,630.405452255974,61505.531508443455,0.007484045512147191
,,,630.4397362800069,61508.96104234937,0.007484015850018766
,,,630.4740203040398,61512.386128428865,0.0074839861246531626
,,,630.5160839064138,61516.58242968179,0.007483949561142871
,,,630.5581475087878,61520.77223087394,0.007483912889124032
,,,630.6002111111618,61524.95563788363,0.007483876103565412
,,,630.6530319141089,61530.1999997102,0.007483829743920026
,,,630.7058527170559,61535.43464869567,0.00748378319344726
,,,630.758673520003,61540.65978718465,0.007483736448001669
,,,630.8232924292714,61547.0393754477,0.007483678992057376
,,,630.8879113385399,61553.40539028403,0.007483621236334608
,,,630.9525302478083,61559.758187664425,0.007483563178628697
,,,631.0351814366951,61567.865063730904,0.007483488477616269
,,,631.1178326255819,61575.95161293194,0.007483413279802634
,,,631.2197562160059,61585.89682763599,0.007483319864124256
,,,631.3216798064299,61595.8135161412,0.007483225695935145
,,,631.4537617569047,61608.62412187836,0.007483102550425765
,,,631.5858437073795,61621.39168072063,0.007482978156056149
,,,631.7703199848659,61639.15682085335,0.007482802345484036
,,,632.0009753991504,61661.26869832219,0.007482579167894834
,,,632.3066228830377,61690.4187000641,0.007482277771903895
,,,632.7344601496912,61730.98292467035,0.007481845282309358
,,,633.2164677728223,61776.430291423036,0.007481343608119692
,,,633.6984753959533,61821.69968128343,0.007480827114699881
,,,634.1804830190844,61866.875245386545,0.007480296271030438
,,,634.6624906422154,61912.032357195974,0.0074797515321016785
,,,635.1444982653464,61957.23835820969,0.007479193339273709
,,,635.722981575644,62011.64107449775,0.0074785062613075375
,,,636.3014648859415,62066.291315427465,0.007477801136175742
,,,636.8799481962391,62121.26761079369,0.007477078653406076
,,,637.4584315065366,62176.63726275969,0.007476339477379438
,,,638.0369148168342,62232.45750974833,0.007475584248133205
,,,638.6153981271317,62288.77657703986,0.007474813582143556
,,,639.1938814374292,62345.63462495815,0.007474028073086843
,,,639.7723647477268,62403.06460448538,0.007473228292580523
,,,640.0,62425.82631300533,0.0074729097842866745
,,,640.0,62425.82631300533,0.0074729097842866745
,,,640.0000010010642,62425.82641332417,0.0074722252851184496
,,,640.0000020021284,62425.82651372504,0.0074703202168013546
,,,640.0000030031927,62425.82661427785,0.007467393350811169
,,,640.0000040042569,62425.82671504099,0.0074636153242204125
,,,640.0000050053211,62425.826816062945,0.0074591326546735595
,,,640.0000060063853,62425.826917383725,0.007454071145901182
,,,640.0000070074495,62425.82701903605,0.007448538786445396
,,,640.0000082196234,62425.82714260661,0.007441341182346202
,,,640.0000094317973,62425.82726673838,0.0074337272139906475
,,,640.0000106439711,62425.82739145836,0.00742581199852603
,,,640.000011856145,62425.82751678564,0.007417690734203719
,,,640.0000130683188,62425.82764273274,0.007409441946260965
,,,640.0000145785539,62425.827800526466,0.007399083073327731
,,,640.0000160887889,62425.82795929743,0.007388725651394844
,,,640.000017599024,62425.82811904168,0.007378447073414878
,,,640.000019109259,62425.82827974887,0.007368306635437627
,,,640.0000209962501,62425.828481877106,0.00735589772181674
,,,640.0000228832412,62425.82868544711,0.007343836413877285
,,,640.0000247702322,62425.828890415294,0.007332164263591341
,,,640.0000271144581,62425.829146924814,0.007318243366881185
,,,640.000029458684,62425.82940542311,0.0073049864222127945
,,,640.0000322952563,62425.82972073189,0.007289839228177952
,,,640.0000351318287,62425.8300386372,0.0072756552366850386
,,,640.000038796152,62425.83045288345,0.007258703446533355
,,,640.0000424604754,62425.83087083862,0.0072432104005602915
,,,640.0000473258182,62425.83143096611,0.007224714454032529
,,,640.000052191161,62425.83199638002,0.007208358765167553
,,,640.0000570565038,62425.83256646652,0.007193907598732764
,,,640.0000619218466,62425.83314068055,0.007181144595342837
,,,640.0000664613347,62425.83367973259,0.0071705866243533456
,,,640.0000710008227,62425.83422160926,0.007161186725282082
,,,640.0000755403107,62425.83476600068,0.007152818139137869
,,,640.0000800797987,62425.83531263092,0.0071453677521719945
,,,640.0000846192868,62425.83586125435,0.007138734762376629
,,,640.0000901824035,62425.83653598869,0.0071315899431648126
,,,640.0000957455202,62425.83721303566,0.007125393243248568
,,,640.0001013086369,62425.83789208839,0.007120018706303137
,,,640.0001068717536,62425.83857288078,0.007115357136236329
,,,640.0001124348703,62425.839255182036,0.007111313865042215
,,,640.000117997987,62425.839938792036,0.007107806815588174
,,,640.0001248976222,62425.84078819667,0.0071040962331489245
,,,640.0001317972574,62425.84163906632,0.007100985773273093
,,,640.0001386968926,62425.842491164025,0.007098378328233026
,,,640.0001455965278,62425.84334429117,0.007096192518011364
,,,640.000152496163,62425.844198281266,0.007094360138711068
,,,640.000161099449,62425.84526413718,0.007092484636424847
,,,640.000169702735,62425.84633089705,0.007090979350044779
,,,640.000178306021,62425.847398382415,0.007089771186938949
,,,640.000186909307,62425.84846645001,0.007088801490046552
,,,640.0001976161205,62425.8497963048,0.007087857533444171
,,,640.0002083229341,62425.851126711175,0.007087139535469661
,,,640.0002190297477,62425.852457537,0.007086593403189595
,,,640.0002321492758,62425.85408868289,0.007086099065429882
,,,640.000245268804,62425.85572017218,0.007085745532746918
,,,640.0002583883321,62425.85735190688,0.007085492696440543
,,,640.0002752157735,62425.859445060814,0.0070852708311457116
,,,640.0002920432149,62425.86153840321,0.00708512649761046
,,,640.000312819146,62425.864123103405,0.007085015824284975
,,,640.000333595077,62425.8667079135,0.0070849507280279405
,,,640.0003605577668,62425.87006253218,0.007084904438582743
,,,640.000390211111,62425.8737519751,0.007084879619886773
,,,640.0004285034513,62425.87851631476,0.00708486592511495
,,,640.000476785588,62425.884523607434,0.007084860037291056
,,,640.0005414366511,62425.89256753391,0.007084858018322778
,,,640.0006361915214,62425.904356975836,0.007084857476148237
,,,640.0007984281622,62425.92454246056,0.007084857223168997
,,,640.0011739383618,62425.971263105625,0.007084856730788585
,,,640.0027345768375,62426.16543129412,0.007084854690386091
,,,640.0101208921126,62427.0842957095,0.0070848450635443054
,,,640.0175072073877,62428.0029787359,0.007084835482287227
,,,640.0248935226628,62428.921481531084,0.0070848259420119315
,,,640.0322798379378,62429.83980518328,0.007084816438633707
,,,640.0396661532129,62430.75795071748,0.007084806968526556
,,,640.047052468488,62431.67591910112,0.007084797528466277
,,,640.0559193893567,62432.777663881614,0.007084786231776657
,,,640.0647863102255,62433.879156181334,0.007084774969888645
,,,640.0736532310942,62434.9803974034,0.007084763738977902
,,,640.082520151963,62436.0813888706,0.007084752535697249
,,,640.0913870728317,62437.18213183335,0.007084741357118334
,,,640.1002539937004,62438.28262747675,0.007084730200672827
,,,640.1111127438188,62439.629998761164,0.007084716564941723
,,,640.1219714939372,62440.97700277794,0.0070847029554537205
,,,640.1328302440555,62442.32364138014,0.00708468936912343
,,,640.1436889941739,62443.66991632561,0.007084675803300222
,,,640.1545477442922,62445.015829287164,0.007084662255710142
,,,640.1678639311306,62446.66584314517,0.00708464566418861
,,,640.1811801179689,62448.315317842,0.007084629094095406
,,,640.1944963048072,62449.96425604754,0.007084612542841311
,,,640.2078124916455,62451.6126603116,0.007084596008245787
,,,640.224059177719,62453.623110060464,0.0070845758547695824
,,,640.2403058637925,62455.632772879675,0.007084555720607938
,,,640.256552549866,62457.6416528355,0.007084535603455945
,,,640.2727992359395,62459.64975383405,0.0070845155014028416
,,,640.2934979325117,62462.20700378877,0.007084489910236013
,,,640.314196629084,62464.76300298422,0.007084464338327389
,,,640.3348953256562,62467.31775863522,0.007084438783461156
,,,640.360912332327,62470.52717844423,0.007084406683926204
,,,640.3869293389977,62473.734657946916,0.007084374605541966
,,,640.4182256560412,62477.59043912392,0.007084336042544155
,,,640.4495219730846,62481.44345307871,0.007084297503366563
,,,640.487751777768,62486.14635218343,0.007084250454482789
,,,640.5259815824514,62490.84519080044,0.007084203433139381
,,,640.5642113871348,62495.54000513603,0.0070841564361300065
,,,640.6128998814805,62501.51342915645,0.007084096613114447
,,,640.6615883758262,62507.4804542956,0.0070840368210748446
,,,640.7102768701719,62513.44115016154,0.0070839770566112886
,,,640.7691020357843,62520.63448367994,0.007083904882519779
,,,640.8279272013966,62527.81879575537,0.0070838327411228
,,,640.886752367009,62534.99420230312,0.007083760629646781
,,,640.9599398350092,62543.9092407732,0.007083670950649207
,,,641.0331273030095,62552.81088655864,0.007083581311830042
,,,641.1063147710097,62561.699351908224,0.007083491711141938
,,,641.202572321707,62573.36991426985,0.007083373922347012
,,,641.2988298724042,62585.018504689506,0.007083256195010915
,,,641.4209784520531,62599.769378589765,0.007083106888369214
,,,641.5431270317019,62614.486521981635,0.007082957677393388
,,,641.7084450615976,62634.35282988875,0.007082755884075852
,,,641.9098693682685,62658.47985980327,0.007082510253339165
,,,642.1670320704595,62689.16415653169,0.007082197028283639
,,,642.5168331761516,62730.699827654105,0.00708177165294678
,,,643.0363649002151,62791.99418719197,0.007081141347166659
,,,643.6984723461923,62869.499693197795,0.007080340649471759
,,,644.3605797921695,62946.412087867844,0.007079542892716622
,,,645.0226872381467,63022.81715973239,0.007078748120974722
,,,645.6847946841239,63098.78971941318,0.007077956373224696
,,,646.3469021301011,63174.39482534478,0.0070771676835525025
,,,647.0090095760783,63249.68887662979,0.007076382081349898
,,,647.6711170220555,63324.72058738189,0.007075599591510201
,,,648.4684857613576,63414.79120152403,0.007074661407544844
,,,649.2658545006597,63504.603461094484,0.007073727795161926
,,,650.0,63587.10988677679,0.007072872268098761
,,,650.0,63587.10988677679,0.007072872268098761
,,,650.0000010526074,63587.110004976836,0.007072281253831596
,,,650.0000021052149,63587.110123252525,0.007070644899918986
,,,650.0000031578223,63587.11024166757,0.007068144856463532
,,,650.0000042104298,63587.110360274484,0.007064935407463894
,,,650.0000052630372,63587.11047911624,0.007061147591623065
,,,650.0000063156447,63587.11059822773,0.007056892674039971
,,,650.0000073682521,63587.11071763696,0.007052265079822894
,,,650.0000086603906,63587.11086465823,0.007046191626406747
,,,650.000009952529,63587.11101219235,0.0070397997803146
,,,650.0000112446675,63587.11116026122,0.007033189916868129
,,,650.0000125368059,63587.11130887929,0.007026443519641908
,,,650.0000141020547,63587.111489657,0.00701818182919999
,,,650.0000156673035,63587.111671258244,0.007009908265170756
,,,650.0000172325523,63587.11185368054,0.007001693432395903
,,,650.0000187978011,63587.11203691525,0.006993590675645302
,,,650.0000207801027,63587.11227011685,0.0069835507728173716
,,,650.0000227624042,63587.112504565564,0.0069738102986672225
,,,650.0000247447058,63587.11274022118,0.0069644056736636074
,,,650.000027246172,63587.113039249176,0.006953049501199406
,,,650.0000297476381,63587.11334003686,0.006942281003181313
,,,650.0000328271007,63587.11371260341,0.006929831919595746
,,,650.0000359065632,63587.11408752195,0.006918252811853297
,,,650.0000399991679,63587.11458914308,0.006904145518635685
,,,650.0000440917727,63587.1150942556,0.006891401235613629
,,,650.0000492546301,63587.115735915926,0.00687709039398654
,,,650.0000544174875,63587.11638197931,0.006864540164323524
,,,650.0000595803449,63587.117031902664,0.006853541105790712
,,,650.0000647432023,63587.11768520831,0.006843904550188065
,,,650.0000699060597,63587.118341477006,0.006835462946697301
,,,650.0000750689171,63587.119000341234,0.006828068555621651
,,,650.0000802317745,63587.119661478966,0.006821591572357634
,,,650.0000853946319,63587.12032460812,0.006815918153930383
,,,650.0000905574893,63587.12098948163,0.006810948543164078
,,,650.0000957203467,63587.12165588309,0.006806595361145759
,,,650.0001020614635,63587.12247618342,0.00680198034146759
,,,650.0001082209945,63587.12327464007,0.0067981616326881445
,,,650.0001143805256,63587.124074480096,0.006794900831435839
,,,650.0001205400566,63587.12487550137,0.006792116381222847
,,,650.0001279850657,63587.125845025985,0.0067892880473192745
,,,650.0001354300747,63587.126815769305,0.006786951106652468
,,,650.0001428750837,63587.12778751956,0.006785020156139046
,,,650.0001503200928,63587.128760101776,0.0067834246446361315
,,,650.0001593273947,63587.129937682184,0.006781860151638448
,,,650.0001683346967,63587.1311160624,0.00678061814774694
,,,650.0001773419987,63587.13229507749,0.006779632148580942
,,,650.0001863493006,63587.13347459652,0.0067788493796142
,,,650.0001976825931,63587.134959265095,0.00677808944914099
,,,650.0002090158856,63587.1364444084,0.006777521051742784
,,,650.0002203491781,63587.137929906654,0.006777095910294594
,,,650.00023440879,63587.139773114985,0.006776714241364666
,,,650.0002484684019,63587.14161660897,0.006776448023563919
,,,650.0002625280138,63587.14346030194,0.006776262332054034
,,,650.0002808959865,63587.14586916929,0.006776101591305059
,,,650.0002992639593,63587.14827818491,0.006776001184779838
,,,650.0003223905103,63587.151311428854,0.006775926482769248
,,,650.0003455170613,63587.15434475334,0.00677588516801323
,,,650.0003764357579,63587.15840017521,0.006775857195594947
,,,650.0004137286236,63587.163291701836,0.006775842925306672
,,,650.0004606353297,63587.16944425032,0.0067758366543603805
,,,650.000522992211,63587.17762333158,0.006775834453244823
,,,650.0006133390519,63587.18947371094,0.00677583386604639
,,,650.0007648645282,63587.20934853317,0.006775833646407712
,,,650.0011012108733,63587.25346501038,0.0067758332747282785
,,,650.0024119153528,63587.425377383144,0.006775831833195389
,,,650.0100602630874,63588.428389321605,0.006775823444137342
,,,650.0177086108221,63589.43115013037,0.006775815090304356
,,,650.0253569585567,63590.433660821946,0.006775806768055276
,,,650.0330053062913,63591.43592236496,0.006775798474119387
,,,650.040653654026,63592.43793568863,0.006775790205587326
,,,650.0500086633908,63593.66320330804,0.006775780122747915
,,,650.0593636727557,63594.88810247994,0.006775770069845713
,,,650.0687186821206,63596.11263471359,0.006775760043194058
,,,650.0780736914854,63597.33680146322,0.006775750039555892
,,,650.0874287008503,63598.56060413468,0.006775740056096107
,,,650.0967837102152,63599.78404409106,0.006775730090320272
,,,650.1083167120237,63601.29182274646,0.006775717825424345
,,,650.1198497138322,63602.79905456162,0.006775705580515177
,,,650.1313827156407,63604.30574188442,0.0067756933524937375
,,,650.1429157174492,63605.811887005184,0.006775681138683918
,,,650.1544487192577,63607.31749216434,0.006775668936783341
,,,650.1687124603217,63609.178845052564,0.006775653859244825
,,,650.1829762013856,63611.03937944244,0.006775638793682619
,,,650.1972399424495,63612.89909933538,0.006775623737347307
,,,650.2115036835135,63614.75800866797,0.006775608687905114
,,,650.2290861342136,63617.0483162374,0.006775590143489998
,,,650.2466685849138,63619.337405246755,0.006775571603480887
,,,650.2642510356139,63621.62528276839,0.006775553065264773
,,,650.2855711252613,63624.39789716523,0.006775530585493668
,,,650.3068912149087,63627.168752852085,0.006775508101986693
,,,650.328211304556,63629.93786201576,0.006775485612083344
,,,650.3551245789569,63633.43095350638,0.0067754572095541825
,,,650.3820378533577,63636.92130515415,0.006775428789784757
,,,650.4145992278693,63641.140523777925,0.006775394378508632
,,,650.4471606023809,63645.3558084585,0.006775359933573669
,,,650.4874390296208,63650.56473519899,0.006775317273667333
,,,650.5277174568606,63655.76778289208,0.006775274552285665
,,,650.5767781814187,63662.09747092199,0.006775222427380208
,,,650.6258389059768,63668.41868688744,0.006775170200343947
,,,650.6748996305349,63674.73156586809,0.006775117867224308
,,,650.7354830521074,63682.51582009044,0.006775053092138001
,,,650.7960664736798,63690.2878130801,0.006774988146856682
,,,650.8566498952523,63698.04778978007,0.006774923028633767
,,,650.9322791030401,63707.71844686051,0.006774841492997055
,,,651.0079083108278,63717.37121794581,0.006774759682883016
,,,651.0989542429598,63728.96858839255,0.006774660830528168
,,,651.1900001750919,63740.54148001821,0.006774561578397478
,,,651.3039903326955,63754.99748465389,0.006774436751264566
,,,651.4179804902992,63769.41779369805,0.00677431130059431
,,,651.5688883581992,63788.45591291523,0.006774144266794372
,,,651.7197962260991,63807.43724090639,0.006773976154173286
,,,651.9380620839867,63834.796826324746,0.006773731114173667
,,,652.2192697139994,63869.89548213455,0.0067734121586319335
,,,652.6077966815141,63918.141933910316,0.0067729655569840315
,,,653.1330167415706,63982.980457660204,0.006772351168309091
,,,653.6582368016271,64047.47268644697,0.006771724871630973
,,,654.1834568616837,64111.710239929394,0.006771087038124987
,,,654.7086769217402,64175.77468629833,0.006770438027616358
,,,655.2338969817968,64239.73845923966,0.006769778188869481
,,,655.7591170418533,64303.66569446226,0.0067691078598793196
,,,656.2843371019098,64367.61299279414,0.0067684273681579395
,,,656.9265996477319,64445.910015772606,0.0067675818828332335
,,,657.568862193554,64524.38958649616,0.006766722234672521
,,,658.211124739376,64603.11790795672,0.006765848962336229
,,,658.8533872851981,64682.15026967008,0.006764962583748709
,,,659.4956498310202,64761.53229903524,0.006764063596801192
,,,660.0,64824.13821466313,0.006763349122518789
,,,660.0,64824.13821466313,0.006763349122518789
,,,660.0000012290385,64824.138367540734,0.0067629211741140486
,,,660.000002458077,64824.13852048301,0.006761753294509126
,,,660.0000036871155,64824.1386735427,0.00675999631914249
,,,660.000004916154,64824.13882676164,0.006757774591167256
,,,660.0000061451925,64824.13898017264,0.0067551905520439786
,,,660.000007374231,64824.139133801094,0.006752328520995109
,,,660.0000088710349,64824.13932122115,0.006748566916594421
,,,660.0000103678387,64824.13950901707,0.006744595847989848
,,,660.0000118646426,64824.139697205195,0.006740494298121007
,,,660.0000133614465,64824.13988579507,0.006736323913724603
,,,660.0000152401989,64824.14012308329,0.00673106432321068
,,,660.0000171189513,64824.140361010424,0.006725841764067487
,,,660.0000189977037,64824.1405995687,0.006720706688480327
,,,660.0000213311943,64824.14089672724,0.006714502379675928
,,,660.0000236646848,64824.14119480713,0.006708530293334503
,,,660.0000264695868,64824.14155427167,0.0067016933177850325
,,,660.0000292744888,64824.141914944,0.006695246692765976
,,,660.0000328191288,64824.14237235311,0.00668766086744769
,,,660.0000363637688,64824.14283143483,0.0066806838607056775
,,,660.0000412746657,64824.14346997728,0.0066719636691146
,,,660.0000461855626,64824.14411113278,0.0066642497618646735
,,,660.0000521555972,64824.14489365037,0.006656076118991018
,,,660.0000581256319,64824.14567910239,0.006649056515805912
,,,660.0000640956665,64824.14646707374,0.006643031315617175
,,,660.0000700657012,64824.14725720724,0.006637860894613581
,,,660.0000760357358,64824.14804919603,0.00663342442848579
,,,660.0000820057704,64824.14884277672,0.006629617865242793
,,,660.0000879758051,64824.14963772327,0.006626351792948606
,,,660.0000939458397,64824.150433841736,0.0066235494549621585
,,,660.0001012784892,64824.151413028834,0.006620645900597811
,,,660.0001086111387,64824.15239347402,0.00661824011714277
,,,660.0001159437882,64824.1533749616,0.0066162467413251515
,,,660.0001232764376,64824.15435731288,0.006614595056532807
,,,660.0001321202312,64824.1555430518,0.006612975022597026
,,,660.0001409640248,64824.156729621594,0.0066116836732482975
,,,660.0001498078184,64824.15791685368,0.006610654311925317
,,,660.000158651612,64824.15910461366,0.006609833779771769
,,,660.000169733817,64824.160593585475,0.006609036368248552
,,,660.0001808126478,64824.16208260224,0.006608436328775916
,,,660.0001918914787,64824.16357199399,0.006607984647165103
,,,660.0002055863334,64824.16541345512,0.006607577493382828
,,,660.0002192811882,64824.167255220826,0.006607290881852929
,,,660.0002329760429,64824.16909720085,0.00660708912241419
,,,660.000250747659,64824.17148772968,0.006606913581180125
,,,660.0002685192752,64824.17387842052,0.006606802265473454
,,,660.0002907345333,64824.17686702283,0.006606718502315739
,,,660.0003129497915,64824.179855716444,0.00660667109478619
,,,660.0003423235382,64824.18380754053,0.006606638391628463
,,,660.000371697285,64824.18775940722,0.006606622968363904
,,,660.0004140926667,64824.19346320172,0.006606613835723897
,,,660.0004686305605,64824.20080064422,0.006606610283305168
,,,660.0005443601177,64824.21098918329,0.0066066092016512645
,,,660.0006622242129,64824.22684642778,0.006606608883255099
,,,660.0008879458057,64824.25721459693,0.0066066085640447084
,,,660.0015469250926,64824.34587209242,0.006606607656982432
,,,660.0050645243067,64824.81911217656,0.006606602818597062
,,,660.0146714845685,64826.1115048749,0.006606589622411865
,,,660.0242784448302,64827.40378230582,0.006606576449689149
,,,660.033885405092,64828.69594555961,0.006606563297265633
,,,660.0434923653537,64829.98799566263,0.00660655016239245
,,,660.0530993256154,64831.279933584665,0.006606537042679897
,,,660.0627062858772,64832.571760245344,0.00660652393604724
,,,660.074577497084,64834.16790332793,0.006606507755713666
,,,660.0864487082907,64835.76387942503,0.00660649158965385
,,,660.0983199194975,64837.35969002529,0.00660647543537249
,,,660.1101911307043,64838.95533654762,0.006606459290750586
,,,660.122062341911,64840.5508203501,0.006606443153986652
,,,660.1368196292827,64842.53396618541,0.006606423102783379
,,,660.1515769166544,64844.5168649844,0.006606403058892767
,,,660.1663342040262,64846.499519058874,0.006606383020270934
,,,660.1810914913979,64848.481930638474,0.0066063629852257675
,,,660.1993948610132,64850.94036943783,0.006606338138765822
,,,660.2176982306285,64853.398442505626,0.006606313293472471
,,,660.2360016002438,64855.85615370661,0.0066062884475796635
,,,660.2583518418407,64858.85677918648,0.0066062581053880996
,,,660.2807020834377,64861.85687735305,0.006606227758108692
,,,660.3030523250347,64864.85645469614,0.006606197404097122
,,,660.3315746068521,64868.68362176602,0.006606158655963579
,,,660.3600968886694,64872.50996384858,0.006606119892604947
,,,660.395057580758,64877.19892938653,0.00660607235589953
,,,660.4300182728466,64881.886697073955,0.006606024791454325
,,,660.4743043665387,64887.823193108525,0.006605964497047312
,,,660.5185904602308,64893.75784698246,0.0066059041524012966
,,,660.5744464469349,64901.240389685496,0.006605827967627232
,,,660.6303024336389,64908.72015627743,0.006605751696435155
,,,660.686158420343,64916.19723040978,0.00660567533655152
,,,660.757252036686,64925.71030102643,0.006605578014715675
,,,660.8283456530291,64935.21930900359,0.006605480544264414
,,,660.8994392693722,64944.72441734534,0.006605382923740296
,,,660.9913176860451,64957.002905214955,0.006605256539428195
,,,661.083196102718,64969.27548536453,0.006605129902263908
,,,661.197889993221,64984.58783457187,0.0066049714634048
,,,661.312583883724,64999.89212130039,0.0066048126314588625
,,,661.4640332598676,65020.089593611774,0.006604602299943971
,,,661.6154826360113,65040.27543822664,0.006604391290814717
,,,661.8336146402037,65069.33125143028,0.006604086195251035
,,,662.1137204471959,65106.61681268878,0.006603692400860555
,,,662.5010833135458,65158.14562369292,0.006603144141463387
,,,663.0759466354057,65234.57950980871,0.0066023228265359455
,,,663.6508099572656,65311.01618262417,0.006601492612594084
,,,664.3453742911405,65403.43811382618,0.006600478074824395
,,,665.0399386250155,65496.00031290939,0.006599451474883639
,,,665.7345029588904,65588.75961043857,0.006598413291987708
,,,666.4290672927654,65681.76213612485,0.006597363985609772
,,,667.1236316266403,65775.044649204,0.0065963039961905836
,,,667.8181959605153,65868.63571579446,0.006595233745832105
,,,668.651725659128,65981.38910712663,0.006593936387069348
,,,669.4852553577408,66094.64270738876,0.0065926254990568145
,,,670.0,66164.83875351337,0.006591809482685413
,,,670.0,66164.83875351337,0.006591809482685413
,,,670.0000012814218,66164.83892851906,0.006591415625800984
,,,670.0000025628435,66164.83910358798,0.0065903444809804965
,,,670.0000038442653,66164.83927877127,0.006588738954622688
,,,670.000005125687,66164.83945410913,0.006586716027005971
,,,670.0000064071088,66164.83962963276,0.006584371382753416
,,,670.0000076885306,66164.83980536599,0.006581783201101831
,,,670.0000092610944,66164.84002133853,0.006578366905949927
,,,670.0000108336583,66164.84023767647,0.006574773148440425
,,,670.0000124062221,66164.84045439435,0.006571074719358796
,,,670.000013978786,66164.84067149999,0.006567327715602672
,,,670.0000159732901,66164.84094741965,0.006562571676453233
,,,670.0000179677943,66164.84122396393,0.006557870248571626
,,,670.0000199622984,66164.84150112249,0.006553268139192254
,,,670.0000224714582,66164.84185064683,0.00654766506282035
,,,670.000024980618,66164.84220108172,0.006542303281532005
,,,670.0000280399812,66164.84262953023,0.006536118997675756
,,,670.0000310993444,66164.84305919035,0.006530332703151773
,,,670.0000350622926,66164.84361742111,0.006523420722623289
,,,670.0000390252408,66164.84417738096,0.006517137445383494
,,,670.0000446966616,66164.84498143928,0.006509152985532396
,,,670.0000503680824,66164.84578829004,0.006502231290223379
,,,670.0000560395032,66164.8465975597,0.006496239238574742
,,,670.000061710924,66164.84740892264,0.00649105541385102
,,,670.0000673823448,66164.84822209616,0.006486572197139476
,,,670.0000730537656,66164.84903683544,0.006482695447904425
,,,670.0000787251864,66164.84985292863,0.006479343327214216
,,,670.0000856203307,66164.8508466714,0.006475872902002367
,,,670.0000925154749,66164.85184186531,0.006472964890277723
,,,670.0000994106191,66164.85283827518,0.006470528129997595
,,,670.0001063057633,66164.85383570397,0.006468486231371822
,,,670.0001132009075,66164.85483398654,0.006466775190632238
,,,670.0001217873444,66164.85607812185,0.006465026726337766
,,,670.0001303737812,66164.8573231487,0.006463623710607862
,,,670.000138960218,66164.85856889091,0.0064624978797084365
,,,670.0001475466548,66164.85981520714,0.006461594463667554
,,,670.0001582339253,66164.86136709075,0.006460715142151269
,,,670.0001689211957,66164.86291951811,0.006460046515084381
,,,670.0001796084662,66164.86447235891,0.006459538093712147
,,,670.0001927064577,66164.86637589362,0.006459077976181305
,,,670.0002059665312,66164.8683033281,0.006458745643359216
,,,670.0002192266047,66164.87023100954,0.006458509057613702
,,,670.0002360775705,66164.87268096306,0.006458304041645381
,,,670.0002529285364,66164.87513110183,0.006458170917907633
,,,670.0002737574115,66164.87815979165,0.006458068959562743
,,,670.0002945862866,66164.88118858977,0.006458009162006854
,,,670.0003216580744,66164.88512528152,0.006457966731572278
,,,670.0003487298623,66164.8890620271,0.006457945509495987
,,,670.0003867186564,66164.89458635128,0.00645793228897632
,,,670.0004344092837,66164.90152153997,0.0064579265796772525
,,,670.0004981157105,66164.91078576221,0.006457924587980048
,,,670.0005911048014,66164.92430828181,0.006457924027030059
,,,670.0007491489303,66164.94729111384,0.006457923741243638
,,,670.0011094917178,66164.99969216922,0.006457923184781194
,,,670.0025723153486,66165.2124143269,0.006457920930895366
,,,670.0116025398958,66166.5255197267,0.006457907029341892
,,,670.0206327644429,66167.83852304996,0.006457893145993026
,,,670.02966298899,66169.15142505734,0.006457879278502837
,,,670.0405908688383,66170.74009221687,0.006457862515112147
,,,670.0515187486866,66172.32861326804,0.006457845768779651
,,,670.0624466285349,66173.91698935554,0.006457829036792132
,,,670.0733745083832,66175.50522156776,0.006457812316819239
,,,670.0843023882314,66177.09331094418,0.00645779560685674
,,,670.0976550978882,66179.0335952125,0.006457775200144326
,,,670.1110078075449,66180.97366945496,0.0064577548031351595
,,,670.1243605172016,66182.9135353468,0.006457734413583789
,,,670.1377132268583,66184.85319450383,0.006457714029603517
,,,670.1539331299738,66187.2090759135,0.006457689273843949
,,,670.1701530330893,66189.56465730016,0.006457664521608485
,,,670.1863729362047,66191.91994130488,0.006457639770957069
,,,670.2025928393202,66194.27493050206,0.006457615020293478
,,,670.223129499033,66197.2562562914,0.00645758368044434
,,,670.2436661587458,66200.23711850599,0.006457552336300962
,,,670.2642028184586,66203.21752204353,0.006457520986120873
,,,670.2898757419883,66206.94269329395,0.006457481784585373
,,,670.3155486655181,66210.6671644908,0.0064574425692589385
,,,670.3464317299868,66215.146576424,0.00645739537478227
,,,670.3773147944554,66219.62500401701,0.006457348155562003
,,,670.4157892210927,66225.2029194728,0.006457289292085217
,,,670.45426364773,66230.77936011345,0.006457230384759772
,,,670.5037572939282,66237.95079152897,0.006457154538452228
,,,670.5532509401263,66245.11989006314,0.006457078613022559
,,,670.6154031498055,66254.11935393755,0.006456983153164428
,,,670.6775553594847,66263.115347652,0.006456887561513536
,,,670.7397075691639,66272.10798450532,0.006456791835792072
,,,670.8187814994699,66283.54430309316,0.006456669851392638
,,,670.8978554297759,66294.97559359646,0.00645654764560005
,,,670.9930896590918,66308.73672957018,0.006456400169416673
,,,671.0883238884077,66322.4912702775,0.006456252370120327
,,,671.2078486112351,66339.74528464564,0.006456066416297097
,,,671.3273733340626,66356.99020321423,0.006455879955660139
,,,671.4862874712868,66379.90529155363,0.0064556312661770915
,,,671.6771447811832,66407.40909786633,0.006455331418842775
,,,671.9156964619723,66441.76301136296,0.006454954865386363
,,,672.2297944631626,66486.96509643648,0.006454456093302853
,,,672.675801923396,66551.10794469042,0.006453742162375707
,,,673.3113126703012,66642.46616926182,0.006452713640428901
,,,673.9468234172064,66733.84045321762,0.006451672307435578
,,,674.5823341641116,66825.28876571788,0.0064506186038026225
,,,675.2178449110168,66916.85974682782,0.00644955295384328
,,,675.853355657922,67008.5937669055,0.006448475766327224
,,,676.6191394356446,67119.3953180979,0.0064471629968942505
,,,677.3849232133672,67230.52671493958,0.0064458347069869405
,,,678.1507069910898,67342.02167410382,0.006444491528451255
,,,678.9164907688124,67453.90380852371,0.006443134065115521
,,,679.682274546535,67566.18807695186,0.006441762893986663
,,,680.0,67612.89513104968,0.006441190099500688
,,,680.0,67612.89513104968,0.006441190099500688
,,,680.0000013552994,67612.8953304467,0.006440835803677578
,,,680.0000027105989,67612.89552990501,0.006439876981864434
,,,680.0000040658983,67612.89572947369,0.006438447333331698
,,,680.0000054211978,67612.89592919072,0.0064366551964042795
,,,680.0000067764972,67612.89612908517,0.006434588272832182
,,,680.0000081317967,67612.89632917885,0.006432317461806827
,,,680.0000098133975,67612.8965777475,0.006429301381020137
,,,680.0000114949983,67612.89682666777,0.006426144693661794
,,,680.000013176599,67612.89707595175,0.006422912798659618
,,,680.0000152077603,67612.89737754791,0.006418978362522766
,,,680.0000172389215,67612.89767968326,0.0064150693876498174
,,,680.0000192700827,67612.89798235106,0.006411230215411716
,,,680.0000218316499,67612.89836479635,0.006406533683904568
,,,680.000024393217,67612.89874803847,0.006402033230311468
,,,680.0000275212789,67612.89921706333,0.006396831873119516
,,,680.0000306493407,67612.89968715282,0.006391966494802981
,,,680.0000347062055,67612.90029829359,0.006386153198763711
,,,680.0000387630703,67612.9009109545,0.006380877235077944
,,,680.0000446051951,67612.90179560818,0.006374149654610979
,,,680.0000504473198,67612.90268273387,0.006368340579059711
,,,680.0000562894446,67612.90357199225,0.006363332312739106
,,,680.0000621315694,67612.90446308859,0.006359017594066417
,,,680.0000679736942,67612.90535576806,0.006355301636881402
,,,680.000073815819,67612.90624981084,0.006352101840101754
,,,680.0000808371817,67612.90732585524,0.006348838837390079
,,,680.0000878585445,67612.90840331734,0.006346112928346434
,,,680.0000948799072,67612.9094819638,0.006343835717078918
,,,680.00010190127,67612.91056159964,0.006341933334464364
,,,680.0001089226328,67612.911642062,0.0063403440694556916
,,,680.0001176839553,67612.91299122786,0.006338722646116737
,,,680.0001264452778,67612.914341254,0.0063374271051520464
,,,680.0001352066004,67612.91569196752,0.006336391937588179
,,,680.0001439679229,67612.91704323023,0.006335564806858467
,,,680.0001549184724,67612.91873274466,0.006334760640431091
,,,680.0001658690219,67612.92042277816,0.006334153105633736
,,,680.0001768195714,67612.9221132038,0.006333694118849664
,,,680.0001903042713,67612.92419522266,0.006333280040968049
,,,680.0002037889712,67612.92627756057,0.00633298685667616
,,,680.0002172736712,67612.92836012434,0.0063327792672589036
,,,680.0002346968366,67612.93105117041,0.00633259808810478
,,,680.0002521200021,67612.93374238834,0.006332482101783355
,,,680.0002737982944,67612.93709101048,0.006332394211183343
,,,680.0002969207159,67612.9406628129,0.006332341272446419
,,,680.0003256220402,67612.94509649088,0.006332307135899544
,,,680.0003543233646,67612.94953021487,0.006332290738569692
,,,680.000395461117,67612.95588512828,0.006332280857354034
,,,680.0004479998012,67612.96400126508,0.0063322768798633805
,,,680.0005201145663,67612.97514150683,0.006332275600442073
,,,680.0006301863892,67612.99214532414,0.006332275203531397
,,,680.0008333202322,67613.0235252656,0.006332274833007604
,,,680.0013824257054,67613.10835040086,0.006332273867385474
,,,680.0041311710079,67613.53296865629,0.006332269036157588
,,,680.014593364591,67615.14906949886,0.006332250660371747
,,,680.025055558174,67616.76506232964,0.006332232302159596
,,,680.0355177517571,67618.38094812476,0.006332213958700604
,,,680.0459799453402,67619.99672781119,0.0063321956275602794
,,,680.0564421389232,67621.6124022735,0.006332177306634415
,,,680.0691028767452,67623.56745797864,0.006332155146786811
,,,680.0817636145672,67625.52236227148,0.006332132996481541
,,,680.0944243523892,67627.47711653756,0.0063321108533882665
,,,680.1070850902112,67629.43172211481,0.006332088715535726
,,,680.1223139638914,67631.7826096414,0.006332062091782442
,,,680.1375428375717,67634.1332861115,0.006332035470772233
,,,680.152771711252,67636.48375366196,0.0063320088504934475
,,,680.1680005849322,67638.83401438182,0.006331982229278377
,,,680.187007892283,67641.7671108907,0.006331948999676327
,,,680.2060151996337,67644.69989230698,0.006331915764258311
,,,680.2250225069845,67647.63236247894,0.006331882521240986
,,,680.2483930933538,67651.23758354771,0.006331841634494228
,,,680.2717636797231,67654.84234676967,0.006331800731933131
,,,680.2951342660924,67658.44665902262,0.0063317598118538395
,,,680.3252727461909,67663.09409016553,0.0063317070136834405
,,,680.3554112262893,67667.74079708669,0.0063316541818413405
,,,680.3927937196886,67673.50339060836,0.006331588602045301
,,,680.4301762130879,67679.26491889964,0.006331522965133817
,,,680.4784838704485,67686.70873957392,0.006331438057870573
,,,680.5267915278091,67694.15088289215,0.006331353048824873
,,,680.5893547790502,67703.78680213973,0.0063312427986809095
,,,680.6519180302912,67713.42012253872,0.006331132370560942
,,,680.7272337884001,67725.01375971308,0.006330999194163566
,,,680.802549546509,67736.60400523437,0.006330865754047122
,,,680.8778653046179,67748.19105842624,0.006330732048856802
,,,680.9758698335759,67763.2642380228,0.006330557667380492
,,,681.0738743625338,67778.33276523628,0.006330382836101065
,,,681.1969682577453,67797.25290859623,0.006330162611822759
,,,681.3200621529568,67816.16715698168,0.006329941682413275
,,,681.4841788693503,67841.3770130922,0.006329646034860593
,,,681.6817103155723,67871.71009723171,0.006329288553269622
,,,681.9293582443896,67909.72857073821,0.00632883787059032
,,,682.2567917882282,67959.98629303843,0.006328237773445038
,,,682.7230069638457,68031.54862739184,0.006327375196201977
,,,683.36192977519,68129.67698702237,0.00632617796099078
,,,684.0008525865343,68227.93172707802,0.006324963785786106
,,,684.6397753978786,68326.37014118947,0.006323733246407019
,,,685.2786982092229,68425.03958487422,0.0063224868976743285
,,,685.9176210205671,68523.97862780381,0.006321225274181869
,,,686.5565438319114,68623.21808260484,0.006319948891042482
,,,687.3379717127189,68745.03476668622,0.006318368482652455
,,,688.1193995935263,68867.3680906296,0.006316767609206797
,,,688.9008274743337,68990.23833495776,0.006315147103568642
,,,689.6822553551411,69113.65599333566,0.006313507761746172
,,,690.0,69163.9974566886,0.006312835960575229
,,,690.0,69163.9974566886,0.006312835960575229
,,,690.0000018358252,69163.99774779857,0.00631304484902218
,,,690.0000036716503,69163.99803885943,0.006313590942765455
,,,690.0000055074755,69163.99832983488,0.006314375950455453
,,,690.0000073433007,69163.99862069952,0.006315325865369459
,,,690.0000091791259,69163.9989114361,0.006316385139262699
,,,690.0000114757383,69163.99927494997,0.006317801955196851
,,,690.0000137723508,69163.99963823432,0.006319267097226847
,,,690.0000160689633,69164.00000128486,0.0063207405055945125
,,,690.0000190435708,69164.00047116795,0.006322618291026251
,,,690.0000220181782,69164.00094067118,0.006324428869859265
,,,690.000025747943,69164.00152885444,0.006326574424860195
,,,690.0000294777078,69164.00211650392,0.006328565873436773
,,,690.0000345053598,69164.00290787088,0.006331001937664358
,,,690.0000407115551,69164.00388365198,0.006333634842661649
,,,690.0000487452746,69164.00514523462,0.006336495881754523
,,,690.0000567789941,69164.00640537769,0.006338833281513116
,,,690.0000648127136,69164.00766434579,0.006340739603338464
,,,690.0000728464331,69164.00892235599,0.006342293342832708
,,,690.0000808801526,69164.01017958559,0.006343559396823076
,,,690.0000905470895,69164.01169157194,0.00634477600434938
,,,690.0001002140264,69164.01320283751,0.006345726763357646
,,,690.0001098809632,69164.01471353981,0.006346469747752151
,,,690.0001195479001,69164.016223802,0.006347050355938999
,,,690.000131871979,69164.01814870027,0.0063476103915927505
,,,690.0001441960578,69164.02007318914,0.006348019342559732
,,,690.0001565201367,69164.0219973791,0.0063483179644912655
,,,690.0001720768529,69164.02442598519,0.0063485827409021185
,,,690.0001876335691,69164.02685435647,0.006348760771705667
,,,690.0002065378732,69164.0298050723,0.006348900583421425
,,,690.0002254421772,69164.0327556436,0.00634898688464638
,,,690.0002494088046,69164.03649621573,0.006349050558995554
,,,690.000273375432,69164.04023670971,0.0063490850839884845
,,,690.00030570957,69164.04528306623,0.006349108052166403
,,,690.0003449979894,69164.05141472755,0.006349119345637585
,,,690.0003949480313,69164.05921030295,0.0063491239913061
,,,690.0004624289733,69164.06974187374,0.006349125361970493
,,,690.0005627974656,69164.08540612414,0.006349125451912148
,,,690.000739326943,69164.11295665709,0.006349125100090545
,,,690.0011714303802,69164.18039420199,0.006349124176448625
,,,690.0031410552515,69164.48779325855,0.006349119963164452
,,,690.016321675712,69166.54503934733,0.006349091757929755
,,,690.0295022961725,69168.60254356997,0.006349063536661926
,,,690.042682916633,69170.6603052825,0.0063490353009995676
,,,690.0558635370935,69172.71832390252,0.006349007052336513
,,,690.0722673586706,69175.27997032912,0.0063489718792770775
,,,690.0886711802477,69177.84201293402,0.006348936689587244
,,,690.1050750018248,69180.40445088406,0.006348901484675059
,,,690.121478823402,69182.96728342217,0.00634886626565325
,,,690.1423091837621,69186.22225883788,0.006348821523886559
,,,690.1631395441223,69189.4778681231,0.006348776762122194
,,,690.1839699044824,69192.73411009637,0.006348731981399437
,,,690.2101177737105,69196.82248918405,0.006348675743555785
,,,690.2362656429386,69200.9118615215,0.006348619478143873
,,,690.267872657994,69205.85633538062,0.006348551430000753
,,,690.2994796730493,69210.80225486739,0.006348483343707199
,,,690.3392564779836,69217.02864710454,0.006348397605306431
,,,690.3790332829178,69223.25731927459,0.006348311808491571
,,,690.4319215918102,69231.54265187806,0.006348197641445227
,,,690.4848099007027,69239.83199559618,0.006348083373434474
,,,690.5584112436467,69251.37441090106,0.00634792418746525
,,,690.6320125865907,69262.92454694222,0.006347764809530088
,,,690.7264609922087,69277.7574460574,0.006347560010213966
,,,690.8209093978267,69292.6029602413,0.006347354900176567
,,,690.9381730431656,69311.0520728432,0.0063470998143975174
,,,691.0554366885046,69329.52044111816,0.006346844257440886
,,,691.2089823239369,69353.73195603062,0.006346508923427496
,,,691.3625279593691,69377.97605976378,0.006346172795216233
,,,691.5808667772909,69412.50632048404,0.006345693473622194
,,,691.8580416251677,69456.43454911766,0.0063450827254156305
,,,692.2348056683722,69516.31057682987,0.006344248537811861
,,,692.8007665505488,69606.60186764509,0.006342986982157457
,,,693.7636358328991,69761.13721077824,0.0063408181000957015
,,,694.7265051152494,69916.77153412637,0.006338621972902955
,,,695.8854236481824,70105.44339574565,0.006335944459663799
,,,697.0228442461683,70291.92269886973,0.006333282253519459
,,,698.1602648441543,70479.56402235552,0.006330587969039055
,,,699.2976854421403,70668.234776027,0.006327863430584296
,,,700.0,70785.18855112723,0.006326166771958259
,,,700.0,70785.18855112723,0.006326166771958259
,,,700.0000015594973,70785.188811171,0.006326450818033163
,,,700.0000031189945,70785.18907115595,0.0063272106600434095
,,,700.0000046784918,70785.18933103626,0.00632832960464395
,,,700.000006237989,70785.18959077758,0.006329715270316524
,,,700.0000077974863,70785.18985035464,0.00633129468093109
,,,700.0000096746521,70785.19016256434,0.006333372256059725
,,,700.0000115518179,70785.19047448921,0.006335570798924543
,,,700.0000134289837,70785.19078611718,0.006337832949990002
,,,700.000015733916,70785.19116834484,0.006340636220253473
,,,700.0000180388483,70785.1915501164,0.006343416506202697
,,,700.0000203437806,70785.19193143885,0.006346136538942228
,,,700.0000233211532,70785.19242336326,0.006349522744186093
,,,700.0000262985258,70785.19291459162,0.006352738399825588
,,,700.0000300302755,70785.19352935751,0.006356507536991639
,,,700.0000337620253,70785.19414316684,0.0063599814378022795
,,,700.0000388220329,70785.19497406151,0.006364235576942449
,,,700.0000450834053,70785.19600026254,0.00636882790817312
,,,700.0000513447777,70785.19702457779,0.006372760457651183
,,,700.0000576061501,70785.19804727995,0.006376121380407874
,,,700.0000638675225,70785.19906860421,0.006378991050829919
,,,700.0000713846541,70785.20029322377,0.006381886259297663
,,,700.0000789017857,70785.20151644072,0.006384279130419773
,,,700.0000864189174,70785.20273849853,0.006386256547109099
,,,700.000093936049,70785.2039595985,0.006387890533335177
,,,700.0001014531806,70785.20517990702,0.00638924068832789
,,,700.000110814811,70785.20669874505,0.0063905990147038036
,,,700.0001201764414,70785.20821678208,0.006391670008581622
,,,700.0001295380719,70785.20973418756,0.006392514438528025
,,,700.0001388997023,70785.21125109514,0.006393180225716013
,,,700.000150744213,70785.21316976358,0.00639382468039677
,,,700.0001625887237,70785.2150879656,0.00639430174312903
,,,700.0001744332344,70785.21700582241,0.006394654888356769
,,,700.0001892356045,70785.21940226328,0.006394970204931312
,,,700.0002040379745,70785.22179842909,0.00639518672045652
,,,700.0002218443454,70785.22468062968,0.00639535931813208
,,,700.0002396507164,70785.22756265578,0.0063954691192476595
,,,700.0002618989496,70785.23116346289,0.006395551993636344
,,,700.0002841471828,70785.23476417111,0.006395599075301182
,,,700.0003135016896,70785.23951489484,0.006395631619943786
,,,700.0003428561963,70785.24426557236,0.006395647026164249
,,,700.0003850761339,70785.25109833298,0.00639565611563165
,,,700.0004392240193,70785.25986146225,0.006395659556859549
,,,700.000509055868,70785.27116283422,0.0063956603892371885
,,,700.0006219769882,70785.28943765613,0.0063956603043759394
,,,700.0008306675918,70785.32321158881,0.006395659801503543
,,,700.0014029436722,70785.41582763007,0.006395658389291715
,,,700.0043048238573,70785.88547129079,0.006395651225896125
,,,700.015866054358,70787.75670404643,0.006395622673204993
,,,700.0274272848586,70789.6281754438,0.0063955941014419175
,,,700.0389885153593,70791.49988444147,0.006395565513186712
,,,700.0505497458599,70793.37183004234,0.006395536910647766
,,,700.0621109763606,70795.24401128634,0.006395508295717466
,,,700.0763771686496,70797.554547063,0.006395472971112303
,,,700.0906433609387,70799.86543854301,0.006395437632671021
,,,700.1049095532277,70802.17668408246,0.0063954022825323835
,,,700.1191757455167,70804.48828207623,0.006395366922475962
,,,700.1367697790326,70807.33958414836,0.006395323302586855
,,,700.1543638125486,70810.19141699259,0.006395279672140828
,,,700.1719578460645,70813.04377775293,0.006395236032983037
,,,700.1933194450326,70816.50764519084,0.006395183039412869
,,,700.2146810440006,70819.97228169265,0.006395130037333863
,,,700.2360426429686,70823.43768230564,0.006395077028438097
,,,700.2630977978127,70827.82781313638,0.006395009883256155
,,,700.2901529526569,70832.21915186303,0.006394942731429833
,,,700.3231371166172,70837.57445131346,0.0063948608569977935
,,,700.3561212805776,70842.93151360807,0.006394778977456149
,,,700.398096750122,70849.7514034923,0.006394674773349706
,,,700.4400722196665,70856.574083359,0.00639457056655159
,,,700.496243081273,70865.70837996628,0.006394431118086873
,,,700.5524139428794,70874.8475224414,0.006394291672067335
,,,700.6267553351222,70886.95036276821,0.006394107125199784
,,,700.701096727365,70899.06134762018,0.006393922591310025
,,,700.7910627767274,70913.72836828479,0.00639369929442413
,,,700.8810288260897,70928.4066989044,0.006393476023821832
,,,700.9910369343007,70946.3698608785,0.0063932030529352075
,,,701.1010450425117,70964.34884382035,0.006392930126249324
,,,701.2420597772708,70987.41754654264,0.006392580339223544
,,,701.3830745120299,71010.51008506877,0.006392230627062359
,,,701.5767821306912,71042.2683101586,0.006391750359852731
,,,701.8156190239495,71081.4799423512,0.006391158393277867
,,,702.1258945258824,71132.50183055204,0.0063903896724245525
,,,702.5582189159512,71203.72788324673,0.006389319134476731
,,,703.2014440014932,71309.93438084042,0.0063877275165543455
,,,703.8446690870352,71416.34582974768,0.0063861372061559205
,,,704.6198678865737,71544.75477017407,0.006384222218647678
,,,705.3950666861123,71673.23247453653,0.006382308860653488
,,,706.1702654856508,71801.6752573913,0.006380396996005694
,,,706.9454642851894,71929.99236401897,0.006378486496200454
,,,707.7206630847279,72058.10437389293,0.006376577240153243
,,,708.4958618842664,72185.94180374725,0.006374669113959883
,,,709.4430973672477,72341.68895685411,0.006372338903565408
,,,710.0,72432.9838444194,0.006370969555951299
,,,710.0,72432.9838444194,0.006370969555951299
,,,710.0000016866721,72432.98412058051,0.0063712275450327725
,,,710.0000033733443,72432.98439668267,0.006371914034667129
,,,710.0000050600164,72432.98467268051,0.0063729192450880726
,,,710.0000067466885,72432.98494854054,0.006374157175790972
,,,710.0000084333607,72432.98522423863,0.006375560620374879
,,,710.0000104834769,72432.98555910215,0.006377414702002664
,,,710.0000125335931,72432.98589368243,0.00637936533556205
,,,710.0000145837093,72432.9862279692,0.00638136043887769
,,,710.0000171287198,72432.9866425388,0.006383843339161489
,,,710.0000196737303,72432.98705665364,0.006386287484917066
,,,710.0000222187408,72432.98747032406,0.006388660775112421
,,,710.0000255648056,72432.98801354867,0.0063916411292530275
,,,710.0000289108704,72432.98855607242,0.006394441756346536
,,,710.0000331992659,72432.98925043074,0.006397756050709131
,,,710.0000374876614,72432.98994380722,0.006400765299767838
,,,710.0000435675255,72432.99092533712,0.006404540490198651
,,,710.000051128111,72432.99214378277,0.0064085164192288924
,,,710.0000586886964,72432.99336024321,0.006411810508988833
,,,710.0000662492819,72432.99457506037,0.0064145352509131824
,,,710.0000738098673,72432.99578851878,0.006416787468852188
,,,710.0000813704528,72432.99700085427,0.00641864853317192
,,,710.0000889310382,72432.99821226195,0.006420186161944243
,,,710.0000980417122,72432.99967102936,0.006421688274000081
,,,710.0001071523862,72433.00112891132,0.006422881543292185
,,,710.0001162630602,72433.00258608987,0.006423829445124315
,,,710.0001253737342,72433.00404270967,0.006424582421253685
,,,710.0001368045724,72433.00586966227,0.006425312113247436
,,,710.0001482354106,72433.00769609015,0.006425858729857523
,,,710.0001596662488,72433.00952212495,0.00642626819843471
,,,710.000173826519,72433.01178377688,0.006426635965248166
,,,710.0001879867892,72433.01404511172,0.006426893086536134
,,,710.0002021470594,72433.01630622488,0.0064270728468238105
,,,710.0002206126887,72433.01925459284,0.006427228627619522
,,,710.000239078318,72433.02220279434,0.006427326297716193
,,,710.0002622851737,72433.02590783178,0.006427399150843966
,,,710.0002854920293,72433.0296127766,0.0064274396510418524
,,,710.0003164305898,72433.0345520025,0.006427467154667565
,,,710.0003536660308,72433.0404964477,0.006427481246618508
,,,710.0004003493461,72433.04794916458,0.00642748741763663
,,,710.0004621125577,72433.05780928147,0.00642748946762698
,,,710.0005509144776,72433.07198595579,0.006427489769904503
,,,710.0006978389954,72433.09544154303,0.006427489464499551
,,,710.0010153640684,72433.14613246614,0.00642748867447824
,,,710.0022096902993,72433.33679949875,0.006427485695355886
,,,710.0107518271986,72434.70050976124,0.006427464382147732
,,,710.0229661265739,72436.65049039919,0.006427433891751635
,,,710.0351804259492,72438.60050269088,0.006427403385845026
,,,710.0473947253245,72440.5505457495,0.006427372866459992
,,,710.0596090246997,72442.50061877855,0.006427342335282871
,,,710.071823324075,72444.45072106097,0.006427311793684841
,,,710.087114691419,72446.89214001696,0.006427273545005886
,,,710.1024060587629,72449.3336026785,0.006427235283491086
,,,710.1176974261068,72451.77510804284,0.006427197010550917
,,,710.1329887934507,72454.21665522107,0.00642715872728457
,,,710.1521652296245,72457.2785827708,0.006427110704127615
,,,710.1713416657983,72460.34057347583,0.006427062667217495
,,,710.1905181019721,72463.40262614864,0.006427014617463908
,,,710.2142460783848,72467.19154336218,0.006426955146286572
,,,710.2379740547975,72470.9805521992,0.006426895657169555
,,,710.2617020312102,72474.76965124019,0.006426836150647353
,,,710.2926065749917,72479.70490311107,0.006426758620751458
,,,710.3235111187732,72484.64030378265,0.006426681062168382
,,,710.3622844946411,72490.83255071325,0.0064265837156026765
,,,710.401057870509,72497.02502635666,0.0064264863242438665
,,,710.4522095878532,72505.19478690722,0.006426357772423209
,,,710.5033613051974,72513.36493850141,0.006426229142573468
,,,710.5719350759231,72524.31841793146,0.006426056579671369
,,,710.6405088466488,72535.27259267504,0.006425883876812315
,,,710.7247026417367,72548.72290427117,0.006425671644326082
,,,710.8088964368246,72562.17426026083,0.00642545920275314
,,,710.9107904714375,72578.45492006642,0.006425201821334266
,,,711.0126845060504,72594.7371102535,0.0064249441378379625
,,,711.1410167303446,72615.2461779143,0.006424619167449271
,,,711.2693489546389,72635.75767356987,0.00642429372556118
,,,711.4406162235385,72663.13530587505,0.006423858675488258
,,,711.6467539487561,72696.0927963247,0.006423333955904516
,,,711.9051107935546,72737.4078470136,0.0064226746495492015
,,,712.2466659602006,72792.04216930043,0.006421800229520717
,,,712.7375657911539,72870.59353941026,0.006420538002519486
,,,713.5402384799085,72999.09997692522,0.0064184606524331795
,,,714.5352880196456,73158.50421861304,0.006415863169006617
,,,715.4930820935804,73312.0174821699,0.006413340824590989
,,,716.4508761675152,73465.57469645725,0.006410797924242755
,,,717.40867024145,73619.14055528802,0.006408235527737446
,,,718.3664643153847,73772.6769745426,0.006405654638572043
,,,719.458826567632,73947.69787622638,0.006402689779873098
,,,720.0,74034.35373316366,0.006401212903257914
,,,720.0,74034.35373316366,0.006401212903257914
,,,720.0000012244475,74034.35392916712,0.006401685935664684
,,,720.000002448895,74034.35412508882,0.006402988494278406
,,,720.0000036733425,74034.35432086077,0.006404966423938292
,,,720.00000489779,74034.3545164278,0.006407489820956902
,,,720.0000061222374,74034.35471174556,0.006410449392648198
,,,720.0000073466849,74034.35490677878,0.006413753335760417
,,,720.0000085711324,74034.35510149985,0.006417324667915618
,,,720.0000100978795,74034.35534382597,0.006422055598725838
,,,720.0000116246265,74034.3555856044,0.006427000564740317
,,,720.0000131513735,74034.3558268157,0.006432078138724334
,,,720.0000146781206,74034.35606744871,0.006437223755448726
,,,720.0000165635291,74034.35636380634,0.006443597274377499
,,,720.0000184489377,74034.35665927682,0.006449924333649285
,,,720.0000203343462,74034.3569538706,0.0064561513618442735
,,,720.0000226321727,74034.3573117438,0.006463550384149411
,,,720.0000249299991,74034.35766837923,0.0064706972191536614
,,,720.0000272278255,74034.35802382245,0.006477563070042351
,,,720.0000301725878,74034.35847767418,0.006485927131375355
,,,720.0000331173501,74034.3589297567,0.006493792941551621
,,,720.0000367939881,74034.35949187861,0.006502921726686774
,,,720.0000404706261,74034.36005161735,0.006511309849578532
,,,720.0000454184905,74034.360801472,0.006521502809617684
,,,720.0000503663548,74034.36154780736,0.006530544378046337
,,,720.0000553142191,74034.36229102372,0.006538551522291386
,,,720.0000602620835,74034.36303147933,0.006545635742524578
,,,720.0000652099478,74034.36376949315,0.006551899793113264
,,,720.0000701578122,74034.36450534832,0.006557436679653554
,,,720.0000762184089,74034.36540411453,0.0065633492346221685
,,,720.0000822790057,74034.3663004192,0.0065684300313480085
,,,720.0000883396025,74034.36719460877,0.006572795545313692
,,,720.0000944001993,74034.36808698108,0.006576546181285393
,,,720.000100460796,74034.36897779215,0.0065797683715326785
,,,720.0001065213928,74034.369867262,0.006582536463556871
,,,720.0001140018277,74034.37096354048,0.006585421138590291
,,,720.0001214822626,74034.37205836244,0.006587812470226781
,,,720.0001289626974,74034.37315197701,0.006589794775463352
,,,720.0001364431323,74034.37424459076,0.006591437979045585
,,,720.0001454411972,74034.37555778795,0.0065930465650677565
,,,720.0001543124123,74034.37685153262,0.006594313967547655
,,,720.0001631836274,74034.37814453125,0.006595328485901175
,,,720.0001720548424,74034.37943693274,0.006596140566157031
,,,720.0001832708025,74034.38107025641,0.006596939565867133
,,,720.0001944867626,74034.38270300218,0.0065975425744825055
,,,720.0002057027226,74034.38433531189,0.006597997661234908
,,,720.0002195182287,74034.3863455022,0.006598407831135467
,,,720.0002333337349,74034.38835533854,0.006598697825374732
,,,720.000247149241,74034.3903649248,0.006598902849571697
,,,720.0002650163669,74034.39296360065,0.006599081610123605
,,,720.0002828834929,74034.39556208691,0.00659919576207009
,,,720.0003051396809,74034.39879872829,0.006599282082596201
,,,720.0003273958689,74034.40203526219,0.006599331436455596
,,,720.0003566681683,74034.40629200339,0.0065993657231433085
,,,720.0003859404676,74034.41054869458,0.006599382127426041
,,,720.0004278214548,74034.41663886822,0.006599391894290173
,,,720.0004812859326,74034.42441345149,0.0065993956657589975
,,,720.0005546147754,74034.43507663108,0.006599396623602398
,,,720.0006663956813,74034.4513313806,0.0065993965096817035
,,,720.0008721846104,74034.48125651931,0.006599395931589864
,,,720.0014256932598,74034.56174657345,0.006599394339651014
,,,720.0041855911188,74034.9630997501,0.0065993863979324895
,,,720.0129369259286,74036.23590819763,0.006599361191398558
,,,720.0216882607383,74037.50896097107,0.006599335951534721
,,,720.030439595548,74038.78225682786,0.006599310682339176
,,,720.0391909303578,74040.05579456848,0.006599285387383017
,,,720.0479422651675,74041.3295730304,0.006599260069850452
,,,720.0566935999773,74042.6035910828,0.006599234732581483
,,,720.0673076356103,74044.14910077887,0.0065992039794769706
,,,720.0779216712433,74045.69495936665,0.00659917320502968
,,,720.0885357068763,74047.24116496398,0.006599142412712017
,,,720.0991497425093,74048.78771572292,0.0065991116055511565
,,,720.1097637781423,74050.33460982349,0.006599080786184928
,,,720.1227115767988,74052.22208981638,0.006599043177215617
,,,720.1356593754552,74054.11007483547,0.0065990055570914145
,,,720.1486071741117,74055.99856168678,0.006598967928887096
,,,720.1615549727682,74057.8875472007,0.006598930295227049
,,,720.1772895661584,74060.18377156804,0.006598884557438065
,,,720.1930241595486,74062.48072207495,0.0065988388182733745
,,,720.2087587529388,74064.77839311448,0.006598793080581296
,,,720.224493346329,74067.07677909452,0.006598747346752556
,,,720.2444526105984,74069.99329175738,0.006598689342286937
,,,720.2644118748677,74072.91093445962,0.0065986313506555105
,,,720.2843711391371,74075.82969583714,0.006598573374674347
,,,720.3093865321396,74079.48940711458,0.00659850073772772
,,,720.3344019251421,74083.15083545988,0.0065984281327215255
,,,720.3645698757994,74087.5686805748,0.006598340619651814
,,,720.3947378264567,74091.98895145698,0.00659825316169281
,,,720.4324275246211,74097.51467352091,0.006598143980522499
,,,720.4701172227855,74103.04404521284,0.006598034895901271
,,,720.5185500330994,74110.15475207604,0.0065978948659484934
,,,720.5669828434133,74117.27120201381,0.00659775500873485
,,,720.6267959185894,74126.06749606685,0.006597582534879648
,,,720.6866089937656,74134.87201338306,0.006597410338599021
,,,720.7464220689418,74143.6844621786,0.00659723842452392
,,,720.820429829769,74154.59880632386,0.006597026107434032
,,,720.8944375905961,74165.5243122483,0.006596814230824756
,,,720.9684453514233,74176.46044838568,0.006596602796674449
,,,721.0629245595185,74190.43627015493,0.006596333521377156
,,,721.1574037676137,74204.42749272118,0.006596064968125917
,,,721.2736467044459,74221.6612398967,0.006595735540572436
,,,721.3898896412782,74238.9147976606,0.006595407198738066
,,,721.539957297692,74261.21511766552,0.00659498491092946
,,,721.6900249541059,74283.5414336705,0.006594564408596834
,,,721.898262746507,74314.55800652903,0.006593983838312966
,,,722.1570616486335,74353.1505023536,0.006593266992458899
,,,722.4963461273662,74403.79274132266,0.006592334959270741
,,,722.9580577651675,74472.73303950114,0.006591080442121744
,,,723.4197694029688,74541.6223784066,0.006589841474651675
,,,723.9767251350477,74624.54303129701,0.006588367020042682
,,,724.5336808671266,74707.15126083569,0.006586913861006747
,,,725.0906365992055,74789.33792733878,0.006585481303391377
,,,725.6475923312844,74871.00715647277,0.006584068676291605
,,,726.2045480633633,74952.07504836335,0.0065826753314223
,,,726.7615037954422,75032.46850651108,0.006581300642501963
,,,727.3184595275211,75112.12417551226,0.006579944004641121
,,,727.8754152596,75190.98747759205,0.006578604833738391
,,,728.5501706145458,75285.40299997375,0.006577005011843969
,,,729.2249259694916,75378.51826658745,0.0065754290361618025
,,,729.8996813244373,75470.27759116705,0.006573875983129493
,,,730.0,75483.80122384723,0.006573646987004436
,,,730.0,75483.80122384723,0.006573646987004436
,,,730.0000012875324,75483.80139720059,0.006574116620347991
,,,730.0000025750649,75483.80157046692,0.00657541011601056
,,,730.0000038625973,75483.8017435738,0.0065773746430899845
,,,730.0000051501297,75483.80191646244,0.006579881217985957
,,,730.0000064376621,75483.80208908561,0.006582821166468787
,,,730.0000077251946,75483.80226140576,0.006586103081997
,,,730.000009012727,75483.80243339347,0.00658965021896652
,,,730.0000106168933,75483.80264717822,0.006594344402390191
,,,730.0000122210596,75483.80286038088,0.006599249262719099
,,,730.0000138252259,75483.80307298104,0.006604283515921654
,,,730.0000154293922,75483.8032849671,0.006609382641425869
,,,730.0000174060764,75483.80354532939,0.0066156805961345095
,,,730.0000193827606,75483.80380475499,0.00662192755444087
,,,730.0000213594448,75483.80406325571,0.0066280702099382575
,,,730.0000237632329,75483.80437639191,0.0066353451970931985
,,,730.000026167021,75483.80468823083,0.006642363450014674
,,,730.0000285708091,75483.80499882183,0.0066490966346556026
,,,730.0000316429157,75483.80539403397,0.006657263590196034
,,,730.0000347150223,75483.80578741027,0.006664929869919484
,,,730.0000385417272,75483.80627501848,0.0066737875462497985
,,,730.0000423684322,75483.80676017563,0.006681906817405083
,,,730.0000475030799,75483.80740766648,0.0066917161757715175
,,,730.0000526377277,75483.80805157946,0.006700388941519355
,,,730.0000577723754,75483.80869233212,0.006708043181932269
,,,730.0000629070231,75483.80933029721,0.006714791265956306
,,,730.0000680416708,75483.80996580557,0.006720736569770707
,,,730.0000731763186,75483.81059914995,0.006725972464886061
,,,730.0000794331507,75483.81136835991,0.006731514046913799
,,,730.0000856899829,75483.81213514577,0.006736258133776535
,,,730.0000919468151,75483.81289985654,0.0067403188969813125
,,,730.0000982036473,75483.8136627912,0.006743794430271822
,,,730.0001044604795,75483.81442420578,0.006746768882879596
,,,730.0001107173117,75483.81518431945,0.0067493143782086824
,,,730.0001184698206,75483.81612460998,0.006751965062050427
,,,730.0001262223294,75483.81706348986,0.006754150397859315
,,,730.0001339748383,75483.81800120676,0.006755952022152146
,,,730.0001417273471,75483.8189379649,0.0067574372699804215
,,,730.0001511017156,75483.82006965473,0.006758889253754892
,,,730.0001603610464,75483.82118655668,0.006760026266654974
,,,730.0001696203772,75483.82230274894,0.0067609290201888295
,,,730.0001807393143,75483.82364237883,0.006761770826741702
,,,730.0001918582514,75483.8249813916,0.006762408908677585
,,,730.0002029771885,75483.82631993659,0.006762892561456902
,,,730.0002166343854,75483.82796357229,0.006763329531420164
,,,730.0002302915824,75483.82960682613,0.006763640431585362
,,,730.0002439487794,75483.83124980828,0.006763861629829417
,,,730.0002615287473,75483.83336442964,0.006764055150896285
,,,730.0002791087152,75483.83547884302,0.006764180001773256
,,,730.0003008997195,75483.83809955406,0.006764275136094415
,,,730.0003226907238,75483.84072014429,0.006764330381776594
,,,730.000351139426,75483.84414128975,0.006764369247261887
,,,730.0003795881282,75483.84756237532,0.0067643883393506505
,,,730.0004197996335,75483.85239794487,0.006764399993395936
,,,730.0004705956057,75483.85850630217,0.0067644047653121035
,,,730.0005391128667,75483.86674567852,0.006764406175139527
,,,730.0006407181505,75483.87896396813,0.006764406254021889
,,,730.0008184380364,75483.90033522678,0.006764405858638555
,,,730.001248239777,75483.95201995198,0.00676440483554872
,,,730.0031511962746,75484.18085512242,0.006764400301588486
,,,730.0117899033731,75485.219679063,0.006764379696940469
,,,730.0204286104716,75486.25849934065,0.006764359059242206
,,,730.0290673175701,75487.29731485863,0.006764338392185664
,,,730.0377060246686,75488.33612460896,0.0067643176990282595
,,,730.0463447317671,75489.37492766425,0.006764296982637362
,,,730.0549834388656,75490.41372317029,0.0067642762455347545
,,,730.0655049705817,75491.67891503738,0.0067642509639563265
,,,730.0760265022979,75492.94409323887,0.006764225658382227
,,,730.086548034014,75494.20925659203,0.0067642003317631635
,,,730.0970695657301,75495.47440402146,0.006764174986608155
,,,730.1075910974462,75496.73953454816,0.006764149625044255
,,,730.1204054412028,75498.28033337608,0.006764118717224148
,,,730.1332197849595,75499.82110435686,0.00676408779042463
,,,730.1460341287161,75501.36184618698,0.006764056846859923
,,,730.1588484724728,75502.90255769865,0.006764025888331946
,,,730.1743937071177,75504.77157118202,0.006763988314172483
,,,730.1899389417626,75506.64053685525,0.006763950722182319
,,,730.2054841764076,75508.50945326562,0.0067639131139683615
,,,730.2210294110525,75510.37831914081,0.006763875490769872
,,,730.2407010249774,75512.74318889025,0.006763827860737423
,,,730.2603726389023,75515.10797400751,0.006763780209628014
,,,730.2800442528271,75517.47267286807,0.006763732538470888
,,,730.3046317495136,75520.42818021259,0.006763672927341963
,,,730.3292192462002,75523.38354856733,0.006763613286976834
,,,730.358784989547,75526.93710594346,0.0067635415333849825
,,,730.3883507328937,75530.49045787987,0.006763469739148336
,,,730.4251027054033,75534.90719662863,0.006763380438693393
,,,730.4618546779129,75539.32361437159,0.0067632910767250485
,,,730.5085901531462,75544.93926740426,0.006763177351868482
,,,730.5553256283795,75550.55440215876,0.006763063529060094
,,,730.6123115766484,75557.40040539368,0.006762924610162282
,,,730.6692975249173,75564.24565059274,0.006762785548239569
,,,730.7262834731862,75571.09014769521,0.006762646344741646
,,,730.7963248388476,75579.50170338764,0.0067624750580108205
,,,730.866366204509,75587.91216879294,0.006762303562006407
,,,730.9364075701703,75596.32156784378,0.0067621318590024735
,,,731.0250121246668,75606.95823556013,0.00676191435586258
,,,731.1136166791632,75617.59328610156,0.006761696528419464
,,,731.2215028109703,75630.54055947941,0.006761430865519237
,,,731.3293889427773,75643.48559718697,0.006761164731702054
,,,731.4664402253859,75659.92701263503,0.006760825981196186
,,,731.6034915079945,75676.36512749614,0.006760486486368524
,,,731.7887624496307,75698.5818111254,0.006760026375138471
,,,732.0141573387506,75725.60274256788,0.006759464828405255
,,,732.3012546820013,75760.01020294924,0.0067587467570495875
,,,732.6905594934524,75806.64987316933,0.006757768140272546
,,,733.2735652482837,75876.46370238595,0.00675629232993633
,,,734.0820946447521,75973.23092255801,0.006754226027399122
,,,734.8519352098075,76065.3198251652,0.006752238419026522
,,,735.6217757748628,76157.3666997632,0.006750232127846589
,,,736.3916163399182,76249.3720206384,0.006748208090500909
,,,737.2175915179632,76348.03650056155,0.00674601774534125
,,,738.0435666960083,76446.64253924349,0.00674380904123874
,,,738.8695418740533,76545.17995851838,0.006741582969402878
,,,739.7577926073469,76651.05577486582,0.006739170753799121
,,,740.0,76679.90729045233,0.0067385098438637004
,,,740.0,76679.90729045233,0.0067385098438637004
,,,740.0000011403741,76679.907426254,0.0067391345412861825
,,,740.0000022807483,76679.9075619508,0.006740876255560985
,,,740.0000034211224,76679.90769745306,0.006743556260986921
,,,740.0000045614966,76679.90783268567,0.006747019702789308
,,,740.0000057018707,76679.90796758613,0.006751132636857974
,,,740.0000068422448,76679.90810210281,0.006755779393979004
,,,740.000007982619,76679.90823619351,0.006760860244754464
,,,740.0000093575466,76679.90839724978,0.0067674422562805795
,,,740.0000107324742,76679.90855759107,0.00677440370301284
,,,740.0000121074017,76679.90871718318,0.0067816386686820425
,,,740.0000134823293,76679.90887600201,0.006789059379464396
,,,740.0000148572569,76679.90903403194,0.006796593321137385
,,,740.0000165650581,76679.90922921026,0.006806020094687066
,,,740.0000182728593,76679.90942315379,0.006815438475335302
,,,740.0000199806605,76679.90961586847,0.006824777351604432
,,,740.0000216884616,76679.90980736844,0.0068339821572123965
,,,740.000023813159,76679.91004395159,0.006845185454464188
,,,740.0000259378564,76679.91027873557,0.006856060781752835
,,,740.0000280625538,76679.91051177713,0.006866570131579054
,,,740.0000306783788,76679.91079638511,0.006878972231464879
,,,740.0000332942038,76679.91107856664,0.006890762557205201
,,,740.0000359100288,76679.91135844513,0.006901936407686537
,,,740.0000393346692,76679.91172158597,0.0069156464069340335
,,,740.0000427593095,76679.91208125988,0.006928348463165708
,,,740.0000471553205,76679.91253828396,0.006943255480568928
,,,740.0000515513316,76679.91299053283,0.006956701580558323
,,,740.0000569476952,76679.9135398565,0.006971391906946326
,,,740.0000623440587,76679.9140834798,0.006984289972863928
,,,740.0000677404223,76679.91462210077,0.006995603469705196
,,,740.0000731367859,76679.91515633538,0.007005520970576165
,,,740.0000785331495,76679.91568672571,0.007014211254433555
,,,740.0000838217511,76679.91620325383,0.007021681774446061
,,,740.0000891103527,76679.91671694102,0.007028242259803167
,,,740.0000943989544,76679.91722813356,0.007034002819595844
,,,740.000099687556,76679.91773713574,0.007039060496127411
,,,740.0001060397834,76679.91834598604,0.007044325968071343
,,,740.0001123920108,76679.91895246235,0.007048828755589719
,,,740.0001187442382,76679.91955690863,0.00705267906891198
,,,740.0001250964656,76679.92015961913,0.007055971272582132
,,,740.000131448693,76679.9207608455,0.007058786136757775
,,,740.0001391216674,76679.9214854036,0.0070616475328863625
,,,740.0001467946419,76679.92220842818,0.0070640154360837705
,,,740.0001544676163,76679.9229301838,0.00706597488142174
,,,740.0001621405908,76679.92365088945,0.007067596275083294
,,,740.000171382954,76679.92451786491,0.007069182377207102
,,,740.0001806253173,76679.92538383574,0.007070444893539771
,,,740.0001898676805,76679.926249007,0.007071449813935699
,,,740.0001991100438,76679.92711354191,0.007072249679781009
,,,740.0002106927519,76679.92819629161,0.007073025764101676
,,,740.00022227546,76679.92927844253,0.0070736087760162525
,,,740.0002338581681,76679.9303601438,0.007074046739168049
,,,740.0002481748344,76679.93169671066,0.007074440595707958
,,,740.0002624915006,76679.93303291437,0.0070747171322957415
,,,740.0002768081669,76679.93436886343,0.007074911290182911
,,,740.0002954182044,76679.93610518688,0.007075079933765879
,,,740.0003140282419,76679.93784131917,0.007075186411452261
,,,740.000337337851,76679.94001571143,0.007075266251891105
,,,740.0003606474601,76679.942189998,0.007075311114871416
,,,740.0003915630779,76679.94507367717,0.007075341846244381
,,,740.0004224786957,76679.94795731035,0.007075356117899934
,,,740.0004673305604,76679.95214080787,0.0070753643785683735
,,,740.0005252970958,76679.95754755072,0.007075367357699338
,,,740.00060098592,76679.9646073306,0.007075367971044738
,,,740.0007258654397,76679.97625537365,0.007075367748336173
,,,740.000965806213,76679.99863590075,0.007075367048104146
,,,740.0016793094675,76680.06518988169,0.007075364943205868
,,,740.0055307902983,76680.42449414311,0.007075353570418758
,,,740.0131242180221,76681.13311488234,0.007075331104422901
,,,740.0207176457459,76681.84204040605,0.00707530858587848
,,,740.0283110734697,76682.55126923966,0.007075286021002457
,,,740.0359045011935,76683.26079992263,0.007075263415463994
,,,740.0434979289173,76683.970631004,0.007075240774429924
,,,740.0510913566411,76684.68076103856,0.007075218102607264
,,,740.0586847843649,76685.39118858356,0.007075195404282509
,,,740.0679596218125,76686.2593273395,0.007075167649595821
,,,740.0772344592601,76687.12790516036,0.007075139867573875
,,,740.0865092967077,76687.99691940028,0.0070751120639400596
,,,740.0957841341553,76688.86636739853,0.007075084243805309
,,,740.105058971603,76689.7362464764,0.007075056411729031
,,,740.1143338090505,76690.60655393479,0.007075028571787254
,,,740.1258273540782,76691.68564483074,0.007074994066580286
,,,740.1373208991058,76692.76538416522,0.007074959560994419
,,,740.1488144441334,76693.845766653,0.007074925060417443
,,,740.1603079891611,76694.92678695115,0.007074890569578156
,,,740.1718015341887,76696.00843965939,0.007074856092623543
,,,740.1861682893399,76697.36136996059,0.0070748130220538
,,,740.2005350444911,76698.71526907154,0.007074769985054604
,,,740.2149017996422,76700.07012608825,0.0070747269870075884
,,,740.2292685547934,76701.42592998718,0.0070746840325724945
,,,740.2472331389993,76703.12257960049,0.007074630388682602
,,,740.2651977232051,76704.82067031799,0.007074576826003206
,,,740.283162307411,76706.52017992164,0.007074523350329679
,,,740.3053018702285,76708.61657501945,0.007074457573904617
,,,740.327441433046,76710.71504876527,0.007074391944896648
,,,740.3495809958636,76712.8155585126,0.007074326469904207
,,,740.3781601042792,76715.5299663767,0.007074242187470902
,,,740.4067392126949,76718.24760252332,0.007074158180736247
,,,740.4419601281767,76721.60112205501,0.007074055042034619
,,,740.4771810436584,76724.95922807638,0.007073952346562342
,,,740.5211487199747,76729.15745612295,0.0070738247843374884
,,,740.5651163962909,76733.36221762875,0.007073697942363324
,,,740.6090840726072,76737.57317267847,0.007073571831616027
,,,740.6651282267122,76742.94918232366,0.00707341215517755
,,,740.7211723808173,76748.33400857309,0.007073253691933502
,,,740.7772165349223,76753.72696054608,0.007073096449881945
,,,740.8456470592555,76760.32183598772,0.0070729061185949415
,,,740.9140775835887,76766.92657414169,0.007072717620116562
,,,740.9825081079218,76773.53995945289,0.007072530955951177
,,,741.0689427491602,76781.90382777747,0.007072297800602097
,,,741.1553773903986,76790.27720280492,0.007072067565220418
,,,741.260093991379,76800.43103723488,0.007071792532796159
,,,741.3648105923594,76810.59133297189,0.007071521757952711
,,,741.4966417110517,76823.3855117233,0.007071186895405479
,,,741.6284728297439,76836.17590130832,0.007070858710619666
,,,741.8040065148417,76853.1875565512,0.007070432024657551
,,,742.0147785490968,76873.56372942585,0.007069935085978654
,,,742.2597089297391,76897.13727922211,0.007069378510766301
,,,742.5913286167998,76928.80280539695,0.007068660280371055
,,,742.9229483038606,76960.08944747887,0.007067982089677287
,,,743.3344184026314,76998.2463339048,0.007067195270481867
,,,743.7458885014022,77035.51988471638,0.007066467839155963
,,,744.157358600173,77071.76529714419,0.007065798576625187
,,,744.5688286989438,77106.85178406039,0.007065186285741431
,,,744.9802987977146,77140.6615703644,0.007064629791451858
,,,745.3917688964854,77173.08895688794,0.007064127940919099
,,,745.8032389952562,77204.0394472973,0.0070636796035979015
,,,746.214709094027,77233.42893378001,0.007063283671272135
,,,746.6261791927977,77261.18293758822,0.007062939058054814
,,,747.0376492915685,77287.23590077797,0.0070626447003534635
,,,747.4491193903393,77311.53052573075,0.007062399556803239
,,,747.8605894891101,77334.0171592742,0.00706220260817005
,,,748.3598374952974,77358.81240204256,0.007062026925865051
,,,748.8345400102127,77379.80436352786,0.007061922738588399
,,,749.309242525128,77398.23278122541,0.007061878344385288
,,,749.7839450400432,77414.06367803004,0.007061892326374652
,,,750.0,77420.40161590837,0.0070619176458280196
,,,750.0,77420.40161590837,0.0070619176458280196
,,,750.0000024400687,77420.40168442382,0.007061728503504659
,,,750.0000048801373,77420.40175300528,0.007061235375500473
,,,750.000007320206,77420.40182170119,0.007060529088399367
,,,750.0000097602747,77420.40189054505,0.007059678202966141
,,,750.0000122003433,77420.40195955907,0.00705873426188514
,,,750.000015252243,77420.40204613777,0.007057480451614237
,,,750.0000183041426,77420.40213301724,0.007056194859765545
,,,750.0000213560422,77420.40222020035,0.007054914299212876
,,,750.0000252898199,77420.40233301636,0.00705330960229566
,,,750.0000292235975,77420.4024463093,0.007051784952573626
,,,750.0000341486102,77420.40258878026,0.007050012921435387
,,,750.0000390736229,77420.40273189584,0.007048402852282407
,,,750.0000457605328,77420.40292713171,0.007046471924991349
,,,750.0000541266209,77420.40317268393,0.007044436331198779
,,,750.0000644962806,77420.4034786773,0.007042414889836523
,,,750.0000748659404,77420.40378610461,0.007040843152003974
,,,750.0000852356002,77420.40409464506,0.007039624084610897
,,,750.00009560526,77420.40440404808,0.007038679514041247
,,,750.0001059749197,77420.40471411902,0.007037947934299759
,,,750.0001163445795,77420.40502470694,0.007037381411083105
,,,750.0001293258466,77420.4054140693,0.00703684883436975
,,,750.0001423071137,77420.40580388767,0.007036462177082028
,,,750.0001552883808,77420.40619403654,0.007036181460094057
,,,750.0001717374003,77420.4066887428,0.007035933385033118
,,,750.0001881864197,77420.40718370552,0.007035768043000757
,,,750.0002082610716,77420.40778799004,0.007035639002269431
,,,750.0002283357236,77420.40839242791,0.007035560353351248
,,,750.0002539444689,77420.40916362207,0.007035502872674907
,,,750.0002795532142,77420.40993489286,0.007035472309522396
,,,750.0003144360898,77420.4109855322,0.007035452287658834
,,,750.000357151099,77420.41227209508,0.007035442730966591
,,,750.0004120887197,77420.41392679371,0.007035438939432122
,,,750.0004876261611,77420.41620190421,0.007035437834282207
,,,750.0006033172917,77420.41968627468,0.007035437657210847
,,,750.0008182159655,77420.42615813951,0.007035437675445308
,,,750.001407657727,77420.4439068557,0.0070354377591004625
,,,750.004458843183,77420.53571457592,0.007035438195225489
,,,750.0249656128191,77421.14984618369,0.007035441186277555
,,,750.0454723824552,77421.7589310713,0.007035444261518109
,,,750.0659791520912,77422.36297654036,0.007035447396006859
,,,750.0864859217273,77422.96199318349,0.007035450568015675
,,,750.1111880371436,77423.67690072663,0.00703545441212984
,,,750.1358901525599,77424.38455934632,0.007035458254926927
,,,750.1605922679762,77425.0850018687,0.007035462072263457
,,,750.1852943833925,77425.7782649316,0.007035465843643019
,,,750.2099964988088,77426.46438839498,0.007035469551660016
,,,750.240587803865,77427.30425759537,0.007035474033954708
,,,750.2711791089212,77428.13332819268,0.00703547837311935
,,,750.3017704139774,77428.9516901366,0.007035482550015343
,,,750.3323617190335,77429.75943682293,0.007035486549027842
,,,750.3694881286643,77430.72561882502,0.007035491145269654
,,,750.4066145382951,77431.67648334545,0.007035495442771245
,,,750.4437409479259,77432.61220965584,0.007035499427462085
,,,750.4808673575567,77433.53297937677,0.0070355030884797914
,,,750.5276868378418,77434.67310659932,0.0070355072311572096
,,,750.5745063181269,77435.7901085916,0.007035510833677932
,,,750.6213257984119,77436.8843554838,0.007035513887485832
,,,750.6795236450816,77438.21336817514,0.007035516910007084
,,,750.7377214917514,77439.50850052858,0.007035519069161682
,,,750.7959193384211,77440.77045558782,0.007035520361593955
,,,750.8720871630012,77442.37310523861,0.007035520742164719
,,,750.9482549875813,77443.92166545906,0.007035519638291553
,,,751.0441860239196,77445.79742232079,0.007035516143183776
,,,751.1401170602578,77447.5927914764,0.0070355103138753615
,,,751.2680163277709,77449.86648725253,0.007035498938201863
,,,751.4215393342903,77452.42345796752,0.007035479896299011
,,,751.612531783046,77455.3584603579,0.007035448103911988
,,,751.8599824380957,77458.78777529992,0.0070353937633374835
,,,752.1673049727746,77462.52127103062,0.007035306019786025
,,,752.5514529900748,77466.48185263375,0.007035165569375377
,,,752.9356010073751,77469.79095922448,0.007034991895120444
,,,753.3197490246754,77472.5801476982,0.007034785998323794
,,,753.7038970419757,77474.97001977626,0.007034548844738029
,,,754.0880450592759,77477.07100580801,0.0070342813662202415
,,,754.4721930765762,77478.98409451627,0.007033984462274773
,,,754.8563410938765,77480.80151238013,0.0070336590015009845
,,,755.2404891111768,77482.60735610724,0.007033305822997885
,,,755.6565542195989,77484.63876455417,0.007032892971929474
,,,756.072619328021,77486.83432443203,0.007032449550923806
,,,756.4886844364431,77489.27321099302,0.007031976518838268
,,,756.9047495448652,77492.02643480709,0.007031474800577888
,,,757.3208146532874,77495.15749081458,0.007030945288590831
,,,757.7368797617095,77498.72295875919,0.007030388844277255
,,,758.2373452868476,77503.65783695689,0.0070296850159338965
,,,758.7378108119857,77509.36988113573,0.00702894481526245
,,,759.227067860575,77515.76789023938,0.007028187315133194
,,,759.7163249091642,77523.02274001513,0.007027397529912951
,,,760.0,77527.63902906256,0.00702692527547067
,,,760.0,77527.63902906256,0.00702692527547067
,,,760.0000008984829,77527.63904414664,0.007027971536493945
,,,760.0000017969658,77527.63905908933,0.007030944712457042
,,,760.0000026954486,77527.63907376457,0.007035614015050023
,,,760.0000035939315,77527.63908806161,0.007041770796874114
,,,760.0000044924144,77527.6391018835,0.007049226858792643
,,,760.0000053908973,77527.63911514574,0.007057812795775818
,,,760.0000062893802,77527.63912777501,0.007067376405249531
,,,760.000007187863,77527.63913970807,0.007077781174328125
,,,760.0000080863459,77527.63915089067,0.007088904856266733
,,,760.0000091847586,77527.63916347522,0.007103321891035387
,,,760.0000102831713,77527.63917479958,0.007118474518919199
,,,760.0000113815839,77527.63918480778,0.007134209619386619
,,,760.0000124799966,77527.639193456,0.007150394401150531
,,,760.0000135784093,77527.63920071097,0.007166913932313383
,,,760.0000146768219,77527.6392065485,0.007183668942711849
,,,760.0000160188439,77527.63921173364,0.007204335820139046
,,,760.0000173608659,77527.63921476268,0.007225095143908773
,,,760.0000187028878,77527.63921563188,0.007245837512774607
,,,760.0000200449098,77527.63921434783,0.007266472727500694
,,,760.0000213869317,77527.63921092568,0.007286926823479329
,,,760.0000230368854,77527.6392038211,0.00731173807064021
,,,760.0000246868391,77527.63919357088,0.007336096765712153
,,,760.0000263367928,77527.63918023741,0.007359935930774601
,,,760.0000279867464,77527.63916389048,0.007383205959360109
,,,760.000030008311,77527.63913986442,0.00741088995949945
,,,760.0000320298756,77527.63911157358,0.007437624076156407
,,,760.0000340514401,77527.63907916888,0.007463385073832527
,,,760.0000364899471,77527.63903482484,0.007493153354956905
,,,760.0000389434008,77527.63898466581,0.0075216702683297484
,,,760.0000413968545,77527.63892921762,0.007548772999642112
,,,760.0000444671075,77527.63885278384,0.007580753079903127
,,,760.0000475373605,77527.6387689862,0.007610663226458007
,,,760.0000512513277,77527.63865846391,0.007644219978746153
,,,760.0000549652949,77527.63853867265,0.007675078154689235
,,,760.0000586792621,77527.6384103624,0.007703425169083829
,,,760.0000623932293,77527.63827422966,0.007729444686174594
,,,760.0000668733396,77527.6381005181,0.007757984688714236
,,,760.0000713534499,77527.63791739514,0.007783685673861907
,,,760.0000758335602,77527.63772579933,0.007806817665176043
,,,760.0000803136705,77527.63752657927,0.007827628623494735
,,,760.0000847937808,77527.63732050122,0.007846344987250165
,,,760.0000892738911,77527.63710825634,0.00786317275123441
,,,760.0000937709717,77527.63688963286,0.007878353088755424
,,,760.0000982680523,77527.63666599091,0.00789198992027191
,,,760.0001027651329,77527.6364378412,0.007904237918013455
,,,760.0001072622134,77527.6362056432,0.007915236724042245
,,,760.000111759294,77527.6359698101,0.007925112300583076
,,,760.0001162563746,77527.63573071339,0.007933978190139458
,,,760.000121766019,77527.63543381942,0.00794361307162725
,,,760.0001272756634,77527.63513307128,0.007952052789150788
,,,760.0001327853079,77527.63482894735,0.007959444551829576
,,,760.0001382949523,77527.63452186706,0.007965917669916778
,,,760.0001438045967,77527.63421219804,0.007971585678628587
,,,760.0001493142412,77527.63390026246,0.007976548222278385
,,,760.0001559344871,77527.63352284669,0.007981700603790621
,,,760.000162554733,77527.63314298782,0.007986091482679033
,,,760.000169174979,77527.63276104715,0.007989833043550712
,,,760.0001757952249,77527.63237733273,0.007993021039713116
,,,760.0001824154708,77527.63199210716,0.007995737174755197
,,,760.0001904402092,77527.63152344823,0.00799849615514258
,,,760.0001984649475,77527.63105323045,0.00800076788844417
,,,760.0002064896859,77527.63058172936,0.008002638303227467
,,,760.0002145144242,77527.63010917189,0.008004178212317964
,,,760.0002242197793,77527.62953650016,0.008005681645319392
,,,760.0002339251344,77527.62896282208,0.00800686990080152
,,,760.0002436304894,77527.62838834903,0.008007809011682278
,,,760.0002533358445,77527.62781324802,0.008008551191066972
,,,760.000265578808,77527.62708708455,0.008009269632580567
,,,760.000277854387,77527.62635839704,0.008009804715746858
,,,760.0002901299661,77527.62562927183,0.008010202001584246
,,,760.0003053705111,77527.62472359701,0.008010555983245309
,,,760.0003206110562,77527.6238175767,0.00801080055235174
,,,760.0003358516012,77527.62291131902,0.008010969522151235
,,,760.0003558958232,77527.62171917841,0.008011114959938833
,,,760.0003759400452,77527.62052686606,0.008011204376140018
,,,760.0004013654311,77527.61901431804,0.008011270082578582
,,,760.0004267908171,77527.617501685,0.008011305518323887
,,,760.0004611807478,77527.61545566456,0.008011328988263499
,,,760.0005030525864,77527.61296448404,0.008011340427503365
,,,760.0005564494965,77527.60978762942,0.008011345073321447
,,,760.0006289205814,77527.60547602158,0.008011346415268274
,,,760.0007375336124,77527.59901435021,0.0080113464925218
,,,760.0009312462771,77527.58749040937,0.00801134614134044
,,,760.0014189888102,77527.55847767986,0.008011345200140848
,,,760.0036864494436,77527.42365727529,0.008011340807761967
,,,760.0094219865287,77527.08304413588,0.008011329595170386
,,,760.0151575236137,77526.74302417865,0.00801131824344685
,,,760.0208930606987,77526.4035957606,0.00801130676124257
,,,760.0266285977837,77526.06475732161,0.008011295156796359
,,,760.0323641348687,77525.72650737825,0.008011283437931135
,,,760.0380996719537,77525.3888445179,0.008011271612051578
,,,760.0438352090387,77525.0517673935,0.00801125968614261
,,,760.0495707461237,77524.71527471849,0.00801124766677337
,,,760.0553062832087,77524.37936526237,0.008011235560105625
,,,760.0622120495377,77523.97569193783,0.008011220875451993
,,,760.0688239009845,77523.58998812998,0.008011206713778822
,,,760.0754357524313,77523.20505435852,0.008011192459850021
,,,760.0820476038781,77522.82088904742,0.008011178120591888
,,,760.0886594553249,77522.4374906852,0.008011163702373009
,,,760.0952713067717,77522.05485781952,0.00801114921103369
,,,760.1033135084422,77521.59047929339,0.00801113149391416
,,,760.1113557101127,77521.12722880657,0.00801111368521949
,,,760.1193979117832,77520.66510403916,0.008011095792774097
,,,760.1274401134536,77520.20410275974,0.00801107782358653
,,,760.1354823151241,77519.74422281675,0.008011059783924579
,,,760.1435245167946,77519.28546213088,0.008011041679394712
,,,760.153243593367,77518.7325362964,0.008011019720479799
,,,760.1629626699395,77518.18123875387,0.008010997681924559
,,,760.1726817465119,77517.63156617661,0.008010975570580559
,,,760.1824008230843,77517.08351533905,0.008010953392442515
,,,760.1921198996567,77516.53708310614,0.008010931152747312
,,,760.2039128904048,77515.87621907376,0.008010904091349422
,,,760.2157058811529,77515.21772831837,0.008010876953116258
,,,760.2274988719009,77514.56160566909,0.008010849744143572
,,,760.239291862649,77513.90784608021,0.0080108224696641
,,,760.2535369185645,77513.12129723438,0.008010789443168652
,,,760.2677819744799,77512.33818059672,0.00801075633432609
,,,760.2820270303954,77511.55848785279,0.008010723148851711
,,,760.2962720863109,77510.78221085525,0.008010689891594898
,,,760.3141848551094,77509.81089957425,0.008010647975970033
,,,760.3320976239079,77508.84496115685,0.008010605960231256
,,,760.3500103927064,77507.88438029193,0.00801056385022539
,,,760.3722053551104,77506.7015740032,0.008010511550102309
,,,760.3944003175144,77505.5269417535,0.008010459120666946
,,,760.4165952799184,77504.36045589185,0.008010406568581024
,,,760.445222663763,77502.86789142033,0.008010338614130981
,,,760.4738500476077,77501.38877672053,0.00801027047519959
,,,760.5024774314523,77499.92305523857,0.00801020216045026
,,,760.5392778131653,77498.05846145355,0.008010114095630815
,,,760.5760781948783,77496.2157912661,0.008010025765628401
,,,760.6128785765912,77494.39492976302,0.008009937181611132
,,,760.6496789583042,77492.5957635633,0.008009848353035972
,,,760.6948757365852,77490.41561875564,0.008009738934442118
,,,760.7400725148663,77488.26782478728,0.008009629171687273
,,,760.7852692931473,77486.15217914524,0.008009519075310969
,,,760.8304660714283,77484.06848156276,0.008009408654143773
,,,760.8856683169159,77481.56655513115,0.008009273358551396
,,,760.9408705624036,77479.11163456876,0.0080091376007509
,,,760.9960728078912,77476.70336640981,0.008009001390012758
,,,761.0624534903324,77473.86870997593,0.008008837007615163
,,,761.1288341727735,77471.10040565155,0.008008671992349921
,,,761.1952148552147,77468.39785835307,0.008008506353282832
,,,761.2781017198512,77465.11471949032,0.008008298662170062
,,,761.3609885844877,77461.93205585347,0.008008090022628917
,,,761.4605370342435,77458.24085109466,0.00800783820436811
,,,761.5600854839994,77454.69105372248,0.008007585048891628
,,,761.6841447674759,77450.46229720669,0.008007267710727125
,,,761.8082040509524,77446.44665312809,0.008006948341584174
,,,761.9711768404294,77441.48939877898,0.008006525747459347
,,,762.1341496299063,77436.88604862979,0.008006099735173978
,,,762.3667438966245,77430.91409368941,0.008005485902042968
,,,762.66286083174,77424.29788708652,0.00800469469240354
,,,763.0630620381527,77417.04177805307,0.008003608472386087
,,,763.5408040154573,77410.78921704489,0.008002287134640315
,,,764.0185459927619,77407.00766149256,0.008000939907301247
,,,764.4962879700665,77405.54735153653,0.007999567749322362
,,,764.9740299473712,77406.26836414817,0.007998171579226394
,,,765.5018741309981,77409.44432227235,0.007996602125242001
,,,766.029718314625,77414.95923220048,0.007995005568107068
,,,766.557562498252,77422.66032985624,0.007993382992704159
,,,767.0854066818789,77432.40559082133,0.007991735435827466
,,,767.6590540583348,77445.16050396732,0.00798991774199845
,,,768.2327014347908,77460.01645970653,0.007988072928054504
,,,768.8063488112467,77476.82774743602,0.007986202152443148
,,,769.3799961877027,77495.45936527166,0.007984306520331516
,,,769.9536435641586,77515.78613322275,0.007982387086635376
,,,770.0,77517.49918829215,0.007982230968638586
,,,770.0,77517.49918829215,0.007982230968638586
,,,770.0000014889326,77517.499243501,0.007981668258964666
,,,770.0000029778653,77517.49929883429,0.007980105276234427
,,,770.0000044667979,77517.4993543975,0.007977709922262597
,,,770.0000059557306,77517.49941027818,0.00797462667617711
,,,770.0000074446632,77517.49946654837,0.007970979845335938
,,,770.0000089335958,77517.49952326677,0.007966876331914823
,,,770.0000104225285,77517.49958048068,0.007962407996954406
,,,770.0000122315497,77517.49965071441,0.00795660097580362
,,,770.0000140405709,77517.49972178502,0.007950490501701858
,,,770.0000158495922,77517.49979372793,0.007944175257466707
,,,770.0000176586134,77517.49986656595,0.007937736547874297
,,,770.0000194676346,77517.49994031158,0.007931241066454047
,,,770.0000217103109,77517.50003300078,0.00792319030998017
,,,770.0000239529871,77517.50012708387,0.007915217307845133
,,,770.0000261956634,77517.50022254165,0.007907384490227553
,,,770.0000284383397,77517.50031934549,0.007899738503500479
,,,770.0000312357269,77517.50044192527,0.007890513815535634
,,,770.000034033114,77517.50056646402,0.00788167657838622
,,,770.0000368305012,77517.5006928746,0.00787325298037577
,,,770.0000403228969,77517.5008531801,0.007863335130288994
,,,770.0000438152925,77517.50101608023,0.007854083888770529
,,,770.0000481001873,77517.50121922791,0.007843623526168379
,,,770.0000523850821,77517.50142569291,0.007834100593997818
,,,770.0000580700129,77517.50170422414,0.007822812007801126
,,,770.0000637549437,77517.50198741692,0.007812919140110758
,,,770.0000694398744,77517.50227468993,0.007804269563646123
,,,770.0000751248052,77517.50256552757,0.007796718358894156
,,,770.000080809736,77517.50285947561,0.007790132362884368
,,,770.0000864946668,77517.50315613563,0.00778439166944984
,,,770.0000921795976,77517.50345515908,0.007779389651109714
,,,770.0000978645284,77517.5037562416,0.007775032232373146
,,,770.0001035494591,77517.50405911772,0.007771236826656323
,,,770.0001105594888,77517.50443471991,0.007767224104708907
,,,770.0001173665673,77517.50480136956,0.007763930128510126
,,,770.0001241736459,77517.50516962122,0.007761138470950165
,,,770.0001309807244,77517.50553923058,0.0077587724860687535
,,,770.0001392394298,77517.50598918779,0.007756380826225986
,,,770.0001474981352,77517.50644053236,0.007754423964238629
,,,770.0001557568406,77517.50689301213,0.007752822787028579
,,,770.000164015546,77517.50734642078,0.0077515125940019625
,,,770.0001741108291,77517.50790167683,0.007750229882366205
,,,770.0001842061122,77517.50845782323,0.007749225982003169
,,,770.0001943013953,77517.5090146665,0.007748440262979892
,,,770.0002064242062,77517.50968405548,0.007747718930211816
,,,770.0002185470172,77517.51035403185,0.007747181443535678
,,,770.0002306698282,77517.51102444595,0.007746780934845595
,,,770.00024576351,77517.5118596007,0.007746421792705317
,,,770.0002608571917,77517.51269510752,0.00774617277430509
,,,770.0002759508735,77517.51353085854,0.007746000105627059
,,,770.0002957600294,77517.51462795808,0.007745851101193545
,,,770.0003155691853,77517.51572523969,0.007745758933750118
,,,770.0003406311977,77517.51711364667,0.00774569085215441
,,,770.00036569321,77517.51850215341,0.007745653751457987
,,,770.0003994501153,77517.52037246346,0.007745628908929432
,,,770.0004404098972,77517.5226419093,0.007745616493965106
,,,770.0004923803606,77517.52552145677,0.007745611152675942
,,,770.000562377755,77517.5293998516,0.007745609254620214
,,,770.000665970808,77517.53513972268,0.007745608574910673
,,,770.0008465090577,77517.54514299745,0.007745607959901748
,,,770.0012800138593,77517.56916282479,0.007745606555861671
,,,770.0031953052719,77517.67528894806,0.007745600358761072
,,,770.0107667371639,77518.09486626442,0.00774557590281766
,,,770.0183381690558,77518.51451590372,0.0077455515076633365
,,,770.0259096009478,77518.93423854386,0.00774552716593374
,,,770.0334810328397,77519.35403479799,0.007745502871144007
,,,770.0410524647317,77519.77390522139,0.007745478617637749
,,,770.0486238966237,77520.19385031771,0.007745454400461452
,,,770.0578153948017,77520.70375245911,0.0077454250440939
,,,770.0670068929796,77521.2137660568,0.007745395728185651
,,,770.0761983911576,77521.72389176901,0.007745366446974901
,,,770.0853898893356,77522.23413018465,0.007745337195523615
,,,770.0945813875136,77522.74448183147,0.00774530796961111
,,,770.1057337538357,77523.36386206017,0.007745272537870804
,,,770.1168861201578,77523.98341043391,0.007745237132983843
,,,770.1280384864799,77524.60312761641,0.007745201750371655
,,,770.139190852802,77525.2230141937,0.007745166386209091
,,,770.1526302839306,77525.97024943327,0.007745123789747236
,,,770.1660697150593,77526.71773221206,0.007745081210928497
,,,770.1795091461879,77527.4654632169,0.0077450386460062364
,,,770.1929485773165,77528.21344304238,0.00774499609193276
,,,770.2097691127254,77529.14995168302,0.007744942843565701
,,,770.2265896481343,77530.0868517486,0.007744889604511785
,,,770.2434101835432,77531.0241439514,0.007744836371683454
,,,770.2641570836785,77532.18076631486,0.007744770717817203
,,,770.2849039838137,77533.33798702205,0.007744705066224782
,,,770.3056508839489,77534.49580674476,0.007744639414121775
,,,770.3325278416086,77535.99661727429,0.0077445543595582485
,,,770.3594047992682,77537.49843460476,0.007744469296923719
,,,770.3928938590385,77539.37112898128,0.007744363292064329
,,,770.4263829188088,77541.24538697235,0.007744257266014295
,,,770.4698424552331,77543.67998558952,0.0077441196363965984
,,,770.5133019916574,77546.1172139305,0.007743981959688264
,,,770.5687814679505,77549.2323408388,0.007743806128945749
,,,770.6242609442437,77552.35173787427,0.007743630206449992
,,,770.6797404205369,77555.47539382099,0.007743454186267609
,,,770.7479368304922,77559.32086670074,0.007743237678376815
,,,770.8161332404476,77563.17273044102,0.007743021009375327
,,,770.884329650403,77567.03095813887,0.00774280417442131
,,,770.9686570381836,77571.81055764105,0.007742535815379904
,,,771.0529844259642,77576.59978999445,0.007742267192855883
,,,771.1373118137448,77581.39859905562,0.007741998304141969
,,,771.2471273432631,77587.66212072228,0.007741647741921297
,,,771.3569428727814,77593.94165892583,0.00774129672493934
,,,771.4947244182483,77601.84282372144,0.007740855674699831
,,,771.6325059637153,77609.76874402892,0.007740413913476201
,,,771.8156712423701,77620.3432657615,0.007739825549199644
,,,772.0355941211119,77633.09623641762,0.0077391174846279465
,,,772.3103255726239,77649.11235432031,0.007738230502508646
,,,772.6716992776472,77670.31986758493,0.007737059724009186
,,,773.1853073772025,77700.72743609759,0.007735388006375277
,,,773.9414238473829,77746.03556015076,0.007732911103914614
,,,775.0267085861273,77812.12382528656,0.007729324787577711
,,,776.1119933248716,77879.34900318792,0.007725704400716479
,,,777.197278063616,77947.59498349007,0.00772205265574604
,,,778.2825628023603,78016.7498655549,0.007718372074837022
,,,779.3678475411047,78086.70631684412,0.007714665005518021
,,,780.0,78127.7828227126,0.007712494392150935
,,,780.0,78127.7828227126,0.007712494392150935
,,,780.0000010680384,78127.78289227457,0.0077134578362067245
,,,780.0000021360768,78127.78296168092,0.0077161843144432285
,,,780.0000032041152,78127.78303079419,0.00772044676926567
,,,780.0000042721535,78127.78309949486,0.007726041505700974
,,,780.0000053401919,78127.78316767952,0.007732786214104673
,,,780.0000064082303,78127.7832352591,0.007740518070661033
,,,780.0000074762687,78127.78330215745,0.0077490919371569385
,,,780.0000085443071,78127.78336830977,0.007758378673240467
,,,780.0000096123455,78127.78343366146,0.007768263568028112
,,,780.000010920099,78127.78351252459,0.007781033745694912
,,,780.0000122278526,78127.78359005197,0.007794385699041175
,,,780.0000135356062,78127.78366619149,0.007808179119729564
,,,780.0000148433597,78127.78374090437,0.007822293691269733
,,,780.0000161511133,78127.78381416318,0.00783662649852208
,,,780.0000174588669,78127.78388595022,0.007851089747418173
,,,780.0000190751778,78127.78397262804,0.00786903548511119
,,,780.0000206914887,78127.78405704057,0.00788694980819249
,,,780.0000223077996,78127.784139198,0.007904737586112476
,,,780.0000239241105,78127.78421912133,0.007922322262959402
,,,780.0000255404213,78127.7842968402,0.007939642777622224
,,,780.0000275569075,78127.78439076639,0.007960809191855532
,,,780.0000295733937,78127.78448140099,0.007981419700991046
,,,780.0000315898799,78127.78456883572,0.008001424434416335
,,,780.0000336063661,78127.78465316887,0.008020789896174874
,,,780.0000361269742,78127.78475438009,0.008044067393076355
,,,780.0000386475824,78127.78485111045,0.008066296065861464
,,,780.0000411681906,78127.78494356679,0.008087475642189465
,,,780.000044293391,78127.78505257281,0.00811229898986945
,,,780.0000474855381,78127.78515785579,0.008136056550707253
,,,780.0000506776851,78127.78525740879,0.008158261913875836
,,,780.0000548100467,78127.78537838877,0.008184820438349174
,,,780.0000589424083,78127.78549117231,0.008209066257936527
,,,780.0000630747699,78127.78559647848,0.008231170372831173
,,,780.0000680990273,78127.78571539566,0.008255402544753012
,,,780.0000731232848,78127.78582532631,0.008277005121820495
,,,780.0000781475422,78127.78592724928,0.008296246601032242
,,,780.0000831717997,78127.78602204224,0.008313373564816403
,,,780.0000881960572,78127.78611049049,0.00832861039588873
,,,780.0000932203146,78127.78619329544,0.0083421600105466
,,,780.0000982445721,78127.7862710829,0.008354205121999627
,,,780.0001032688295,78127.78634441068,0.00836490974716687
,,,780.000108293087,78127.78641377557,0.008374420790363563
,,,780.0001133173445,78127.78647961986,0.008382869608906952
,,,780.0001183416019,78127.78654233702,0.008390373508480266
,,,780.0001233658594,78127.78660227708,0.008397037141662435
,,,780.0001295300791,78127.78667247757,0.008404201045366152
,,,780.0001354716495,78127.78673709944,0.00841018330253879
,,,780.0001414132199,78127.78679913147,0.008415379279448385
,,,780.0001473547903,78127.78685891426,0.008419891760095048
,,,780.0001532963607,78127.78691674382,0.008423810228591483
,,,780.0001605573924,78127.78698513609,0.008427905072955379
,,,780.0001678184241,78127.78705139553,0.00843135033750093
,,,780.0001750794557,78127.78711586064,0.00843424876581327
,,,780.0001823404874,78127.7871788164,0.008436686936682695
,,,780.0001896015191,78127.78724050264,0.00843873778273529
,,,780.0001985454867,78127.78731503729,0.008440821670245062
,,,780.0002074894543,78127.78738826147,0.00844250535445322
,,,780.0002164334219,78127.78746042705,0.008443865602693798
,,,780.0002253773895,78127.78753173759,0.008444964487246165
,,,780.0002364012689,78127.78761869595,0.008446032852897124
,,,780.0002474251484,78127.78770484663,0.008446854067874456
,,,780.0002584490278,78127.78779037681,0.008447485279005351
,,,780.0002718373548,78127.78789362211,0.008448058872906217
,,,780.0002852256819,78127.78799635592,0.008448475524227391
,,,780.0002986140089,78127.78809871877,0.008448778162881834
,,,780.0003155815682,78127.78822807096,0.008449045776719859
,,,780.0003325491275,78127.78835713476,0.008449224217494899
,,,780.0003532481703,78127.78851433014,0.008449363489135591
,,,780.0003739472131,78127.78867135273,0.008449448413343073
,,,780.0004003411815,78127.78887143297,0.008449510475075066
,,,780.0004267351499,78127.78907142629,0.008449543470529003
,,,780.0004626683403,78127.78934363728,0.008449565040446305
,,,780.000506655458,78127.78967682825,0.008449575258484983
,,,780.0005631969683,78127.79010511865,0.008449579178755842
,,,780.0006408729124,78127.79069354458,0.008449580098405102
,,,780.0007517484848,78127.7915335883,0.00844957987814294
,,,780.0009653927209,78127.7931526592,0.008449579063186451
,,,780.0015293971818,78127.79742945253,0.008449576867933246
,,,780.004286455837,78127.81838957914,0.008449566114642522
,,,780.0101089505904,78127.86294606939,0.008449543299631768
,,,780.0159314453438,78127.90789739475,0.008449520349997925
,,,780.0217539400971,78127.95324207358,0.008449497275834517
,,,780.0275764348505,78127.99897870357,0.008449474086556726
,,,780.0333989296039,78128.04510595532,0.008449450790932279
,,,780.0392214243573,78128.09162256634,0.008449427397107051
,,,780.0450439191106,78128.13852733577,0.008449403912631165
,,,780.050866413864,78128.18581911933,0.008449380344487889
,,,780.05787152571,78128.24322778558,0.008449351887659806
,,,780.0648766375559,78128.30119325705,0.008449323329049534
,,,780.0717980958779,78128.35901170586,0.008449295021003611
,,,780.0787195541998,78128.41737048188,0.00844926663100521
,,,780.0856410125217,78128.47626807676,0.008449238166361766
,,,780.0925624708436,78128.53570304706,0.00844920963366822
,,,780.1008805697222,78128.60784006765,0.008449175261852097
,,,780.1091986686008,78128.68074891443,0.00844914080949538
,,,780.1175167674794,78128.75442738747,0.00844910628469997
,,,780.125834866358,78128.82887337726,0.008449071694598251
,,,780.1341529652366,78128.90408485572,0.008449037045465535
,,,780.1424710641152,78128.98005986803,0.008449002342823808
,,,780.1527296152474,78129.0748070758,0.008448959478211306
,,,780.1629881663796,78129.17070931761,0.008448916547470377
,,,780.1732467175118,78129.26776329847,0.008448873557375815
,,,780.183505268644,78129.3659658332,0.00844883051373015
,,,780.1937638197762,78129.46531383478,0.00844878742150462
,,,780.2065111108122,78129.59035531494,0.008448733813748034
,,,780.2192584018483,78129.71715525279,0.008448680144460907
,,,780.2320056928843,78129.8457082304,0.008448626419438617
,,,780.2447529839203,78129.97600897832,0.00844857264353496
,,,780.2605832670278,78130.14024880329,0.008448505796945283
,,,780.2764135501352,78130.30716654539,0.008448438884614787
,,,780.2922438332427,78130.47675286839,0.008448371911889206
,,,780.3116109134285,78130.68784431681,0.008448289900429604
,,,780.3309779936143,78130.90290005559,0.008448207811830723
,,,780.3503450738001,78131.1219041812,0.008448125651584497
,,,780.3751027075132,78131.40759008662,0.008448020526074792
,,,780.3998603412263,78131.69967104033,0.008447915298817282
,,,780.4300997983491,78132.06505501435,0.008447786643683612
,,,780.460339255472,78132.43987789738,0.00844765785651129
,,,780.4975958311454,78132.91457751226,0.00844749901479283
,,,780.5348524068188,78133.40342380683,0.00844733999838166
,,,780.5721089824922,78133.90631984088,0.008447180818286795
,,,780.6178295206247,78134.54252431175,0.008446985265541622
,,,780.6635500587572,78135.19957155971,0.008446789494852969
,,,780.7092705968897,78135.87729210999,0.00844659351836734
,,,780.7549911350222,78136.5755191937,0.008446397346249086
,,,780.8106832437032,78137.45349327705,0.008446158137294988
,,,780.8663753523842,78138.36135760332,0.008445918663392513
,,,780.9220674610652,78139.29882354593,0.008445678934894302
,,,780.9777595697462,78140.26560628592,0.008445438960234797
,,,781.04846538933,78141.53481409662,0.00844513394825792
,,,781.1191712089137,78142.85025465807,0.00844482856187899
,,,781.1898770284974,78144.21136766917,0.008444522810043223
,,,781.278562006547,78145.9823083784,0.00844413880542436
,,,781.3672469845965,78147.82315737705,0.008443754248185796
,,,781.4742868387073,78150.13660429265,0.008443289376693718
,,,781.581326692818,78152.54852013188,0.00844282372547767
,,,781.7156741047924,78155.71235210725,0.008442238191421574
,,,781.8500215167667,78159.02499295052,0.008441651462347759
,,,782.0284426741861,78163.64858656512,0.008440870430410361
,,,782.2068638316055,78168.52087040374,0.008440087349368582
,,,782.4661942335817,78176.03058774195,0.008438945569572708
,,,782.8015304548917,78186.46035916054,0.008437462969720526
,,,783.2611034915086,78201.9937752974,0.008435420074776451
,,,783.8202594575289,78222.6801228069,0.00843291793604979
,,,784.3586235537294,78244.28997847601,0.008430492328756586
,,,784.89698764993,78267.40814399098,0.008428051204905486
,,,785.4353517461306,78291.89694079274,0.008425595208570674
,,,785.9737158423311,78317.63019629105,0.008423124958540387
,,,786.5120799385317,78344.49225117812,0.008420641049657441
,,,787.0504440347322,78372.37705394984,0.008418144054071583
,,,787.709778975632,78407.77911433026,0.008415068958272461
,,,788.341361138539,78442.84285884845,0.008412106563396344
,,,788.972943301446,78478.90283246244,0.008409128619846842
,,,789.604525464353,78515.84251177672,0.008406135908778029
,,,790.0,78539.37328975485,0.008404254794946824
,,,790.0,78539.37328975485,0.008404254794946824
,,,790.0000012566476,78539.37336495331,0.00840511205705226
,,,790.0000025132952,78539.37343998834,0.008407528889233087
,,,790.0000037699427,78539.37351471676,0.00841129162147555
,,,790.0000050265903,78539.37358901532,0.008416209853686917
,,,790.0000062832379,78539.3736627785,0.008422114321818188
,,,790.0000075398855,78539.37373591651,0.008428854877924653
,,,790.000008796533,78539.37380835353,0.008436298600383717
,,,790.0000100531806,78539.37388002606,0.008444328042550513
,,,790.0000115650041,78539.3739651657,0.008454618497176335
,,,790.0000130768276,78539.37404904987,0.0084654505881598
,,,790.0000145886511,78539.37413162246,0.008476690102440999
,,,790.0000161004746,78539.37421284207,0.008488222511667937
,,,790.000017612298,78539.37429267987,0.008499950364820881
,,,790.0000191241215,78539.3743711177,0.008511790999742152
,,,790.0000210012214,78539.37446654588,0.008526545390062609
,,,790.0000228783213,78539.3745598009,0.00854125623520832
,,,790.0000247554211,78539.37465089593,0.008555834949446808
,,,790.000026632521,78539.37473985585,0.008570211111787455
,,,790.0000285096208,78539.37482671477,0.008584329361885135
,,,790.0000308683284,78539.37493294454,0.008601639301566894
,,,790.0000332270359,78539.37503601657,0.008618412482472587
,,,790.0000355857435,78539.37513603449,0.008634606540060175
,,,790.000037944451,78539.37523310827,0.008650194907088087
,,,790.0000409285913,78539.37535188088,0.00866902753362557
,,,790.0000439127315,78539.37546635685,0.008686860787741358
,,,790.0000468968717,78539.37557676955,0.008703704389636238
,,,790.0000506715031,78539.3757109672,0.008723627465630058
,,,790.000054574065,78539.37584374154,0.008742665848441862
,,,790.0000584766268,78539.3759709132,0.008760201403134847
,,,790.0000636320507,78539.37613107647,0.008781217949114515
,,,790.0000687874746,78539.37628319241,0.008799987572862829
,,,790.0000739428984,78539.3764281276,0.008816722615478022
,,,790.0000790983223,78539.37656666452,0.008831624958552163
,,,790.0000842537462,78539.3766995067,0.008844882624133403
,,,790.0000894091701,78539.37682728456,0.008856668375881501
,,,790.000094564594,78539.37695056175,0.008867139504652812
,,,790.0000997200178,78539.37706984127,0.008876438295609355
,,,790.0001048754417,78539.3771855714,0.00888469286745239
,,,790.0001100308656,78539.37729815124,0.008892018194235067
,,,790.0001162573213,78539.37743042257,0.008899772364188924
,,,790.0001224837771,78539.37755916406,0.0089064807932006
,,,790.0001287102328,78539.37768485221,0.008912283009766575
,,,790.0001349366886,78539.37780789981,0.008917300348673553
,,,790.0001411631443,78539.37792866433,0.008921638195754445
,,,790.0001473896001,78539.37804745515,0.008925387997865564
,,,790.0001549456795,78539.3781893445,0.008929261984262575
,,,790.0001622922907,78539.3783252776,0.00893242476666162
,,,790.000169638902,78539.37845953487,0.008935086905046468
,,,790.0001769855132,78539.37859238172,0.008937327405293034
,,,790.0001858946918,78539.37875191015,0.008939573629673335
,,,790.0001948038703,78539.37891002119,0.008941395611641019
,,,790.0002037130488,78539.37906698274,0.008942873342806967
,,,790.0002126222273,78539.37922301218,0.008944071777459928
,,,790.000223550564,78539.37941338701,0.008945237000136642
,,,790.0002344789007,78539.3796028811,0.008946138038540592
,,,790.0002454072373,78539.37979169442,0.008946834747889432
,,,790.0002586155122,78539.38001920858,0.008947469387706545
,,,790.000271823787,78539.38024615859,0.008947934420110467
,,,790.0002850320618,78539.38047269567,0.008948275155713708
,,,790.0003016600925,78539.38075746647,0.008948577748812992
,,,790.0003182881233,78539.38104191296,0.008948782283516846
,,,790.0003384372702,78539.38138630791,0.008948943471782345
,,,790.0003585864172,78539.38173050372,0.00894904372672175
,,,790.0003840317304,78539.38216500239,0.008949118097954227
,,,790.0004094770436,78539.38259939558,0.008949158887064362
,,,790.0004436035728,78539.3831819104,0.008949186248975925
,,,790.0004848737747,78539.38388631333,0.008949199911285052
,,,790.0005369799097,78539.38477565077,0.008949205611204467
,,,790.0006066416304,78539.38596464632,0.008949207245921569
,,,790.000708498815,78539.38770323804,0.008949207154335814
,,,790.0008821532067,78539.39066756879,0.008949206296996368
,,,790.0012807014082,78539.39747204968,0.008949204230275364
,,,790.0029255861001,78539.42557235635,0.00894919568854768
,,,790.0089446278657,78539.52863004521,0.008949164338498485
,,,790.0149636696314,78539.63205058532,0.008949132850634665
,,,790.020982711397,78539.73583264087,0.00894910123630301
,,,790.0270017531626,78539.83997495833,0.00894906950597883
,,,790.0330207949282,78539.9444763595,0.008949037669258265
,,,790.0390398366939,78540.0493357351,0.008949005734930284
,,,790.0450588784595,78540.15455203902,0.008948973711029656
,,,790.0510779202251,78540.26012428306,0.008948941604889463
,,,790.0584690118574,78540.39024740442,0.008948902077298546
,,,790.0655848147261,78540.51602820083,0.00894886392477596
,,,790.0727006175948,78540.6423022854,0.00894882568582835
,,,790.0798164204635,78540.76906836758,0.008948787368360031
,,,790.0869322233323,78540.89632522746,0.008948748979418768
,,,790.0955576063268,78541.05123530119,0.008948702359599678
,,,790.1041829893213,78541.20686283289,0.008948655653770688
,,,790.1128083723158,78541.36320599086,0.00894860887045657
,,,790.1214337553104,78541.5202630444,0.008948562017045334
,,,790.1300591383049,78541.67803235346,0.008948515099936752
,,,790.1404709646231,78541.86942459659,0.008948458388601177
,,,790.1508827909413,78542.06184981932,0.008948401600814036
,,,790.1612946172595,78542.25530556082,0.0089483447435886
,,,790.1717064435777,78542.44978948371,0.008948287822829611
,,,790.1842054775607,78542.68461552454,0.008948219414492666
,,,790.1967045115437,78542.9209164235,0.008948150928869284
,,,790.2092035455266,78543.15868869504,0.008948082371815514
,,,790.2217025795096,78543.39792901401,0.008948013748137154
,,,790.2372806135967,78543.69815380266,0.008947928132441333
,,,790.2528586476838,78544.00064817803,0.008947842425559672
,,,790.2684366817708,78544.30540652359,0.00894775663245377
,,,790.2875696803086,78544.68280182866,0.008947651148886824
,,,790.3067026788464,78545.06359466241,0.00894754554712892
,,,790.3258356773841,78545.44777590745,0.008947439831865146
,,,790.3504562104936,78545.94711561085,0.008947303635436304
,,,790.375076743603,78546.4520337707,0.008947167263781027
,,,790.4054489196686,78547.08256677308,0.008946998800480216
,,,790.4358210957342,78547.72153221136,0.00894683008664586
,,,790.474125977415,78548.53936271105,0.008946616960764828
,,,790.5124308590958,78549.37050179436,0.008946403458625038
,,,790.5585227879864,78550.38816863141,0.008946146068399326
,,,790.6046147168769,78551.42493377115,0.00894588816222693
,,,790.6507066457674,78552.48070808132,0.008945629752731126
,,,790.6967985746579,78553.5554047993,0.008945370850845187
,,,790.7539341828565,78554.91373935441,0.008945049246431525
,,,790.811069791055,78556.30086164094,0.008944726915542808
,,,790.8682053992536,78557.71661619275,0.008944403871431965
,,,790.9367788188656,78559.45337468697,0.008944015232218943
,,,791.0053522384776,78561.23089481772,0.008943625598526557
,,,791.0739256580896,78563.0489185767,0.00894323498444278
,,,791.1593181383297,78565.36908806204,0.00894274721168972
,,,791.2447106185698,78567.75118236947,0.00894225795742415
,,,791.3301030988099,78570.19471785819,0.008941767239077247
,,,791.4421564359433,78573.49357048656,0.008941121115490044
,,,791.5542097730766,78576.89632028836,0.008940472528875087
,,,791.695897137023,78581.34606395115,0.008939648932980571
,,,791.8375845009695,78585.95809855516,0.008938821498705672
,,,792.0281943187141,78592.41492045212,0.008937702398355875
,,,792.259256350997,78600.62351631532,0.008936336775928843
,,,792.5521289290069,78611.61564768486,0.008934591935233953
,,,792.946465788671,78627.42473029195,0.008932218705143333
,,,793.4777933003085,78650.48854602578,0.008928979185326154
,,,794.1368148731887,78681.77060379057,0.008924897411880246
,,,794.7593098839313,78713.88763214654,0.008920980453172484
,,,795.381804894674,78748.35263288666,0.008917007066600603
,,,796.0262729612967,78786.36123318397,0.008912837174984298
,,,796.6707410279195,78826.59366875429,0.008908613170677504
,,,797.3392482348271,78870.52906479887,0.008904177615088674
,,,798.0077554417347,78916.56273494074,0.008899690181808782
,,,798.7018792385006,78966.43243238825,0.00889497907778686
,,,799.3960030352665,79018.26822877629,0.008890218385945371
,,,800.0,79064.86500840497,0.008886037800560334
,,,800.0,79064.86500840497,0.008886037800560334
,,,800.0000018019402,79064.86514937271,0.008886524852076189
,,,800.0000036038805,79064.86529020805,0.008887868206013137
,,,800.0000054058207,79064.86543080049,0.008889910665670492
,,,800.000007207761,79064.86557106023,0.008892518274076291
,,,800.0000090097012,79064.86571091508,0.008895577145267314
,,,800.0000108116415,79064.86585030782,0.008898990686475544
,,,800.0000126135817,79064.8659891939,0.008902677174330603
,,,800.0000148399326,79064.86616004253,0.00890750715532626
,,,800.0000170662836,79064.86633002154,0.008912541854211678
,,,800.0000192926345,79064.86649910278,0.008917694929535043
,,,800.0000215189855,79064.86666727171,0.008922897378404127
,,,800.0000242229423,79064.86687028545,0.008929204302688837
,,,800.0000269268992,79064.86707195856,0.008935428585373445
,,,800.000029630856,79064.86727231495,0.008941514834576263
,,,800.0000323348129,79064.86747138861,0.00894742328068694
,,,800.0000357859392,79064.86772367368,0.008954663365811685
,,,800.0000392370655,79064.86797403308,0.0089615338643716
,,,800.0000426881918,79064.86822257044,0.008968017074529636
,,,800.000047109199,79064.86853846328,0.008975749702802677
,,,800.0000515302063,79064.86885176442,0.008982849805237605
,,,800.0000571120404,79064.8692439635,0.008990950800092892
,,,800.0000626938745,79064.8696327886,0.008998153239046559
,,,800.0000701702991,79064.87014895947,0.009006529299374299
,,,800.0000776467236,79064.87066056716,0.009013624396685845
,,,800.0000851231482,79064.87116831494,0.009019618416263446
,,,800.0000925995728,79064.87167280486,0.00902467336620939
,,,800.0001000759974,79064.87217454902,0.00902893139563897
,,,800.0001075524219,79064.8726739813,0.009032515313864602
,,,800.0001150288465,79064.8731714683,0.009035530213586287
,,,800.0001225052711,79064.87366731922,0.009038065483998742
,,,800.0001299816956,79064.87416179459,0.009040196859923107
,,,800.0001391700922,79064.87476793249,0.009042356560555076
,,,800.0001483584888,79064.87537265816,0.009044100701220362
,,,800.0001575468854,79064.87597624354,0.00904550903680803
,,,800.0001667352819,79064.87657890828,0.009046646101095374
,,,800.0001780184411,79064.87731796688,0.009047747243183293
,,,800.0001892355737,79064.8780518447,0.00904858947042281
,,,800.0002004527062,79064.87878506593,0.009049237931726538
,,,800.0002141204235,79064.87967780154,0.009049829932516693
,,,800.0002277881408,79064.88056999038,0.009050260376151007
,,,800.0002414558581,79064.88146178194,0.009050573333945289
,,,800.0002587596306,79064.88259041565,0.009050850131829671
,,,800.000276063403,79064.88371873945,0.009051034986985763
,,,800.0002971530544,79064.88509365659,0.009051179400882221
,,,800.0003182427057,79064.88646838606,0.009051267654167592
,,,800.0003451000521,79064.88821892475,0.00905133223136829
,,,800.0003719573984,79064.88996936567,0.009051366661848814
,,,800.0004084483551,79064.89234760683,0.009051389184598062
,,,800.0004530428736,79064.89525393894,0.009051399842407923
,,,800.0005102244701,79064.89898058643,0.009051403853123734
,,,800.0005884834527,79064.90408090911,0.009051404620679637
,,,800.0007074122294,79064.91183184454,0.00905140401052434
,,,800.0009250864327,79064.92601853193,0.009051402472046229
,,,800.0015034790326,79064.96371608015,0.009051398340382067
,,,800.0043512989298,79065.14935678107,0.009051377988115655
,,,800.0122006999327,79065.66129352326,0.009051321832155816
,,,800.0200501009356,79066.17360833797,0.009051265597221492
,,,800.0278995019385,79066.68630018298,0.009051209292405573
,,,800.0357489029414,79067.19936807716,0.009051152925654863
,,,800.0435983039442,79067.71281109273,0.009051096503909626
,,,800.0514477049471,79068.22662834861,0.009051040033229074
,,,800.0611541691462,79068.8625241627,0.009050970142506738
,,,800.0708606333453,79069.49898944826,0.009050900193587228
,,,800.0805670975444,79070.13602276228,0.00905083019373572
,,,800.0902735617435,79070.77362272255,0.009050760149091867
,,,800.0999800259426,79071.4117879988,0.009050690064843511
,,,800.112092956223,79072.20896078015,0.00905060255608188
,,,800.1242058865034,79073.00700952008,0.009050514999508293
,,,800.1363188167838,79073.80593187937,0.009050427400895202
,,,800.1484317470643,79074.60572558346,0.009050339764951218
,,,800.1635467125782,79075.60495661983,0.009050230362986212
,,,800.1786616780921,79076.6055367572,0.00905012091482971
,,,800.193776643606,79077.60746187337,0.009050011425205772
,,,800.2123677415844,79078.8416477997,0.00904987670380271
,,,800.2309588395628,79080.07785496594,0.009049741930684497
,,,800.2495499375412,79081.3160761002,0.00904960711002053
,,,800.2735429572236,79082.91704607093,0.009049433050114413
,,,800.297535976906,79084.52134329846,0.009049258921749513
,,,800.3273599111985,79086.52014145763,0.009049042386459058
,,,800.357183845491,79088.52402907186,0.009048825757787423
,,,800.3962042640748,79091.15347272783,0.009048542196409777
,,,800.4352246826585,79093.79151868976,0.009048258491470937
,,,800.4888270297608,79097.4293154552,0.009047868543773506
,,,800.5424293768632,79101.08307406199,0.009047478350898072
,,,800.6098691033977,79105.70248356789,0.009046987098170046
,,,800.6773088299323,79110.34661529896,0.009046495490823543
,,,800.7447485564668,79115.01517265613,0.009046003541923689
,,,800.8279769568575,79120.80994939769,0.009045395964559222
,,,800.9112053572481,79126.64094114628,0.009044787897839579
,,,800.9944337576388,79132.50761506434,0.00904417935360448
,,,801.1018513194108,79140.13124974907,0.009043393253767703
,,,801.2092688811828,79147.81233761625,0.009042606390227208
,,,801.3428231294145,79157.44085715878,0.009041627022600612
,,,801.4763773776461,79167.15444986182,0.00904064651528501
,,,801.6515145259559,79180.01799468866,0.009039359023811179
,,,801.8266516742657,79193.01995012337,0.009038069639319295
,,,802.075997621925,79211.76141442459,0.009036230718423658
,,,802.3929837305849,79235.96043434917,0.009033887653942923
,,,802.8242903899716,79269.51876013441,0.009030690342174718
,,,803.4368996624949,79318.33510132539,0.009026131527076693
,,,804.0495089350181,79368.36956094098,0.009021553264631372
,,,804.6621182075414,79419.48632475366,0.009016956708503927
,,,805.2747274800647,79471.56160359875,0.009012342964066427
,,,806.0128796832302,79535.42255623128,0.009006762386267325
,,,806.721433403172,79597.71224148913,0.009001385194744095
,,,807.4299871231138,79660.8271064815,0.00899598955092628
,,,808.1385408430557,79724.63934899346,0.008990576880323155
,,,808.8470945629975,79789.03375677814,0.008985148544930106
,,,809.5556482829394,79853.90639144006,0.008979705847032338
,,,810.0,79894.79132005289,0.008976285826589867
,,,810.0,79894.79132005289,0.008976285826589867
,,,810.0000016461751,79894.79147172348,0.008977352146328662
,,,810.0000032923501,79894.7916231255,0.008980312490620214
,,,810.0000049385252,79894.7917740315,0.008984844940409506
,,,810.0000065847003,79894.79192425348,0.008990671221509346
,,,810.0000082308753,79894.79207363745,0.008997551535922977
,,,810.0000098770504,79894.79222205865,0.00900527983901245
,,,810.0000115232255,79894.79236941748,0.009013679575610608
,,,810.0000131694005,79894.79251563583,0.00902259986690591
,,,810.0000148155756,79894.79266065388,0.009031912126283173
,,,810.0000164617506,79894.7928044275,0.009041507074230595
,,,810.0000181079257,79894.79294692575,0.009051292118318705
,,,810.0000200971872,79894.79311739349,0.00906325951349271
,,,810.0000220864487,79894.79328595391,0.009075276829040356
,,,810.0000240757101,79894.79345260668,0.009087251964558823
,,,810.0000260649716,79894.79361736457,0.009099111186436177
,,,810.0000280542331,79894.79378025084,0.009110796014300463
,,,810.000030552913,79894.79398224688,0.009125156610808849
,,,810.0000330515929,79894.79418141655,0.009139102564727164
,,,810.0000355502729,79894.79437784768,0.009152586454744005
,,,810.0000380489528,79894.79457163584,0.009165576957475491
,,,810.0000412112709,79894.7948132614,0.00918128208740227
,,,810.0000443735889,79894.79505102451,0.00919615130130084
,,,810.000047535907,79894.7952851365,0.009210186296750794
,,,810.0000515434951,79894.79557690663,0.009226797894841196
,,,810.0000555510833,79894.7958635624,0.009242142601305134
,,,810.0000605233415,79894.79621270265,0.009259514851180713
,,,810.0000657975729,79894.7965758971,0.009276067034811937
,,,810.0000710718043,79894.79693249479,0.009290853403137272
,,,810.0000763460357,79894.79728320477,0.009304039499258822
,,,810.0000816202671,79894.79762866774,0.009315783228176451
,,,810.0000868944985,79894.79796946007,0.009326232005120694
,,,810.0000921687299,79894.79830609841,0.00933552151501545
,,,810.0000974429613,79894.79863904479,0.00934377544086538
,,,810.0001038099463,79894.7990366388,0.00935251848050482
,,,810.0001101769312,79894.79943009037,0.009360090539663352
,,,810.0001165439162,79894.79981995511,0.009366645682596824
,,,810.0001229109012,79894.80020671528,0.009372318584912566
,,,810.0001292778861,79894.80059078915,0.009377226669556428
,,,810.0001356448711,79894.80097253915,0.009381472123274521
,,,810.000142011856,79894.80135227925,0.009385143747911547
,,,810.0001498438884,79894.80181703923,0.009388986095890662
,,,810.0001576759207,79894.80227959818,0.009392198719943439
,,,810.000165507953,79894.80274031703,0.009394884419271887
,,,810.0001733399854,79894.80319949775,0.009397129339666738
,,,810.0001811720177,79894.80365739291,0.009399005629569409
,,,810.0001908703312,79894.80422293034,0.00940090760859563
,,,810.0002005686446,79894.80478714699,0.009402430433679285
,,,810.000210266958,79894.80535030633,0.00940364958254899
,,,810.0002199652714,79894.80591261935,0.009404625544565828
,,,810.0002320213063,79894.80661070578,0.00940557184843269
,,,810.0002440488333,79894.8073063489,0.009406287929062746
,,,810.0002560763604,79894.80800139172,0.00940683123442918
,,,810.0002708432677,79894.80885412643,0.009407322431345393
,,,810.000285610175,79894.80970637116,0.009407672350399195
,,,810.0003003770822,79894.81055826729,0.009407921608324038
,,,810.0003193585637,79894.81165294675,0.009408139710619701
,,,810.0003383400452,79894.81274736064,0.009408280698539015
,,,810.0003618393737,79894.81410203036,0.009408388242270057
,,,810.0003853387021,79894.81545654792,0.009408450852326052
,,,810.0004159648596,79894.81722173656,0.009408494934925857
,,,810.0004465910171,79894.81898685436,0.009408516624365688
,,,810.0004897622756,79894.82147495195,0.009408529790175108
,,,810.0005441700929,79894.82461062881,0.009408535030607856
,,,810.0006172919408,79894.82882486329,0.009408536285871825
,,,810.0007250813115,79894.83503715768,0.009408535785132762
,,,810.0009115785895,79894.84578587984,0.009408534278444666
,,,810.0013526159555,79894.87120599399,0.009408530630613676
,,,810.0032445336499,79894.9802672224,0.00940851496976228
,,,810.0093277653153,79895.33112223902,0.009408464521729139
,,,810.0154109969808,79895.68225377318,0.009408413942999667
,,,810.0214942286462,79896.03366066166,0.009408363245804331
,,,810.0275774603117,79896.38534181006,0.009408312441244288
,,,810.0336606919772,79896.7372961861,0.009408261539383457
,,,810.0397439236426,79897.08952281353,0.009408210549334103
,,,810.0458271553081,79897.44202076687,0.00940815947933577
,,,810.0532160711651,79897.87054135003,0.009408097351018128
,,,810.0606049870222,79898.29945944133,0.009408035127570203
,,,810.0679939028793,79898.728773626,0.009407972819498542
,,,810.0753828187363,79899.15848256042,0.00940791043606076
,,,810.0827717345934,79899.58858496427,0.009407847985393767
,,,810.0901606504505,79900.01907961359,0.009407785474654744
,,,810.0992290700231,79900.54796027251,0.009407708682337299
,,,810.1082974895957,79901.07742791457,0.009407631819013199
,,,810.1173659091683,79901.60748055099,0.00940755489331666
,,,810.1264343287409,79902.13811627126,0.009407477912626146
,,,810.1355027483135,79902.66933323383,0.009407400883226348
,,,810.1467000875913,79903.3260590125,0.009407305711042726
,,,810.1578974268691,79903.98366502274,0.009407210481197309
,,,810.1690947661469,79904.64214813274,0.009407115200762043
,,,810.1802921054248,79905.30150530541,0.00940701987560172
,,,810.1940888408747,79906.11512595811,0.009406902366950494
,,,810.2078855763245,79906.93006373952,0.009406784805086981
,,,810.2216823117744,79907.746313421,0.009406667196032843
,,,810.2384135675426,79908.73792953919,0.00940652451560678
,,,810.2551448233107,79909.73145860825,0.009406381779787448
,,,810.2718760790789,79910.72689196153,0.009406238994126043
,,,810.2930255540991,79911.98790098276,0.009406058438684882
,,,810.3141750291194,79913.25192250813,0.009405877817768808
,,,810.3398939868483,79914.79307963794,0.009405658092578659
,,,810.3656129445773,79916.33863856865,0.009405438287213515
,,,810.3981363261407,79918.29936236449,0.00940516022385448
,,,810.4306597077042,79920.26702425756,0.009404882053828823
,,,810.4729658812859,79922.83683674104,0.009404520067490678
,,,810.5152720548675,79925.41817881112,0.009404157932241322
,,,810.5665870532089,79928.56450931873,0.009403718502134797
,,,810.6179020515502,79931.7274321916,0.009403278892674404
,,,810.6692170498916,79934.90675049194,0.009402839120132534
,,,810.7205320482329,79938.10227088728,0.00940239919787211
,,,810.7844832929702,79942.10707391788,0.009401850752317784
,,,810.8484345377075,79946.13638395653,0.009401302108478931
,,,810.9123857824447,79950.1898452136,0.009400753280019634
,,,810.9902505765585,79955.15729535719,0.009400084812016683
,,,811.0681153706723,79960.15940789021,0.009399416101593514
,,,811.1459801647861,79965.19557116079,0.009398747160506366
,,,811.244982098834,79971.6470724762,0.00939789631008777
,,,811.343984032882,79978.15143236388,0.009397045115885655
,,,811.4650988859968,79986.17874139061,0.009396003348719244
,,,811.5862137391116,79994.28123532883,0.009394961099300747
,,,811.741247393859,80004.7592560747,0.009393626279022255
,,,811.8962810486064,80015.35276693599,0.009392290711047989
,,,812.10857337281,80030.03857244784,0.009390460698473584
,,,812.3696400361844,80048.36945484208,0.009388208430656722
,,,812.7073915731709,80072.50017470024,0.009385291746844177
,,,813.1704810668394,80106.2835529785,0.00938128775401588
,,,813.7636562087382,80150.604586084,0.009376151236123892
,,,814.356831350637,80195.94261130916,0.009371006734870416
,,,814.9500064925357,80242.14200129516,0.009365855026148472
,,,815.5431816344345,80289.06304570919,0.009360696858963817
,,,816.1363567763333,80336.58037451585,0.009355532956839299
,,,816.729531918232,80384.58153732924,0.009350364019078957
,,,817.3227070601308,80432.96572337743,0.009345190721951597
,,,818.042382762445,80492.0534245788,0.009338909253789206
,,,818.7338103481399,80549.09524661838,0.009332870250874587
,,,819.4252379338348,80606.29237026807,0.009326828216428478
,,,820.0,80653.88646202537,0.00932180402301102
,,,820.0,80653.88646202537,0.00932180402301102
,,,820.0000017143851,80653.88660395036,0.009322793457416803
,,,820.0000034287702,80653.88674561342,0.009325538814171667
,,,820.0000051431554,80653.88688679303,0.009329739531355262
,,,820.0000068575405,80653.88702730635,0.009335136044152136
,,,820.0000085719256,80653.88716700388,0.009341504874791151
,,,820.0000102863107,80653.88730576477,0.009348654163471058
,,,820.0000120006958,80653.88744349277,0.009356419645716986
,,,820.000013715081,80653.88758011263,0.009364661063474859
,,,820.0000154294661,80653.88771556702,0.009373258985843243
,,,820.0000171438512,80653.88784981385,0.009382112008819807
,,,820.0000188582363,80653.88798282394,0.00939113430036775
,,,820.0000209683033,80653.8881448089,0.009402365286269776
,,,820.0000230783702,80653.88830487801,0.009413632411623555
,,,820.0000251884371,80653.88846303303,0.009424846395276304
,,,820.000027298504,80653.88861928927,0.009435936240479007
,,,820.0000298387451,80653.88880491977,0.009449044034104893
,,,820.0000323789862,80653.88898789791,0.009461817685149369
,,,820.0000349192273,80653.8891682979,0.009474204084272898
,,,820.0000374594684,80653.8893462031,0.00948616655117213
,,,820.0000406560974,80653.88956667173,0.009500582040549911
,,,820.0000438527264,80653.88978351801,0.009514264085338293
,,,820.0000470493554,80653.88999693222,0.009527205990707874
,,,820.0000510675384,80653.89026061942,0.009542435391478253
,,,820.0000550857213,80653.89051955445,0.009556540164549022
,,,820.0000600309689,80653.89083223326,0.009572427840469983
,,,820.0000649762165,80653.89113888261,0.009586793398881714
,,,820.0000712736338,80653.8915215683,0.009603066930788365
,,,820.0000775710511,80653.89189651655,0.009617301246933368
,,,820.0000838684683,80653.89226470384,0.00962972738599702
,,,820.0000901658856,80653.89262699339,0.009640559512196067
,,,820.000096251167,80653.89297218979,0.0096496952247955
,,,820.0001023364483,80653.89331319062,0.009657681774528658
,,,820.0001084217297,80653.89365052474,0.00966465970657036
,,,820.0001145070111,80653.89398465597,0.009670753668236444
,,,820.0001205922924,80653.89431599058,0.009676073755498312
,,,820.0001266775738,80653.89464488409,0.009680716923541588
,,,820.0001341460654,80653.89504565377,0.00968561467557303
,,,820.000141614557,80653.89544370741,0.009689756722296348
,,,820.0001490830487,80653.89583946439,0.009693258886953814
,,,820.0001565515403,80653.89623327972,0.009696219490572668
,,,820.0001640200319,80653.89662545382,0.009698721912516469
,,,820.0001730826075,80653.89709949245,0.009701243927510069
,,,820.0001821451831,80653.89757186417,0.009703299900537156
,,,820.0001912077587,80653.89804287719,0.009704975757062988
,,,820.0002002703343,80653.89851278283,0.009706341646235753
,,,820.0002113176816,80653.89908439793,0.009707669660708115
,,,820.000222365029,80653.89965496644,0.009708704442201921
,,,820.0002334123764,80653.90022471965,0.009709510678289497
,,,820.0002466848263,80653.90090840298,0.009710247431717412
,,,820.0002599572762,80653.90159140588,0.009710793242104653
,,,820.0002732297261,80653.90227390495,0.009711197570010618
,,,820.0002898012635,80653.90312553881,0.009711558580446124
,,,820.000306372801,80653.90397677173,0.00971180674939726
,,,820.0003262900752,80653.90499950985,0.009712004664816948
,,,820.0003462073495,80653.90602199416,0.009712130757841138
,,,820.000371067699,80653.9072980206,0.009712225984302127
,,,820.0003959280485,80653.9085739044,0.009712280166482283
,,,820.0004286832684,80653.91025485368,0.009712317599910416
,,,820.0004651395037,80653.91212566035,0.009712336572072737
,,,820.0005128591545,80653.9145744238,0.009712346083802564
,,,820.0005743999809,80653.91773241795,0.009712349363061226
,,,820.0006597097242,80653.9221101475,0.0097123496585068
,,,820.000792148499,80653.92890641926,0.009712348601116232
,,,820.0010445490501,80653.9418589848,0.009712346259317986
,,,820.0017740121738,80653.97929539836,0.009712339461563987
,,,820.0055959818177,80654.1754938889,0.00971230381202969
,,,820.0119151842696,80654.50008126967,0.009712244759923189
,,,820.0182343867215,80654.82491045441,0.009712185584881136
,,,820.0245535891734,80655.14998011336,0.009712126301265726
,,,820.0308727916253,80655.47528892514,0.009712066922100577
,,,820.0371919940771,80655.80083557195,0.009712007459191761
,,,820.043511196529,80656.12661873562,0.009711947923236746
,,,820.0498303989809,80656.45263709419,0.009711888323925031
,,,820.0575978010386,80656.85369078566,0.009711814992073794
,,,820.0653652030962,80657.2550953314,0.009711741592286126
,,,820.0731326051539,80657.65684821887,0.009711668137500963
,,,820.0809000072115,80658.05894690538,0.009711594639188019
,,,820.0886674092692,80658.46138881495,0.009711521107510198
,,,820.0979999972259,80658.94537583253,0.009711432727263412
,,,820.1073325851826,80659.42984996014,0.009711344325551534
,,,820.1166651731393,80659.91480651677,0.009711255914364352
,,,820.125997761096,80660.40024074049,0.00971116750416195
,,,820.1353303490527,80660.8861477887,0.009711079104077444
,,,820.146979181481,80661.49330748527,0.009710968790410997
,,,820.1586280139094,80662.10118641451,0.00971085851838029
,,,820.1702768463377,80662.70977465245,0.009710748299587664
,,,820.1819256787661,80663.31906210135,0.009710638144029452
,,,820.1964569903603,80664.08008101031,0.009710500832413812
,,,820.2109883019544,80664.84215174285,0.009710363646866513
,,,820.2255196135486,80665.60525369768,0.009710226599620475
,,,820.2433744083224,80666.5442672393,0.009710058412773198
,,,820.2612292030963,80667.48476667085,0.009709890466800378
,,,820.2790839978701,80668.42671203564,0.009709722775596653
,,,820.3020384761677,80669.6397549241,0.00970950758165648
,,,820.3249929544653,80670.85503378342,0.00970929284915842
,,,820.3532483525773,80672.35389922155,0.009709029187483868
,,,820.3815037506894,80673.8558536739,0.009708766278288221
,,,820.4171959245432,80675.75727608048,0.009708435281237276
,,,820.452888098397,80677.66302275776,0.009708105554942037
,,,820.4970946698156,80680.028873183,0.00970769897484887
,,,820.5413012412342,80682.40018994398,0.009707294426567505
,,,820.5855078126528,80684.77632781412,0.009706891939954212
,,,820.640655293519,80687.7463312893,0.009706392762682096
,,,820.6958027743851,80690.72159636785,0.009705896857045163
,,,820.7509502552513,80693.70089241484,0.009705404242003222
,,,820.8196302666043,80697.41506555963,0.009704795362437983
,,,820.8883102779574,80701.13127451505,0.009704191613427596
,,,820.9569902893105,80704.84722515814,0.009703592995593199
,,,821.0452549280637,80709.61879693867,0.009702831202269634
,,,821.133519566817,80714.38149539908,0.009702077851987559
,,,821.2410949484006,80720.16749105518,0.00970117105490763
,,,821.3486703299842,80725.92526022841,0.009700276693666363
,,,821.4841104627332,80733.12198476269,0.009699168250320097
,,,821.6195505954821,80740.24584206563,0.009698079270837818
,,,821.7988215596049,80749.53756352687,0.009696667562051708
,,,821.9983850053832,80759.65920666119,0.00969513544939413
,,,822.2585811456953,80772.43457107808,0.009693199421741412
,,,822.5777402765893,80787.32820938449,0.009690918448502412
,,,822.8968994074834,80801.21732839386,0.00968873902725682
,,,823.2160585383774,80813.95518279453,0.009686659300464338
,,,823.5352176692714,80825.40665924015,0.00968467744105926
,,,823.8543768001655,80835.44761749556,0.009682791653056562
,,,824.1735359310595,80843.96426589847,0.009681000171907506
,,,824.560594504384,80852.0987696184,0.009678951610941266
,,,824.9476530777084,80857.67138737267,0.009677036177092948
,,,825.3347116510329,80860.53309838951,0.00967525091168402
,,,825.7217702243573,80860.5520884063,0.009673592925384097
,,,826.103183329377,80857.67716454707,0.009672080884406574
,,,826.4845964343966,80851.83261000169,0.009670687065739115
,,,826.8660095394163,80842.9347047415,0.009669408901820204
,,,827.2474226444359,80830.91179894298,0.009668243889748632
,,,827.6288357494556,80815.7034384937,0.009667189590819717
,,,828.0102488544752,80797.2595452359,0.00966624362996976
,,,828.3916619594949,80775.5396486496,0.009665403695135846
,,,828.7730750645145,80750.51216587999,0.009664667536538754
,,,829.1544881695341,80722.15372720259,0.009664032965896316
,,,829.6124355212879,80683.68254093632,0.009663402277908783
,,,830.0,80647.34417180467,0.009662977894276874
,,,830.0,80647.34417180467,0.009662977894276874
,,,830.0000024259374,80647.34393347155,0.009663322869274878
,,,830.0000048518748,80647.34369501076,0.009664257858715324
,,,830.0000072778122,80647.34345631998,0.009665652698541569
,,,830.0000097037496,80647.34321732011,0.009667400114793192
,,,830.000012129687,80647.34297795106,0.009669411974190445
,,,830.0000145556244,80647.3427381684,0.009671616116205012
,,,830.0000175351025,80647.34244306141,0.009674500587627251
,,,830.0000205145807,80647.34214724574,0.009677500376136135
,,,830.0000234940588,80647.34185070204,0.009680548911928134
,,,830.000026473537,80647.34155342497,0.009683595561123122
,,,830.0000302255847,80647.3411780305,0.009687371783289177
,,,830.0000339776325,80647.3408015096,0.00969103138715697
,,,830.0000377296802,80647.34042390333,0.00969453886947632
,,,830.0000424380946,80647.33994858935,0.009698692634999144
,,,830.000047146509,80647.33947175322,0.009702551365995724
,,,830.0000529147654,80647.33888567514,0.009706869659438195
,,,830.0000586830218,80647.33829769035,0.009710748792491541
,,,830.0000663354247,80647.33751504195,0.009715260317920445
,,,830.0000756158115,80647.33656246786,0.009719860325624375
,,,830.0000848961984,80647.33560676528,0.009723638455815309
,,,830.0000941765852,80647.33464849844,0.00972672864088118
,,,830.000103456972,80647.33368813674,0.009729249531389527
,,,830.0001127373589,80647.33272606725,0.009731302583305146
,,,830.0001220177458,80647.33176260733,0.009732972831907952
,,,830.0001312981326,80647.33079801625,0.009734330709883584
,,,830.0001425741117,80647.32962478556,0.00973564291568857
,,,830.0001538500908,80647.32845049746,0.009736662263173386
,,,830.0001651260699,80647.32727538742,0.009737453900660203
,,,830.000176402049,80647.32609963848,0.009738068591900021
,,,830.0001907301869,80647.32460493867,0.009738655550918216
,,,830.0002050583248,80647.32310965429,0.009739081042624474
,,,830.0002193864627,80647.32161394489,0.009739389463285293
,,,830.0002375429264,80647.31971816489,0.00973966153003304
,,,830.00025569939,80647.31782205036,0.009739842472257657
,,,830.0002778744522,80647.31550596854,0.009739983429700753
,,,830.0003000495144,80647.31318967717,0.009740069074040566
,,,830.0003283782189,80647.31023042383,0.009740131508960276
,,,830.0003591709883,80647.30701363288,0.00974016653409196
,,,830.0003982339742,80647.30293277086,0.009740187031900849
,,,830.0004463791214,80647.29790300367,0.009740196646101278
,,,830.0005086906586,80647.29139315261,0.009740200320625747
,,,830.0005952141736,80647.28235365378,0.009740201286971858
,,,830.0007299520165,80647.26827665059,0.009740201328092153
,,,830.0009882494772,80647.24128937819,0.009740201096107815
,,,830.0017439064771,80647.16232875515,0.00974020039089866
,,,830.0057753712571,80646.74085497204,0.009740196623532246
,,,830.0150346725633,80645.7714589083,0.009740187948477417
,,,830.0242939738695,80644.80015054061,0.009740179245071715
,,,830.0335532751757,80643.8269304249,0.00974017051564669
,,,830.0428125764819,80642.85179957157,0.009740161761541436
,,,830.0520718777881,80641.87475941308,0.009740152983286295
,,,830.0633172660965,80640.68558275748,0.009740142289431018
,,,830.074562654405,80639.4935965717,0.009740131558501626
,,,830.0858080427134,80638.29880556694,0.009740120788404003
,,,830.0970534310219,80637.1012151187,0.009740109976419303
,,,830.1106451916575,80635.65001711376,0.00974009684805511
,,,830.124236952293,80634.19474998645,0.009740083647761319
,,,830.1378287129286,80632.73542644997,0.009740070369103201
,,,830.1514204735641,80631.27206018087,0.009740057005543694
,,,830.1684265532931,80629.43541754699,0.009740040155547053
,,,830.1854326330221,80627.59249896734,0.009740023150227086
,,,830.202438712751,80625.7433363009,0.00974000597795643
,,,830.2231492222045,80623.48298695925,0.009739984823963687
,,,830.243859731658,80621.21348917347,0.009739963388493677
,,,830.2645702411114,80618.93490805103,0.009739941655617777
,,,830.2900536883905,80616.11884057203,0.009739914485456027
,,,830.3155371356695,80613.28925088521,0.009739886821270331
,,,830.3410205829485,80610.44627062722,0.009739858644124773
,,,830.3719059706043,80606.98288341377,0.00973982378408732
,,,830.4027913582601,80603.50026654481,0.009739788125003663
,,,830.4336767459158,80599.99866560305,0.009739751649255803
,,,830.4645621335716,80596.4783283024,0.009739714343325693
,,,830.5035032060806,80592.01348054069,0.009739666108365842
,,,830.5424442785896,80587.51974485809,0.009739616523269653
,,,830.5813853510987,80582.99762256256,0.009739565578823097
,,,830.6287810063748,80577.45611616095,0.009739501732249179
,,,830.6761766616509,80571.87419959498,0.009739435860627187
,,,830.723572316927,80566.25276686504,0.009739367964837558
,,,830.7833546168863,80559.10721614622,0.009739279444554827
,,,830.8431369168457,80551.90197119815,0.00973918772355886
,,,830.9152850293981,80543.12932815394,0.009739072791763701
,,,830.9874331419505,80534.27530326905,0.009738953255441567
,,,831.0771970998541,80523.15033428826,0.009738798158211024
,,,831.1669610577576,80511.90962008122,0.009738636058570829
,,,831.2827106257376,80497.25290125469,0.009738416811247598
,,,831.3984601937177,80482.42440796887,0.009738186189542794
,,,831.5545738000209,80462.17265865084,0.00973785739302176
,,,831.710687406324,80441.65545428384,0.009737508534830422
,,,831.9347416763155,80411.79640010998,0.009736973493747707
,,,832.1904999670512,80377.2008113358,0.009736314399946608
,,,832.4991096011703,80334.86853554925,0.009735452467436167
,,,832.8077192352894,80292.04993598048,0.00973451995861611
,,,833.1163288694084,80248.89900046754,0.009733519225303145
,,,833.4233360212309,80205.78340398624,0.009732458233299714
,,,833.7303431730533,80162.6092709829,0.009731334101381514
,,,834.0373503248757,80119.49606242495,0.009730148890074177
,,,834.3443574766981,80076.55387064273,0.009728904583504476
,,,834.6513646285205,80033.8840109069,0.009727603093050746
,,,834.9583717803429,79991.57957734179,0.009726246260981636
,,,835.2948409912756,79945.73610499718,0.009724697760006335
,,,835.6313102022083,79900.53648971907,0.009723087168643943
,,,835.967779413141,79856.07356079038,0.009721416651370727
,,,836.3042486240737,79812.431154034,0.00971968829031258
,,,836.6407178350064,79769.6847465766,0.009717904089175017
,,,836.9771870459391,79727.90204978657,0.009716065976932127
,,,837.3136562568718,79687.14356312192,0.009714175811292188
,,,837.7208874084499,79639.25976676901,0.009711821061625905
,,,838.1089803595092,79595.17198646911,0.00970951124448372
,,,838.4970733105686,79552.65562904859,0.009707139846125755
,,,838.8851662616279,79511.76330543084,0.009704709288291277
,,,839.2732592126872,79472.53921285555,0.009702221894528787
,,,839.6613521637465,79435.01985510776,0.009699679894981739
,,,840.0,79403.69666819542,0.009697418823764707
,,,840.0,79403.69666819542,0.009697418823764707
,,,840.0000015498628,79403.69652783601,0.009698670499168822
,,,840.0000030997255,79403.69638718056,0.009702168081801002
,,,840.0000046495883,79403.69624597473,0.009707560662182696
,,,840.000006199451,79403.69610400466,0.009714540683225994
,,,840.0000077493138,79403.69596109191,0.009722839471887014
,,,840.0000092991766,79403.69581708893,0.009732223023551685
,,,840.0000108490393,79403.695671875,0.009742488090104577
,,,840.0000123989021,79403.69552535274,0.009753458596231515
,,,840.0000139487648,79403.69537744494,0.009764982389711978
,,,840.0000154986276,79403.69522809176,0.009776928318570738
,,,840.0000170484903,79403.69507724838,0.009789183619555362
,,,840.0000185983531,79403.69492488285,0.009801651597329025
,,,840.0000205020257,79403.6947356215,0.009817136157161921
,,,840.0000224056982,79403.69454401292,0.009832689222015774
,,,840.0000243093708,79403.69435005498,0.009848205826527737
,,,840.0000262130434,79403.69415375986,0.009863600704127775
,,,840.000028116716,79403.69395515134,0.00987880512136675
,,,840.0000304754648,79403.69370590632,0.009897298857438992
,,,840.0000328342136,79403.69345323928,0.00991533652859895
,,,840.0000351929624,79403.69319724137,0.009932859853341885
,,,840.0000375517112,79403.69293801302,0.009949828038117364
,,,840.0000404793632,79403.69261192932,0.00997007726172868
,,,840.0000434070151,79403.69228124557,0.009989402208255255
,,,840.0000463346671,79403.691946178,0.0100077940319644
,,,840.0000499403747,79403.69152780343,0.010029172338549053
,,,840.0000536144312,79403.69109540853,0.010049542088592822
,,,840.0000572884877,79403.69065727355,0.010068534913532849
,,,840.0000620502775,79403.69008152466,0.01009120275595569
,,,840.0000668120673,79403.68949760002,0.01011180832951085
,,,840.0000726974228,79403.68876571259,0.010134655448860984
,,,840.0000785827782,79403.6880237739,0.010154874700594643
,,,840.0000844681337,79403.6872729472,0.010172740586743355
,,,840.0000903534891,79403.68651427179,0.010188508478935869
,,,840.0000962388445,79403.68574867262,0.010202412133753282
,,,840.0001021242,79403.6849769706,0.01021466323263404
,,,840.0001080095554,79403.68419989273,0.010225452054680844
,,,840.0001138949109,79403.68341808183,0.01023494874927341
,,,840.0001197802663,79403.68263210564,0.010243304890961953
,,,840.0001256656218,79403.6818424651,0.010250655129370677
,,,840.0001315509772,79403.68104960182,0.010257118825827433
,,,840.0001374363327,79403.6802539049,0.010262801616409672
,,,840.0001446551396,79403.67927455646,0.010268841819115292
,,,840.0001516278387,79403.6783255521,0.01027383445465286
,,,840.0001586005378,79403.67737398576,0.010278117860259966
,,,840.0001655732369,79403.6764202217,0.010281792169535916
,,,840.000172545936,79403.6754645727,0.01028494354351199
,,,840.0001811572532,79403.67428213632,0.01028822312873597
,,,840.0001897685704,79403.67309765892,0.01029093544213369
,,,840.0001983798876,79403.6719114939,0.0102931783085815
,,,840.0002069912048,79403.6707239337,0.010295032775565231
,,,840.0002173261677,79403.66929716645,0.010296839329495829
,,,840.0002276611306,79403.66786907587,0.010298276941400654
,,,840.0002379960935,79403.66643993268,0.010299420856821333
,,,840.0002483310564,79403.6650099524,0.010300331010659306
,,,840.0002612585089,79403.66322034625,0.010301212242938201
,,,840.0002741859614,79403.66142995664,0.010301874219624637
,,,840.000287113414,79403.65963897934,0.010302371461602965
,,,840.0003030786493,79403.65742655018,0.010302818250912667
,,,840.0003190438846,79403.65521364886,0.010303131986182351
,,,840.0003350091199,79403.65300041747,0.0103033522739182
,,,840.0003557505675,79403.65012473564,0.01030354352889924
,,,840.000376492015,79403.64724880962,0.010303664299883442
,,,840.0004024620322,79403.64364770558,0.010303754829357555
,,,840.0004284320494,79403.64004647275,0.010303805685200909
,,,840.00046286173,79403.63527205169,0.01030384046760423
,,,840.0004972914107,79403.63049758728,0.010303856561353037
,,,840.0005472094088,79403.62357530401,0.010303865758060618
,,,840.0006116878387,79403.61463392283,0.010303868884210757
,,,840.000701810776,79403.60213647987,0.010303869206025593
,,,840.0008436614008,79403.58246622734,0.010303868316520597
,,,840.0011213289271,79403.54396357325,0.010303866292357173
,,,840.0019729339025,79403.42588571688,0.010303860058728185
,,,840.0067773139273,79402.76001355198,0.010303824800973268
,,,840.011581693952,79402.0946013839,0.010303789399312077
,,,840.0174713061617,79401.27950989295,0.010303745819645731
,,,840.0233609183714,79400.46510744354,0.010303702056228898
,,,840.0291569031466,79399.66432317074,0.010303658824977326
,,,840.0349528879218,79398.86420405097,0.010303615445377147
,,,840.040748872697,79398.06474908366,0.01030357193015704
,,,840.0465448574722,79397.26595730659,0.010303528290944457
,,,840.0523408422474,79396.4678277914,0.010303484538344943
,,,840.0594356437648,79395.49174637473,0.010303430841003644
,,,840.0665304452822,79394.51665434739,0.010303377004155803
,,,840.0736252467996,79393.54255016462,0.01030332304203772
,,,840.080720048317,79392.56943232464,0.010303268967322603
,,,840.0878148498343,79391.59729936211,0.010303214791282132
,,,840.0949096513517,79390.62614984263,0.010303160523943934
,,,840.1035624044551,79389.44307407836,0.010303094229353306
,,,840.1122151575586,79388.26145648371,0.010303027826380418
,,,840.120867910662,79387.08129458655,0.010302961327388742
,,,840.1295206637654,79385.90258594598,0.01030289474312262
,,,840.1381734168689,79384.72532814594,0.010302828082916143
,,,840.148778073136,79383.28447764106,0.010302746293697476
,,,840.1593827294031,79381.84579839102,0.010302664415407359
,,,840.1699873856702,79380.40928603795,0.010302582459003418
,,,840.1805920419373,79378.97493624069,0.010302500433822406
,,,840.1935444946496,79377.22595887759,0.010302400167103256
,,,840.2064969473619,79375.48019327987,0.010302299821847181
,,,840.2194494000742,79373.73763157606,0.010302199408353831
,,,840.2350058135946,79371.64896901065,0.01030207872971866
,,,840.2505622271151,79369.56490305561,0.010301957977592084
,,,840.2661186406356,79367.48542005688,0.010301837162419086
,,,840.2855111447786,79364.89954948539,0.010301686480081807
,,,840.3049036489217,79362.32075305378,0.010301535727403733
,,,840.3242961530648,79359.74900424099,0.010301384916154763
,,,840.3497845185229,79356.37952330675,0.010301186626128847
,,,840.3752728839811,79353.02211100842,0.010300988270577063
,,,840.4073476495595,79348.8141728022,0.010300738589037788
,,,840.4394224151379,79344.62513130743,0.010300488853733325
,,,840.4803275635046,79339.3100478785,0.010300170319598324
,,,840.5212327118713,79334.02525730524,0.010299851767164504
,,,840.5621378602381,79328.77051429033,0.010299533224768717
,,,840.6129027175783,79322.29059507993,0.010299137949409001
,,,840.6636675749186,79315.85611686816,0.010298742759327672
,,,840.7144324322588,79309.46662163133,0.010298347681668756
,,,840.7651972895991,79303.12165570198,0.010297952737642908
,,,840.8284568830903,79295.27664375264,0.010297460798021327
,,,840.8917164765816,79287.49922161252,0.010296969116056149
,,,840.9549760700728,79279.78854012236,0.010296477709957869
,,,841.0325489255273,79270.42309203962,0.010295875513235648
,,,841.1101217809818,79261.15521710344,0.010295273769314007
,,,841.1876946364363,79251.98341257252,0.010294672490550176
,,,841.287251376062,79240.35074541342,0.010293901506276569
,,,841.3868081156878,79228.87080304782,0.010293131313560256
,,,841.5097746431228,79214.89779065589,0.010292181120245552
,,,841.6327411705578,79201.14759871841,0.010291232151791039
,,,841.7923992594782,79183.61809163353,0.010290001855796368
,,,841.9520573483986,79166.44345667734,0.010288773629767078
,,,842.175624467387,79142.96904757743,0.010287057233988324
,,,842.4551531263116,79114.52132739608,0.010284916886081484
,,,842.8190978197222,79078.9001519705,0.010282139582818461
,,,843.2613348785324,79037.62092677475,0.010278779069389175
,,,843.7035719373425,78998.36136088749,0.010275434078137557
,,,844.1458089961527,78960.94506023954,0.010272104498100662
,,,844.5880460549629,78925.20992157998,0.010268790223853404
,,,845.0302831137731,78891.00702474477,0.010265491155286025
,,,845.4725201725832,78858.19960942317,0.010262207197341004
,,,845.9147572313934,78826.66213000125,0.010258938259754933
,,,846.3569942902036,78796.2793825594,0.01025568425681109
,,,846.8933119600638,78760.83126346201,0.010251757925592467
,,,847.429629629924,78726.75527345017,0.010247853302583473
,,,847.9659472997841,78693.89737649291,0.010243970258891842
,,,848.5022649696443,78662.11914565109,0.010240108673379196
,,,849.0385826395045,78631.29628750951,0.010236268432172289
,,,849.5749003093647,78601.31730264201,0.010232449428194306
,,,850.0,78578.08823347588,0.010229437404780564
,,,850.0,78578.08823347588,0.010229437404780564
,,,850.0000020206907,78578.08812406931,0.010229916748399471
,,,850.0000040413813,78578.08801451775,0.010231234964908518
,,,850.000006062072,78578.087904701,0.010233232792106127
,,,850.0000080827626,78578.08779452216,0.010235775251911088
,,,850.0000101034533,78578.08768390406,0.010238748231948343
,,,850.000012124144,78578.08757278621,0.010242055505602875
,,,850.0000141448346,78578.08746112214,0.010245616146143935
,,,850.0000166588151,78578.08732138477,0.010250298309415245
,,,850.0000191727955,78578.08718070303,0.010255161329312836
,,,850.000021686776,78578.08703904996,0.010260120031218388
,,,850.0000242007565,78578.08689641356,0.010265107111510994
,,,850.0000272776881,78578.0867204991,0.010271173427690886
,,,850.0000303546198,78578.08654312984,0.010277130920504468
,,,850.0000334315514,78578.08636433883,0.01028292717570084
,,,850.0000371555532,78578.08614610997,0.010289675439467181
,,,850.000040879555,78578.08592595402,0.010296093450568436
,,,850.0000446035567,78578.08570397124,0.010302158933225088
,,,850.0000493593516,78578.08541799498,0.010309379708724344
,,,850.0000541151464,78578.08512943001,0.010316015866746993
,,,850.0000600950234,78578.08476324883,0.010323561727083716
,,,850.0000660749004,78578.08439372046,0.010330274137854145
,,,850.000074254608,78578.08388350917,0.01033823370580392
,,,850.0000824343156,78578.08336859148,0.010344950045268543
,,,850.0000906140232,78578.08284970891,0.010350599901934616
,,,850.0000987937308,78578.08232749457,0.01035534304744895
,,,850.0001069734384,78578.08180248515,0.010359319672591471
,,,850.000115153146,78578.08127513347,0.010362650656767433
,,,850.0001233328536,78578.0807458205,0.010365439118236583
,,,850.0001315125612,78578.08021486604,0.010367772431455886
,,,850.0001396922688,78578.07968253831,0.010369724308920768
,,,850.0001499122983,78578.0790158369,0.010371720456402148
,,,850.0001601323278,78578.07834769932,0.010373316783070255
,,,850.0001703523573,78578.0776784134,0.010374593166478865
,,,850.0001805723867,78578.07700820944,0.010375613614808859
,,,850.0001932373672,78578.07617667047,0.010376598918468692
,,,850.0002058715551,78578.07534630051,0.010377343867187142
,,,850.000218505743,78578.07451528515,0.010377908625271366
,,,850.0002340197688,78578.07349419192,0.010378418829556589
,,,850.0002495337945,78578.07247257238,0.010378781912888452
,,,850.0002650478203,78578.07145057856,0.010379040280982991
,,,850.0002850031739,78578.07013563036,0.010379266215708284
,,,850.0003049585274,78578.06882039677,0.01037941203265209
,,,850.0003296828115,78578.06719060174,0.010379523132164314
,,,850.0003544070956,78578.06556064247,0.01037958766211204
,,,850.000386667871,78578.06343370149,0.010379633020526247
,,,850.0004189286464,78578.06130668218,0.010379655260722476
,,,850.0004644917968,78578.0583025533,0.010379668733014605
,,,850.0005220091198,78578.05451021742,0.010379674082703863
,,,850.0005995106253,78578.04940024986,0.010379675386114904
,,,850.0007142404094,78578.04183572021,0.010379674942171912
,,,850.000914283416,78578.02864633007,0.010379673533936555
,,,850.0013949239269,78577.99695707587,0.01037967006956523
,,,850.0035034380335,78577.85795180211,0.010379654863816274
,,,850.0115143593409,78577.33000114957,0.010379597033501838
,,,850.0195252806484,78576.8023266495,0.010379539120435599
,,,850.0275362019559,78576.27492719455,0.01037948113656961
,,,850.0355471232633,78575.74780171295,0.010379423092310951
,,,850.0435580445708,78575.22094916193,0.010379364996722392
,,,850.0532426788579,78574.58438485459,0.010379294705952224
,,,850.0629273131451,78573.9482161842,0.010379224363632816
,,,850.0726119474323,78573.31244141622,0.010379153979927962
,,,850.0822965817194,78572.6770588385,0.01037908356345827
,,,850.0919812160066,78572.04206675489,0.010379013121543608
,,,850.1041448596673,78571.24508417961,0.010378924621809093
,,,850.1163085033279,78570.44871161407,0.01037883610200504
,,,850.1284721469885,78569.65294574093,0.010378747570608853
,,,850.1406357906492,78568.85778324334,0.010378659034606844
,,,850.1559302349846,78567.85880503981,0.010378547712598905
,,,850.17122467932,78566.86076891812,0.010378436401727004
,,,850.1865191236553,78565.86366823164,0.010378325109483106
,,,850.2054941629303,78564.62790628258,0.010378187069726928
,,,850.2244692022053,78563.39356107933,0.01037804907707335
,,,850.2434442414803,78562.16061974749,0.010377911138779209
,,,850.2682459250684,78560.55117566908,0.010377730935391571
,,,850.2930476086565,78558.94407890204,0.010377550844913434
,,,850.324282960616,78556.92338863276,0.010377324210993268
,,,850.3555183125754,78554.90631694761,0.010377097781143608
,,,850.3970857949389,78552.22754326601,0.010376796784835008
,,,850.4386532773024,78549.55493713697,0.010376496184036275
,,,850.4959479988477,78545.88099499767,0.010376082521285381
,,,850.553242720393,78542.21815274277,0.010375669658941883
,,,850.6241372382858,78537.7007137862,0.010375159930372543
,,,850.6950317561787,78533.19906461105,0.010374651474871181
,,,850.7659262740715,78528.71255159061,0.010374144305731183
,,,850.8563936730217,78523.00834329319,0.01037349899478884
,,,850.9468610719719,78517.32642200538,0.010372855797736662
,,,851.057195317769,78510.42503769552,0.010372074214824077
,,,851.1675295635662,78503.55261382168,0.01037129576995515
,,,851.3076742346158,78494.86165066279,0.010370311507612138
,,,851.4478189056654,78486.20942006342,0.010369332257013296
,,,851.63703154446,78474.58174676388,0.010368018035927917
,,,851.8669157832404,78460.52471416797,0.010366433394363241
,,,852.1586386155356,78442.77158788954,0.010364441307579568
,,,852.5450425290966,78419.35113527511,0.010361834543350119
,,,853.0261437566369,78390.24435730815,0.010358638622599461
,,,853.5072449841772,78361.08378646908,0.010355496482307632
,,,853.9883462117175,78331.76217518127,0.01035240674838998
,,,854.4694474392578,78302.18543926672,0.01034936810347593
,,,854.9505486667981,78272.27145138921,0.010346379284686867
,,,855.4316498943384,78241.94893649548,0.010343439081445142
,,,855.9127511218787,78211.15646085427,0.010340546333350829
,,,856.393852349419,78179.8415069871,0.010337699928129981
,,,856.9837271793839,78140.66882289918,0.010334271653880584
,,,857.5736020093487,78100.5772145294,0.010330909572367182
,,,858.1634768393136,78059.5141182338,0.010327611903716323
,,,858.7533516692785,78017.43978953925,0.010324376958101063
,,,859.3432264992433,77974.32574621036,0.010321203131070428
,,,859.9331013292082,77930.15337548903,0.010318088899124571
,,,860.0,77925.07637281096,0.010317739406448895
,,,860.0,77925.07637281096,0.010317739406448895
,,,860.0000016826873,77925.07624488945,0.010318818165016126
,,,860.0000033653746,77925.07611669648,0.010321824052035937
,,,860.0000050480619,77925.07598800033,0.010326444468257855
,,,860.0000067307492,77925.07585860755,0.010332407072483877
,,,860.0000084134365,77925.07572835803,0.01033947532742931
,,,860.0000100961238,77925.07559712055,0.010347444375568646
,,,860.0000117788111,77925.07546478888,0.010356137270314888
,,,860.0000134614984,77925.07533127836,0.010365401567455758
,,,860.0000151441857,77925.07519652287,0.010375106267902301
,,,860.000016826873,77925.07506047221,0.010385139093881014
,,,860.0000185095603,77925.0749230898,0.010395404075416058
,,,860.0000205749593,77925.0747526047,0.01040820185887563
,,,860.0000226403583,77925.07458005019,0.010421100669663591
,,,860.0000247057574,77925.07440541855,0.010433997686843395
,,,860.0000267711564,77925.07422871701,0.010446809744234743
,,,860.0000288365554,77925.07404996482,0.0104594701035805
,,,860.0000314106939,77925.07382435714,0.01047495732099777
,,,860.0000339848323,77925.07359568143,0.010490048992238972
,,,860.0000365589707,77925.07336402302,0.010504688711758468
,,,860.0000391331091,77925.07312947673,0.010518837458930326
,,,860.0000423563298,77925.07283187156,0.0105358240039148
,,,860.0000455795505,77925.07253010443,0.010551975375312984
,,,860.0000488027712,77925.07222438634,0.010567284608989288
,,,860.0000528255929,77925.07183760447,0.010585222219298572
,,,860.0000568484146,77925.07144539889,0.01060189529736296
,,,860.0000617552739,77925.07096022488,0.010620595467804965
,,,860.0000669479098,77925.07043937739,0.01063854214994037
,,,860.0000732250459,77925.06980059863,0.010657907983743912
,,,860.000079502182,77925.06915292208,0.010674965368394103
,,,860.000085779318,77925.06849741598,0.010689961182162885
,,,860.0000920564542,77925.06783503157,0.010703126199796612
,,,860.0000983335902,77925.06716661186,0.010714671793991697
,,,860.0001046107263,77925.06649290143,0.010724789022063957
,,,860.0001108878624,77925.06581455632,0.010733649044169454
,,,860.0001171649985,77925.06513215348,0.010741404247936914
,,,860.0001234421346,77925.06444619963,0.01074818971024649
,,,860.0001297192707,77925.06375713932,0.01075412478033124
,,,860.0001359964068,77925.06306536224,0.01075931466064631
,,,860.0001436716495,77925.06221630864,0.010764782042825426
,,,860.0001513468923,77925.06136424001,0.010769419710007383
,,,860.000159022135,77925.06050961422,0.01077335270690786
,,,860.0001666973777,77925.05965282004,0.010776687496513665
,,,860.0001743726204,77925.05879418744,0.010779514637792588
,,,860.0001836502636,77925.05775423594,0.01078236335262509
,,,860.0001929279067,77925.05671241792,0.010784695856699202
,,,860.0002022055498,77925.05566907173,0.010786605453725463
,,,860.000211483193,77925.05462447455,0.010788168661729823
,,,860.0002227385379,77925.05335584583,0.010789689375751142
,,,860.000233873691,77925.0520995985,0.01079087074131237
,,,860.000245008844,77925.05084244032,0.010791799570360193
,,,860.0002584311145,77925.04932612952,0.010792659241508058
,,,860.000271853385,77925.04780903863,0.010793302471047745
,,,860.0002852756555,77925.0462913642,0.010793783724347665
,,,860.0003019061215,77925.04441034207,0.010794215432371284
,,,860.0003185365875,77925.04252885067,0.010794516751224632
,,,860.0003351670535,77925.04064703194,0.010794727047977274
,,,860.0003568685452,77925.03819106976,0.010794909021392133
,,,860.0003785700368,77925.03573486311,0.010795022802527216
,,,860.0004058706619,77925.03264472944,0.01079510746410172
,,,860.000433171287,77925.02955446158,0.010795154314746818
,,,860.0004696287956,77925.02542758101,0.010795185975867615
,,,860.0005135651197,77925.02045404624,0.010795202022821405
,,,860.000568758856,77925.01420614676,0.010795208878024267
,,,860.0006419965191,77925.00591567291,0.010795210952285873
,,,860.0007477918626,77924.99393969848,0.010795210947857884
,,,860.0009242792399,77924.97396149136,0.0107952100459986
,,,860.0013117469665,77924.93010080974,0.010795207926767542
,,,860.0027882888108,77924.76296265035,0.01079519983612408
,,,860.008811293399,77924.08124731363,0.010795166718366861
,,,860.0148342979872,77923.39963200311,0.010795133428981533
,,,860.0208573025755,77922.7181157333,0.010795099983543402
,,,860.0268803071637,77922.03669760577,0.010795066396190572
,,,860.0329033117519,77921.35537680198,0.010795032679736723
,,,860.03892631634,77920.6741525766,0.010794998845779464
,,,860.0449493209283,77919.99302425155,0.010794964904799545
,,,860.0523135585836,77919.16034824924,0.01079492327402539
,,,860.0596777962389,77918.32781368429,0.01079488151271963
,,,860.0670420338943,77917.49541965983,0.010794839634450312
,,,860.0744062715496,77916.66316538323,0.010794797651139977
,,,860.081770509205,77915.83105015646,0.010794755573232027
,,,860.0891347468603,77914.99907336751,0.01079471340987901
,,,860.0981564596436,77913.98003077261,0.010794661651910427
,,,860.106926736892,77912.98958654342,0.010794611237157364
,,,860.1156970141403,77911.99933648067,0.0107945607344905
,,,860.1244672913887,77911.00928006301,0.010794510152373754
,,,860.1350869488945,77909.81070997533,0.010794448807956623
,,,860.1457066064003,77908.61242265091,0.01079438736830311
,,,860.1563262639061,77907.41441771683,0.010794325842259794
,,,860.1669459214119,77906.21669496244,0.010794264237116538
,,,860.1798811435211,77904.75819568943,0.010794189101048665
,,,860.1928163656304,77903.30011511945,0.010794113865295206
,,,860.2057515877397,77901.84245364672,0.010794038536856966
,,,860.2186868098489,77900.38521188966,0.010793963121316636
,,,860.2351440075684,77898.53180335174,0.01079386705284073
,,,860.2516012052878,77896.67907763387,0.010793770857788283
,,,860.2680584030072,77894.82703723115,0.01079367454173487
,,,860.2887456967873,77892.49993193868,0.01079355330393145
,,,860.3094329905673,77890.17392038675,0.010793431888466456
,,,860.3344304893078,77887.36475280154,0.010793284946346635
,,,860.3594279880483,77884.55720576682,0.010793137759592245
,,,860.3906265848364,77881.05548932018,0.010792953725960288
,,,860.4218251816244,77877.556349042,0.0107927693296485
,,,860.4612457793561,77873.13878637896,0.010792535831684904
,,,860.5006663770878,77868.72545138907,0.010792301781477269
,,,860.5400869748195,77864.31641133557,0.010792067191500056
,,,860.5896539497433,77858.77874000055,0.010791771472079176
,,,860.639220924667,77853.24810651763,0.010791474936840798
,,,860.6887878995908,77847.72465086335,0.01079117760338163
,,,860.7383548745146,77842.20851342061,0.010790879487237549
,,,860.8010412130159,77835.24306570452,0.010790501366225466
,,,860.8637275515172,77828.28982882891,0.010790122039390856
,,,860.9264138900185,77821.34908192085,0.010789741527576238
,,,861.0041805805618,77812.75638260835,0.010789267856749059
,,,861.081947271105,77804.18384749167,0.010788792419934818
,,,861.1597139616483,77795.63198453555,0.010788315243176532
,,,861.2610081926464,77784.52465967559,0.010787691129983262
,,,861.3623024236445,77773.45432244834,0.010787064149443948
,,,861.4892556654605,77759.63355898109,0.010786274361605019
,,,861.6162089072766,77745.87450867996,0.010785480209682986
,,,861.7846135831862,77727.72147545395,0.010784420145722949
,,,861.9530182590959,77709.68462593711,0.010783352683011877
,,,862.1972898907726,77683.73677143778,0.010781791481826874
,,,862.5125631630573,77650.63907628147,0.010779754666642025
,,,862.9406626946837,77606.44158169876,0.010776951102755504
,,,863.4126745947027,77558.7584761408,0.010773811866224158
,,,863.8846864947217,77512.2287615039,0.010770624924241636
,,,864.3566983947406,77466.89911917107,0.01076739296791112
,,,864.8287102947596,77422.80758539995,0.010764118558882695
,,,865.3007221947786,77379.98443103903,0.010760804136755241
,,,865.8294059200666,77333.5542351012,0.010757047127570233
,,,866.3580896453547,77288.76786496703,0.010753245934885625
,,,866.8867733706427,77245.64017280805,0.010749403499402508
,,,867.4154570959307,77204.17838782707,0.01074552260925015
,,,867.9441408212188,77164.38305041096,0.010741605908803126
,,,868.5833864108102,77118.48310662841,0.010736825870089497
,,,869.1968657952693,77076.69896514581,0.010732196598595553
,,,869.8103451797284,77037.10869492826,0.010727529816738548
,,,870.0,77025.30870865686,0.010726080023973322
,,,870.0,77025.30870865686,0.010726080023973322
,,,870.0000017006091,77025.30860372397,0.010727156199218163
,,,870.0000034012182,77025.30849852056,0.010730155201001781
,,,870.0000051018274,77025.30839281563,0.010734765565788413
,,,870.0000068024365,77025.30828641627,0.010740715905917155
,,,870.0000085030456,77025.30817916278,0.010747770476074406
,,,870.0000102036547,77025.3080709242,0.010755725069400781
,,,870.0000119042638,77025.3079615945,0.010764403267810795
,,,870.000013604873,77025.30785108908,0.010773653051009606
,,,870.0000153054821,77025.30773934185,0.010783343755055682
,,,870.0000170060912,77025.30762630257,0.010793363362550566
,,,870.0000187067003,77025.30751193462,0.010803616101353825
,,,870.0000208051531,77025.30736894358,0.010816468487889454
,,,870.0000229036059,77025.30722386528,0.010829424277472341
,,,870.0000250020587,77025.30707669172,0.010842379282707848
,,,870.0000271005115,77025.30692743008,0.010855249293510828
,,,870.0000291989643,77025.30677609975,0.010867966785386917
,,,870.0000318165318,77025.30658447873,0.010883536319308915
,,,870.0000344340992,77025.30638975777,0.010898706623660276
,,,870.0000370516667,77025.30619202343,0.010913420681737245
,,,870.0000396692342,77025.30599137195,0.010927639129993704
,,,870.000042950592,77025.3057358743,0.010944725285397888
,,,870.0000462319499,77025.30547616465,0.010960966836537432
,,,870.0000495133078,77025.3052124577,0.010976357055485208
,,,870.0000536152495,77025.3048775091,0.010994411344787706
,,,870.0000577171912,77025.30453705993,0.011011184499405713
,,,870.000062731963,77025.3041139533,0.011030027241129788
,,,870.000068049865,77025.30365770154,0.01104813088313925
,,,870.0000744884474,77025.30309594075,0.011067670611200212
,,,870.0000809270297,77025.30252508499,0.011084854369692554
,,,870.000087365612,77025.3019462387,0.01109993773071796
,,,870.0000938041943,77025.30136038366,0.011113159008603504
,,,870.0001002427766,77025.30076838845,0.011124735977467508
,,,870.000106681359,77025.30017101897,0.011134865052538155
,,,870.0001131199413,77025.29956894892,0.011143721831630742
,,,870.0001195585236,77025.29896276978,0.011151462346872972
,,,870.0001259971059,77025.29835300024,0.011158224645875651
,,,870.0001324356882,77025.29774009458,0.011164130481840524
,,,870.0001388742705,77025.29712445043,0.01116928698782238
,,,870.0001467285244,77025.2963702366,0.01117469850477625
,,,870.0001545827784,77025.2956130069,0.011179282129279306
,,,870.0001624370323,77025.29485322312,0.01118316368017722
,,,870.0001702912862,77025.29409127677,0.011186450109715801
,,,870.0001781455401,77025.29332749963,0.011189232251543406
,,,870.0001876607666,77025.29240015065,0.011192036853523563
,,,870.0001971759932,77025.29147094153,0.011194328237845134
,,,870.0002066912198,77025.29054021295,0.011196200090628276
,,,870.0002162064463,77025.28960824337,0.011197729071665876
,,,870.0002277767298,77025.2884736444,0.011199215969813266
,,,870.0002392325058,77025.28734911759,0.01120036819258374
,,,870.0002506882818,77025.28622369004,0.011201271068283477
,,,870.0002645205478,77025.28486386819,0.011202104870942423
,,,870.0002783528139,77025.28350327906,0.01120272590912848
,,,870.00029218508,77025.28214211902,0.01120318844517102
,,,870.0003093819417,77025.28044928778,0.011203602435892725
,,,870.0003265788035,77025.2787560008,0.011203889396138584
,,,870.0003437756653,77025.27706239899,0.011204088285714021
,,,870.0003663302681,77025.27484083186,0.01120425970880849
,,,870.0003888848709,77025.27261903415,0.01120436565221658
,,,870.0004174142965,77025.26980847828,0.011204443766220158
,,,870.0004459437222,77025.26699780324,0.01120448619330938
,,,870.0004843660247,77025.2632124081,0.011204514385059844
,,,870.0005309855445,77025.25861936684,0.011204528166133772
,,,870.000590133691,77025.25279197653,0.011204533652486125
,,,870.0006697921591,77025.24494391418,0.01120453493554454
,,,870.0007876672294,77025.23333083105,0.011204534377802175
,,,870.0009930364056,77025.21309820379,0.01120453274832488
,,,870.0014857046701,77025.16456342695,0.011204528754460022
,,,870.0036418713779,77024.95218503341,0.011204511254881018
,,,870.0096590888481,77024.3597966446,0.011204462283348302
,,,870.0156763063184,77023.76784354656,0.01120441312808176
,,,870.0216935237886,77023.17632454542,0.011204363807373293
,,,870.0277107412588,77022.58523848836,0.011204314337852647
,,,870.0337279587291,77021.99458425767,0.011204264734618908
,,,870.0397451761993,77021.40436076539,0.011204215011370687
,,,870.0457623936695,77020.81456694864,0.01120416518052464
,,,870.0530952208225,77020.09639944967,0.011204104325438058
,,,870.0604280479754,77019.37886665843,0.01120404334540163
,,,870.0677608751283,77018.66196675423,0.011203982256575982
,,,870.0750937022813,77017.94569793977,0.011203921073272467
,,,870.0824265294342,77017.23005843534,0.011203859808143231
,,,870.0897593565871,77016.51504647384,0.011203798472390383
,,,870.0988058227131,77015.63380243105,0.011203722720079893
,,,870.1076142385322,77014.7766596447,0.011203648887909456
,,,870.1164226543513,77013.92041368122,0.011203574996554177
,,,870.1252310701703,77013.0650615039,0.011203501057296564
,,,870.1359511516345,77012.0252760524,0.011203411020674868
,,,870.1466712330986,77010.98680442675,0.011203320942746044
,,,870.1573913145627,77009.94964109812,0.011203230836395116
,,,870.1681113960268,77008.91378050804,0.011203140712591701
,,,870.1812872810713,77007.64239673369,0.01120302993263595
,,,870.1944631661157,77006.37296204352,0.011202919155121041
,,,870.2076390511602,77005.10546591373,0.011202808392344612
,,,870.223570917385,77003.57542346795,0.011202674495823317
,,,870.2395027836099,77002.04818100305,0.011202540651169107
,,,870.2554346498347,77000.52371951519,0.011202406871035577
,,,870.2754838081369,76998.6092118938,0.011202238625806493
,,,870.295532966439,76996.69903972422,0.011202070516948586
,,,870.3197936010226,76994.39336349974,0.011201867298374505
,,,870.3440542356062,76992.09391029218,0.01120166432147275
,,,870.3744938684342,76989.21750045796,0.011201410015759434
,,,870.4049335012622,76986.35064231927,0.011201156144768491
,,,870.4442049133921,76982.66588117843,0.011200829292906528
,,,870.483476325522,76978.99649822632,0.011200503238480602
,,,870.5317499308387,76974.50662111587,0.011200103577356171
,,,870.5800235361554,76970.03899932417,0.011199705205566922
,,,870.6282971414721,76965.59309681681,0.011199308153293433
,,,870.6867281059136,76960.24001632837,0.011198829352760125
,,,870.7451590703552,76954.9170452208,0.011198352545221465
,,,870.8035900347967,76949.6232616688,0.011197877748918549
,,,870.8752201026152,76943.17214091896,0.011197298460125822
,,,870.9468501704338,76936.76186333392,0.011196722221752714
,,,871.0184802382523,76930.39080246896,0.011196149037129559
,,,871.1098952548388,76922.3144158842,0.011195421964986537
,,,871.2013102714252,76914.29603431709,0.011194699850518762
,,,871.3133373073048,76904.54410703942,0.01119382164842327
,,,871.4253643431844,76894.8687521402,0.011192950821832704
,,,871.5690049355444,76882.56614513794,0.011191844967866363
,,,871.7126455279044,76870.36878792116,0.011190751058295137
,,,871.9097153700599,76853.78551568661,0.011189269491335205
,,,872.1519672231259,76833.60278733644,0.011187478363287255
,,,872.4609047926249,76808.11656124581,0.011185241599754368
,,,872.8403071795143,76777.07615744472,0.011182565936466276
,,,873.2197095664037,76746.17172698733,0.01117996706978335
,,,873.5991119532931,76715.25772185842,0.011177443159709076
,,,873.9785143401825,76684.20203472908,0.011174992423816298
,,,874.3579167270719,76652.88503818917,0.01117261313586791
,,,874.7373191139613,76621.19868775467,0.01117030362433598
,,,875.1167215008508,76589.04568450258,0.011168062270916924
,,,875.4961238877402,76556.33869346882,0.011165887509060507
,,,875.9522533628185,76516.17421392913,0.011163358956624406
,,,876.4083828378969,76474.97712871512,0.011160921922605618
,,,876.8645123129752,76432.64426087574,0.011158573964065515
,,,877.3206417880535,76389.0872680549,0.011156312733159559
,,,877.7767712631319,76344.23130228785,0.011154135973748069
,,,878.2329007382102,76298.01377793586,0.011152041518079836
,,,878.6890302132886,76250.38323935567,0.011150027283557297
,,,879.1451596883669,76201.29832054513,0.011148091269582909
,,,879.6012891634452,76150.72678960208,0.011146231554487655
,,,880.0,76105.28463470841,0.01114466699081033
,,,880.0,76105.28463470841,0.01114466699081033
,,,880.0000018289121,76105.2844235523,0.011145594986072918
,,,880.0000036578242,76105.28421214852,0.011148176165490773
,,,880.0000054867363,76105.28400028653,0.011152136074879809
,,,880.0000073156484,76105.2837877914,0.011157236416838716
,,,880.0000091445605,76105.2835745191,0.011163270893111308
,,,880.0000109734726,76105.2833603523,0.011170061397863541
,,,880.0000128023847,76105.28314519672,0.011177454570197504
,,,880.0000146312968,76105.28292897787,0.011185318699173386
,,,880.0000164602089,76105.28271163825,0.011193540964823088
,,,880.000018289121,76105.28249313492,0.011202024992742473
,,,880.0000205350254,76105.28222317672,0.011212681703942348
,,,880.0000227809298,76105.28195138297,0.01122348331529418
,,,880.0000250268342,76105.28167773804,0.011234326638820345
,,,880.0000272727386,76105.28140224217,0.01124512826244499
,,,880.000029518643,76105.28112490843,0.011255821278849004
,,,880.0000323248582,76105.28077583856,0.011268949568589771
,,,880.0000351310734,76105.28042399901,0.011281746995712905
,,,880.0000379372887,76105.28006946685,0.011294156554157098
,,,880.0000407435039,76105.27971232944,0.01130613871816319
,,,880.0000442730468,76105.27925958326,0.011320563915632267
,,,880.0000478025897,76105.2788030617,0.011334245212709562
,,,880.0000513321327,76105.27834296602,0.011347174524505529
,,,880.0000557707259,76105.27775960736,0.011362376887382269
,,,880.0000602093191,76105.27717130783,0.011376434313715317
,,,880.0000656873956,76105.2764389825,0.011392280086506905
,,,880.0000715469132,76105.27564873244,0.011407510043464823
,,,880.0000786709978,76105.2746793528,0.011423843078743017
,,,880.0000857950824,76105.27370171084,0.011438031244240384
,,,880.0000929191671,76105.27271689952,0.011450329638184846
,,,880.0001000432517,76105.27172587873,0.011460973269109586
,,,880.0001071673363,76105.27072948714,0.011470174129668371
,,,880.0001142914209,76105.26972845479,0.011478120883932554
,,,880.0001214155055,76105.26872341559,0.011484979927431489
,,,880.0001285395902,76105.26771491882,0.011490897109106423
,,,880.0001356636748,76105.26670343988,0.01149599971207407
,,,880.0001427877594,76105.26568938968,0.011500398469286618
,,,880.000149911844,76105.26467312317,0.011504189494540159
,,,880.0001586582183,76105.26342284978,0.011508134306038666
,,,880.0001674045926,76105.26217017653,0.011511419252143953
,,,880.0001761509669,76105.26091550503,0.011514154159610691
,,,880.0001848973412,76105.25965916997,0.011516430759268613
,,,880.0001936437155,76105.25840145016,0.01151832560424792
,,,880.0002044957505,76105.25683935864,0.01152024083906635
,,,880.0002153477855,76105.25527585228,0.011521765607289111
,,,880.0002261998204,76105.25371121951,0.011522979387521733
,,,880.0002370518554,76105.25214569003,0.01152394552747433
,,,880.0002506079727,76105.2501890808,0.011524880309482387
,,,880.0002641578072,76105.24823253926,0.011525582849841872
,,,880.0002777076418,76105.24627536675,0.011526111094929906
,,,880.0002944174925,76105.24386111325,0.01152658570428006
,,,880.0003111273431,76105.24144634997,0.011526919563946036
,,,880.0003278371938,76105.23903122783,0.011527154400649203
,,,880.0003495157223,76105.23589760368,0.011527358481126761
,,,880.0003711942508,76105.23276370764,0.011527487747663477
,,,880.0003982977976,76105.22884532384,0.011527584884561536
,,,880.0004254013444,76105.22492678495,0.011527639736403604
,,,880.0004612550166,76105.2197430532,0.01152767744735092
,,,880.0004971086888,76105.214559245,0.011527695099793605
,,,880.0005489018621,76105.20707080429,0.011527705375144151
,,,880.0006155825057,76105.19742983392,0.011527709115012998
,,,880.0007082927185,76105.18402535931,0.011527709870261898
,,,880.00085290241,76105.163116958,0.011527709481384122
,,,880.0011310142962,76105.12290595227,0.011527708403042122
,,,880.0019500593116,76105.0044823667,0.011527705197517805
,,,880.0062711727765,76104.37966971198,0.011527688233765977
,,,880.0128320877361,76103.43088212717,0.011527662323899521
,,,880.0193930026958,76102.48196081207,0.011527636245824075
,,,880.0259539176554,76101.53290490263,0.01152761001631249
,,,880.0325148326151,76100.58371365181,0.011527583650330426
,,,880.0390757475748,76099.63438642012,0.011527557161209763
,,,880.0456366625344,76098.68492266716,0.011527530560808519
,,,880.0521975774941,76097.7353219438,0.011527503859657113
,,,880.0602803373156,76096.56526660541,0.011527470840266327
,,,880.0683630971371,76095.39500231472,0.011527437697300372
,,,880.0764458569586,76094.2245287133,0.011527404443882262
,,,880.0845286167801,76093.053845591,0.011527371091274599
,,,880.0926113766016,76091.8829528729,0.011527337649113118
,,,880.1023509745099,76090.47176727539,0.011527297244517818
,,,880.1120905724183,76089.06027772513,0.011527256733887447
,,,880.1218301703267,76087.64848473766,0.01152721612725372
,,,880.1315697682351,76086.23638902212,0.011527175432881598
,,,880.1413093661434,76084.82399146279,0.011527134657551582
,,,880.153521806608,76083.05256724471,0.011527083423619253
,,,880.1657342470725,76081.28067247442,0.01152703207981179
,,,880.177946687537,76079.50830984101,0.011526980632977362
,,,880.1901591280015,76077.73548231552,0.011526929088420955
,,,880.2054827121235,76075.51037077101,0.011526864280764675
,,,880.2208062962455,76073.28453925022,0.011526799331596931
,,,880.2361298803676,76071.05799509985,0.011526734245287303
,,,880.255083701917,76068.30299673248,0.011526653554600867
,,,880.2740375234664,76065.5469354818,0.011526572662900426
,,,880.2929913450158,76062.78982756421,0.011526491572976324
,,,880.3175674648234,76059.21334411293,0.011526386137185
,,,880.3421435846309,76055.63516732614,0.011526280374140507
,,,880.3725126775728,76051.2112781241,0.011526149232203294
,,,880.4028817705147,76046.78493916802,0.011526017597034421
,,,880.440761249788,76041.26063520544,0.011525852721403043
,,,880.4786407290613,76035.73279443198,0.011525687089246991
,,,880.5165202083347,76030.20157230634,0.011525520706950438
,,,880.5646233935297,76023.17284102744,0.011525308347191537
,,,880.6127265787247,76016.13923159656,0.011525094802211162
,,,880.6608297639198,76009.10106617937,0.01152488008565224
,,,880.7194147454356,76000.5235799615,0.011524617018541565
,,,880.7779997269515,75991.9403887877,0.011524352255539683
,,,880.8365847084674,75983.35206401299,0.011524085817402612
,,,880.9098055333161,75972.61182559084,0.011523750490865046
,,,880.9830263581648,75961.86553909308,0.011523412611472371
,,,881.0562471830135,75951.11427550574,0.011523072210166824
,,,881.1518879348845,75937.06526650744,0.011522623827790264
,,,881.2475286867555,75923.01185954618,0.011522171249276066
,,,881.3673366414781,75905.40456000385,0.011521598471788456
,,,881.4871445962008,75887.79817550843,0.011521019294070874
,,,881.6456477708949,75864.51381505842,0.011520243381187689
,,,881.8041509455891,75841.24764860715,0.011519456641861324
,,,882.0326287805941,75807.7601011865,0.01151830393715967
,,,882.3248201783553,75765.05658114863,0.01151679855774223
,,,882.7057652415702,75709.66403452063,0.011514785107547837
,,,883.1025102127505,75652.41296241441,0.011512629527273386
,,,883.4992551839308,75595.71018916604,0.011510416836589142
,,,883.8960001551111,75539.64674450726,0.011508149655513075
,,,884.2927451262914,75484.30362875304,0.011505830491229597
,,,884.6894900974717,75429.75262569252,0.011503461743788116
,,,885.086235068652,75376.05705416815,0.011501045711705474
,,,885.5323557499062,75316.76952812003,0.011498275256031922
,,,885.9784764311604,75258.70190804488,0.011495450785634125
,,,886.4245971124146,75201.91212548976,0.011492575152192175
,,,886.8707177936689,75146.44874757844,0.011489651075331321
,,,887.3168384749231,75092.35186628642,0.011486681149521463
,,,887.7629591561773,75039.65391184736,0.011483667850540034
,,,888.3071271359946,74977.3045863222,0.011479937002178836
,,,888.8281737062642,74919.62171606891,0.011476311252652697
,,,889.3492202765339,74863.93198710924,0.011472636677764167
,,,889.8702668468035,74810.24564985214,0.011468916486822153
,,,890.0,74797.19045512922,0.011467983477894916
,,,890.0,74797.19045512922,0.011467983477894916
,,,890.0000021176583,74797.19024301555,0.011468472952547274
,,,890.0000042353165,74797.19003075434,0.01146981691705773
,,,890.0000063529748,74797.18981822368,0.011471850371486675
,,,890.000008470633,74797.1896053257,0.011474433982100326
,,,890.0000105882913,74797.18939198283,0.011477450383618496
,,,890.0000127059495,74797.18917813455,0.011480800969961704
,,,890.0000148236078,74797.18896373466,0.011484403121371667
,,,890.0000174714776,74797.1886948269,0.01148915701375561
,,,890.0000201193474,74797.18842495859,0.011494087139286183
,,,890.0000227672172,74797.18815410379,0.01149910651582995
,,,890.000025415087,74797.18788225188,0.011504146860327243
,,,890.0000286738475,74797.18754631499,0.011510301384390534
,,,890.0000319326081,74797.18720889166,0.011516333845300155
,,,890.0000351913686,74797.18687001841,0.011522191761506317
,,,890.0000391608777,74797.18645534584,0.011529040498363376
,,,890.0000431303868,74797.18603869146,0.0115355373717832
,,,890.0000470998958,74797.18562016319,0.011541661914535888
,,,890.0000522249103,74797.18507721329,0.011549009273163815
,,,890.0000573499248,74797.18453156686,0.01155573481549446
,,,890.0000638969362,74797.18383097221,0.011563463000817
,,,890.0000704439477,74797.18312681705,0.011570291173398537
,,,890.0000795197692,74797.18214556793,0.011578423350308707
,,,890.0000885955907,74797.18115926872,0.01158520786816928
,,,890.0000976714122,74797.18016876279,0.01159085168047885
,,,890.0001067472336,74797.17917476092,0.011595537989220113
,,,890.0001158230551,74797.1781778581,0.011599424671407352
,,,890.0001248988766,74797.17717855042,0.011602645700609518
,,,890.0001339746981,74797.17617725038,0.01160531372583058
,,,890.0001430505196,74797.17517430046,0.0116075229330227
,,,890.000152126341,74797.17416998466,0.011609351793285665
,,,890.0001633326478,74797.17292837489,0.011611181259060794
,,,890.0001745389546,74797.1716853987,0.011612629503657336
,,,890.0001857452614,74797.17044134114,0.011613775824897313
,,,890.0001969515682,74797.1691964279,0.0116146830866949
,,,890.0002110082038,74797.16763393098,0.011615558459787189
,,,890.0002250864036,74797.16606823944,0.011616212023400057
,,,890.0002391646034,74797.16450195338,0.011616699088991723
,,,890.0002566026874,74797.16256125904,0.011617134007007259
,,,890.0002740407714,74797.16062009195,0.011617436119796255
,,,890.0002914788554,74797.15867859728,0.011617645963164728
,,,890.0003143152329,74797.1561357444,0.011617827059482591
,,,890.0003371516104,74797.15359265012,0.01161793938592666
,,,890.0003659889956,74797.1503810708,0.011618022443315548
,,,890.0003948263807,74797.14716936427,0.011618067819628012
,,,890.000433561815,74797.14285518459,0.011618098133584961
,,,890.0004804618509,74797.13763160894,0.011618113126345213
,,,890.0005397815032,74797.13102475942,0.011618119239790427
,,,890.0006192987864,74797.12216838427,0.0116181208202629
,,,890.0007360709507,74797.10916277874,0.011618120428917298
,,,890.0009367140963,74797.08681625915,0.011618119005151667
,,,890.0014045000394,74797.03471830655,0.011618115583508839
,,,890.0033700646499,74796.81583287995,0.011618101196539641
,,,890.0113499484636,74795.92755987497,0.01161804271148478
,,,890.0193298322773,74795.03987593636,0.01161798411605186
,,,890.027309716091,74794.15278026329,0.011617925424027469
,,,890.0352895999048,74793.26627209324,0.011617866647376707
,,,890.0432694837185,74792.38035069493,0.011617807796487188
,,,890.052986385049,74791.3023780064,0.011617736047993566
,,,890.0627032863796,74790.22527306233,0.01161766421667853
,,,890.0724201877101,74789.14903466169,0.011617592314312078
,,,890.0821370890407,74788.07366162837,0.01161752035083312
,,,890.0938525180978,74786.7782598019,0.01161743351682685
,,,890.105567947155,74785.48411222875,0.011617346618416641
,,,890.1172833762122,74784.19121691611,0.011617259665701261
,,,890.1289988052694,74782.89957187754,0.011617172667005623
,,,890.1436875376932,74781.28187878826,0.011617063534061091
,,,890.158376270117,74779.66614408145,0.011616954350635396
,,,890.1730650025407,74778.05236381387,0.011616845125578562
,,,890.1912253369151,74776.05987135276,0.01161671003874965
,,,890.2093856712894,74774.07035272567,0.011616574909856946
,,,890.2275460056637,74772.08380031501,0.011616439747367866
,,,890.251161836984,74769.50489709183,0.011616263941801873
,,,890.2747776683043,74766.93097989848,0.011616088102500286
,,,890.3043643311237,74763.7133048248,0.011615867771715534
,,,890.3339509939431,74760.50339481694,0.011615647416384468
,,,890.3730776586098,74756.27033917046,0.011615355989766084
,,,890.4122043232765,74752.05072426632,0.01161506455887243
,,,890.4663993588264,74746.22811454331,0.011614660913185842
,,,890.5205943943763,74740.43092752852,0.011614257317879594
,,,890.5890758134589,74733.14157177033,0.011613747436318387
,,,890.6575572325414,74725.89205027587,0.011613237701974753
,,,890.726038651624,74718.68194469222,0.011612728137255062
,,,890.8137893284677,74709.50001541601,0.01161207546436842
,,,890.9015400053114,74700.38126531153,0.011611423118937632
,,,891.0089995677798,74689.29925410908,0.011610624724555142
,,,891.1164591302482,74678.30919078272,0.011609826863571628
,,,891.2538666142251,74664.38787482039,0.011608807443758551
,,,891.391274098202,74650.61137585729,0.011607788935466958
,,,891.5788158047465,74632.03670828046,0.011606400311125677
,,,891.8087769770973,74609.6104284322,0.011604699988170153
,,,892.1050647777397,74581.26381210296,0.011602513191705107
,,,892.5117477863959,74543.31445538197,0.011599518968447272
,,,893.0747834079818,74492.49578841365,0.011595387971910358
,,,893.6378190295678,74443.5309671101,0.011591274101964448
,,,894.2008546511538,74396.27476914214,0.011587177803934826
,,,894.7638902727398,74350.59537433046,0.011583099497235436
,,,895.3269258943258,74306.3730951703,0.011579039576757608
,,,896.0046439637529,74254.9226616416,0.011574177617404067
,,,896.68236203318,74205.25577680494,0.01156934344045737
,,,897.3600801026071,74157.22032977993,0.01156453760863908
,,,898.0377981720342,74110.68066334765,0.011559760643991139
,,,898.7155162414613,74065.51572484057,0.011555013030446445
,,,899.3932343108884,74021.617426877,0.011550295216181351
,,,900.0,73983.31034183157,0.011546096947567652
,,,900.0,73983.31034183157,0.011546096947567652
,,,900.0000017885933,73983.31023018577,0.011547113726686842
,,,900.0000035771866,73983.31011828226,0.011549937671361511
,,,900.0000053657799,73983.31000590257,0.011554263342852275
,,,900.0000071543732,73983.30989286592,0.0115598266615546
,,,900.0000089429665,73983.30977902394,0.011566399976677803
,,,900.0000107315598,73983.30966425627,0.011573787577838415
,,,900.0000125201531,73983.30954846657,0.011581821653477195
,,,900.0000143087464,73983.30943157901,0.011590358683212268
,,,900.0000160973397,73983.30931353537,0.011599276240032166
,,,900.000017885933,73983.30919429236,0.011608470171811904
,,,900.0000200549297,73983.30904803622,0.011619864421327352
,,,900.0000222239264,73983.30889993835,0.011631404918780766
,,,900.0000243929231,73983.30874998412,0.011642985291017701
,,,900.0000265619199,73983.30859817426,0.011654519728749162
,,,900.0000287309166,73983.30844452188,0.011665939530939758
,,,900.0000314521186,73983.30824918121,0.011680022148753043
,,,900.0000341733206,73983.3080510392,0.011693757484221627
,,,900.0000368945226,73983.30785017203,0.011707086669176262
,,,900.0000396157246,73983.30764666584,0.011719968990493592
,,,900.0000430528809,73983.30738598965,0.011735561981313765
,,,900.0000464900371,73983.30712144756,0.01175037178278917
,,,900.0000499271933,73983.30685324014,0.011764390109230513
,,,900.0000542683382,73983.30650956648,0.011780975359038987
,,,900.0000586094831,73983.30616076264,0.01179634477250609
,,,900.0000639907969,73983.30572183336,0.01181378815014188
,,,900.0000697665382,73983.30524339773,0.011830656363688309
,,,900.0000768060536,73983.30465112074,0.011848845384679172
,,,900.000083845569,73983.30404999107,0.011864700508890415
,,,900.0000908850843,73983.30344115222,0.01187849517251033
,,,900.0000979245997,73983.30282561074,0.011890481068981815
,,,900.000104964115,73983.30220424841,0.011900885258655689
,,,900.0001120036304,73983.30157783529,0.01190990999826013
,,,900.0001190431458,73983.30094704228,0.011917733962978417
,,,900.0001260826612,73983.30031245302,0.011924514117712183
,,,900.0001331221765,73983.29967457455,0.011930387825526342
,,,900.0001401616919,73983.29903384701,0.011935474969948403
,,,900.0001472012073,73983.29839065224,0.011939879975224539
,,,900.0001558062148,73983.29760154783,0.011944469571269056
,,,900.0001644112224,73983.29680976522,0.011948316951090273
,,,900.00017301623,73983.2960157378,0.01195154161659982
,,,900.0001816212375,73983.2952198291,0.011954243997808903
,,,900.0001902262451,73983.29442234401,0.011956508440045229
,,,900.0002008270193,73983.29343810525,0.011958799857934844
,,,900.0002114277935,73983.29245225256,0.011960642385516883
,,,900.0002220285677,73983.29146510233,0.011962123827602375
,,,900.0002326293419,73983.29047690905,0.011963314860474457
,,,900.0002457445613,73983.28925318022,0.011964470410077541
,,,900.0002588072629,73983.28803337581,0.01196534937011084
,,,900.0002718699644,73983.28681282785,0.01196602097182592
,,,900.0002878493505,73983.28531899388,0.011966631013490422
,,,900.0003038287365,73983.28382454724,0.011967069903586446
,,,900.0003198081225,73983.28232966033,0.01196738564080675
,,,900.0003401975285,73983.28042176527,0.0119676633559328
,,,900.0003605869346,73983.27851353117,0.011967845749341411
,,,900.0003856377289,73983.27616874533,0.01196798651700224
,,,900.0004106885232,73983.27382376026,0.011968070448466313
,,,900.0004429691519,73983.27080183118,0.011968130691716828
,,,900.0004752497806,73983.2677798046,0.011968161552593122
,,,900.0005199333518,73983.26359657731,0.011968181032196344
,,,900.0005753867348,73983.25840505704,0.011968189555498188
,,,900.000648160894,73983.25159197903,0.01196819227710352
,,,900.0007514179017,73983.24192516903,0.011968192355294362
,,,900.0009183120325,73983.22630088835,0.01196819126167663
,,,900.0012623048162,73983.1940976732,0.011968188788643636
,,,900.0024275288343,73983.08502083945,0.01196818039284859
,,,900.0082544050734,73982.53972161456,0.011968138306651596
,,,900.0140812813125,73981.99468119764,0.011968096064695084
,,,900.0199081575516,73981.44989859726,0.01196805368308468
,,,900.0257350337907,73980.90537284478,0.011968011176474754
,,,900.0315619100298,73980.3611029901,0.011967968558201652
,,,900.0387343903026,73979.69149455185,0.011967915962616106
,,,900.0459068705753,73979.02227071066,0.011967863236481772
,,,900.0530793508481,73978.35342976521,0.011967810397895316
,,,900.0602518311208,73977.68497002697,0.011967757462940156
,,,900.0674243113936,73977.01688981477,0.011967704445898576
,,,900.0745967916663,73976.34918745035,0.011967651359463472
,,,900.0834093391061,73975.52932238475,0.011967586055794342
,,,900.0922218865459,73974.71002206372,0.011967520682674235
,,,900.1010344339857,73973.89128334957,0.011967455256070134
,,,900.1098469814254,73973.07310308456,0.011967389789854678
,,,900.1186595288652,73972.25547808726,0.01196732429607776
,,,900.129557783858,73971.2451050471,0.011967243279085176
,,,900.1404560388507,73970.23557017995,0.01196716225296512
,,,900.1513542938435,73969.22686729208,0.011967081232279849
,,,900.1622525488362,73968.21899012146,0.011967000229452492
,,,900.1757052282791,73966.9760075331,0.011966900280859689
,,,900.1891579077219,73965.73426141207,0.011966800392399621
,,,900.2026105871647,73964.49373957283,0.011966700578268236
,,,900.2189553166237,73962.98816058601,0.011966579423185556
,,,900.2354356555617,73961.47187877,0.011966457410036898
,,,900.2519159944997,73959.95736996752,0.011966335559673115
,,,900.2726378059467,73958.0555588632,0.011966182599612313
,,,900.2933596173938,73956.15646703081,0.011966029937790295
,,,900.3185921834495,73953.84758124547,0.011965844471627568
,,,900.3438247495052,73951.54257152676,0.011965659498250094
,,,900.3756634738274,73948.63948247726,0.01196542683138083
,,,900.4075021981497,73945.74225314525,0.01196519501425651
,,,900.4483507499112,73942.03345828777,0.011964898882039594
,,,900.4891993016728,73938.33365321539,0.011964604232788778
,,,900.5386132774522,73933.86953553585,0.01196424982579408
,,,900.5880272532316,73929.41738819085,0.011963897675289277
,,,900.6374412290111,73924.97656872231,0.011963547809698506
,,,900.6981774625572,73919.53280127111,0.011963120937480634
,,,900.7589136961033,73914.10401603152,0.011962697569028242
,,,900.8196499296494,73908.68905826061,0.011962277716594829
,,,900.8960348104633,73901.89681627405,0.011961754687984502
,,,900.9724196912773,73895.12241379797,0.011961237226268859
,,,901.0642313676636,73887.00035985334,0.011960622609419809
,,,901.15604304405,73878.8971872118,0.011960015992406165
,,,901.2701290466659,73868.84893598499,0.011959273298439373
,,,901.3842150492819,73858.81738816775,0.011958542827560403
,,,901.5330833417781,73845.74159020022,0.01195760789951397
,,,901.6819516342744,73832.66867144826,0.011956693461330554
,,,901.8916899081144,73814.22888538124,0.011955439530910127
,,,902.1543442820146,73791.05038900896,0.011953925269373548
,,,902.4891463908342,73761.26540278956,0.011952083877910876
,,,902.8239484996539,73731.09115681566,0.011950340110214903
,,,903.1587506084735,73700.4080408145,0.011948691945370416
,,,903.4935527172931,73669.10676420953,0.011947137412911455
,,,903.8958566945976,73630.53695962236,0.011945390604581226
,,,904.298160671902,73590.77558537757,0.011943772981604903
,,,904.7004646492064,73549.68442940488,0.01194228140579131
,,,905.1027686265109,73507.14138791828,0.01194091283708578
,,,905.5050726038153,73463.0392198732,0.011939664331361798
,,,905.9073765811197,73417.28438821534,0.011938533038214672
,,,906.3216241406654,73368.35890710396,0.011937487732203355
,,,906.7358717002112,73317.5199826892,0.011936560863425998
,,,907.1501192597569,73264.70413479755,0.011935749616035093
,,,907.5643668193027,73209.85887363317,0.011935051269092133
,,,907.9786143788484,73152.94177279151,0.011934463193927315
,,,908.3928619383942,73093.91960985052,0.011933982851511234
,,,908.8071094979399,73032.76756983498,0.011933607789844937
,,,909.3053611304425,72956.36940512467,0.011933292797814748
,,,909.8036127629451,72876.84895527292,0.011933122731128839
,,,910.0,72844.64671891407,0.011933094679639801
,,,910.0,72844.64671891407,0.011933094679639801
,,,910.0000018526845,72844.64641287563,0.011932160938554892
,,,910.000003705369,72844.64610707882,0.011929562113178185
,,,910.0000055580534,72844.64580172952,0.011925570535223395
,,,910.0000074107379,72844.64549699944,0.011920421596958834
,,,910.0000092634224,72844.6451930307,0.011914318876405601
,,,910.0000111161069,72844.64488993982,0.011907438455181803
,,,910.0000129687913,72844.64458782128,0.011899932580469948
,,,910.0000148214758,72844.64428675038,0.011891932789447888
,,,910.0000166741603,72844.64398678592,0.01188355258943348
,,,910.0000185268448,72844.64368797248,0.011874889767849586
,,,910.0000208028674,72844.6433225025,0.011863983435486775
,,,910.0000230788901,72844.64295885633,0.01185290814355605
,,,910.0000253549127,72844.64259705272,0.011841772196789398
,,,910.0000276309354,72844.64223709411,0.011830664275074319
,,,910.000029906958,72844.64187896968,0.011819656440064582
,,,910.0000327120202,72844.64144009314,0.011806312554504006
,,,910.0000355170824,72844.64100391127,0.011793292242423151
,,,910.0000383221446,72844.64057035127,0.011780657487886719
,,,910.0000411272068,72844.6401393296,0.011768452326373274
,,,910.0000446262644,72844.63960508905,0.011753873503960125
,,,910.000048125322,72844.63907446957,0.011740041447355893
,,,910.0000516243796,72844.63854727888,0.011726968275351975
,,,910.0000560427007,72844.63788618422,0.011711538357278324
,,,910.0000604610219,72844.63722986556,0.01169728123897561
,,,910.000066040033,72844.63640738228,0.011680876284162554
,,,910.0000721735131,72844.63551042839,0.011664760237745863
,,,910.0000795640852,72844.63443857725,0.011647763244051906
,,,910.0000869546574,72844.63337522965,0.011633115000623613
,,,910.0000943452295,72844.6323192029,0.011620515496318611
,,,910.0001017358016,72844.63126946888,0.011609691422246488
,,,910.0001091263738,72844.63022513864,0.011600399543152352
,,,910.0001165169459,72844.62918544601,0.01159242647251347
,,,910.0001239075181,72844.62814973213,0.01158558668367971
,,,910.0001312980902,72844.62711743111,0.011579719781673204
,,,910.0001386886623,72844.62608805732,0.011574687588839653
,,,910.0001460792345,72844.62506119415,0.011570371327313934
,,,910.0001534698066,72844.62403648433,0.01156666902962957
,,,910.0001608603787,72844.62301362144,0.0115634932260492
,,,910.000170058273,72844.62174280961,0.01156016387499832
,,,910.0001792561674,72844.62047402725,0.011557412755989163
,,,910.0001884540617,72844.6192069217,0.01155513928367324
,,,910.000197651956,72844.61794120165,0.01155326041138026
,,,910.000208800523,72844.6164085652,0.011551414579353759
,,,910.0002199490899,72844.61487726525,0.011549949371653951
,,,910.0002310976569,72844.6133470258,0.01154878623646597
,,,910.0002422462238,72844.61181762784,0.011547862856249737
,,,910.0002562980927,72844.6098908784,0.01154696505971233
,,,910.0002703715166,72844.60796196932,0.011546292960447771
,,,910.0002844449406,72844.60603365475,0.011545790691587973
,,,910.0003019151674,72844.60364052017,0.011545339964373498
,,,910.0003193853942,72844.60124786197,0.011545025977816646
,,,910.000336855621,72844.59885553412,0.011544807243184619
,,,910.0003597088997,72844.5957263985,0.011544617977619279
,,,910.0003825621785,72844.59259750541,0.011544500020755796
,,,910.0004113703363,72844.58865351953,0.01154441240781941
,,,910.0004401784942,72844.58470965861,0.011544364130629437
,,,910.0004787600178,72844.57942790743,0.011544331550047271
,,,910.0005253598933,72844.57304850429,0.011544315043106233
,,,910.0005840893751,72844.56500858681,0.011544307878297947
,,,910.0006623940658,72844.55428881028,0.011544305439500193
,,,910.0007763876673,72844.53868311536,0.011544304870647485
,,,910.0009692004854,72844.51228661036,0.011544304767107983
,,,910.0014045320223,72844.4526865219,0.011544304659019166
,,,910.0031436256653,72844.21456097832,0.011544304243020546
,,,910.0097852806824,72843.30469820817,0.01154430278693094
,,,910.0164269356995,72842.39411727765,0.011544301523614357
,,,910.0230685907167,72841.48281921416,0.011544300432784304
,,,910.0297102457338,72840.57080503662,0.011544299496467288
,,,910.0363519007509,72839.65807575927,0.011544298698736223
,,,910.042993555768,72838.7446323947,0.011544298025447866
,,,910.0510420192236,72837.63675162559,0.011544297358346086
,,,910.0590904826792,72836.52782552007,0.011544296835876058
,,,910.0671389461347,72835.41785590022,0.011544296440840323
,,,910.0751874095903,72834.30684460346,0.011544296158199572
,,,910.0832358730459,72833.19479348538,0.011544295974793154
,,,910.092929775639,72831.85401531604,0.011544295869300256
,,,910.1026236782322,72830.51173474253,0.011544295873571121
,,,910.1123175808254,72829.16795513376,0.011544295972502073
,,,910.1220114834186,72827.82267990876,0.011544296153055631
,,,910.1317053860118,72826.47591253705,0.011544296403966202
,,,910.1438166341017,72824.79121366145,0.011544296801463348
,,,910.1559278821915,72823.10419813433,0.01154429727729479
,,,910.1680391302813,72821.41487304308,0.011544297817574666
,,,910.1801503783711,72819.72324558522,0.011544298410479529
,,,910.1952638358816,72817.60906918808,0.011544299209070612
,,,910.2103519197395,72815.49489167139,0.011544300055859139
,,,910.2254400035974,72813.37718112113,0.011544300938456405
,,,910.2440172399836,72810.76491412989,0.011544302057310035
,,,910.2625944763697,72808.14734131597,0.011544303194840556
,,,910.2811717127558,72805.52449086723,0.01154430433608145
,,,910.3050916979005,72802.13959107138,0.011544305791069125
,,,910.3290116830451,72798.74605004955,0.011544307209654934
,,,910.3585252835584,72794.54712320569,0.01154430888351566
,,,910.3880388840716,72790.33525236826,0.011544310447847744
,,,910.4253951147452,72784.98578697705,0.011544312237644553
,,,910.4627513454188,72779.6160119332,0.0115443137835626
,,,910.5088370419818,72772.96379121469,0.011544315316309136
,,,910.5549227385447,72766.28147269058,0.01154431640138908
,,,910.6010084351077,72759.5695032758,0.01154431701189718
,,,910.6585563360032,72751.14721188239,0.011544317078796542
,,,910.7161042368988,72742.68023771083,0.0115443163492219
,,,910.7736521377943,72734.16943124932,0.011544314806087069
,,,910.8464478403694,72723.34213454841,0.011544311672730023
,,,910.9192435429444,72712.4477291653,0.011544307210047022
,,,911.0071200609407,72699.20932723979,0.011544300047675093
,,,911.094996578937,72685.87841578225,0.011544290947498724
,,,911.2045880356708,72669.12798305239,0.011544276899563024
,,,911.3141794924046,72652.2434072901,0.011544259882697165
,,,911.4575701326817,72629.95756973268,0.011544233190378736
,,,911.6009607729587,72607.46245554005,0.011544201554832838
,,,911.8034951227121,72575.35373056354,0.011544148613135621
,,,912.0580551319661,72534.48247813487,0.011544068695726363
,,,912.3887705581786,72480.61504813876,0.011543943346812191
,,,912.7194859843912,72425.98659225588,0.011543794608848551
,,,913.1226885416476,72358.51320183066,0.011543583052394097
,,,913.5258910989039,72290.25395946091,0.011543339903196021
,,,913.9290936561603,72221.37663311444,0.011543066808002945
,,,914.3322962134166,72152.03471226821,0.011542765347850627
,,,914.735498770673,72082.36847082284,0.011542437040810828
,,,915.1387013279293,72012.50595369976,0.011542083344561482
,,,915.5419038851857,71942.56389254291,0.01154170565884487
,,,915.945106442442,71872.64855556101,0.011541305327808572
,,,916.3483089996984,71802.8565361902,0.011540883642234432
,,,916.7515115569547,71733.27548492486,0.011540441841662594
,,,917.1547141142111,71663.98478835687,0.011539981116416683
,,,917.6464897389483,71579.9694415822,0.011539395221435185
,,,918.1382653636855,71496.60845435203,0.01153878485455878
,,,918.6300409884227,71414.00378386071,0.011538151902786281
,,,919.1218166131599,71332.2445562932,0.0115374981616343
,,,919.6135922378971,71251.40827514358,0.011536825339600017
,,,920.0,71188.58346061884,0.011536284352124622
,,,920.0,71188.58346061884,0.011536284352124622
,,,920.0000015852802,71188.58320411596,0.011537627092236054
,,,920.0000031705604,71188.58294732212,0.011541372387172255
,,,920.0000047558406,71188.58268998835,0.011547136149678576
,,,920.0000063411208,71188.5824319062,0.01155458353766597
,,,920.0000079264009,71188.58217290246,0.011563423576129182
,,,920.0000095116811,71188.58191283455,0.01157340414184622
,,,920.0000110969613,71188.58165158633,0.011584307357534749
,,,920.0000126822415,71188.58138906455,0.011595945412358555
,,,920.0000142675217,71188.58112519563,0.011608156805143424
,,,920.0000158528019,71188.58085992289,0.01162080299315446
,,,920.0000174380821,71188.58059320411,0.01163376542098917
,,,920.0000190233623,71188.58032500948,0.011646942899610444
,,,920.0000209909691,71188.57999005273,0.01166346932181978
,,,920.000022958576,71188.57965277533,0.011680058079107901
,,,920.0000249261828,71188.5793131766,0.011696597898982808
,,,920.0000268937897,71188.57897126992,0.011712999110304975
,,,920.0000288613966,71188.57862707991,0.011729190025185
,,,920.0000313240297,71188.57819313055,0.011749072638848697
,,,920.0000337866628,71188.57775573853,0.011768453414791042
,,,920.0000362492959,71188.57731499743,0.011787272046250177
,,,920.000038711929,71188.57687100965,0.011805487256787024
,,,920.0000418058978,71188.57630876357,0.011827477627504891
,,,920.0000448998666,71188.57574178613,0.011848448077929648
,,,920.0000479938353,71188.57517030288,0.011868393214263653
,,,920.0000518618451,71188.57444985227,0.011891902407299178
,,,920.0000558356681,71188.57370317818,0.011914448141377059
,,,920.0000598094912,71188.57295034909,0.011935430254071214
,,,920.0000650717502,71188.57194469075,0.011960940114444922
,,,920.0000703340093,71188.57092993503,0.011984033581278872
,,,920.0000768188386,71188.56966819087,0.012009457706811761
,,,920.0000833036679,71188.56839542011,0.012031863776957521
,,,920.0000897884972,71188.5671129381,0.01205158505073878
,,,920.0000962733266,71188.5658219126,0.012068927162288374
,,,920.0001027581559,71188.56452337706,0.012084166556344655
,,,920.0001092429852,71188.5632182439,0.012097551059102988
,,,920.0001157278145,71188.56190731743,0.012109301529456112
,,,920.0001222126439,71188.56059130587,0.012119613997919438
,,,920.0001286974732,71188.55927083218,0.012128661963481151
,,,920.0001351823025,71188.55794644402,0.012136598668809716
,,,920.0001416671319,71188.55661862255,0.012143559260190447
,,,920.0001481519612,71188.55528779032,0.012149662787642655
,,,920.000156038165,71188.55366583995,0.012156080749684507
,,,920.0001636658777,71188.55209388104,0.012161383315430556
,,,920.0001712935905,71188.5505192555,0.012165924364800181
,,,920.0001789213032,71188.54894234652,0.012169812792098682
,,,920.000186549016,71188.54736348247,0.01217314204519305
,,,920.0001960052028,71188.54540384549,0.012176612192453116
,,,920.0002054613897,71188.54344208477,0.012179474128442407
,,,920.0002149175765,71188.54147857279,0.012181834227079415
,,,920.0002243737633,71188.53951361687,0.01218378032939233
,,,920.0002357671475,71188.53714455791,0.012185677158977752
,,,920.0002471605317,71188.5347741277,0.012187180422730799
,,,920.0002585539158,71188.53240261109,0.01218837170478934
,,,920.0002699473,71188.53003023387,0.012189315704837469
,,,920.0002842655198,71188.52704788673,0.012190229275003756
,,,920.0002985837395,71188.5240647345,0.012190911168557535
,,,920.0003129019593,71188.52108098197,0.012191420117635795
,,,920.0003306730368,71188.51737708462,0.01219187611064813
,,,920.0003484441144,71188.51367270706,0.012192193247842124
,,,920.0003662151919,71188.50996799664,0.012192413805780847
,,,920.0003894708947,71188.5051195781,0.012192604331776984
,,,920.0004127265975,71188.50027091459,0.012192722775824113
,,,920.0004420706529,71188.49415266291,0.012192810558919428
,,,920.0004714147083,71188.48803428301,0.01219285873318087
,,,920.0005107817688,71188.47982596027,0.012192891116344487
,,,920.0005584011705,71188.46989690716,0.012192907384748496
,,,920.0006185437815,71188.45735664699,0.01219291432460779
,,,920.0006989904781,71188.44058284703,0.012192916563037445
,,,920.0008167153117,71188.41603637005,0.01219291692320982
,,,920.0010177372927,71188.37412219727,0.012192916717068942
,,,920.0014808588804,71188.27756057832,0.012192916126156745
,,,920.0034318372785,71187.87080502532,0.012192913613046778
,,,920.0093092899606,71186.64568700803,0.01219290587305745
,,,920.0151867426426,71185.42095885855,0.012192897896692702
,,,920.0210641953247,71184.19661946637,0.012192889704761215
,,,920.0269416480068,71182.97266777875,0.012192881316308631
,,,920.0330193326511,71181.70742541041,0.01219287245444617
,,,920.0390970172954,71180.44259548625,0.012192863419179177
,,,920.0451747019397,71179.17817699585,0.012192854226675084
,,,920.051252386584,71177.91416896919,0.012192844891646558
,,,920.0573300712283,71176.65057047186,0.012192835427468079
,,,920.0647981616672,71175.09845511171,0.01219282363912872
,,,920.0722662521061,71173.54695511093,0.012192811694294828
,,,920.0797343425451,71171.99606890345,0.012192799610940814
,,,920.087202432984,71170.44579496869,0.012192787405014272
,,,920.0946705234229,71168.89613182463,0.01219277509065619
,,,920.1021386138618,71167.34707802188,0.012192762680412354
,,,920.111313101105,71165.44491025599,0.012192747319615371
,,,920.1204875883482,71163.54365736981,0.01219273184890358
,,,920.1296620755913,71161.64331681722,0.012192716283952717
,,,920.1388365628345,71159.74388608657,0.012192700638349029
,,,920.1480110500777,71157.84536269376,0.012192684923870054
,,,920.1593595356995,71155.4982143828,0.012192665405602699
,,,920.1707080213214,71153.15244597512,0.012192645814137686
,,,920.1820565069432,71150.8080528772,0.01219262616359838
,,,920.1934049925651,71148.46503051795,0.012192606465998018
,,,920.2074217518359,71145.57299836958,0.012192582087283016
,,,920.2214385111067,71142.68304181316,0.012192557668561492
,,,920.2354552703775,71139.79515231065,0.012192533223473993
,,,920.2525011518247,71136.28594224688,0.01219250347658437
,,,920.2695470332719,71132.77976126412,0.012192473724703123
,,,920.2865929147191,71129.2765940668,0.01219244398210188
,,,920.3082194759701,71124.8363465342,0.01219240627882084
,,,920.329846037221,71120.40089443505,0.012192368629723754
,,,920.3561869721871,71115.00499054573,0.012192322870687972
,,,920.3825279071531,71109.61609845232,0.012192277241268331
,,,920.4155421397087,71102.87178282987,0.012192220265553977
,,,920.4485563722643,71096.13828440926,0.012192163556945392
,,,920.4893238017094,71087.8382276562,0.01219209393712488
,,,920.5300912311544,71079.55429528955,0.012192024801913266
,,,920.5708586605995,71071.28628503079,0.01219195618123499
,,,920.6202484251787,71061.29062782635,0.012191873769720312
,,,920.669638189758,71051.31769264668,0.012191792179474359
,,,920.7190279543372,71041.36713024975,0.012191711434358612
,,,920.7783393733273,71029.4467299062,0.012191615610245083
,,,920.8376507923174,71017.55750539176,0.012191521052194381
,,,920.8969622113075,71005.69887399524,0.0121914277751223
,,,920.9709591291054,70990.94606855747,0.012191313213136247
,,,921.0449560469033,70976.23888776067,0.012191200671068797
,,,921.1337899663051,70958.6415357608,0.012191068238061003
,,,921.222623885707,70941.10654509238,0.012190938723974514
,,,921.3332966311037,70919.345293647,0.012190781446485863
,,,921.4439693765005,70897.67463895222,0.012190628676121418
,,,921.5893572037685,70869.33859740879,0.012190434800282387
,,,921.7347450310365,70841.14586830107,0.01219024861377849
,,,921.9423066726287,70801.13115254464,0.012189996019403784
,,,922.2062424740762,70750.61838921995,0.012189697025309443
,,,922.558603476953,70683.76626465133,0.012189336052821312
,,,922.9613774169982,70608.06689048914,0.012188975980993567
,,,923.3641513570434,70533.02113190693,0.012188670848283116
,,,923.7669252970886,70458.52274542596,0.012188419528493078
,,,924.1696992371338,70384.47533981095,0.012188220932452197
,,,924.5724731771791,70310.79162704764,0.012188074006754252
,,,925.0562512723234,70222.65902445644,0.012187964400075921
,,,925.5400293674677,70134.81572940851,0.012187926166579358
,,,926.023807462612,70047.15441814541,0.012187957670206803
,,,926.5075855577563,69959.58108127932,0.012188057338338493
,,,926.9913636529006,69872.01378029607,0.01218822365904369
,,,927.475141748045,69784.38151111377,0.012188455178437937
,,,927.9589198431893,69696.62316572435,0.012188750498142128
,,,928.4426979383336,69608.68658369003,0.012189108272840386
,,,928.9264760334779,69520.5276859502,0.0121895272079338
,,,929.5162321516534,69412.70284515661,0.012190118836351583
,,,930.0,69323.93058334877,0.01219066909421596
,,,930.0,69323.93058334877,0.01219066909421596
,,,930.0000024506055,69323.93013289185,0.012190282355034854
,,,930.000004901211,69323.92968255898,0.01218923545008794
,,,930.0000073518165,69323.92923244946,0.012187675149850693
,,,930.000009802422,69323.92878263992,0.01218572165250937
,,,930.0000122530275,69323.92833318857,0.012183473224394607
,,,930.000014703633,69323.92788413844,0.01218101001637701
,,,930.0000177327784,69323.92732967585,0.012177764520966049
,,,930.0000207619237,69323.9267759101,0.012174387156782839
,,,930.000023791069,69323.92622286071,0.01217095258191223
,,,930.0000268202143,69323.92567053346,0.01216751741356033
,,,930.000030656811,69323.924972006,0.012163230791353938
,,,930.0000344934076,69323.92427460279,0.012159071561939235
,,,930.0000383300043,69323.92357828422,0.012155079728204912
,,,930.0000431806801,69323.92269939365,0.012150309397420742
,,,930.000048031356,69323.92182205191,0.012145869913414544
,,,930.0000540345287,69323.92073823418,0.01214084160052434
,,,930.0000600377015,69323.91965640371,0.01213631551850692
,,,930.0000682094209,69323.91818660946,0.012130908798361744
,,,930.0000784025656,69323.91635716005,0.012125253171927279
,,,930.0000885957103,69323.91453133135,0.012120629525555471
,,,930.000098788855,69323.9127084574,0.012116862132361045
,,,930.0001089819997,69323.91088798862,0.012113798050532755
,,,930.0001191751444,69323.9090694749,0.012111308479876418
,,,930.0001293682891,69323.9072525492,0.012109286791269993
,,,930.0001395614338,69323.9054369128,0.012107645517414955
,,,930.0001497545785,69323.90362232299,0.012106313266953023
,,,930.0001624838706,69323.90135742014,0.012104996153936967
,,,930.0001752131626,69323.8990935401,0.012103981225412666
,,,930.0001879424547,69323.89683044812,0.012103199153876273
,,,930.0002033680644,69323.89408878809,0.012102487796357352
,,,930.0002187936741,69323.89134777983,0.012101969071553968
,,,930.0002342192838,69323.88860724671,0.012101590808750153
,,,930.000253728219,69323.88514174837,0.012101255399262763
,,,930.0002732371543,69323.88167662319,0.012101030421421598
,,,930.0002969737045,69323.87746092881,0.012100854030534576
,,,930.0003218882589,69323.87303626101,0.012100741394398267
,,,930.0003522107176,69323.8676513808,0.012100663111306559
,,,930.0003825331762,69323.86226662119,0.012100621040081987
,,,930.0004236648585,69323.85496242072,0.012100593226396368
,,,930.000473827531,69323.84605455317,0.012100579743494988
,,,930.0005379543879,69323.83466696297,0.012100574293592967
,,,930.0006253127805,69323.81915394228,0.012100572699438922
,,,930.0007570473149,69323.79576062359,0.012100572532109723
,,,930.0009947008913,69323.7535581854,0.012100572780058182
,,,930.0016074616611,69323.64474376141,0.012100573479827055
,,,930.0045335621923,69323.12511349772,0.012100576830603466
,,,930.0144204094662,69321.36922062557,0.012100588226338653
,,,930.0243072567401,69319.61310992455,0.012100599723221637
,,,930.0341941040141,69317.85678211911,0.012100611306569694
,,,930.044080951288,69316.1002379826,0.012100622963860214
,,,930.053967798562,69314.34347833844,0.012100634684386104
,,,930.0663673258545,69312.13994600787,0.012100649459043055
,,,930.0787668531469,69309.93607792199,0.012100664303510218
,,,930.0911663804394,69307.73187603413,0.012100679205061807
,,,930.1035659077319,69305.52734241249,0.012100694153067212
,,,930.11912863491,69302.75995184068,0.012100712966584454
,,,930.1346913620881,69299.99204666151,0.012100731824740649
,,,930.1502540892662,69297.22363164212,0.012100750715657613
,,,930.1695111689635,69293.79733910665,0.012100774121933102
,,,930.1887682486607,69290.37028342437,0.012100797548614982
,,,930.208025328358,69286.94247483238,0.012100820983750857
,,,930.2330675218366,69282.48379273083,0.012100851456129116
,,,930.2581097153152,69278.02387931854,0.012100881909786199
,,,930.2893751960522,69272.45393285331,0.012100919885536573
,,,930.3206406767893,69266.88215477284,0.012100957792093407
,,,930.3611942921337,69259.65250473743,0.012101006832589665
,,,930.4017479074782,69252.41996898853,0.012101055707783435
,,,930.4543990452005,69243.02577948474,0.012101118888489268
,,,930.5070501829227,69233.62716305963,0.012101181735583734
,,,930.5724559237112,69221.94596346762,0.01210125931730202
,,,930.6378616644997,69210.25878796642,0.012101336337748724
,,,930.7196270487577,69195.640661675,0.012101431817142395
,,,930.8013924330157,69181.01483510697,0.01210152639274146
,,,930.9078432996238,69161.96331001233,0.012101648165452006
,,,931.0142941662318,69142.9021719555,0.012101768412816636
,,,931.1603099326048,69116.74432679059,0.01210193090043703
,,,931.3376291678651,69084.96589110984,0.012102124474547393
,,,931.5606384697784,69044.99103534131,0.012102362231960834
,,,931.8538287620562,68992.4467600372,0.012102665467825097
,,,932.2557756931835,68920.48694149198,0.012103064686419997
,,,932.6577226243108,68848.68539929818,0.012103445829024718
,,,933.1547888999228,68760.21719178533,0.012103893753088978
,,,933.6518551755347,68672.22096841274,0.012104317579096146
,,,934.1489214511466,68584.80359590737,0.012104719130786366
,,,934.6459877267586,68498.05904279315,0.012105100139325682
,,,935.1430540023705,68412.06959318995,0.012105462247777152
,,,935.6401202779824,68326.90695286388,0.012105807015274092
,,,936.1371865535943,68242.63325692965,0.012106135920988763
,,,936.6342528292063,68159.30198779026,0.012106450367895708
,,,937.231837357931,68060.4307975715,0.012106811137572128
,,,937.8294218866557,67963.05334477458,0.01210715510830066
,,,938.4270064153804,67867.22259106285,0.012107484323249502
,,,939.0245909441052,67772.9800147832,0.012107800696438758
,,,939.6221754728299,67680.35698626547,0.012108106020031269
,,,940.0,67622.64201319328,0.012108294124427783
,,,940.0,67622.64201319328,0.012108294124427783
,,,940.0000021188712,67622.64169139469,0.012107828443667042
,,,940.0000042377424,67622.64136972274,0.012106556462012603
,,,940.0000063566135,67622.64104828087,0.01210464205407895
,,,940.0000084754847,67622.64072715107,0.012102221651027747
,,,940.0000105943559,67622.64040639745,0.01209940872014863
,,,940.0000127132271,67622.64008606928,0.012096297490370765
,,,940.0000152895349,67622.63969721217,0.012092224435756149
,,,940.0000178658427,67622.63930908465,0.012087938958870484
,,,940.0000204421505,67622.6389217156,0.012083531025082472
,,,940.0000230184583,67622.63853511991,0.01207907125978141
,,,940.0000262040826,67622.63805816602,0.012073565983436174
,,,940.0000293897069,67622.63758239045,0.012068142771827417
,,,940.0000325753313,67622.63710776922,0.012062857092794765
,,,940.0000364774257,67622.63652792473,0.01205662498127411
,,,940.0000403795202,67622.63594968492,0.0120507002735228
,,,940.0000442816147,67622.6353729652,0.012045106518762798
,,,940.0000493785767,67622.6346217891,0.012038311888224983
,,,940.0000544755387,67622.63387285559,0.012032091654312764
,,,940.0000611187602,67622.63289976485,0.012024808707035395
,,,940.0000691959483,67622.63172073352,0.012017111438870116
,,,940.0000772731364,67622.63054559122,0.012010543961790554
,,,940.0000853503245,67622.62937376188,0.012004957281647998
,,,940.0000934275126,67622.6282047481,0.012000213414792528
,,,940.0001015047008,67622.62703812381,0.011996189465111743
,,,940.0001095818889,67622.62587352576,0.011992778283764558
,,,940.000117659077,67622.62471064509,0.011989887580047195
,,,940.0001275769303,67622.6232847287,0.01198693487345782
,,,940.0001374947835,67622.62186060431,0.011984526262880667
,,,940.0001474126368,67622.62043794172,0.011982561604001065
,,,940.0001573304901,67622.61901647154,0.011980959091245599
,,,940.0001693877366,67622.61728966614,0.01197940325111503
,,,940.0001814449831,67622.61556398489,0.011978188728805086
,,,940.0001935022296,67622.61383918127,0.011977240621728114
,,,940.0002080011809,67622.61176598223,0.011976371632489805
,,,940.0002225513136,67622.60968620601,0.011975724451757746
,,,940.0002371014464,67622.60760698094,0.011975244412495482
,,,940.0002552273711,67622.60501733185,0.011974815946878816
,,,940.0002733532958,67622.60242812237,0.011974520623751417
,,,940.000295123742,67622.5993187009,0.011974284516822588
,,,940.0003168941882,67622.59620956129,0.011974133507968186
,,,940.0003440287772,67622.5923345884,0.011974019054926146
,,,940.0003711633663,67622.58845977893,0.011973953488273494
,,,940.0004068280712,67622.58336700914,0.011973907837505423
,,,940.0004424927761,67622.57827432155,0.01197388589208646
,,,940.000493460869,67622.57099647688,0.011973872716427482
,,,940.0005584588472,67622.56171532474,0.011973867480408863
,,,940.0006474608145,67622.54900665018,0.011973865939051262
,,,940.0007827634366,67622.52968671774,0.011973865712040907
,,,940.0010305806458,67622.49430092378,0.011973865797678859
,,,940.0016900221945,67622.40014030179,0.011973866077407127
,,,940.0049392212345,67621.93621286318,0.0119738674676904
,,,940.0135591687194,67620.70560480018,0.011973871229348482
,,,940.0221791162044,67619.47523848352,0.011973875087417355
,,,940.0307990636893,67618.24511443776,0.011973879031076379
,,,940.0394190111742,67617.01523304722,0.011973883051262246
,,,940.0480389586592,67615.78559456972,0.011973887140395207
,,,940.0585452595842,67614.28719579078,0.011973892208498788
,,,940.0690515605093,67612.7891581348,0.011973897360281259
,,,940.0795578614343,67611.29148145237,0.011973902588216343
,,,940.0900641623593,67609.79416541284,0.011973907886294176
,,,940.1028114994728,67607.97794936507,0.011973914401852173
,,,940.1155588365862,67606.16226232488,0.011973921007078777
,,,940.1283061736996,67604.34710285219,0.01197392769702025
,,,940.141053510813,67602.53246926345,0.01197393446800283
,,,940.1571561340353,67600.24094625656,0.01197394313294084
,,,940.1732587572576,67597.95025510958,0.01197395191920269
,,,940.1893613804799,67595.66039115081,0.011973960824367717
,,,940.2094142389246,67592.8099351652,0.011973972078171032
,,,940.2294670973694,67589.96074379004,0.011973983512639341
,,,940.2495199558141,67587.11280602204,0.011973995127227159
,,,940.2757822185016,67583.38487581555,0.011974010610757889
,,,940.3020444811891,67579.65904897949,0.011974026404001331
,,,940.3348875280439,67575.00252360676,0.011974046592057948
,,,940.3677305748986,67570.34918747602,0.01197406726787306
,,,940.4096500615847,67564.41440565104,0.011974094368260038
,,,940.4515695482708,67558.48460233536,0.011974122266833288
,,,940.5034412986754,67551.1536879798,0.011974157893799343
,,,940.55531304908,67543.8299689822,0.011974194740830972
,,,940.6071847994847,67536.513207503,0.011974232804232838
,,,940.6741458911566,67527.07792438244,0.011974283731286136
,,,940.7411069828286,67517.65333280356,0.011974336666932347
,,,940.8222521670198,67506.2459773445,0.011974403491988465
,,,940.903397351211,67494.85270437752,0.011974473232060337
,,,941.0047964872207,67480.63413030976,0.011974564449910876
,,,941.1061956232304,67466.43453729145,0.011974660160330025
,,,941.2385909289544,67447.92023723769,0.011974791841436554
,,,941.3709862346784,67429.43203826931,0.011974931069203124
,,,941.5565354031015,67403.55869736432,0.011975138781672391
,,,941.7886907614657,67371.23567087078,0.011975419142668791
,,,942.0962449936816,67328.47244589288,0.011975825134106154
,,,942.5196453753804,67269.64784724168,0.011976447375518718
,,,942.9430457570792,67210.7990970161,0.011977141435978193
,,,943.366446138778,67151.84920380406,0.011977905663757546
,,,943.7898465204768,67092.72960075113,0.011978738454511757
,,,944.3042355674074,67020.58974284958,0.011979840216042965
,,,944.8186246143381,66948.01501628087,0.011981038172688346
,,,945.3330136612688,66874.92439774379,0.011982329713937383
,,,945.8474027081994,66801.24948796275,0.01198371232096965
,,,946.3617917551301,66726.9332512135,0.011985183563631482
,,,946.8761808020607,66651.92886808742,0.011986741097448161
,,,947.3905698489914,66576.1986916328,0.01198838266070405
,,,947.950926105005,66492.84079382145,0.01199026399209323
,,,948.5112823610186,66408.5586601837,0.011992239737473709
,,,949.0716386170322,66323.33331264342,0.011994307284240962
,,,949.6319948730459,66237.15386161911,0.011996464119842287
,,,950.0,66180.03573366225,0.01199792799416098
,,,950.0,66180.03573366225,0.01199792799416098
,,,950.0000020108002,66180.03542041477,0.011998418112736121
,,,950.0000040216005,66180.03510704337,0.011999759689859994
,,,950.0000060324007,66180.03479344632,0.01200178318652595
,,,950.000008043201,66180.03447954262,0.012004346702780342
,,,950.0000100540012,66180.03416526853,0.012007331747688126
,,,950.0000120648015,66180.03385057472,0.012010639615872403
,,,950.000014501521,66180.0334686085,0.012014964204335328
,,,950.0000169382406,66180.03308592444,0.012019524487896411
,,,950.0000193749602,66180.03270249243,0.012024226373753744
,,,950.0000218116797,66180.03231829585,0.012028995720122134
,,,950.0000248214668,66180.03184268033,0.012034894648436018
,,,950.0000278312539,66180.03136589534,0.012040726260234943
,,,950.0000308410409,66180.03088796053,0.012046431221546382
,,,950.000034516676,66180.03030277757,0.0120531670486734
,,,950.0000381923111,66180.02971599171,0.012059603517208849
,,,950.0000418679462,66180.02912767953,0.01206571281924059
,,,950.0000466162489,66180.02836555205,0.012073101383412155
,,,950.0000513645517,66180.0276011923,0.012079921159499447
,,,950.0000574042081,66180.02662600871,0.012087799550278151
,,,950.0000634438644,66180.02564784582,0.012094838953959148
,,,950.0000719893909,66180.02425937112,0.01210349846823244
,,,950.0000805349174,66180.02286638787,0.012110815842623851
,,,950.0000890804439,66180.02146960008,0.012116983072590745
,,,950.0000976259704,66180.02006960835,0.01212217287786619
,,,950.0001061714969,66180.01866692178,0.01212653605123767
,,,950.0001147170234,66180.01726197028,0.01213020212011082
,,,950.0001232625499,66180.01585511607,0.012133281327309347
,,,950.0001318080764,66180.01444666392,0.012135867001963908
,,,950.000142228725,66180.01272736522,0.012138465549035133
,,,950.0001526493737,66180.01100645257,0.012140564820762822
,,,950.0001630700224,66180.0092842361,0.012142260571972497
,,,950.000173490671,66180.00756096645,0.012143630270735853
,,,950.0001862906015,66180.00544308688,0.012144957689265448
,,,950.000199015864,66180.00333658079,0.012145973527263607
,,,950.0002117411266,66180.00122932148,0.012146756078680432
,,,950.000227247525,66179.9986607451,0.012147470981675552
,,,950.0002427539234,66179.99609153994,0.012147991155085872
,,,950.0002582603219,66179.9935218772,0.012148369636601321
,,,950.0002778857698,66179.99026915553,0.012148704607103525
,,,950.0002975112178,66179.98701607517,0.012148928596840117
,,,950.0003214207555,66179.98305255552,0.012149103808701498
,,,950.0003453302933,66179.97908881592,0.012149211136902451
,,,950.0003757595891,66179.97404403845,0.012149289906973443
,,,950.000406188885,66179.96899914167,0.012149332161691454
,,,950.0004474916954,66179.96215141911,0.012149360105764234
,,,950.0004979252609,66179.95378981013,0.012149373743790522
,,,950.0005625150646,66179.94308113038,0.012149379448869645
,,,950.0006507479297,66179.9284525148,0.01214938146431886
,,,950.0007844160319,66179.90629090824,0.01214938232639752
,,,950.0010276418465,66179.86596501942,0.01214938336749877
,,,950.0016661156423,66179.76010810155,0.012149386044416385
,,,950.0047723762266,66179.24509050764,0.01214939905746304
,,,950.0134919786481,66177.79929708781,0.012149435520627251
,,,950.0222115810695,66176.35337848394,0.012149471898334294
,,,950.030931183491,66174.90733403148,0.012149508203526489
,,,950.0396507859125,66173.46116315377,0.012149544447344111
,,,950.048370388334,66172.01486535184,0.012149580639369918
,,,950.0589297147989,66170.26324677203,0.012149624409839306
,,,950.0694890412638,66168.51144078617,0.012149668128774245
,,,950.0800483677286,66166.7594468626,0.012149711806506959
,,,950.0906076941935,66165.00726456878,0.0121497554516447
,,,950.1033494263094,66162.89268928612,0.012149808084103967
,,,950.1160911584252,66160.77783875856,0.012149860689800823
,,,950.128832890541,66158.66271265999,0.012149913277047996
,,,950.1415746226569,66156.54731078216,0.01214996585254251
,,,950.1575709455236,66153.89118617077,0.012150031848843333
,,,950.1735672683903,66151.23462672452,0.012150097843507915
,,,950.1895635912571,66148.57763260919,0.012150163843064249
,,,950.2093698257993,66145.28720920456,0.01215024557627607
,,,950.2291760603415,66141.99612080537,0.012150327331998221
,,,950.2489822948837,66138.70436855213,0.012150409115717804
,,,950.2747817769624,66134.41555854231,0.012150515695450908
,,,950.3005812590411,66130.12562787745,0.012150622336546272
,,,950.332893785861,66124.75113512394,0.0121507559932812
,,,950.3652063126808,66119.37489875445,0.012150889761614008
,,,950.407447916563,66112.34402369427,0.012151064812032266
,,,950.4496895204452,66105.31020492797,0.012151240071959451
,,,950.5047537370426,66096.13685817103,0.012151468858910518
,,,950.55981795364,66086.95859688194,0.012151698025820072
,,,950.6262793003137,66075.87415712685,0.0121519751440277
,,,950.6927406469874,66064.78272500653,0.012152252840053954
,,,950.7592019936611,66053.68439335402,0.012152531121882432
,,,950.8461775464285,66039.15014192976,0.012152896192988675
,,,950.9331530991959,66024.60444236784,0.012153262284134249
,,,951.0425526818375,66006.29263591063,0.01215372421519045
,,,951.1519522644791,65987.96345611526,0.012154187769008123
,,,951.2978219470235,65963.49762716598,0.012154808378728644
,,,951.4733169516147,65934.02429426397,0.012155558842246145
,,,951.6931982885305,65897.03936060805,0.012156504962546333
,,,951.9838032239836,65848.06586159032,0.012157765313381617
,,,952.4010346635745,65777.5817699602,0.0121595944024141
,,,953.0877846300854,65661.17637879436,0.012162654545417402
,,,954.0921164771987,65490.22015670346,0.012167238465955682
,,,955.0964483243121,65318.627180524294,0.01217194806851834
,,,956.1007801714254,65146.62096153056,0.012176779745536456
,,,957.1051120185388,64974.40460341581,0.0121817300340613
,,,958.1094438656521,64802.16288373816,0.012186795600056458
,,,959.1137757127655,64630.06407213604,0.012191973224277366
,,,960.0,64478.44514399849,0.012196632546275114
,,,960.0,64478.44514399849,0.012196632546275114
,,,960.0000019340503,64478.44481347529,0.012195720378409889
,,,960.0000038681005,64478.44448316878,0.012193211930730944
,,,960.0000058021508,64478.4441532587,0.012189408562899587
,,,960.000007736201,64478.443823890244,0.012184564269344157
,,,960.0000096702513,64478.44349517949,0.01217889312252351
,,,960.0000116043016,64478.443167217985,0.012172575451312957
,,,960.0000135383518,64478.44284007662,0.01216576299966535
,,,960.0000154724021,64478.44251380891,0.012158583255640905
,,,960.0000174064523,64478.442188453795,0.012151143099827453
,,,960.0000193405026,64478.44186403802,0.012143531891211543
,,,960.0000217299905,64478.44146454861,0.012134001901455523
,,,960.0000241194784,64478.44106653142,0.012124437781924145
,,,960.0000265089664,64478.4406699845,0.012114929466268567
,,,960.0000288984543,64478.44027489362,0.012105547073541988
,,,960.0000318234378,64478.4397932077,0.012094311257318469
,,,960.0000347484213,64478.43931360959,0.012083416767331621
,,,960.0000376734048,64478.43883602993,0.012072913208869723
,,,960.0000412309989,64478.43825776896,0.01206070976422861
,,,960.0000447885931,64478.43768223249,0.012049161815225605
,,,960.0000483461872,64478.43710926873,0.012038278800521014
,,,960.0000529839814,64478.43636594652,0.012025079068794216
,,,960.0000576217756,64478.435626408565,0.01201296109730579
,,,960.0000637252307,64478.43465839576,0.01199856741500175
,,,960.0000710504299,64478.43350360765,0.011983428053004574
,,,960.0000783756292,64478.43235546965,0.01197036278825585
,,,960.0000857008284,64478.43121306451,0.011959110324061346
,,,960.0000930260277,64478.430075593606,0.011949430847968609
,,,960.0000998052894,64478.42902669097,0.011941687901273907
,,,960.0001065845512,64478.42798094609,0.011934958924641111
,,,960.0001133638129,64478.426937945165,0.011929112264252917
,,,960.0001201430747,64478.425897328256,0.011924032730795417
,,,960.0001269223364,64478.42485878249,0.01191961985363033
,,,960.0001353247791,64478.423574044566,0.011914945550644793
,,,960.0001437272217,64478.422291630435,0.011911019190862956
,,,960.0001521296643,64478.42101116828,0.011907720974181
,,,960.000160532107,64478.41973234582,0.011904950293275431
,,,960.0001689345496,64478.418454900806,0.011902622674144705
,,,960.0001793840386,64478.41686783082,0.011900240197110752
,,,960.0001898335275,64478.415282203896,0.011898321700572739
,,,960.0002002830165,64478.413697738986,0.011896776758681255
,,,960.0002107325055,64478.41211420981,0.011895532591914015
,,,960.0002237146987,64478.41014790378,0.01189431870756292
,,,960.0002366968919,64478.40818248834,0.011893391063069199
,,,960.0002496790851,64478.40621775342,0.011892682145169637
,,,960.0002655430413,64478.40381758329,0.011892038622782661
,,,960.0002814069976,64478.401417973684,0.011891575318011624
,,,960.0002972709539,64478.39901876748,0.011891241761478107
,,,960.0003175252481,64478.39595599313,0.011890947961074198
,,,960.0003377795423,64478.39289353131,0.011890754837041124
,,,960.0003626621736,64478.38913153493,0.011890605642790276
,,,960.000387544805,64478.38536972429,0.011890516566781015
,,,960.0004195955321,64478.38052438097,0.011890452534728453
,,,960.0004516462592,64478.37567913215,0.01189041963535585
,,,960.0004959747619,64478.36897787091,0.011890398772588223
,,,960.0005509422792,64478.36066832588,0.011890389517071135
,,,960.0006181921384,64478.35050205166,0.011890386472444616
,,,960.0007185791476,64478.335326371365,0.011890385990857575
,,,960.0008782975293,64478.311181418256,0.011890386643019935
,,,960.0012002597897,64478.2625095434,0.011890388224428382
,,,960.0022428242971,64478.10490065131,0.01189039336637015
,,,960.0079826437885,64477.23714155039,0.011890421738098844
,,,960.0154308682794,64476.11098567921,0.011890458698936913
,,,960.0228790927703,64474.984699505425,0.011890495805963226
,,,960.0303273172611,64473.85828396467,0.011890533042959651
,,,960.037775541752,64472.73173993217,0.011890570395745993
,,,960.0452237662429,64471.60506823003,0.011890607851912184
,,,960.0526719907338,64470.47826963362,0.011890645400580102
,,,960.0617903575072,64469.0986332236,0.011890691480970715
,,,960.0709087242807,64467.71880900344,0.011890737670567877
,,,960.0800270910541,64466.33879817743,0.011890783956364689
,,,960.0891454578276,64464.95860188983,0.01189083032720194
,,,960.0982638246011,64463.578221233285,0.01189087677349767
,,,960.109446684669,64461.88505783263,0.011890933826695796
,,,960.120629544737,64460.19162055588,0.011890990968142747
,,,960.1318124048049,64458.497911186125,0.011891048187006285
,,,960.1429952648729,64456.8039314453,0.011891105474186162
,,,960.1566403418001,64454.73661127893,0.011891175456191946
,,,960.1702854187273,64452.66889400709,0.01189124551702572
,,,960.1839304956545,64450.60078249786,0.011891315647179223
,,,960.1975755725817,64448.532279553256,0.011891385838808789
,,,960.2149649229875,64445.895606692335,0.01189147537024497
,,,960.2323542733933,64443.258308133416,0.011891564980081537
,,,960.2497436237991,64440.620389353644,0.011891654659438613
,,,960.2716448543351,64437.2971560564,0.01189176769504593
,,,960.2935460848712,64433.97295810456,0.011891880817992175
,,,960.3200806358674,64429.944231247006,0.011892017976496888
,,,960.3466151868636,64425.91412213913,0.011892155236604118
,,,960.3799454442948,64420.849939797154,0.011892327778233111
,,,960.413275701726,64415.783640641224,0.011892500447682718
,,,960.4561698468464,64409.2605432691,0.011892722831237525
,,,960.4990639919668,64402.734071783794,0.011892945384514431
,,,960.5516006756851,64394.735968858055,0.011893218175324856
,,,960.6041373594035,64386.73304540312,0.01189349117437573
,,,960.6566740431218,64378.72543152346,0.011893764365096825
,,,960.7219514619551,64368.769540084344,0.011894104056402802
,,,960.7872288807883,64358.80684841838,0.011894444007679923
,,,960.8525062996216,64348.83759583942,0.011894784206995596
,,,960.936961343496,64335.93015998233,0.011895224707132503
,,,961.0214163873704,64323.01263938629,0.011895665596872133
,,,961.1268249430749,64306.8768505456,0.011896216408175722
,,,961.2322334987794,64290.72706355101,0.011896767806829142
,,,961.3713218871274,64269.39728179438,0.011897496278718044
,,,961.5104102754754,64248.04679999619,0.011898225761914493
,,,961.7105147312471,64217.297890239875,0.011899277031650394
,,,961.9672214956465,64177.80382694641,0.011900628734704488
,,,962.321493924069,64123.23195811508,0.011902499853855043
,,,962.8426821913012,64042.86158404544,0.011905264577294296
,,,963.3638704585333,63962.462399874945,0.011908043686584418
,,,963.8850587257654,63882.11025036251,0.011910837243466185
,,,964.5238535021657,63783.79007150285,0.011914280939157
,,,965.162648278566,63685.753722012,0.011917746456446705
,,,965.8014430549664,63588.098388325336,0.011921233812467532
,,,966.4402378313667,63490.90875017962,0.011924742992071932
,,,967.0790326077671,63394.25837201035,0.011928273949456404
,,,967.7178273841674,63298.21094320278,0.011931826609719535
,,,968.3566221605678,63202.82138351762,0.011935400870357275
,,,969.136437955464,63087.33329941176,0.01193979327884785
,,,969.9162537503602,62972.96740883795,0.011944217400329612
,,,970.0,62960.754681130864,0.011944694389323699
,,,970.0,62960.754681130864,0.011944694389323699
,,,970.0000029087755,62960.7542571964,0.011944451512334309
,,,970.000005817551,62960.75383334435,0.011943816436250606
,,,970.0000087263265,62960.75340963554,0.01194290414081723
,,,970.000011635102,62960.752986112355,0.011941802034379386
,,,970.0000145438776,62960.75256280322,0.011940576304169795
,,,970.0000181723818,62960.75203507957,0.011938948428800592
,,,970.0000218008861,62960.75150773414,0.011937275070924234
,,,970.0000254293903,62960.75098077146,0.011935604430304043
,,,970.0000300719754,62960.75030708537,0.011933521210232775
,,,970.0000347145605,62960.74963399459,0.011931536614541011
,,,970.0000404810752,62960.74879873395,0.011929241264898839
,,,970.0000462475899,62960.74796427015,0.011927148592582046
,,,970.0000539797078,62960.74684648839,0.011924659016447356
,,,970.0000635994481,62960.745457382116,0.01192203164845032
,,,970.0000762969332,62960.74362602101,0.011919251217932353
,,,970.0000889944183,62960.74179661918,0.01191710539200763
,,,970.0001016919034,62960.73996872694,0.011915454443241671
,,,970.0001143893885,62960.738141995396,0.011914185871384184
,,,970.0001270868736,62960.73631615553,0.011913211629097501
,,,970.0001397843587,62960.73449100046,0.011912463587463222
,,,970.0001553369342,62960.73225615393,0.011911779742362948
,,,970.0001708895097,62960.73002187992,0.011911285032738755
,,,970.0001864420852,62960.72778802021,0.011910927156274937
,,,970.0002062010758,62960.72495040248,0.011910611500961952
,,,970.0002259600664,62960.72211310746,0.011910402315891353
,,,970.0002501392248,62960.71864138129,0.01191023975620423
,,,970.0002743183833,62960.715169850686,0.011910141530787474
,,,970.0003052845269,62960.71072404281,0.011910070261491651
,,,970.0003362506706,62960.70627833917,0.01191003293234878
,,,970.0003786912071,62960.70018538058,0.011910008863953932
,,,970.0004309232642,62960.692686766444,0.0119099978036429
,,,970.000498611843,62960.6829691987,0.011909993821115468
,,,970.0005927768922,62960.66945061958,0.011909993139770945
,,,970.0007398869628,62960.648331149685,0.011909993780873809
,,,970.0010237125175,62960.607584582096,0.01190999537470258
,,,970.0018674731622,62960.48645338196,0.011910000142716698
,,,970.0066713801825,62959.79682135934,0.011910027296343712
,,,970.0191549670143,62958.0048976192,0.011910097901442047
,,,970.031638553846,62956.21322864407,0.01191016856345462
,,,970.0441221406778,62954.42181468742,0.011910239277512674
,,,970.0566057275096,62952.63065578484,0.011910310039935491
,,,970.0720928515599,62950.40890026098,0.011910397890958636
,,,970.0875799756102,62948.18753637838,0.011910485808822254
,,,970.1030670996605,62945.96656313474,0.011910573791252255
,,,970.1220260869301,62943.24822777059,0.011910681583316443
,,,970.1409850741996,62940.53047295322,0.01191078946903422
,,,970.1599440614692,62937.81329529247,0.011910897448169639
,,,970.1841750881244,62934.3413698601,0.011911035590268793
,,,970.2084061147797,62930.87037223497,0.011911173887062554
,,,970.2380852609508,62926.62020353819,0.011911343491996332
,,,970.267764407122,62922.37139394164,0.011911513335143939
,,,970.3053326583537,62916.99511353553,0.011911728671162788
,,,970.3429009095854,62911.62093784951,0.01191194439894212
,,,970.3912838002133,62904.70274870212,0.011912222810689804
,,,970.4396666908411,62897.78788565995,0.011912501883912255
,,,970.5007939339143,62889.056212724885,0.011912855416947614
,,,970.5619211769875,62880.3295042589,0.011913210012650303
,,,970.6385284721341,62869.39953150894,0.011913655906679163
,,,970.7151357672807,62858.476676415936,0.011914103464408316
,,,970.8141397558129,62844.37038478756,0.011914684322930328
,,,970.9131437443451,62830.27457031523,0.011915267934237622
,,,971.0480358458238,62811.08461431338,0.011916067501511363
,,,971.2115683595937,62787.84167192677,0.011917043589928223
,,,971.4171548098325,62758.65019916285,0.011918281094239539
,,,971.6880572634501,62720.223374197274,0.011919929250049425
,,,972.0706003965497,62666.012378271495,0.01192228995677376
,,,972.6007528868332,62590.92605045106,0.011925624713415909
,,,973.1309053771167,62515.8168644233,0.011929030910706242
,,,973.6610578674002,62440.615386918915,0.011932506506142295
,,,974.1912103576838,62365.26234772462,0.011936049523304152
,,,974.7213628479673,62289.7076107083,0.011939658049649936
,,,975.2515153382508,62213.909239888344,0.011943330234365805
,,,975.7816678285343,62137.8326519961,0.011947064286257565
,,,976.427025539288,62044.80865243271,0.011951690758658848
,,,977.0723832500418,61951.29236900871,0.011956403325651148
,,,977.7177409607955,61857.25619473055,0.011961199087299333
,,,978.3728874769978,61761.24360621209,0.011966149822156281
,,,979.0280339932001,61664.667153504844,0.011971180616424411
,,,979.6831805094024,61567.52484000115,0.011976288773267138
,,,980.0,61520.34636827663,0.011978785982328903
,,,980.0,61520.34636827663,0.011978785982328903
,,,980.0000018822769,61520.346087631646,0.011977808494122565
,,,980.0000037645539,61520.345807202,0.011975126680171005
,,,980.0000056468308,61520.345527165395,0.011971070416254925
,,,980.0000075291077,61520.3452476645,0.011965916186543387
,,,980.0000094113847,61520.34496881266,0.01195989572620137
,,,980.0000112936616,61520.34469069859,0.011953203156881769
,,,980.0000131759385,61520.34441339045,0.011946000913167493
,,,980.0000150582155,61520.34413693916,0.011938424689946993
,,,980.0000169404924,61520.343861381276,0.011930587590221519
,,,980.0000188227693,61520.3435867414,0.011922583614982836
,,,980.0000211142404,61520.34325365631,0.011912725973502207
,,,980.0000234057115,61520.3429219634,0.011902849147898518
,,,980.0000256971827,61520.34259165883,0.011893042189535652
,,,980.0000279886538,61520.342262727674,0.011883374177164271
,,,980.0000308054218,61520.34186023888,0.011871757024489844
,,,980.0000336221899,61520.34145973281,0.0118605002926156
,,,980.000036438958,61520.341061142535,0.011849652190474869
,,,980.0000398812207,61520.340576534254,0.011836993116307662
,,,980.0000433234834,61520.34009453467,0.01182501751714653
,,,980.0000467657461,61520.33961499798,0.01181373249620347
,,,980.0000512900997,61520.33898821831,0.011799935585930031
,,,980.0000558144533,61520.33836511962,0.011787273619643962
,,,980.0000618368249,61520.33754089571,0.011772073760768238
,,,980.0000678591965,61520.33672197623,0.011758610420671004
,,,980.0000751426116,61520.33573779821,0.011744402118579042
,,,980.0000824260268,61520.33475952893,0.011732188992597536
,,,980.0000888131062,61520.33390585328,0.011722908454954798
,,,980.0000952001857,61520.33305559015,0.01171479344208232
,,,980.0001015872651,61520.33220831049,0.011707699639472241
,,,980.0001079743446,61520.33136363861,0.011701499523146159
,,,980.000114361424,61520.33052124586,0.011696080930986449
,,,980.0001221405831,61520.32949791653,0.011690395399839508
,,,980.0001299197422,61520.32847709639,0.011685570490114214
,,,980.0001376989013,61520.32745840561,0.011681475825578299
,,,980.0001454780604,61520.32644152192,0.011678000759215943
,,,980.0001532572195,61520.325426171854,0.011675051420069922
,,,980.000162798673,61520.32418256027,0.01167203588993356
,,,980.0001723401266,61520.32294055183,0.011669569687282968
,,,980.0001818815801,61520.32169985446,0.01166755265529996
,,,980.0001914230337,61520.32046022934,0.011665902926383165
,,,980.0002031001455,61520.31894431612,0.011664286924775964
,,,980.0002147772574,61520.31742943157,0.011663023259907725
,,,980.0002264543692,61520.31591535131,0.011662035086336743
,,,980.0002404867007,61520.31409670716,0.011661128200083463
,,,980.0002545190322,61520.31227874012,0.011660453315418479
,,,980.0002685513637,61520.31046127679,0.011659951078286055
,,,980.0002860382023,61520.30819689951,0.011659501045741885
,,,980.0003035250409,61520.30593292613,0.011659189644231781
,,,980.0003210118795,61520.30366923188,0.011658974178777003
,,,980.0003439919884,61520.30069470962,0.011658788531029519
,,,980.0003669720974,61520.297720393486,0.01165867414594617
,,,980.0003960862696,61520.29395231985,0.011658589987722798
,,,980.0004252004418,61520.290184355734,0.011658544487208152
,,,980.0004645015867,61520.28509807677,0.01165851435515179
,,,980.0005090846038,61520.27932827919,0.01165850029425504
,,,980.000569157738,61520.271553822466,0.01165849410137653
,,,980.0006498518744,61520.26111066373,0.011658492563454852
,,,980.0007693124907,61520.24565043898,0.01165849300626423
,,,980.0009775414956,61520.21870194549,0.01165849450542143
,,,980.0014775537286,61520.153990849176,0.011658498198360512
,,,980.0036683052188,61519.870453873526,0.011658514392277015
,,,980.0110135003791,61518.919662556975,0.011658568794049199
,,,980.0183586955395,61517.96865178904,0.011658623346679109
,,,980.0257038906999,61517.017422407895,0.011658678035116058
,,,980.0330490858603,61516.06597516848,0.011658732846182459
,,,980.0403942810207,61515.1143107509,0.011658787768337106
,,,980.047739476181,61514.16242976789,0.011658842791457617
,,,980.0566725004223,61513.00448725305,0.011658909832357803
,,,980.0656055246636,61511.84622611973,0.011658976995637504
,,,980.0745385489049,61510.68764714668,0.011659044269410414
,,,980.0834715731462,61509.52875101858,0.011659111643474515
,,,980.0924045973875,61508.36953833655,0.011659179109069686
,,,980.1032620813168,61506.960168656246,0.01165926122133203
,,,980.114119565246,61505.55033292854,0.011659343446258246
,,,980.1249770491753,61504.14003184262,0.011659425774223384
,,,980.1358345331046,61502.729265977105,0.0116595081971524
,,,980.1489402897054,61501.02575264468,0.01165960780439296
,,,980.1620460463062,61499.32156349929,0.011659707530299213
,,,980.175151802907,61497.61669906851,0.01165980736676659
,,,980.1882575595077,61495.91115974528,0.01165990730713901
,,,980.2046942653653,61493.771188256185,0.011660032786807006
,,,980.2211309712229,61491.630155968574,0.011660158412576917
,,,980.2375676770805,61489.488062993856,0.011660284177396249
,,,980.2578782601663,61486.83964660949,0.011660439766690053
,,,980.2781888432521,61484.18961008706,0.011660595551122956
,,,980.2984994263379,61481.53795269016,0.011660751523877218
,,,980.3248216452123,61478.09903032289,0.011660953933584559
,,,980.3511438640867,61474.657381294855,0.011661156640921494
,,,980.383737114468,61470.392007340786,0.011661408042576064
,,,980.4163303648493,61466.12244152191,0.01166165987739259
,,,980.4573404315358,61460.744345062725,0.011661977346737304
,,,980.4983504982224,61455.359585706,0.011662295472397149
,,,980.5479670373571,61448.835837794984,0.011662681221127172
,,,980.5975835764918,61442.30228463042,0.011663067896207557
,,,980.6472001156266,61435.75889671593,0.011663455484073397
,,,980.7090227464581,61427.59197324636,0.011663939682664833
,,,980.7708453772897,61419.409678003685,0.011664425264433228
,,,980.8326680081212,61411.21195478712,0.011664912215816507
,,,980.9124709299307,61400.60713244419,0.011665542797958723
,,,980.9922738517402,61389.97639612534,0.011666175624796422
,,,981.0915037386071,61376.72143590785,0.011666965612241235
,,,981.1907336254741,61363.426032677926,0.0116677590204634
,,,981.3208543220816,61345.930085529726,0.011668804568044098
,,,981.4509750186891,61328.36385117271,0.011669855914576194
,,,981.6362116467351,61303.23499717914,0.011671362507092936
,,,981.8717276807853,61271.07698679869,0.011673294705043512
,,,982.1928122663525,61226.85653345289,0.01167595858628567
,,,982.671538734776,61160.107153234756,0.011679992783305218
,,,983.2831449530244,61073.39460591437,0.011685252884109798
,,,983.8947511712727,60985.06550258552,0.011690628628419308
,,,984.506357389521,60895.12261416486,0.011696116447378528
,,,985.1179636077693,60803.577268677174,0.011701712899564563
,,,985.7466823098838,60707.819947342934,0.011707575682977412
,,,986.3754010119983,60610.41645159214,0.011713546283846693
,,,987.0041197141128,60511.400241963034,0.011719621355968952
,,,987.6328384162273,60410.80993238981,0.011725797675967889
,,,988.2615571183418,60308.68846317182,0.01173207213848417
,,,989.0227970844327,60183.05944575413,0.011739796206265559
,,,989.7541863543042,60060.38880197542,0.011747344044038679
,,,990.0,60018.74180796213,0.011749907900200215
,,,990.0,60018.74180796213,0.011749907900200215
,,,990.000001462781,60018.74155953977,0.011749125300100595
,,,990.0000029255621,60018.741311249396,0.011746940346589347
,,,990.0000043883431,60018.74106320425,0.011743572777273533
,,,990.0000058511241,60018.740815499594,0.011739213171932345
,,,990.0000073139051,60018.74056821509,0.011734026890248168
,,,990.0000087766862,60018.74032141688,0.011728157421885821
,,,990.0000102394672,60018.74007515934,0.011721729250742573
,,,990.0000120007958,60018.7397794211,0.011713399643359698
,,,990.0000137621244,60018.73948459077,0.011704576757796358
,,,990.0000155234529,60018.73919071313,0.011695395856502314
,,,990.0000172847815,60018.738897819865,0.011685970287359456
,,,990.0000190461101,60018.73860593168,0.011676394757228883
,,,990.0000211967206,60018.738250910545,0.011664613215066316
,,,990.0000233473311,60018.737897410596,0.011652841524403802
,,,990.0000254979416,60018.73754542438,0.011641171709833016
,,,990.0000276485521,60018.73719493392,0.01162967556658825
,,,990.0000302758217,60018.736768752264,0.01161594647351546
,,,990.0000329030913,60018.73634470357,0.011602632057198208
,,,990.000035530361,60018.735922718195,0.01158978267622383
,,,990.0000387191857,60018.73541319944,0.011574856749947562
,,,990.0000419080104,60018.73490646468,0.0115606928965576
,,,990.0000450968352,60018.734402366936,0.011547299570811822
,,,990.0000492407029,60018.733750992185,0.01153103311429828
,,,990.0000533845706,60018.73310350687,0.011516013224901398
,,,990.0000588109455,60018.7322610062,0.011498128208262999
,,,990.0000648572814,60018.731328719376,0.011480401379558356
,,,990.0000709036173,60018.73040247789,0.011464771179468657
,,,990.0000769499532,60018.729481562375,0.011451010824380029
,,,990.000082996289,60018.728565333295,0.011438908053622516
,,,990.000089042625,60018.72765322485,0.011428269215605994
,,,990.0000950889608,60018.726744737956,0.011418920296864952
,,,990.0001011352967,60018.72583943318,0.011410706365613489
,,,990.0001071816326,60018.72493692404,0.011403490257107718
,,,990.0001132279685,60018.724036870844,0.01139715095620348
,,,990.0001204915058,60018.72295845481,0.01139054542255212
,,,990.000127755043,60018.721882705286,0.01138489171960212
,,,990.0001350185802,60018.72080923804,0.011380052488957836
,,,990.0001422821174,60018.719737724285,0.01137591020633419
,,,990.0001495456546,60018.71866788267,0.011372364336391905
,,,990.0001583790911,60018.717368719874,0.01136873253796894
,,,990.0001672125276,60018.71607131111,0.011365726061458283
,,,990.000176045964,60018.714775354325,0.01136323712312885
,,,990.0001848794005,60018.713480599516,0.011361176553207578
,,,990.0001955656103,60018.71191558915,0.011359151822371972
,,,990.00020625182,60018.71035173908,0.011357540551133196
,,,990.0002169380298,60018.70878881223,0.011356258272415327
,,,990.0002276242395,60018.70722661998,0.011355237790236295
,,,990.0002410512453,60018.7052645706,0.011354245546104248
,,,990.0002544847072,60018.703302272355,0.0113535004729813
,,,990.000267918169,60018.70134049523,0.01135294130682182
,,,990.0002845552513,60018.69891140267,0.011352438154921653
,,,990.0003011923335,60018.696482731284,0.011352085541599315
,,,990.0003178294157,60018.69405435455,0.011351838438716063
,,,990.0003394917463,60018.690892782826,0.011351623997936768
,,,990.0003611540769,60018.68773143144,0.011351489066648682
,,,990.00038832706,60018.68376605573,0.011351388188378057
,,,990.0004155000431,60018.67980080032,0.01135133184385086
,,,990.0004516184837,60018.6745302618,0.011351293507042469
,,,990.0004949827386,60018.66820244961,0.011351273834225432
,,,990.000549161417,60018.66029659962,0.011351265323460888
,,,990.0006204731053,60018.64989066507,0.011351262772376086
,,,990.0007221629158,60018.63505185137,0.011351262952738783
,,,990.0008879669078,60018.61085720532,0.011351264451329184
,,,990.0012356832219,60018.56011675027,0.011351267801653905
,,,990.0024535778782,60018.38238939847,0.011351279552560906
,,,990.008961122159,60017.43257915685,0.011351342429406584
,,,990.0154686664398,60016.482492567295,0.01135140544358366
,,,990.0219762107206,60015.53213042847,0.011351468581815781
,,,990.0284837550014,60014.58149351865,0.011351531832210032
,,,990.036463743773,60013.41538461299,0.011351609531630884
,,,990.0444437325446,60012.24886504228,0.01135168736629864
,,,990.0524237213161,60011.081936153096,0.011351765320890843
,,,990.0604037100877,60009.9145992705,0.01135184338191461
,,,990.0683836988593,60008.74685570267,0.011351921537480148
,,,990.0763636876309,60007.578706744745,0.011351999777085925
,,,990.0861690918587,60006.14279153204,0.011352096015368317
,,,990.0959744960865,60004.70626856215,0.011352192351511541
,,,990.1057799003142,60003.269140195596,0.01135228877246183
,,,990.115585304542,60001.83140878786,0.011352385266896085
,,,990.1253907087698,60000.39307669322,0.011352481824987767
,,,990.1374683842283,59998.620608252015,0.011352600833987158
,,,990.1495460596868,59996.847236449954,0.011352719912907261
,,,990.1616237351453,59995.07296571218,0.011352839050015225
,,,990.1737014106038,59993.29780048023,0.011352958235294726
,,,990.1885169290005,59991.119014623,0.011353104491493826
,,,990.2033324473971,59988.9388977494,0.011353250794023923
,,,990.2181479657937,59986.75745817144,0.011353397131652796
,,,990.2360181908784,59984.12449501549,0.011353573674914758
,,,990.2538884159632,59981.489634366815,0.011353750241823161
,,,990.2717586410479,59978.85289102011,0.011353926820959618
,,,990.2941614245469,59975.54473401853,0.011354148190004533
,,,990.316564208046,59972.23367086161,0.011354369548190081
,,,990.3435393783668,59968.24300819104,0.01135463605339299
,,,990.3705145486877,59964.24822619666,0.011354902507447858
,,,990.4039502051799,59959.291063759316,0.011355232684895163
,,,990.437385861672,59954.32774979523,0.011355562741740568
,,,990.4791053919092,59948.12626870167,0.011355974378705998
,,,990.5208249221464,59941.91555203542,0.011356385779270929
,,,990.5625444523836,59935.695788156045,0.011356796925778212
,,,990.6155793134625,59927.77630984006,0.011357319197968528
,,,990.6686141745414,59919.84289479945,0.011357841019328628
,,,990.7216490356203,59911.89592061063,0.011358362376603537
,,,990.7880504276063,59901.92750215263,0.011359014465506906
,,,990.8544518195923,59891.9391385168,0.01135966580229091
,,,990.9344284802949,59879.88326263893,0.011360449293488863
,,,991.0144051409974,59867.80071817898,0.011361231681274741
,,,991.1145038392797,59852.64248580565,0.011362209362982297
,,,991.214602537562,59837.44669369134,0.011363185323190183
,,,991.3469190003157,59817.30620517149,0.011364472781225717
,,,991.4792354630694,59797.10918387193,0.011365757276377631
,,,991.6699479416394,59767.90904868311,0.011367603513919826
,,,991.9146054848753,59730.31549700082,0.011369963208934993
,,,992.2470120361133,59679.04582505623,0.011373153771180098
,,,992.6643439968402,59614.45846466672,0.011377134944904315
,,,993.0816759575671,59549.74272710963,0.011381089674854955
,,,993.499007918294,59485.011865174485,0.011385018859399576
,,,993.9163398790208,59420.36882947885,0.011388923361430365
,,,994.3336718397477,59355.907053969764,0.011392804009525288
,,,994.7510038004746,59291.711183962296,0.011396661599089713
,,,995.1683357612014,59227.85775087146,0.011400496893461946
,,,995.5856677219283,59164.415797492395,0.011404310624980669
,,,996.0029996826552,59101.44745740626,0.011408103496015762
,,,996.5093728537834,59025.76001532009,0.01141267856228059
,,,997.0157460249116,58950.93969108943,0.011417225054469996
,,,997.5221191960397,58877.0630398025,0.011421744062047434
,,,998.0284923671679,58804.19617484114,0.01142623661853556
,,,998.5348655382961,58732.39576635151,0.011430703703764923
,,,999.0412387094243,58661.70995080964,0.011435146246032537
,,,999.5476118805525,58592.17915944815,0.011439565124177712
,,,1000.0,58531.06545916714,0.011443493565269254


==> csv/sinusoidal_response_ddpg_0k5.csv <==
tref,ref_Pg,ref_lambda,t_ddpg_0k5,Pg_ddpg_0k5,lambda_ddpg_0k5
0.0,64315.83429600658,0.011858178973028781,0.0,67733.63400090598,0.008676138343161548
10.0,65813.33554570901,0.01183598965311423,6.880977970138123e-07,67733.63400088475,0.008678096437808964
20.0,67295.87425793249,0.011769815586105192,1.3761955940276247e-06,67733.63400068504,0.008683740102174466
30.0,68748.63739592666,0.011660831458035995,2.064293391041437e-06,67733.63400014286,0.008692738495671691
40.0,70157.10943063634,0.011510971895853307,2.7523911880552493e-06,67733.6339991092,0.00870478106715399
50.0,71507.21737506962,0.01132289712497115,3.4404889850690617e-06,67733.633997449,0.008719577491829656
60.0,72785.47139693212,0.011099945746396694,4.128586782082874e-06,67733.63399504029,0.008736857334332118
70.0,73979.09960457194,0.0108460754717016,4.816684579096686e-06,67733.63399177325,0.008756369499110265
80.0,75076.17565949942,0.010565792867879472,5.504782376110499e-06,67733.63398754933,0.008777881521049496
90.0,76065.73794041883,0.010264073359220464,6.192880173124311e-06,67733.63398228039,0.008801178741313045
100.0,76937.89906812503,0.009946272906286253,6.880977970138123e-06,67733.63397588789,0.00882606340602946
110.0,77683.94469692811,0.009618032929812158,7.569075767151936e-06,67733.63396830215,0.008852353718779073
120.0,78296.42058551498,0.009285180167275559,8.411587286028214e-06,67733.6339572997,0.008886214963507446
130.0,78769.20707726447,0.00895362323982235,9.254098804904491e-06,67733.63394431856,0.008921656526005179
140.0,79097.58024583348,0.00862924776563905,1.0096610323780768e-05,67733.63392927579,0.008958429505078053
150.0,79278.25909506739,0.008317811881660924,1.0939121842657045e-05,67733.63391210188,0.008996311361712648
160.0,79309.43834162915,0.008024844028257946,1.1781633361533323e-05,67733.63389273934,0.009035103516775844
170.0,79190.80645279361,0.007755544811369185,1.26241448804096e-05,67733.63387114134,0.00907462909383146
180.0,78923.54875917951,0.007514694684175667,1.3466656399285877e-05,67733.63384727063,0.009114730817969496
190.0,78510.3356113178,0.007306569087096398,1.4487070122993199e-05,67733.63381527549,0.00916387289461416
200.0,77955.2956983918,0.007134862552496178,1.550748384670052e-05,67733.63377986802,0.009213439029249796
210.0,77263.97479573969,0.007002623121357136,1.6527897570407843e-05,67733.63374102554,0.00926324201504774
220.0,76443.28035330043,0.006912198236113562,1.7548311294115165e-05,67733.6336987374,0.009313120893848321
230.0,75501.41247865738,0.006865193070130983,1.8568725017822487e-05,67733.63365300323,0.009362937640258567
240.0,74447.78200427385,0.006862442033541898,1.958913874152981e-05,67733.6336038315,0.009412574235423098
250.0,73292.91645756592,0.006903993961251083,2.084050930272485e-05,67733.63353886185,0.009473053089627112
260.0,72048.35487332854,0.0069891112460449345,2.2091879863919894e-05,67733.63346878946,0.009532955878304194
270.0,70726.53249951403,0.007116282932193413,2.335865275224017e-05,67733.63339271287,0.009592880591434145
280.0,69340.65654834516,0.0072832515371141025,2.4625425640560448e-05,67733.63331152928,0.009651980909370464
290.0,67904.57423421631,0.007487053124974784,2.5892198528880725e-05,67733.63322531314,0.009710173179585897
300.0,66432.63441690459,0.007724069920869751,2.742495041335225e-05,67733.63311438213,0.009779277048463757
310.0,64939.544232505934,0.007990094531591616,2.8957702297823775e-05,67733.63299635472,0.009846869023782675
320.0,63440.22214459287,0.008280404632986415,3.04904541822953e-05,67733.63287139124,0.009912887980820701
330.0,61949.64888385785,0.008589846798082732,3.202320606676683e-05,67733.63273965725,0.009977293817171051
340.0,60482.71776560411,0.008912927977923464,3.3872910897404756e-05,67733.63257190747,0.01005283793975065
350.0,59054.08588066228,0.009243913011182329,3.5722615728042684e-05,67733.63239484318,0.010125984582486628
360.0,57678.02764658379,0.009576926431627397,3.757232055868061e-05,67733.63220876455,0.010196740484713545
370.0,56368.29218237918,0.009906056766200995,3.942202538931854e-05,67733.6320139698,0.010265128942770893
380.0,55137.965931865794,0.010225461472273168,4.1703761177067615e-05,67733.63176210657,0.010346283096394748
390.0,53999.34190824697,0.010529470651279724,4.396432389798885e-05,67733.63150047562,0.010423269907172388
400.0,52963.79686638765,0.010812687697676708,4.622488661891008e-05,67733.63122731088,0.010496955704264456
410.0,52041.67763004042,0.011070085096545917,4.8485449339831315e-05,67733.63094310976,0.010567446404984715
420.0,51242.19770980276,0.011297093669304405,5.133582058690081e-05,67733.63056976894,0.010651947142908182
430.0,50573.34524476476,0.011489683683276745,5.418619183397031e-05,67733.63018056907,0.010731772814885297
440.0,50041.803187663834,0.011644436385317031,5.703656308103981e-05,67733.62977639068,0.010807151982843939
450.0,49652.882531030125,0.011758604689654697,5.988693432810931e-05,67733.62935807041,0.010878309846639287
460.0,49410.469241504616,0.011830161942666496,6.339711177216165e-05,67733.62882465708,0.010960463142823592
470.0,49316.985432545065,0.011857837898929005,6.682717629147911e-05,67733.6282851987,0.011035255248035001
480.0,49373.36516346897,0.011841141269924263,7.025724081079657e-05,67733.62772895984,0.01110497622750562
490.0,49579.04510664159,0.011780368445126253,7.368730533011403e-05,67733.62715707994,0.011169955970966835
500.0,49931.970176059505,0.01167659823065622,7.711736984943149e-05,67733.62657062412,0.011230505184604242
510.0,50428.61406109059,0.011531672698903345,8.123445759677071e-05,67733.62584885395,0.011297741425097143
520.0,51064.014460204286,0.011348164489057906,8.535154534410993e-05,67733.62510911089,0.011359484440819313
530.0,51831.82266264806,0.011129331139020076,8.946863309144916e-05,67733.62435286542,0.011416168933722867
540.0,52724.366982666776,0.010879057259359417,9.358572083878838e-05,67733.62358147149,0.01146819627804874
550.0,53732.7294124507,0.010601785575821572,9.77028085861276e-05,67733.62279617549,0.011515936858984395
560.0,54846.834727921756,0.010302438064477951,0.00010181989633346682,67733.62199812458,0.011559732356732766
570.0,56055.55115704201,0.00998632857948442,0.00010593698408080604,67733.62118837438,0.011599897921803893
580.0,57346.80160480022,0.009659068524433411,0.00011005407182814527,67733.62036789609,0.011636724215293945
590.0,58707.68432355304,0.009326467241770355,0.00011417115957548449,67733.61953758303,0.011670479304636565
600.0,60124.60182302269,0.008994428888507247,0.00011828824732282371,67733.61869825673,0.011701410415007267
610.0,61583.39673192514,0.008668847628839656,0.00012283215358788332,67733.61776235938,0.011732543118665078
620.0,63069.493253744135,0.008355503004150732,0.00012737605985294292,67733.61681733117,0.01176079481237267
630.0,64568.04280327183,0.008059957337737067,0.00013191996611800253,67733.6158640186,0.01178642289825207
640.0,66064.07236876398,0.007787456995471786,0.00013646387238306214,67733.61490319243,0.011809662688656769
650.0,67542.63411732382,0.007542839255171968,0.00014100777864812174,67733.6139355541,0.011830729253024747
660.0,68988.95474870724,0.00733044643787464,0.00014555168491318135,67733.61296174179,0.011849819104244957
670.0,70388.58310525556,0.00715404882531626,0.00015009559117824096,67733.61198233586,0.011867111740613143
680.0,71727.5345630857,0.0070167777319426,0.00015463949744330056,67733.61099786386,0.011882771057721954
690.0,72992.43076182959,0.006921069919518371,0.00016017057397176726,67733.60979336748,0.011899843696906555
700.0,74170.63327678842,0.006868624341058137,0.00016570165050023395,67733.60858284969,0.011914960910784766
710.0,75250.36989789472,0.0068603719819367425,0.00017123272702870065,67733.60736700149,0.01192834057400576
720.0,76220.85225374387,0.006896459333543463,0.00017676380355716734,67733.60614643671,0.011940177247609379
730.0,77072.38360543504,0.006976245792846563,0.00018229488008563404,67733.60492170027,0.011950644541288002
740.0,77796.45573318098,0.007098315034029784,0.00018782595661410073,67733.60369327565,0.01195989724946068
750.0,78385.83394762766,0.00726050015033765,0.00019335703314256742,67733.60246159157,0.011968073282967284
760.0,78834.62937647887,0.007459922119825253,0.00019888810967103412,67733.60122702793,0.011975295415547153
770.0,79138.35780416158,0.0076930409121894385,0.000205573364805665,67733.59973147984,0.011982906353261356
780.0,79293.98447662566,0.00795571832946071,0.00021200830916632738,67733.5982889028,0.011989224383249494
790.0,79299.95442360317,0.008243291465042138,0.00021844325352698976,67733.5968437645,0.011994686856644178
800.0,79156.20799535731,0.008550655477090332,0.00022487819788765214,67733.59539641242,0.011999408008850838
810.0,78864.18145868287,0.008872354206890443,0.00023131314224831453,67733.5939471475,0.012003487169558034
820.0,78426.79264620318,0.009202677033617157,0.0002391443802801838,67733.59218120587,0.012007709317671408
830.0,77848.41180235098,0.009535760246168621,0.0002469756183120531,67733.59041321566,0.012011240903951085
840.0,77134.81791733079,0.009865691132575656,0.0002548068563439224,67733.58864351262,0.012014193890586585
850.0,76293.14098535893,0.01018661293924773,0.00026263809437579173,67733.58687237799,0.012016662349942132
860.0,75331.79076411828,0.010492828836876187,0.00027046933240766104,67733.58510004723,0.012018725254639324
870.0,74260.37274723932,0.010778903047448714,0.0002801009491766355,67733.58291891069,0.012020803158110325
880.0,73089.59218938301,0.011039757337223156,0.00028973256594560994,67733.5807365618,0.012022468544660549
890.0,71831.14714287485,0.011270761162770001,0.0002993641827145844,67733.5785532421,0.012023802985420802
900.0,70497.61157463293,0.01146781386986001,0.00030899579948355884,67733.57636914535,0.012024872029506698
910.0,69102.30973124686,0.011627417486047068,0.00032090618755150794,67733.57366746139,0.012025904578160813
920.0,67659.18300751029,0.0117467388147719,0.00033281657561945704,67733.57096505477,0.01202668916803547
930.0,66182.6506486125,0.011823659728725941,0.00034472696368740614,67733.56826210045,0.012027285246921236
940.0,64687.46567780695,0.011856814769694912,0.000359282846316311,67733.56495822279,0.01202782281407296
950.0,63188.56748907944,0.011845615387430144,0.0003738387289452159,67733.5616539036,0.012028206925985567
960.0,61700.932577661886,0.011790260387272369,0.0003883946115741208,67733.55834927138,0.012028481360241382
970.0,60239.424899842445,0.011691732401067486,0.00040704362450717454,67733.5541150592,0.012028721673655101
980.0,58818.64735722765,0.011551780444020644,0.0004256926374402283,67733.54988061453,0.012028877855441855
990.0,57452.79588937676,0.011372888867129907,0.00044871742256050043,67733.54465241196,0.012028997477031757
1000.0,56155.51763266603,0.01115823325633899,0.0004717422076807726,67733.53942408622,0.012029067744545922
,,,0.00050163804663858,67733.53263543501,0.012029117655740553
,,,0.0005315338855963875,67733.52584674706,0.012029142686770763
,,,0.0005734323603413513,67733.51633252816,0.012029158317347936
,,,0.0006259834261115525,67733.50439940377,0.012029165102687655
,,,0.0006914038909272944,67733.48954407638,0.012029167418628847
,,,0.0007914421028469301,67733.46682826357,0.012029168153233976
,,,0.0009581106448970833,67733.42898350726,0.012029168503414287
,,,0.0013265676016936889,67733.34532345131,0.01202916914232215
,,,0.0027456260512745824,67733.0231701382,0.012029171563779506
,,,0.007243759668272254,67732.00254465565,0.012029178902345767
,,,0.011741893285269926,67730.98273229097,0.01202918572987782
,,,0.016042457046543796,67730.00847001835,0.01202919178463051
,,,0.020343020807817667,67729.03494514797,0.012029197383895915
,,,0.024643584569091537,67728.06215498668,0.012029202536104174
,,,0.028944148330365408,67727.0900969431,0.012029207251303627
,,,0.033244712091639275,67726.1187685214,0.01202921154083747
,,,0.037545275852913146,67725.14816731539,0.012029215417099491
,,,0.041845839614187016,67724.17829100294,0.012029218893310364
,,,0.04614640337546089,67723.20913734066,0.01202922198331472
,,,0.05044696713673476,67722.24070415892,0.01202922470085867
,,,0.05523679505577404,67721.16294033677,0.012029227308005923
,,,0.06002662297481333,67720.08606484247,0.012029229492182495
,,,0.06481645089385261,67719.0100749601,0.01202923127373526
,,,0.0696062788128919,67717.93496805937,0.012029232672812772
,,,0.07439610673193119,67716.86074158952,0.012029233709239579
,,,0.07918593465097047,67715.78739307351,0.012029234402168404
,,,0.08447708706984645,67714.60272087411,0.012029234791449022
,,,0.08976823948872244,67713.41911393224,0.012029234809359584
,,,0.09505939190759842,67712.23656917766,0.012029234479461429
,,,0.1003505443264744,67711.05508362027,0.012029233824239389
,,,0.10564169674535039,67709.87465434367,0.012029232865086231
,,,0.11093284916422637,67708.69527849938,0.012029231622287547
,,,0.11733778830204891,67707.26904964045,0.01202922976563899
,,,0.12346803589101404,67705.90542555218,0.012029227655146593
,,,0.12959828347997918,67704.54320320614,0.012029225244833533
,,,0.1357285310689443,67703.18237855044,0.01202922255883063
,,,0.14185877865790944,67701.82294761146,0.01202921961951861
,,,0.14798902624687457,67700.46490648708,0.012029216447606243
,,,0.15543306449038266,67698.81768273025,0.012029212310694357
,,,0.16287710273389075,67697.17249592526,0.01202920789023852
,,,0.17032114097739884,67695.52933943596,0.012029203214514625
,,,0.17794677192807418,67693.84819754664,0.012029198187141711
,,,0.18557240287874952,67692.16917246707,0.012029192943907115
,,,0.19319803382942485,67690.49225737387,0.012029187507267756
,,,0.2008236647801002,67688.81744552893,0.0120291818974587
,,,0.21011892242974944,67686.7787695312,0.012029174851514002
,,,0.2194141800793987,67684.74319680169,0.012029167604688982
,,,0.22870943772904795,67682.7107155552,0.012029160182949701
,,,0.2380046953786972,67680.68131413125,0.012029152609211892
,,,0.24729995302834645,67678.65498098193,0.012029144903725803
,,,0.25864071175768366,67676.18687459915,0.012029135350060885
,,,0.26998147048702087,67673.72329784167,0.012029125655353991
,,,0.2813222292163581,67671.26423029386,0.012029115844321394
,,,0.2926629879456953,67668.8096517081,0.012029105938446786
,,,0.3064407899076487,67665.83361337308,0.012029093803115226
,,,0.32021859186960216,67662.86413517817,0.012029081584347281
,,,0.3339963938315556,67659.90118164872,0.012029069307006712
,,,0.34777419579350904,67656.94471756712,0.012029056992494918
,,,0.36516805996295115,67653.22152617264,0.01202904142141812
,,,0.38256192413239326,67649.50855201195,0.012029025852365023
,,,0.39995578830183537,67645.80572573049,0.01202901031240244
,,,0.4212745138285949,67641.2811103636,0.012028991339211786
,,,0.4425932393553544,67636.77150996285,0.012028972480308984
,,,0.4639119648821139,67632.27679965924,0.012028953766014445
,,,0.4897510903739693,67626.84881867333,0.012028931314004598
,,,0.5155902158658248,67621.4423108359,0.01202890915045749
,,,0.5414293413576803,67616.05705900479,0.012028887307438873
,,,0.5672684668495358,67610.69284776499,0.012028865811831187
,,,0.5931075923413913,67605.34946335857,0.01202884468628286
,,,0.6251840259936958,67598.74489497492,0.012028819004579206
,,,0.6572604596460003,67592.17169234436,0.012028793952932803
,,,0.6893368932983048,67585.6294564162,0.012028769556176606
,,,0.7214133269506093,67579.11779154978,0.012028745834536914
,,,0.7534897606029138,67572.63630541155,0.01202872280445322
,,,0.7933572522596611,67564.6220066061,0.012028695164309258
,,,0.8332247439164084,67556.65298595386,0.012028668632936584
,,,0.8730922355731557,67548.72851038024,0.012028643225491471
,,,0.912959727229903,67540.84785392103,0.012028618953199857
,,,0.9625230647346614,67531.11062472238,0.01202859037263202
,,,1.0120864022394198,67521.43864256106,0.012028563569111595
,,,1.0616497397441782,67511.8305565524,0.012028538548373645
,,,1.1223658355134005,67500.14558170912,0.01202851033026005
,,,1.1830819312826228,67488.55206826188,0.012028484789854058
,,,1.2437980270518452,67477.0476270742,0.012028461922022402
,,,1.32165372539775,67462.42215666799,0.012028436496333719
,,,1.399509423743655,67447.93438702554,0.012028415429742161
,,,1.4956011098632744,67430.23590602564,0.01202839540091744
,,,1.591692795982894,67412.73103590003,0.012028381921116944
,,,1.7162905459302962,67390.30741573224,0.012028374103397963
,,,1.8408882958776984,67368.17641340698,0.012028377080364265
,,,2.0146841378057148,67337.76196406508,0.012028399027297038
,,,2.2300305840319083,67300.7479136199,0.012028454517141922
,,,2.497985267716236,67255.60961299879,0.012028566400884766
,,,2.765939951400564,67211.34534186969,0.012028724687324861
,,,3.033894635084892,67167.81014108926,0.012028928237758795
,,,3.3018493187692197,67124.86820734896,0.012029175951486004
,,,3.5698040024535476,67082.39241456124,0.012029466764761751
,,,3.8377586861378754,67040.26385884685,0.012029799649631951
,,,4.105713369822203,66998.3714259677,0.012030173612777447
,,,4.431281901627987,66947.64024489111,0.012030681877765603
,,,4.756850433433771,66896.93264346264,0.012031247712416437
,,,5.082418965239555,66846.09060754822,0.012031869527147254
,,,5.4079874970453385,66794.96945581726,0.012032545797504048
,,,5.7335560288511225,66743.43697486626,0.012033275061611289
,,,6.059124560656906,66691.37260631191,0.012034055917672136
,,,6.38469309246269,66638.66668281509,0.012034887021572753
,,,6.710261624268474,66585.21971017275,0.012035767084583086
,,,7.035830156074258,66530.94169278089,0.01203669487114602
,,,7.361398687880042,66475.75149992814,0.012037669196751198
,,,7.686967219685826,66419.57627052628,0.012038688925890672
,,,8.01253575149161,66362.35085402329,0.012039752970093293
,,,8.338104283297394,66304.01728537474,0.012040860286034797
,,,8.731666109027175,66231.94883962319,0.012042255205234793
,,,9.125227934756957,66158.1079622211,0.012043710213045658
,,,9.518789760486738,66082.4283389636,0.012045223708274586
,,,9.91235158621652,66004.85481701812,0.012046794170025693
,,,10.0,65987.31618085784,0.012047151529566757
,,,10.0,65987.31618085784,0.012047151529566757
,,,10.000002453465784,65987.31568859924,0.012046500428054918
,,,10.000004906931569,65987.31519654173,0.012044703952164133
,,,10.000007360397353,65987.31470485336,0.012041971847999508
,,,10.000009813863137,65987.31421367066,0.012038483715597402
,,,10.000012267328922,65987.31372310329,0.012034393228187407
,,,10.000014720794706,65987.31323323784,0.012029831705123664
,,,10.00001717426049,65987.31274414128,0.012024911155706697
,,,10.000019627726275,65987.3122558638,0.012019726885857767
,,,10.000022081192059,65987.31176844137,0.01201435974048412
,,,10.00002509287009,65987.31117132395,0.012007621003729074
,,,10.00002810454812,65987.31057555402,0.012000813331748015
,,,10.00003111622615,65987.30998113664,0.011994020424462954
,,,10.000034127904181,65987.30938806203,0.011987308692147876
,,,10.000037139582211,65987.30879630866,0.011980730108768961
,,,10.000040916878824,65987.30805594187,0.011972727628312245
,,,10.000044694175436,65987.30731752956,0.01196505382279895
,,,10.000048471472049,65987.30658098475,0.011957746318581678
,,,10.000053020678607,65987.30569626803,0.011949462587647956
,,,10.000057569885165,65987.30481395083,0.011941759012342179
,,,10.000062119091723,65987.30393385876,0.011934634622871467
,,,10.00006801843655,65987.30279560087,0.01192623493953425
,,,10.000073917781378,65987.30166043527,0.0119187353406196
,,,10.000081661748657,65987.30017445344,0.011910148739573176
,,,10.000089405715936,65987.29869252452,0.011902842489573793
,,,10.000097149683215,65987.29721403566,0.011896655275948673
,,,10.000104893650494,65987.29573845456,0.011891434301492637
,,,10.000112637617773,65987.29426532367,0.01188704034929376
,,,10.000120381585052,65987.29279425266,0.011883349737212306
,,,10.000128125552331,65987.29132491036,0.011880254459718579
,,,10.00013586951961,65987.28985701696,0.01187766133602378
,,,10.00014361348689,65987.28839033678,0.011875490670877923
,,,10.00015311324357,65987.28659248496,0.011873306232248384
,,,10.000162613000251,65987.28479586143,0.011871552338182514
,,,10.000172372307254,65987.28295117548,0.011870110469822663
,,,10.000182131614258,65987.28110731924,0.01186896058004858
,,,10.000191890921261,65987.27926412436,0.011868043725794634
,,,10.000204203122443,65987.27693951421,0.011867147369601731
,,,10.000216515323626,65987.27461553534,0.011866473962100402
,,,10.000228827524808,65987.2722920302,0.011865968079759124
,,,10.000244019264475,65987.26942559076,0.011865513798819711
,,,10.000259211004142,65987.26655953184,0.011865194629524177
,,,10.000274402743809,65987.26369373933,0.011864970388835081
,,,10.000294141580325,65987.25997044495,0.011864775530973568
,,,10.00031388041684,65987.25624734878,0.011864652363772285
,,,10.000338593307466,65987.25158622515,0.011864559922622668
,,,10.000363306198093,65987.24692520777,0.011864507893887604
,,,10.000396056934637,65987.24074827993,0.01186447221067467
,,,10.000428807671181,65987.23457139124,0.011864455600431107
,,,10.000476250407512,65987.22562356097,0.011864445977989262
,,,10.000537476246233,65987.21407617856,0.011864442513128109
,,,10.000622933335855,65987.19795863125,0.011864441829432354
,,,10.000757112223763,65987.17265175628,0.011864442195635073
,,,10.001018466243362,65987.12335822926,0.011864443203359611
,,,10.001808695929181,65986.97430855662,0.011864446274864306
,,,10.006139071942261,65986.15737649686,0.011864463135389094
,,,10.015399100070358,65984.40957622719,0.011864499331640058
,,,10.024659128198454,65982.66057552396,0.011864535689607767
,,,10.03391915632655,65980.91037634561,0.011864572174854301
,,,10.043179184454647,65979.15898116867,0.011864608756899259
,,,10.052439212582744,65977.40639295233,0.011864645408733457
,,,10.063708170993998,65975.27198254403,0.01186469007166245
,,,10.074977129405251,65973.1358173383,0.011864734764516873
,,,10.086246087816505,65970.99790514658,0.011864779454138212
,,,10.097515046227759,65968.85825454778,0.011864824111547009
,,,10.11111986214319,65966.27278889525,0.011864877946897006
,,,10.124527195257022,65963.72240444762,0.011864930881023115
,,,10.137934528370854,65961.16960742693,0.011864983664318466
,,,10.151341861484687,65958.61441682006,0.011865036269308783
,,,10.16819447938614,65955.39925392042,0.011865102102999668
,,,10.185047097287592,65952.1803820462,0.011865167577366128
,,,10.201899715189045,65948.95784427712,0.011865232658585802
,,,10.218752333090498,65945.73168520251,0.01186529731816694
,,,10.240027786290874,65941.65374616366,0.011865378307999578
,,,10.26130323949125,65937.5702036187,0.011865458547611386
,,,10.282578692691626,65933.48115461794,0.011865538004366199
,,,10.303854145892002,65929.3866980404,0.011865616651714619
,,,10.330499184723479,65924.25139235865,0.011865713974151839
,,,10.357144223554956,65919.10796202191,0.011865809959831549
,,,10.383789262386433,65913.95660849946,0.011865904582863223
,,,10.41043430121791,65908.79753456864,0.011865997823490265
,,,10.443827075406293,65902.32135952661,0.011866112702573857
,,,10.477219849594677,65895.83377967558,0.011866225366332068
,,,10.51061262378306,65889.33519615394,0.01186633580093302
,,,10.55140794537669,65881.38164944066,0.011866467679709357
,,,10.59220326697032,65873.41300312853,0.011866596211990344
,,,10.632998588563948,65865.42997878253,0.011866721397142012
,,,10.685062601476591,65855.22209393307,0.011866876306737384
,,,10.737126614389235,65844.99342992934,0.011867025787747523
,,,10.80108845244461,65832.4009792939,0.011867202030105531
,,,10.865050290499985,65819.78202399968,0.011867370160867915
,,,10.94743927496694,65803.4927627779,0.011867574862111681
,,,11.029828259433893,65787.16935060761,0.011867766313373997
,,,11.143759700836274,65764.55023501931,0.01186800946081078
,,,11.28499344743999,65736.45495364381,0.01186827652398101
,,,11.457005331200968,65702.18812879578,0.011868551271836149
,,,11.698186938411729,65654.13031573364,0.011868845065836162
,,,11.93936854562249,65606.16183903569,0.011869034782741032
,,,12.193945389375573,65555.74382791405,0.011869125275261055
,,,12.448522233128656,65505.66080591088,0.01186910621227642
,,,12.70309907688174,65456.02104565258,0.011868980704442264
,,,12.968868126173774,65404.78034797189,0.011868739353917019
,,,13.234637175465808,65354.23742133892,0.011868388542730372
,,,13.500406224757842,65304.48929288594,0.011867931433962958
,,,13.778795978240552,65253.328068053066,0.011867341946592577
,,,14.057185731723262,65203.23040800182,0.011866642541355213
,,,14.335575485205972,65154.28169446606,0.01186583646561992
,,,14.628081101565174,65104.173680383516,0.011864878021119855
,,,14.920586717924376,65055.500859217835,0.011863808758389055
,,,15.213092334283578,65008.336120835396,0.01186263203842955
,,,15.50559795064278,64962.74456828555,0.011861351097405586
,,,15.81939946200799,64915.648608595955,0.011859864564781214
,,,16.1332009733732,64870.4924959299,0.01185826537137543
,,,16.44700248473841,64827.330697012425,0.011856557077945161
,,,16.76080399610362,64786.2099793298,0.011854743110031716
,,,17.099347497593158,64744.181347511316,0.011852671407255697
,,,17.437890999082697,64704.61557228753,0.01185048452265237
,,,17.776434500572236,64667.54563636588,0.011848186277858419
,,,18.114978002061775,64632.99698598663,0.01184578034504716
,,,18.482385989773864,64598.3769994188,0.011843051532092615
,,,18.84979397748595,64566.76356462826,0.011840204371025788
,,,19.21720196519804,64538.16398987479,0.011837243015376068
,,,19.584609952910128,64512.57835194894,0.011834171450118044
,,,19.98585828980668,64488.07147512387,0.011830695571356289
,,,20.0,64487.27300394977,0.011830570811385555
,,,20.0,64487.27300394977,0.011830570811385555
,,,20.000002827678653,64487.27284471787,0.011830870590803249
,,,20.000005655357306,64487.27268538371,0.011831670826500242
,,,20.00000848303596,64487.272525867986,0.011832845044989982
,,,20.000011310714612,64487.272366112076,0.01183429202920181
,,,20.000014138393265,64487.27220607388,0.011835931114856747
,,,20.000016966071918,64487.27204572443,0.011837698328085258
,,,20.000020539125696,64487.27184263374,0.011840037288841107
,,,20.000024112179474,64487.271638997656,0.011842423706647367
,,,20.000027685233253,64487.27143481207,0.01184480150735505
,,,20.000032063447946,64487.271183876306,0.011847646040149096
,,,20.00003644166264,64487.270932154,0.011850369725385517
,,,20.000040819877334,64487.270679683796,0.011852943373662403
,,,20.00004651988861,64487.27034994568,0.0118560449668792
,,,20.000052219899885,64487.270019121584,0.01185885581652333
,,,20.000059561758967,64487.269591576944,0.011862057789856464
,,,20.000068374112164,64487.26907655683,0.011865324496207077
,,,20.00007939958608,64487.268429846816,0.011868638640038478
,,,20.000090425059998,64487.26778104545,0.011871240265847988
,,,20.000101450533915,64487.26713060745,0.01187327188510757
,,,20.000112476007832,64487.26647889405,0.011874853494242514
,,,20.00012350148175,64487.265826189316,0.01187608250747557
,,,20.000134526955666,64487.26517271529,0.011877036471335088
,,,20.000145552429583,64487.26451864496,0.011877776439688926
,,,20.000159342970022,64487.2636999038,0.011878472568360717
,,,20.00017313351046,64487.262880636714,0.011878978751482066
,,,20.0001869240509,64487.2620609884,0.011879346729529564
,,,20.000204280040723,64487.26102904336,0.011879670541859316
,,,20.000221636030545,64487.25999680653,0.01187988723165127
,,,20.000242753368443,64487.25874061245,0.01188005665697647
,,,20.00026387070634,64487.25748424581,0.01188016052647216
,,,20.000290717349703,64487.25588687565,0.011880236704105707
,,,20.000317563993065,64487.254289423385,0.011880277524865045
,,,20.000353952199077,64487.252124167535,0.011880304337573661
,,,20.00039833777746,64487.24948301878,0.01188031713034587
,,,20.000455089422463,64487.246106064864,0.011880322003697503
,,,20.000532423861515,64487.24150445331,0.01188032296514458
,,,20.00064132345686,64487.235024853864,0.011880322303013151
,,,20.000846050826052,64487.222844167714,0.011880320512585498
,,,20.001359156625046,64487.19232005637,0.011880315958355411
,,,20.003742746104,64487.05060160271,0.011880294794204682
,,,20.01452463956728,64486.41117248646,0.011880198964100247
,,,20.025306533030562,64485.77439279263,0.011880102984881728
,,,20.036088426493844,64485.140261537315,0.011880006866562882
,,,20.046870319957126,64484.50877780865,0.0118799106173797
,,,20.060124991883242,64483.73609284526,0.011879792124453755
,,,20.07337966380936,64482.96740629456,0.01187967345410208
,,,20.086634335735475,64482.20271676236,0.011879554614363037
,,,20.102588122015035,64481.28760864158,0.011879411358976832
,,,20.118541908294596,64480.378287034095,0.01187926787598263
,,,20.134495694574156,64479.47474982802,0.011879124171966888
,,,20.154446569064373,64478.35297559075,0.01187894416068642
,,,20.17439744355459,64477.24024023275,0.011878763819056773
,,,20.198406893725743,64475.91312151022,0.01187854636053721
,,,20.222416343896896,64474.59908122993,0.011878328438630622
,,,20.252440548352432,64472.9742462248,0.01187805527960702
,,,20.282464752807968,64471.369840547566,0.011877781411777689
,,,20.322129441719806,64469.281576260466,0.011877418530749079
,,,20.361794130631644,64467.228916021864,0.011877054433648573
,,,20.41846472775748,64464.35791040107,0.011876532140426851
,,,20.488346966109123,64460.917444214974,0.011875884724320595
,,,20.558229204460766,64457.58710527701,0.011875233630635555
,,,20.649897166109394,64453.38522657138,0.011874374037174144
,,,20.741565127758022,64449.372149138355,0.011873508238467754
,,,20.855660418175862,64444.64035136405,0.011872422040143858
,,,20.969755708593702,64440.19956460109,0.01187132643724478
,,,21.119722258833626,64434.803773423686,0.011869872254560076
,,,21.26968880907355,64429.90716893063,0.011868402242685643
,,,21.484026373119985,64423.77100619573,0.011866274218297656
,,,21.757344353456144,64417.40839576044,0.011863515395093184
,,,22.128659114949418,64411.36509942038,0.011859688363097498
,,,22.612994419264293,64407.92352045409,0.01185456434195305
,,,23.089507834818576,64409.358197914684,0.011849383025295035
,,,23.56602125037286,64415.47613394848,0.011844068848637378
,,,24.042534665927143,64426.174242376466,0.01183862753820206
,,,24.519048081481426,64441.344982923685,0.011833064550759567
,,,25.048841132760504,64463.327284056286,0.01182674303864031
,,,25.578634184039583,64490.54410077399,0.011820284344442716
,,,26.10842723531866,64522.83549507878,0.011813694925740283
,,,26.685336566301498,64563.58040978425,0.011806377982461688
,,,27.262245897284334,64609.93945132639,0.011798920807710915
,,,27.83915522826717,64661.70104846536,0.011791330512639945
,,,28.46878414418438,64724.11011451407,0.011782902583748337
,,,29.09841306010159,64792.429979894354,0.011774332390954559
,,,29.728041976018797,64866.390788610726,0.011765627751382225
,,,30.0,64900.01458348302,0.01176182821108184
,,,30.0,64900.01458348302,0.01176182821108184
,,,30.000002277386006,64900.014869209095,0.011761429588211062
,,,30.000004554772012,64900.015155046574,0.011760349065769279
,,,30.000006832158018,64900.01544108481,0.011758736436991843
,,,30.000009109544024,64900.01572739305,0.011756714909975105
,,,30.00001138693003,64900.01601402402,0.011754385643074053
,,,30.000013664316036,64900.016301016854,0.011751831492959284
,,,30.00001646327716,64900.0166542741,0.011748483005282116
,,,30.000019262238283,64900.01700815358,0.011744996241816259
,,,30.000022061199406,64900.01736267312,0.011741448257392853
,,,30.00002486016053,64900.017717838244,0.011737897863829123
,,,30.000028380101345,64900.01816539964,0.01173349668635766
,,,30.00003190004216,64900.018613952896,0.011729224145007336
,,,30.000035419982975,64900.01906346349,0.011725122067643977
,,,30.00003983392268,64900.01962842916,0.011720257831214748
,,,30.000044247862387,64900.02019474089,0.01171572846977478
,,,30.00004966073393,64900.0208909108,0.011710641139638244
,,,30.00005507360547,64900.02158877916,0.011706057363306169
,,,30.00006230594364,64900.02252357977,0.011700671126255103
,,,30.000071210358026,64900.02367768582,0.011695082571714449
,,,30.000080114772413,64900.02483472779,0.011690485467825007
,,,30.0000890191868,64900.02599418011,0.011686718313879093
,,,30.000097923601185,64900.027155605465,0.011683638181643556
,,,30.00010682801557,64900.02831864307,0.011681123078563114
,,,30.000115732429958,64900.02948299679,0.011679070915659912
,,,30.000124636844344,64900.0306484243,0.011677397209696967
,,,30.00013534694545,64900.03205132886,0.01167578814170419
,,,30.000146057046553,64900.03345522637,0.011674529543043986
,,,30.000156767147658,64900.034859900785,0.011673545151219869
,,,30.000167477248763,64900.036265183124,0.011672775241068557
,,,30.000181070688235,64900.03804946213,0.011672034694190423
,,,30.000194664127708,64900.039834304436,0.011671492553608975
,,,30.00020825756718,64900.04161955969,0.011671095641962097
,,,30.000225388312984,64900.043869797744,0.011670743133497507
,,,30.000242519058787,64900.04612036315,0.011670505119026115
,,,30.00026329962713,64900.04885071776,0.01167031755562216
,,,30.00028408019547,64900.051581278414,0.01167020101045894
,,,30.000310355211077,64900.05503398731,0.011670114482681905
,,,30.000338689085094,64900.05875737491,0.011670064305386833
,,,30.000374360566703,64900.0634451111,0.011670033425248619
,,,30.0004177333936,64900.06914499497,0.011670017706393403
,,,30.000472778655357,64900.0763788923,0.011670010585056616
,,,30.00054695172966,64900.08612658994,0.011670007507713048
,,,30.0006568059811,64900.100563574466,0.011670005566461533
,,,30.00084850674082,64900.125757128524,0.01167000287651199
,,,30.001309888050077,64900.18639423706,0.011669996490812191
,,,30.003338377676982,64900.45301894003,0.01166996842170297
,,,30.0122941850471,64901.63075756443,0.011669844530171053
,,,30.021249992417218,64902.809453711656,0.01166972068500392
,,,30.030205799787336,64903.98910733289,0.01166959687614321
,,,30.039161607157453,64905.16971829271,0.011669473095167865
,,,30.04811741452757,64906.351286380755,0.011669349335025066
,,,30.059318798065966,64907.830467234366,0.011669194563704511
,,,30.070520181604362,64909.311144274965,0.011669039806291968
,,,30.081721565142757,64910.79331672423,0.011668885055155783
,,,30.092922948681153,64912.276983704694,0.01166873030416275
,,,30.10682887382335,64914.120955696264,0.011668538181863076
,,,30.120734798965547,64915.96722756579,0.011668346044836813
,,,30.134640724107744,64917.81579717807,0.011668153887409896
,,,30.151636966048148,64920.07829194751,0.011667918992829283
,,,30.168633207988552,64922.34421150191,0.011667684055410446
,,,30.185629449928957,64924.61355134071,0.011667449070838009
,,,30.20735299295246,64927.51905300192,0.011667148654546988
,,,30.22907653597596,64930.430124543025,0.011666848151496946
,,,30.255806164068996,64934.01966627966,0.01166647827528584
,,,30.282535792162033,64937.617605591964,0.011666108258961479
,,,30.31703860958798,64942.274237683014,0.011665630427566432
,,,30.351541427013924,64946.94478451143,0.011665152354617061
,,,30.39901589096489,64953.39392899393,0.011664494146458058
,,,30.456131932439856,64961.18746386162,0.011663701644565804
,,,30.513247973914822,64969.01863174692,0.011662908462607027
,,,30.586745136634974,64979.15084695233,0.011661886786953112
,,,30.660242299355126,64989.3445880034,0.011660863975970527
,,,30.733739462075278,64999.599409502596,0.011659840028431692
,,,30.829409913317342,65013.03876603492,0.011658505466191257
,,,30.925080364559406,65026.57988536621,0.011657168985714004
,,,31.044676578851522,65043.6490752431,0.011655495587628998
,,,31.16427279314364,65060.87388306782,0.011653819228874571
,,,31.32221683703638,65083.85701581217,0.011651600862550189
,,,31.48016088092912,65107.104027305744,0.011649377441412269
,,,31.707398962792304,65141.00454246412,0.01164616981488572
,,,31.99876497457915,65185.238579928446,0.011642042188031998
,,,32.40071619548839,65247.630926548285,0.011636321403527177
,,,33.01183666212822,65345.399209609655,0.011627566822196752
,,,33.88358247995381,65490.54360959598,0.011614966482059863
,,,34.7553282977794,65641.82201853661,0.011602243150811336
,,,35.62730646817831,65798.70708968693,0.011589402697463703
,,,36.49928463857722,65960.62527962153,0.01157645722632096
,,,37.371262808976134,66127.07658176725,0.011563414929350447
,,,38.243240979375045,66297.5928747955,0.011550283505610947
,,,39.11521914977396,66471.73595032956,0.011537070201250747
,,,39.98719732017287,66649.09567792418,0.011523781846073953
,,,40.0,66651.72174339485,0.011523586215780743
,,,40.0,66651.72174339485,0.011523586215780743
,,,40.00000187357315,66651.72212776553,0.01152307320684106
,,,40.000003747146295,66651.72251225811,0.011521665400773992
,,,40.00000562071944,66651.72289697322,0.011519535908210372
,,,40.00000749429259,66651.72328199162,0.011516830300312057
,,,40.00000936786574,66651.7236673774,0.011513670890558086
,,,40.000011241438884,66651.72405318063,0.011510160323642937
,,,40.00001349424309,66651.7245176807,0.011505594726305532
,,,40.0000157470473,66651.72498288732,0.011500767920915126
,,,40.00001799985151,66651.725448832,0.01149577861553478
,,,40.000020252655716,66651.72591553301,0.011490705678745617
,,,40.00002299723651,66651.7264851451,0.011484502020393708
,,,40.00002574181731,66651.72705588816,0.011478353468135796
,,,40.00002848639811,66651.7276277459,0.01147232412254552
,,,40.000031789881895,66651.72831749661,0.011465289398005672
,,,40.00003509336568,66651.72900876477,0.011458547855703795
,,,40.00003839684947,66651.72970148188,0.011452132264565621
,,,40.00004258504105,66651.73058168289,0.011444492560390034
,,,40.00004677323263,66651.73146393835,0.011437412939059963
,,,40.000052000739984,66651.73256777565,0.011429346851143945
,,,40.000057228247336,66651.73367427998,0.011422095111881969
,,,40.00006447310839,66651.73521169882,0.011413282585114643
,,,40.00007171796944,66651.7367530563,0.011405753654351087
,,,40.00007896283049,66651.73829777353,0.011399340290510741
,,,40.000086207691545,66651.73984534996,0.011393886997254346
,,,40.0000934525526,66651.74139535619,0.011389255083806248
,,,40.00010069741365,66651.74294742553,0.011385323382842745
,,,40.0001079422747,66651.74450124576,0.011381987309315302
,,,40.000115187135755,66651.74605655145,0.01137915723990633
,,,40.00012413405222,66651.74797896703,0.011376247804211311
,,,40.00013308096869,66651.7499029526,0.011373873749251718
,,,40.000142027885154,66651.75182821923,0.011371936600220746
,,,40.00015097480162,66651.75375453118,0.011370355940850717
,,,40.00016188126354,66651.75610387976,0.011368816987095517
,,,40.00017269339735,66651.75843388795,0.011367625039789702
,,,40.00018350553117,66651.76076465778,0.011366692725119368
,,,40.00019662495815,66651.76359359745,0.011365829704057043
,,,40.00020974438513,66651.76642318978,0.011365189083212794
,,,40.00022286381211,66651.76925326658,0.011364713525003206
,,,40.00023924552632,66651.77278756615,0.011364287839901697
,,,40.000255627240534,66651.77632225395,0.011363994352196509
,,,40.00027530213068,66651.78056785736,0.011363759614852188
,,,40.00029497702083,66651.7848137092,0.011363609368613994
,,,40.000319499369624,66651.79010586081,0.011363495343273359
,,,40.00034402171842,66651.79539815563,0.011363429857547682
,,,40.0003762522007,66651.80235410185,0.011363384028324918
,,,40.000408482682985,66651.80931011846,0.011363361737849206
,,,40.000454541026166,66651.81925053387,0.011363347943109685
,,,40.00051327532043,66651.83192673924,0.011363341838022397
,,,40.00059369553674,66651.84928328663,0.011363339068780126
,,,40.00071593972118,66651.87566643814,0.011363336961582069
,,,40.00093979801281,66651.92398033942,0.011363333601118996
,,,40.00153527535713,66652.05249871292,0.011363324713562693
,,,40.00447077316752,66652.6860565848,0.011363280911300991
,,,40.0123139902982,66654.37888417151,0.011363163939087104
,,,40.02015720742889,66656.07179145199,0.011363047046092298
,,,40.02800042455957,66657.7647789764,0.011362930221973475
,,,40.035843641690256,66659.45784719408,0.011362813457924099
,,,40.04368685882094,66661.15099646483,0.011362696746453162
,,,40.05316943185778,66663.19814922956,0.011362555701616196
,,,40.06265200489462,66665.24542123429,0.011362414714923759
,,,40.072134577931465,66667.29281270374,0.011362273778596247
,,,40.081617150968306,66669.34032374594,0.011362132886225403
,,,40.09301731192974,66671.80204551134,0.011361963553067412
,,,40.10441747289118,66674.26393993982,0.011361794268467132
,,,40.115817633852615,66676.726006704,0.011361625026558445
,,,40.12721779481405,66679.1882453332,0.011361455822703061
,,,40.14143628394515,66682.25943429241,0.011361244836396648
,,,40.15565477307624,66685.33088826812,0.011361033898196172
,,,40.16987326220734,66688.40260563775,0.011360823004032785
,,,40.1873389878616,66692.17620350246,0.011360564001466449
,,,40.20480471351586,66695.95019232789,0.011360305056824395
,,,40.222270439170124,66699.72456806093,0.011360046167305092
,,,40.244759875709455,66704.58513985974,0.01135971289083833
,,,40.26724931224879,66709.44633611168,0.011359379699842567
,,,40.29512461627319,66715.47256374346,0.01135896683080054
,,,40.3229999202976,66721.49971405642,0.011358554088170623
,,,40.35923988586391,66729.3368010995,0.011358017678695985
,,,40.39547985143022,66737.17536213037,0.011357481478043033
,,,40.444295488509475,66747.73623193118,0.011356759536282726
,,,40.49311112558873,66758.29955836886,0.011356037965054614
,,,40.553652788058,66771.40352604828,0.011355143572650182
,,,40.61419445052727,66784.51082757003,0.011354249734441041
,,,40.67473611299654,66797.62121455053,0.011353356442329087
,,,40.75052256846353,66814.03685374223,0.011352238971794935
,,,40.82630902393052,66830.45645480003,0.011351122332715043
,,,40.90209547939751,66846.87953777073,0.011350006514135213
,,,41.001299843314655,66868.38180208509,0.011348547133716344
,,,41.1005042072318,66889.8881714553,0.011347089125559467
,,,41.22531798987327,66916.9506142551,0.01134525666192722
,,,41.350131772514736,66944.01592038118,0.011343426321681584
,,,41.51651085800054,66980.09555381374,0.01134098970804198
,,,41.71666272166403,67023.49466771886,0.011338063374835457
,,,41.96744049988093,67077.8536546002,0.011334404276847742
,,,42.29895933146905,67149.66207338267,0.011329579520501672
,,,42.77065900991234,67251.67643029301,0.011322738484542409
,,,43.386507753685024,67384.46588158805,0.01131384773124958
,,,44.002356497457704,67516.65500929629,0.011305001623233798
,,,44.618205241230385,67648.10322615868,0.011296198491202563
,,,45.234053985003065,67778.6882614459,0.011287436777810729
,,,45.849902728775746,67908.30419586178,0.0112787150325114
,,,46.465751472548426,68036.85970106025,0.011270031906578323
,,,47.08160021632111,68164.27646257466,0.011261386148275383
,,,47.82406383854134,68316.28136449632,0.01125101091341755
,,,48.5377349665015,68460.6500525036,0.01124108590193318
,,,49.251406094461665,68603.24086853287,0.01123120629485322
,,,49.965077222421826,68743.99827625057,0.011221370729996802
,,,50.0,68750.83824084968,0.011220890544749288
,,,50.0,68750.83824084968,0.011220890544749288
,,,50.000002050879374,68750.83864238297,0.011221291719384725
,,,50.00000410175875,68750.83904380939,0.011222378080460896
,,,50.00000615263812,68750.83944504341,0.0112239977766483
,,,50.000008203517496,68750.83984601888,0.011226026532473815
,,,50.00001025439687,68750.84024668552,0.011228362905085342
,,,50.00001230527624,68750.84064700597,0.011230924324576544
,,,50.00001484547361,68750.8411423193,0.011234309780669794
,,,50.00001738567097,68750.84163702762,0.011237838005018498
,,,50.00001992586834,68750.84213111301,0.011241432238014453
,,,50.0000224660657,68750.84262456925,0.011245034396356976
,,,50.0000257025787,68750.84325238445,0.011249568007464602
,,,50.00002893909169,68750.84387920328,0.011253980987029939
,,,50.00003217560469,68750.8445050576,0.01125823144613576
,,,50.00003628453343,68750.84529828625,0.011263353980682496
,,,50.00004039346217,68750.84609011406,0.011268145989748957
,,,50.00004547863934,68750.84706827604,0.011273607865736387
,,,50.000050563816515,68750.84804461781,0.011278561375226705
,,,50.00005741013908,68750.84935652459,0.011284474015442457
,,,50.000065864516586,68750.85097303022,0.011290693645226843
,,,50.00007431889409,68750.85258622993,0.011295876323564377
,,,50.0000827732716,68750.8541966791,0.011300182488471556
,,,50.00009122764911,68750.85580484482,0.011303754554554011
,,,50.000099682026615,68750.8574111173,0.011306714904603497
,,,50.00010813640412,68750.85901582113,0.011309166962349305
,,,50.00011659078163,68750.86061922586,0.011311197345816211
,,,50.00012690715012,68750.86257432624,0.011313207651253517
,,,50.00013722351861,68750.86452815293,0.011314803823950654
,,,50.000147539887095,68750.86648096831,0.011316071039345454
,,,50.00015785625558,68750.86843298076,0.011317077021068427
,,,50.00017074725708,68750.87087127264,0.0113180477396892
,,,50.00018363825858,68750.87330881668,0.0113187751136602
,,,50.00019652926007,68750.87574580024,0.011319320117851249
,,,50.00021248378094,68750.87876135827,0.011319809353694829
,,,50.00022843830181,68750.88177646427,0.011320151575445392
,,,50.00024439282268,68750.88479125385,0.011320390936563044
,,,50.0002651841064,68750.88871968338,0.011320598332963642
,,,50.00028688127241,68750.89281902315,0.01132073283324114
,,,50.000313076567124,68750.89776800643,0.011320828100554039
,,,50.00033927186184,68750.90271685789,0.011320880931047604
,,,50.00037422225219,68750.90931962503,0.0113209166359905
,,,50.0004162874888,68750.91726643639,0.011320934650011435
,,,50.00046903246763,68750.92723077394,0.011320942152015241
,,,50.00053882740216,68750.94041607626,0.011320944062350635
,,,50.000639202859894,68750.9593784653,0.011320943345795944
,,,50.00080533281241,68750.99076278615,0.011320941107100939
,,,50.00116431018267,68751.05857853052,0.01132093610042702
,,,50.00249367267895,68751.30971084956,0.011320917549198445
,,,50.010217692177164,68752.7687924129,0.011320809730146753
,,,50.01794171167538,68754.22774184906,0.011320701864478554
,,,50.02739764295506,68756.0136423927,0.011320569757041146
,,,50.03685357423474,68757.79934343506,0.011320437595985397
,,,50.04630950551442,68759.58484439307,0.011320305388089442
,,,50.055765436794104,68761.37014482658,0.01132017313889995
,,,50.065221368073786,68763.15524442289,0.01132004085293969
,,,50.07705554750286,68765.38902868958,0.011319875249656131
,,,50.08888972693193,68767.62249792062,0.011319709600161182
,,,50.100723906361004,68769.85565217047,0.011319543908773877
,,,50.11255808579008,68772.08849168789,0.01131937817874332
,,,50.12737778913502,68774.88418822597,0.011319170587509418
,,,50.14219749247996,68777.67939302803,0.011318962942750746
,,,50.1570171958249,68780.47410757691,0.011318755246643922
,,,50.175319425466135,68783.92488648457,0.011318498674483478
,,,50.19362165510737,68787.3749241985,0.01131824202732788
,,,50.21192388474861,68790.82422504165,0.011317985305607183
,,,50.23568026849068,68795.30034327133,0.011317651968114581
,,,50.25943665223276,68799.77523926244,0.011317318503769705
,,,50.28910820636037,68805.36265428751,0.011316901828913267
,,,50.31877976048798,68810.94820647092,0.01131648495122637
,,,50.35760112315323,68818.25340453644,0.01131593921065907
,,,50.39642248581848,68825.55552007699,0.011315393114194066
,,,50.44796635747802,68835.24602518624,0.011314667496494549
,,,50.49951022913756,68844.93136033673,0.011313941242644685
,,,50.562494939034444,68856.75968965767,0.011313052922712638
,,,50.625479648931325,68868.58081472732,0.011312163654433088
,,,50.688464358828206,68880.3950201566,0.011311273442896636
,,,50.76975202390748,68895.63258905202,0.011310123157862399
,,,50.85103968898675,68910.85970556988,0.01130897132776804
,,,50.95084935239901,68929.54300839311,0.011307554954423605
,,,51.05065901581127,68948.21251934857,0.011306136303789792
,,,51.178005330870306,68972.01442589155,0.011304322996317685
,,,51.30535164592934,68995.79769541118,0.01130250608075773
,,,51.47752289757632,69027.92647536409,0.011300043980532066
,,,51.68662837086336,69066.91366463498,0.011297045147542789
,,,51.95205445972172,69116.36028432006,0.011293225398052945
,,,52.30884384779333,69182.77959197055,0.01128806825623812
,,,52.80794680192993,69275.66015375481,0.01128081237422198
,,,53.30704975606653,69368.57823890325,0.011273510251092878
,,,53.806152710203136,69461.60453692645,0.011266164424539963
,,,54.30525566433974,69554.7985500853,0.011258777328065597
,,,54.9110518635682,69668.21046942909,0.011249758998453261
,,,55.49233879712621,69777.40019384985,0.011241055301344805
,,,56.07362573068422,69886.99722790829,0.01123230581756343
,,,56.65491266424223,69997.03675838716,0.011223513750758682
,,,57.236199597800244,70107.54293107265,0.01121468215901677
,,,57.817486531358256,70218.53027978844,0.011205813962764287
,,,58.531468709679345,70355.52062201372,0.011194875354978174
,,,59.245450888000434,70493.24263004541,0.011183890642280835
,,,59.95725722164956,70631.25656770659,0.011172898139411521
,,,60.0,70639.56613128445,0.011172236843494084
,,,60.0,70639.56613128445,0.011172236843494084
,,,60.000002503138134,70639.56661797133,0.011172513883143423
,,,60.00000500627627,70639.56710456693,0.011173246092739297
,,,60.0000075094144,70639.56759100214,0.011174309877063481
,,,60.000010012552536,70639.56807722719,0.011175609156632217
,,,60.00001251569067,70639.5685632073,0.011177069516994532
,,,60.000015585779536,70639.56915889223,0.01117899747070177
,,,60.0000186558684,70639.56975414943,0.011181003173436071
,,,60.00002172595727,70639.5703489685,0.011183030094153222
,,,60.00002556514116,70639.57109218124,0.011185535124866034
,,,60.00002940432505,70639.57183472457,0.011187960207439855
,,,60.00003404783469,70639.57273197758,0.011190743237960776
,,,60.00003869134433,70639.57362834843,0.011193336020257053
,,,60.000044611240256,70639.57476993254,0.011196350953639403
,,,60.00005053113618,70639.57591032344,0.011199045006449422
,,,60.000058945380964,70639.57752941939,0.011202360210423583
,,,60.000069754463546,70639.57960672813,0.011205842603471872
,,,60.00008056354613,70639.58168166417,0.011208601241246228
,,,60.00009137262871,70639.58375472372,0.011210780027558606
,,,60.00010218171129,70639.58582630234,0.011212498458072265
,,,60.00011299079387,70639.58789671338,0.011213852911116911
,,,60.000123799876455,70639.58996620432,0.011214920138105518
,,,60.00013682561299,70639.59245914404,0.011215909905220884
,,,60.000149851349526,70639.59495129243,0.011216652341059353
,,,60.00016287708606,70639.5974428473,0.011217209207463009
,,,60.000178959870176,70639.60051855091,0.011217708663448456
,,,60.00019504265429,70639.6035937772,0.011218058772438276
,,,60.000211125438405,70639.60666866897,0.011218304165809547
,,,60.000232048000925,70639.61066854566,0.011218517006000444
,,,60.000252970563444,70639.61466817097,0.011218650985778204
,,,60.000279203888276,70639.61968280317,0.011218751140746842
,,,60.00030543721311,70639.62469729535,0.011218807081250485
,,,60.00034028751304,70639.63135880577,0.011218845083623917
,,,60.00038211459627,70639.63935382289,0.011218864487957721
,,,60.000434344226896,70639.64933718368,0.011218872714979214
,,,60.000503036240055,70639.66246720491,0.011218874898923955
,,,60.00060086915463,70639.68116732019,0.01121887418377129
,,,60.000760050020666,70639.71159372966,0.01121887180581022
,,,60.001092677634105,70639.77517355008,0.011218866625343936
,,,60.00226220854048,70639.99872435632,0.01121884839687309
,,,60.010344800921814,70641.54375463945,0.011218722402491575
,,,60.02142639599783,70643.66227970927,0.011218549614788222
,,,60.03250799107384,70645.78105787524,0.011218376783946845
,,,60.04358958614986,70647.90008826836,0.011218203916958913
,,,60.05467118122587,70650.01937004695,0.011218031019580894
,,,60.0684020542865,70652.64565620736,0.011217816752505973
,,,60.08213292734713,70655.2723255154,0.011217602453239058
,,,60.09586380040776,70657.89937644528,0.011217388127603202
,,,60.11262637935871,70661.10698175928,0.011217126450963951
,,,60.129388958309654,70664.31515077861,0.011216864748507895
,,,60.1461515372606,70667.52388071199,0.011216603025409172
,,,60.16754219568925,70671.61933797711,0.011216269018025145
,,,60.1889328541179,70675.7156981393,0.011215934989976854
,,,60.215207157178796,70680.74851425097,0.011215524679828675
,,,60.24148146023969,70685.78267228288,0.011215114352806999
,,,60.27531704794775,70692.26753122182,0.011214585924383794
,,,60.30915263565581,70698.75457196122,0.011214057484990202
,,,60.355818272807404,70707.70495431387,0.011213328661261436
,,,60.413078660148535,70718.69289858635,0.01121243437443344
,,,60.48444861192131,70732.39671120721,0.011211319757060073
,,,60.55581856369408,70746.10953747714,0.01121020519408052
,,,60.65024229267555,70764.26530124234,0.011208730715202937
,,,60.74466602165702,70782.43588344638,0.01120725637947149
,,,60.863468884452004,70805.31812571714,0.011205401612669027
,,,60.98227174724699,70828.22192063411,0.011203547115146805
,,,61.13922014615836,70858.51101517279,0.011201097606007819
,,,61.296168545069726,70888.8335830192,0.011198648613352147
,,,61.520606169147904,70932.24877237513,0.011195147465951768
,,,61.80644814109987,70987.62419527877,0.011190690092670414
,,,62.19661630280233,71063.33747824942,0.011184609031940252
,,,62.779722877407096,71176.70306011528,0.011175528131023075
,,,63.568400471019295,71330.28846035463,0.011163260802643963
,,,64.3570780646315,71483.97292717197,0.011151012329098754
,,,65.1457556582437,71637.56896879498,0.011138784424026852
,,,65.9344332518559,71790.91106780336,0.011126578746411151
,,,66.72311084546811,71943.85311894162,0.011114396902958722
,,,67.51178843908032,72096.26618473911,0.01110224045028624
,,,68.48408469931522,72283.26825640035,0.01108729093102406
,,,69.45638095955012,72469.10908311252,0.011072385021652349
,,,70.0,72572.44824102995,0.011064070990839212
,,,70.0,72572.44824102995,0.011064070990839212
,,,70.00000213107116,72572.44864531246,0.011063711317670569
,,,70.00000426214231,72572.44904969961,0.011062743822361614
,,,70.00000639321347,72572.449454274,0.011061311140154614
,,,70.00000852428462,72572.44985909837,0.011059528159631802
,,,70.00001065535578,72572.45026421949,0.011057487256426192
,,,70.00001278642694,72572.45066967129,0.01105526252985476
,,,70.00001546614446,72572.45118001207,0.011052294236423855
,,,70.00001814586199,72572.45169094171,0.0110492195132014
,,,70.00002082557951,72572.45220247396,0.011046106544198471
,,,70.00002408408966,72572.45282530664,0.011042341230328158
,,,70.00002734259981,72572.45344902115,0.011038656816893921
,,,70.00003060110996,72572.45407359303,0.011035095411837866
,,,70.00003476770867,72572.45487341871,0.01103076156934628
,,,70.00003893430738,72572.45567451394,0.011026701039663488
,,,70.00004413314625,72572.45667572554,0.011022032496186471
,,,70.00004933198511,72572.45767861574,0.01101779995917255
,,,70.00005645385822,72572.45905490492,0.011012669669109007
,,,70.00006542821633,72572.46079265255,0.011007194566110124
,,,70.00007440257444,72572.4625336476,0.011002669458655074
,,,70.00008337693255,72572.4642773227,0.010998939419897956
,,,70.00009235129066,72572.4660232053,0.010995868824800692
,,,70.00010132564877,72572.46777090445,0.01099334273967133
,,,70.00011030000688,72572.4695200977,0.010991265260230433
,,,70.00011927436499,72572.47127051957,0.010989556966067003
,,,70.00013033348213,72572.47342893711,0.010987863544828102
,,,70.00014139259928,72572.4755885618,0.01098653306300518
,,,70.00015245171642,72572.47774913485,0.01098548772703548
,,,70.00016351083356,72572.4799104529,0.010984666408953497
,,,70.00017754393305,72572.48265381125,0.010983872500035418
,,,70.00019157703254,72572.48539786541,0.010983287856332433
,,,70.00020561013203,72572.48814243177,0.010982857296602314
,,,70.00022322305435,72572.49158765384,0.010982473668691765
,,,70.00024083597667,72572.49503328194,0.010982212306348108
,,,70.00026210837899,72572.4991951762,0.010982005031202547
,,,70.00028338078131,72572.50335732485,0.010981874568361093
,,,70.00031010957949,72572.50858728777,0.010981776771560717
,,,70.00033880173537,72572.51420157158,0.010981719082458827
,,,70.00037470670802,72572.52122732605,0.01098168278756879
,,,70.00041800989888,72572.52970081451,0.01098166374334347
,,,70.00047233296272,72572.54033069377,0.01098165479770494
,,,70.00054427290614,72572.55440783902,0.010981650877454358
,,,70.00064786331534,72572.57467830593,0.010981648646604997
,,,70.00081969659354,72572.6083024065,0.010981645978000108
,,,70.00119266246668,72572.68128357666,0.0109816403499841
,,,70.00258502385141,72572.95373448926,0.010981619349499344
,,,70.01066171049277,72574.53403772827,0.01098149756055124
,,,70.01873839713413,72576.11416063814,0.010981375815360376
,,,70.02855014722535,72578.03348930656,0.010981227967702277
,,,70.03836189731656,72579.95255301986,0.010981080168888914
,,,70.04817364740778,72581.8713522882,0.010980932412399313
,,,70.057985397499,72583.78988754301,0.010980784692878857
,,,70.06987672300787,72586.11469809212,0.010980605707884662
,,,70.08176804851674,72588.43912191772,0.010980426764463546
,,,70.0936593740256,72590.76315944623,0.010980247857637696
,,,70.10555069953448,72593.08681101342,0.0109800689834806
,,,70.12055478985538,72596.01816914509,0.01097984332772446
,,,70.13555888017628,72598.94891358112,0.010979617714316237
,,,70.15056297049718,72601.87904455191,0.010979392139701461
,,,70.16924045625169,72605.52569157322,0.01097911138876353
,,,70.1879179420062,72609.17138814475,0.010978830690197328
,,,70.2065954277607,72612.81613407242,0.010978550041424664
,,,70.23113140263631,72617.60266695886,0.010978181435417792
,,,70.25566737751191,72622.38755749786,0.010977812909461928
,,,70.28675286078668,72628.4473415498,0.010977346123188002
,,,70.31783834406144,72634.5044833162,0.010976879459997865
,,,70.35971201109955,72642.6595652225,0.010976251033522632
,,,70.41010221808115,72652.46689787808,0.010975495081560252
,,,70.47117580572169,72664.34413632506,0.01097457927439491
,,,70.53224939336222,72676.21105965329,0.010973663918253147
,,,70.60912258182627,72691.13319814345,0.01097251239514123
,,,70.68599577029032,72706.03883348746,0.010971361570574826
,,,70.76286895875437,72720.92787397912,0.01097021143773993
,,,70.8630306975321,72740.30246517279,0.010968713903705308
,,,70.96319243630982,72759.64852719991,0.010967217525130224
,,,71.08874968198182,72783.8590880316,0.01096534336829335
,,,71.21430692765382,72808.02412998884,0.010963471004887032
,,,71.38077207833607,72839.99159706809,0.010960991356452605
,,,71.54723722901831,72871.8775871739,0.010958514830822023
,,,71.78832098520688,72917.91055567101,0.010954933704619542
,,,72.09940024492192,72977.05005376023,0.010950322431669058
,,,72.5337383547847,73059.1273875479,0.010943901991296981
,,,73.20913767529287,73185.59009114215,0.01093395937389973
,,,74.08041173575903,73346.58259913822,0.010921206575363555
,,,74.95168579622519,73505.11001164747,0.0109085353781876
,,,75.82295985669136,73661.13799178408,0.010895944835556113
,,,76.69423391715752,73814.64724518791,0.01088343412281319
,,,77.56550797762368,73965.63108363522,0.01087100252661084
,,,78.43678203808985,74114.09334503349,0.01085864943477169
,,,79.50368679322287,74292.4750711764,0.010843628821805854
,,,80.0,74374.18446016929,0.010836681011569116
,,,80.0,74374.18446016929,0.010836681011569116
,,,80.00000197713696,74374.1847840911,0.01083628443006097
,,,80.00000395427392,74374.18510812301,0.010835211094667667
,,,80.00000593141088,74374.18543235312,0.010833611139338931
,,,80.00000790854784,74374.18575684955,0.010831606911772478
,,,80.0000098856848,74374.18608166417,0.010829297982700641
,,,80.00001186282176,74374.18640683565,0.0108267652378523
,,,80.00001432046221,74374.18681157228,0.010823402543882338
,,,80.00001677810266,74374.1872169382,0.010819893815685782
,,,80.00001923574311,74374.18762295284,0.01081631484894428
,,,80.00002218583236,74374.18811118895,0.010812005738441304
,,,80.00002513592162,74374.18860036577,0.010807749727194473
,,,80.00002808601087,74374.18909046578,0.010803596970964039
,,,80.00003178095231,74374.18970556946,0.010798591675837068
,,,80.00003547589375,74374.19032201428,0.010793840668515504
,,,80.00003996947159,74374.19107340096,0.010788433250300664
,,,80.00004446304942,74374.19182652535,0.010783440820399937
,,,80.00005029755845,74374.19280675746,0.01077756362529457
,,,80.00005733292666,74374.19399191927,0.01077132910711363
,,,80.00006615853171,74374.19548290437,0.010764686488903519
,,,80.00007498413676,74374.19697786837,0.010759172395775273
,,,80.00008380974181,74374.19847613134,0.010754605017432549
,,,80.00009263534686,74374.1999771252,0.010750825831933071
,,,80.00010146095191,74374.20148037797,0.010747700419564087
,,,80.00011028655696,74374.20298549857,0.010745116295380028
,,,80.00011911216201,74374.20449216334,0.010742979932687101
,,,80.00012793776706,74374.20600010459,0.0107412138113237
,,,80.00013890555839,74374.2078755085,0.010739439362505826
,,,80.00014987334971,74374.20975220072,0.010738038648749792
,,,80.00016084114104,74374.2116299098,0.010736932929261055
,,,80.00017180893236,74374.21350842141,0.010736060055923455
,,,80.00018568078774,74374.21588521703,0.010735214200352316
,,,80.00019955264311,74374.21826276582,0.01073458694831449
,,,80.00021342449848,74374.22064087284,0.010734121783938512
,,,80.00023074644324,74374.22361101002,0.010733705858856591
,,,80.00024806838799,74374.22658159267,0.01073341947090749
,,,80.0002688813173,74374.23015124863,0.010733190658829722
,,,80.00029053769072,74374.23386586367,0.010733039807151953
,,,80.00031661988946,74374.23833986661,0.010732930615761346
,,,80.0003427020882,74374.24281402775,0.010732868229138397
,,,80.00037709488744,74374.24871392456,0.010732824720481962
,,,80.00041148768668,74374.25461389337,0.0107328037423438
,,,80.00046085342456,74374.26308246868,0.010732790841691606
,,,80.00052405029136,74374.27392376153,0.010732785183321556
,,,80.000611119103,74374.2888602237,0.010732782590087227
,,,80.00074485136251,74374.31180163202,0.010732780513331404
,,,80.00099458852455,74374.35464313714,0.010732777066138262
,,,80.00168651314779,74374.4733387156,0.010732767556337702
,,,80.00522163987534,74375.07973250834,0.010732718978828349
,,,80.01384760205897,74376.55912222191,0.010732600494467642
,,,80.0224735642426,74378.03815142515,0.010732482072050796
,,,80.03109952642623,74379.51682073923,0.010732363704762053
,,,80.03972548860986,74380.99513068532,0.010732245386935051
,,,80.04835145079349,74382.47308169554,0.010732127113865128
,,,80.05898219419896,74384.29403371281,0.010731981408502362
,,,80.06961293760443,74386.11444160712,0.010731835759307803
,,,80.0802436810099,74387.93430574647,0.010731690161595706
,,,80.09087442441538,74389.7536263714,0.010731544611675374
,,,80.10395092008534,74391.99076204958,0.010731365637276584
,,,80.1170274157553,74394.22707557735,0.010731186726761884
,,,80.13010391142527,74396.462566786,0.010731007877147857
,,,80.14592152489477,74399.16556610182,0.010730791615135252
,,,80.16173913836428,74401.86736079326,0.010730575436539012
,,,80.17755675183379,74404.56794966783,0.010730359339722885
,,,80.19746975560867,74407.96604010419,0.010730087407401905
,,,80.21738275938354,74411.36221383842,0.010729815602252137
,,,80.24150197097798,74415.47318638218,0.010729486553913549
,,,80.26562118257242,74419.58133385172,0.01072915769216808
,,,80.29603255335594,74424.757165007,0.010728743304940702
,,,80.32644392413947,74429.92847401169,0.010728329217339926
,,,80.3668075432705,74436.78509895942,0.010727780083405492
,,,80.40717116240153,74443.63367792744,0.010727231483283788
,,,80.46170719992796,74452.87405479189,0.010726491110756436
,,,80.51624323745439,74462.09953175024,0.01072575171864484
,,,80.5825793633767,74473.30087974893,0.010724853664008648
,,,80.648915489299,74484.47976690953,0.010723957056944122
,,,80.7152516152213,74495.6359637279,0.010723061892610838
,,,80.8001458490089,74509.87973978979,0.010721918393633895
,,,80.8850400827965,74524.08550770966,0.010720777235187271
,,,80.98872283713992,74541.38301863836,0.010719386675302395
,,,81.09240559148334,74558.62231827891,0.01071799956471943
,,,81.22397176259454,74580.41273017736,0.01071624435009391
,,,81.35553793370575,74602.10653689966,0.01071449461321698
,,,81.53235583069379,74631.10703168313,0.010712151618991663
,,,81.7462680418633,74665.94957716117,0.010709330090321234
,,,82.01640185557088,74709.56265612117,0.010705787095912151
,,,82.37742369266884,74767.15781370364,0.010701086577839318
,,,82.88917455645654,74847.40237226243,0.010694489980462962
,,,83.40092542024423,74925.95893999054,0.01068796951638098
,,,84.01589111960364,75018.06316211382,0.010680232015937602
,,,84.63085681896304,75107.60414413073,0.01067259864293633
,,,85.24582251832244,75194.53883816556,0.010665066436524352
,,,85.86078821768184,75278.83964693466,0.010657632579087339
,,,86.47575391704125,75360.49250265112,0.010650294390048493
,,,87.09071961640065,75439.49515025,0.010643049319801904
,,,87.75561777580324,75521.94022418556,0.010635317950526852
,,,88.42051593520584,75601.31857007567,0.010627689695706745
,,,89.08541409460844,75677.66236985404,0.01062016180255105
,,,89.75031225401104,75751.01260625449,0.010612731665208767
,,,90.0,75777.79418493342,0.010609966181143916
,,,90.0,75777.79418493342,0.010609966181143916
,,,90.00000175692784,75777.7943719487,0.010609486301863626
,,,90.00000351385569,75777.7945590853,0.01060817329112692
,,,90.00000527078353,75777.7947464428,0.010606193028847737
,,,90.00000702771138,75777.79493410053,0.01060368365113208
,,,90.00000878463922,75777.79512212105,0.010600760108469932
,,,90.00001054156706,75777.79531055296,0.010597517951814066
,,,90.00001267818972,75777.79554031443,0.010593259256879707
,,,90.00001481481237,75777.79577078609,0.010588761827423908
,,,90.00001695143503,75777.79600199888,0.010584117570328715
,,,90.00001908805768,75777.79623397045,0.010579398963877388
,,,90.00002173173117,75777.79652205252,0.010573541352589325
,,,90.00002437540465,75777.79681130376,0.010567737516577693
,,,90.00002701907813,75777.7971017072,0.010562046217698344
,,,90.0000302540051,75777.79745858644,0.010555294627408209
,,,90.00003348893206,75777.79781708716,0.010548822601701488
,,,90.00003672385903,75777.79817713695,0.010542658854854425
,,,90.00004092370469,75777.79864676653,0.01053513785649619
,,,90.00004512355035,75777.79911870231,0.0105281642367948
,,,90.00005051205628,75777.79972730932,0.010519996805602892
,,,90.0000559005622,75777.80033907996,0.010512657530773933
,,,90.00006366301866,75777.80122528263,0.010503410367373981
,,,90.00007142547513,75777.80211650764,0.010495545859641313
,,,90.00007918793159,75777.80301199935,0.01048887062007357
,,,90.00008695038805,75777.80391111042,0.010483210748857266
,,,90.00009471284451,75777.8048132893,0.01047841439231874
,,,90.00010247530098,75777.8057180675,0.01047435090026478
,,,90.00011023775744,75777.80662504758,0.010470908727133127
,,,90.0001180002139,75777.80753389274,0.01046799302086036
,,,90.00012736902212,75777.80863289401,0.01046506143697681
,,,90.00013673783035,75777.80973378046,0.010462662093830944
,,,90.00014610663857,75777.81083620971,0.010460698320104328
,,,90.00015547544679,75777.81193990154,0.010459091005120774
,,,90.00016690893287,75777.81328820312,0.010457519244530502
,,,90.0001782354316,75777.814625079,0.010456298443601632
,,,90.00018956193034,75777.81596288427,0.010455340113566525
,,,90.0002032803618,75777.81758416869,0.010454450911160491
,,,90.00021699879326,75777.81920625249,0.010453787630100686
,,,90.00023071722472,75777.82082893212,0.01045329285314237
,,,90.00024778227028,75777.82284807094,0.01045284897181839
,,,90.00026484731583,75777.82486768794,0.010452540669755648
,,,90.00028191236139,75777.82688763624,0.010452326516547714
,,,90.00030428239438,75777.82953585859,0.01045214149543141
,,,90.00032665242738,75777.83218432547,0.010452026685896633
,,,90.00035491913368,75777.83553112668,0.010451941623745822
,,,90.00038318584,75777.83887805705,0.010451894987902844
,,,90.00042118549659,75777.84337752071,0.010451863519270198
,,,90.00046722241306,75777.84882872144,0.010451847495624314
,,,90.00052550157793,75777.85572953789,0.010451840263331614
,,,90.00060372658307,75777.86499211077,0.010451837252755374
,,,90.00071884638015,75777.87862328289,0.010451835553466817
,,,90.00091741816354,75777.90213561154,0.010451833371647281
,,,90.00138407592831,75777.95738986727,0.010451828344311855
,,,90.0033688324959,75778.19237177279,0.010451806970530558
,,,90.01133022995698,75779.1345954633,0.01045172128671148
,,,90.01929162741807,75780.07625553405,0.010451635678283841
,,,90.02725302487916,75781.01735295873,0.010451550135959215
,,,90.03521442234025,75781.95788868888,0.010451464651685689
,,,90.04317581980133,75782.89786365945,0.010451379218476655
,,,90.05284110227564,75784.03825821349,0.010451275560930071
,,,90.06250638474994,75785.1778292941,0.010451171960389864
,,,90.07217166722424,75786.31657852889,0.010451068408922123
,,,90.08183694969854,75787.45450754293,0.01045096489977069
,,,90.09345745994743,75788.82154907404,0.010450840499272376
,,,90.10507797019632,75790.18741016215,0.010450716143184078
,,,90.11669848044521,75791.5520936694,0.010450591824432719
,,,90.1283189906941,75792.91560248318,0.010450467537083669
,,,90.1428137366865,75794.61472174029,0.010450312544787123
,,,90.15730848267891,75796.31202360085,0.01045015758553823
,,,90.17180322867132,75798.00751386386,0.010450002652686141
,,,90.18960920850631,75800.08785726312,0.010449812354473094
,,,90.2074151883413,75802.16548672646,0.010449622079448962
,,,90.22522116817629,75804.2404134358,0.010449431820776298
,,,90.2481460588867,75806.90788398996,0.010449186881115215
,,,90.27107094959712,75809.57091764586,0.010448941949509075
,,,90.299475770325,75812.86440121458,0.010448638469275975
,,,90.32788059105289,75816.15115868562,0.010448334977293873
,,,90.36479246959917,75820.41230792557,0.010447940558329554
,,,90.40170434814544,75824.66228581041,0.010447546086932736
,,,90.45171985570197,75830.40336164764,0.010447011473158059
,,,90.50173536325849,75836.12438728545,0.010446476716280772
,,,90.56535835314227,75843.37334806133,0.01044579623742993
,,,90.62898134302606,75850.59083603532,0.010445115475443937
,,,90.69260433290984,75857.77738980332,0.010444434414562559
,,,90.77412432852229,75866.94114643734,0.010443561320592076
,,,90.85564432413474,75876.05610043553,0.010442687708508641
,,,90.95460631104324,75887.05727350828,0.010441626476201726
,,,91.05356829795173,75897.99004912715,0.010440564474053032
,,,91.17802071808056,75911.64466568302,0.010439227839916729
,,,91.3024731382094,75925.1977282293,0.010437890016004444
,,,91.46732577641997,75943.00013567116,0.01043611610954916
,,,91.63217841463054,75960.63859682572,0.01043434021266908
,,,91.86975128339515,75985.78496082059,0.010431777547262374
,,,92.17400364048112,76017.55062379198,0.010428490052460037
,,,92.58444768099137,76059.69504579307,0.010424045851814062
,,,93.09252742271002,76110.8740452723,0.010418530924175044
,,,93.60060716442867,76161.11695961698,0.010413002535232946
,,,94.10868690614731,76210.57729372432,0.010407462249322146
,,,94.61676664786596,76259.39198149697,0.010401911562711098
,,,95.1248463895846,76307.68292752453,0.010396351906561668
,,,95.63292613130325,76355.55841169825,0.010390784649754807
,,,96.1410058730219,76403.1143687797,0.010385211101581556
,,,96.64908561474054,76450.43555388934,0.010379632514302722
,,,97.27275500300173,76508.3104835714,0.010372779649875678
,,,97.89642439126293,76566.06294662484,0.010365923101983606
,,,98.52009377952412,76623.79397807723,0.010359064866033106
,,,99.14376316778531,76681.58841037544,0.01035220683062576
,,,99.7674325560465,76739.51680010928,0.010345350783023422
,,,100.0,76761.16479929771,0.010342795004682558
,,,100.0,76761.16479929771,0.010342795004682558
,,,100.00000205003651,76761.16499026516,0.010342446609475807
,,,100.00000410007303,76761.16518133572,0.01034151017587807
,,,100.00000615010954,76761.16537259062,0.010340124418615796
,,,100.00000820014606,76761.1655640915,0.010338400639117298
,,,100.00001025018257,76761.16575588424,0.010336427999350625
,,,100.00001230021908,76761.16594800222,0.010334277771383921
,,,100.00001488944106,76761.16619114981,0.010331395292880267
,,,100.00001747866304,76761.16643488199,0.01032840773711968
,,,100.00002006788502,76761.1666792128,0.010325380792758973
,,,100.00002323184871,76761.1669785949,0.010321697743451895
,,,100.00002639581241,76761.16727886348,0.010318089084744702
,,,100.00002955977611,76761.16757999516,0.010314595456948131
,,,100.00003363186175,76761.16796877696,0.0103103081646264
,,,100.0000377039474,76761.16835885854,0.010306281932987825
,,,100.00004281610892,76761.16885028474,0.01030161164121025
,,,100.00004792827043,76761.16934346022,0.010297363955592007
,,,100.00005499383529,76761.17002766265,0.010292150291575439
,,,100.00006394558514,76761.17089825477,0.010286531709680193
,,,100.00007289733499,76761.17177237147,0.010281864701022872
,,,100.00008184908484,76761.17264941227,0.010277996622617911
,,,100.00009080083468,76761.17352887521,0.010274794016848778
,,,100.00009975258453,76761.17441034304,0.010272143658922785
,,,100.00010870433438,76761.17529346982,0.010269950788510205
,,,100.00011765608423,76761.1761779691,0.010268136598510714
,,,100.00012868546928,76761.17726929388,0.01026632624612504
,,,100.00013971485433,76761.17836198532,0.010264893049286941
,,,100.00015074423938,76761.17945575865,0.0102637584203833
,,,100.00016177362443,76761.18055038847,0.010262860144638189
,,,100.00017567452588,76761.18193095436,0.010261989497598784
,,,100.00018957542733,76761.18331232475,0.010261340846475933
,,,100.00020347632878,76761.18469429442,0.010260857571095594
,,,100.000220774712,76761.18641463737,0.0102604244608072
,,,100.00023807309523,76761.18813546143,0.010260124134685415
,,,100.00025537147846,76761.18985661898,0.010259915864135119
,,,100.00027807244584,76761.19211566259,0.01025973610413593
,,,100.00030077341322,76761.1943749542,0.010259624855231466
,,,100.00032949167563,76761.19723332269,0.010259542600730578
,,,100.000360499414,76761.2003197151,0.010259495133942543
,,,100.00039959132631,76761.20421088625,0.010259466124475066
,,,100.00044722509352,76761.20895237905,0.010259451510920479
,,,100.00050786472154,76761.21498852425,0.010259445001573365
,,,100.00058995864804,76761.22316027523,0.010259442264486147
,,,100.00071248144448,76761.2353563754,0.01025944057140837
,,,100.00092932514283,76761.2569412932,0.01025943819105312
,,,100.00146664842015,76761.31042704005,0.010259432366099101
,,,100.00391913795833,76761.55454789307,0.01025940578517466
,,,100.01297154312566,76762.45558721853,0.010259307704631054
,,,100.02202394829298,76763.35656848983,0.010259209670015278
,,,100.0310763534603,76764.2574923614,0.010259111675651442
,,,100.04012875862763,76765.15835938911,0.010259013716868631
,,,100.04918116379496,76766.05917004102,0.010258915789829797
,,,100.06044368390506,76767.17983252964,0.010258793993847009
,,,100.07170620401517,76768.30040895141,0.010258672237327873
,,,100.08296872412528,76769.42089975715,0.010258550516519657
,,,100.09423124423539,76770.54130526644,0.010258428828533032
,,,100.10821947987384,76771.93274891574,0.010258277732475295
,,,100.12220771551229,76773.32406146207,0.010258126680581686
,,,100.13619595115074,76774.7152428597,0.010257975670705672
,,,100.15330081485095,76776.41620577165,0.010257791070340251
,,,100.17040567855116,76778.11697146148,0.01025760652906317
,,,100.18751054225137,76779.81753884719,0.010257422046045257
,,,100.20938560123793,76781.99206839775,0.010257186198948368
,,,100.23126066022448,76784.16626796157,0.01025695044678797
,,,100.25818373989077,76786.8417400588,0.010256660422294391
,,,100.28510681955706,76789.51669796233,0.01025637054415257
,,,100.31981129421165,76792.9640072688,0.010255997103180103
,,,100.35451576886624,76796.41042552797,0.010255623911637342
,,,100.40159660145993,76801.0844447958,0.010255118035717378
,,,100.44867743405362,76805.75672153034,0.010254612629292493
,,,100.51045441631112,76811.88468700954,0.010253950179387078
,,,100.57223139856862,76818.00939622997,0.01025328854762182
,,,100.63400838082612,76824.13069896512,0.010252627735199218
,,,100.71356354937427,76832.00832808549,0.010251777960025152
,,,100.79311871792243,76839.87973272761,0.010250929539048267
,,,100.88941429265489,76849.3986912039,0.010249904393583158
,,,100.98570986738736,76858.90749522117,0.010248881215561176
,,,101.10613671931732,76870.78403358192,0.010247604387615513
,,,101.22656357124728,76882.64276852805,0.010246330604087093
,,,101.38438154418579,76898.15483446373,0.010244665906916485
,,,101.54219951712429,76913.63232661207,0.010243006373998081
,,,101.7653042256506,76935.44946556864,0.010240669064945229
,,,102.04682441827119,76962.86533852403,0.010237734270026793
,,,102.42564570715209,76999.5390136498,0.01023381035715948
,,,102.97158544495049,77051.90723660226,0.01022820553683106
,,,103.62995128478414,77114.21881905076,0.010221523713873462
,,,104.28831712461779,77175.52304961057,0.010214924398985392
,,,104.94668296445144,77235.74327687407,0.010208405659314834
,,,105.60504880428509,77294.81813467674,0.010201965648774623
,,,106.26341464411874,77352.69963805187,0.010195602604003972
,,,106.92178048395239,77409.35149404504,0.010189314840465763
,,,107.58014632378604,77464.74760378936,0.01018310074867302
,,,108.3766844972446,77530.06700872391,0.01017567878691059
,,,109.17322267070315,77593.50778886893,0.010168359825709654
,,,109.96976084416171,77655.06808886564,0.010161141410019323
,,,110.0,77657.36816303547,0.010160869325134648
,,,110.0,77657.36816303547,0.010160869325134648
,,,110.00000174620311,77657.36829579978,0.010160410287880828
,,,110.00000349240622,77657.36842868222,0.010159156104117781
,,,110.00000523860933,77657.36856177941,0.010157267369874684
,,,110.00000698481244,77657.36869516806,0.010154877310730177
,,,110.00000873101555,77657.36882890844,0.01015209636593646
,,,110.00001047721867,77657.36896304716,0.01014901598354736
,,,110.00001260968007,77657.36912744814,0.01014495711829224
,,,110.00001474214147,77657.36929254109,0.010140675097710366
,,,110.00001687460288,77657.3694583554,0.010136257730132174
,,,110.00001900706428,77657.36962490757,0.01013177385897907
,,,110.0000216611991,77657.3698332437,0.01012618005606398
,,,110.00002431533392,77657.37004272803,0.01012064317964738
,,,110.00002696946873,77657.37025334274,0.010115218701555307
,,,110.00003023889202,77657.3705142954,0.01010874732891006
,,,110.00003350831531,77657.37077685689,0.010102550984939375
,,,110.0000367777386,77657.3710409537,0.010096655729021006
,,,110.00004106691793,77657.37138962133,0.010089396652848127
,,,110.00004535609726,77657.37174061667,0.010082677307232722
,,,110.00005093470168,77657.37220032017,0.010074719075919615
,,,110.00005767808662,77657.37276033389,0.01006620048307881
,,,110.00006591164225,77657.37344969966,0.010057265008814788
,,,110.00007414519789,77657.37414431936,0.010049728684143973
,,,110.00008237875352,77657.37484336642,0.01004338248750341
,,,110.00009061230915,77657.37554614004,0.010038042605266672
,,,110.00009884586478,77657.37625204862,0.010033551111792651
,,,110.00010707942042,77657.37696059376,0.010029773835555667
,,,110.00011531297605,77657.37767135607,0.01002659740969314
,,,110.00012354653168,77657.37838398278,0.010023926302539942
,,,110.00013178008732,77657.37909817725,0.010021680115585017
,,,110.00014199736437,77657.37998625233,0.010019382993948204
,,,110.00015221464142,77657.38087596688,0.010017530196635411
,,,110.00016243191847,77657.38176700367,0.010016035742051012
,,,110.00017264919552,77657.38265910686,0.010014830296906523
,,,110.00018530832547,77657.3837655899,0.010013654899184711
,,,110.00019791252977,77657.38486827942,0.01001275764139876
,,,110.00021051673407,77657.38597173952,0.01001206928918185
,,,110.00022595678905,77657.38732426037,0.010011440455210671
,,,110.00024139684403,77657.38867742367,0.010010985927992076
,,,110.00025683689901,77657.39003105098,0.010010657377653435
,,,110.00027649164365,77657.39175465121,0.010010367355751814
,,,110.00029614638828,77657.39347861182,0.010010175457061813
,,,110.0003202224828,77657.3955906937,0.010010026424782905
,,,110.00034429857732,77657.39770299094,0.01000993651144922
,,,110.00037517829566,77657.40041237921,0.01000987123709706
,,,110.000406058014,77657.40312187721,0.010009837007510515
,,,110.0004484797944,77657.40684420071,0.010009814713895797
,,,110.00050079300802,77657.41143450321,0.010009804099060354
,,,110.00056878737772,77657.41740078597,0.01000979964787601
,,,110.00066381306078,77657.42573895371,0.010009797765108725
,,,110.00081343203183,77657.43886740033,0.010009796293984945
,,,110.00110641785245,77657.46457536155,0.01000979371475928
,,,110.00200191653744,77657.54314789902,0.010009785855688378
,,,110.00690685737234,77657.97344202698,0.01000974282766167
,,,110.01497851484707,77658.68127144905,0.010009672079970357
,,,110.0230501723218,77659.38876540263,0.010009601399603128
,,,110.03112182979653,77660.0959246027,0.010009530779324193
,,,110.03919348727126,77660.80274969172,0.010009460212969779
,,,110.04726514474599,77661.50924124783,0.01000938969529038
,,,110.057042379055,77662.36457163509,0.010009304335737875
,,,110.06681961336402,77663.21941423182,0.010009219034404038
,,,110.07659684767303,77664.07376976908,0.010009133785782958
,,,110.08637408198204,77664.92763889393,0.010009048585331028
,,,110.09814685874382,77665.95513883508,0.010008946054039868
,,,110.10991963550559,77666.98193525082,0.010008843581884622
,,,110.12169241226736,77668.00802889874,0.010008741164649034
,,,110.13346518902914,77669.03342043285,0.010008638798984212
,,,110.14818146183467,77670.31419961309,0.010008510907798805
,,,110.1628977346402,77671.59388349787,0.010008383089060558
,,,110.17761400744573,77672.87247284765,0.010008255339740991
,,,110.19573740755493,77674.44557949735,0.01000809810581925
,,,110.21386080766413,77676.01702794411,0.01000794097064356
,,,110.23198420777334,77677.58681883305,0.010007783931988312
,,,110.25540929927685,77679.61337012288,0.010007581094808407
,,,110.27883439078036,77681.63715343313,0.010007378413834953
,,,110.30798870065767,77684.15203968559,0.010007126377638217
,,,110.33714301053499,77686.6626379041,0.010006874578603468
,,,110.37528749318126,77689.9409395346,0.010006545488977286
,,,110.41343197582754,77693.2118942713,0.010006216799699107
,,,110.4651954724298,77697.63894289958,0.010005771391972541
,,,110.51695896903206,77702.05243511299,0.01000532671162936
,,,110.58087672963138,77707.48349935478,0.01000477861479798
,,,110.64479449023071,77712.89382727968,0.010004231610526777
,,,110.70871225083003,77718.28337925373,0.01000368569075852
,,,110.78833772642524,77724.96828439602,0.010003007117923013
,,,110.86796320202045,77731.62080683463,0.010002330204390036
,,,110.94758867761566,77738.24086976859,0.010001654939228694
,,,111.05152445310576,77746.83313024467,0.010000775974398676
,,,111.15546022859586,77755.36979894903,0.009999899782857126
,,,111.28598427529988,77766.01129752389,0.009998803351440565
,,,111.4165083220039,77776.56460948952,0.009997711237333477
,,,111.59011965588257,77790.46458243109,0.009996265248506421
,,,111.79864601681068,77806.95240444501,0.009994538402763289
,,,112.05936288518468,77827.24703256271,0.009992394482559838
,,,112.40314219407911,77853.4622565411,0.009989592915423461
,,,112.89422892300581,77889.83183764463,0.009985640204865313
,,,113.58324326098233,77938.71752005456,0.009980190106635799
,,,114.27225759895884,77985.10691928875,0.009974848899591656
,,,114.96127193693536,78029.01663164682,0.009969613537519075
,,,115.65028627491188,78070.4731574457,0.009964481111396894
,,,116.3393006128884,78109.51136166825,0.00995944884326952
,,,117.02831495086491,78146.17312000667,0.009954514080230247
,,,117.7897193501517,78183.98017937127,0.009949171218381151
,,,118.55112374943849,78219.0146413956,0.009943941077130194
,,,119.31252814872528,78251.3532213972,0.00993882055906372
,,,120.0,78278.30309291372,0.009934288966360191
,,,120.0,78278.30309291372,0.009934288966360191
,,,120.00000212456077,78278.3031729871,0.009933968439060312
,,,120.00000424912153,78278.30325316051,0.009933110117812515
,,,120.0000063736823,78278.30333351209,0.009931844973009842
,,,120.00000849824306,78278.30341410049,0.00993027724451834
,,,120.00001062280383,78278.30349496889,0.00992848974864942
,,,120.00001318351457,78278.30359285395,0.009926135392569316
,,,120.00001574422531,78278.30369122578,0.009923645265546656
,,,120.00001830493605,78278.30379010462,0.009921085898810281
,,,120.00002142697775,78278.30391135637,0.009917942475284207
,,,120.00002454901946,78278.30403337324,0.009914832717397633
,,,120.00002767106116,78278.30415614138,0.009911799608282085
,,,120.00003166823718,78278.30431438272,0.009908071565247966
,,,120.00003566541321,78278.30447375904,0.009904548182988101
,,,120.00004064240531,78278.30467368786,0.009900469214577875
,,,120.00004561939741,78278.30487513826,0.009896735586147815
,,,120.00005235383544,78278.3051499106,0.009892212562420552
,,,120.00006079418782,78278.30549740541,0.009887331517639405
,,,120.00006923454019,78278.30584786422,0.009883219700131536
,,,120.00007767489257,78278.3062008164,0.009879764680616422
,,,120.00008611524494,78278.30655586217,0.009876865172633056
,,,120.00009455559731,78278.30691266427,0.00987443334121588
,,,120.00010476514942,78278.30734620156,0.009872010652743669
,,,120.00011497470152,78278.30778148188,0.009870053329330747
,,,120.00012518425362,78278.30821817025,0.009868472086755096
,,,120.00013539380572,78278.30865599599,0.009867194686115079
,,,120.00014789564315,78278.30919335649,0.009865959784447166
,,,120.00016039748058,78278.30973177959,0.00986500882347784
,,,120.00017289931802,78278.31027102077,0.009864276502829736
,,,120.00018808191169,78278.3109267231,0.009863609630524206
,,,120.00020326450536,78278.31158310322,0.009863124035125058
,,,120.00021844709903,78278.31223997653,0.009862770428912728
,,,120.00023766871428,78278.31307209916,0.009862457100644933
,,,120.00025689032952,78278.31390460792,0.009862247375873776
,,,120.00028030207925,78278.31491893498,0.009862083166426597
,,,120.00030371382897,78278.31593349685,0.009861982427764536
,,,120.00033349273578,78278.31722418159,0.009861908387940554
,,,120.00036327164258,78278.3185149897,0.00986186855807683
,,,120.00040365074223,78278.32026537358,0.00986184212505551
,,,120.00044962501143,78278.32225835635,0.009861829633678664
,,,120.00051188906632,78278.32495752377,0.009861823731351775
,,,120.00059619328997,78278.328612128,0.009861821482713808
,,,120.00072265789123,78278.33409432908,0.00986182033759953
,,,120.00094851326837,78278.34388487677,0.009861818853928056
,,,120.00151879206719,78278.36860452367,0.009861815172003444
,,,120.0041803812341,78278.4839521619,0.00986179799359004
,,,120.01401981204612,78278.91004073135,0.009861734526805412
,,,120.02385924285814,78279.33560809508,0.00986167111519003
,,,120.03369867367016,78279.7606551196,0.009861607752183197
,,,120.04353810448218,78280.18518264609,0.00986154443225957
,,,120.05534652456217,78280.69397859235,0.009861468491614855
,,,120.06715494464216,78281.20202890041,0.009861392599625094
,,,120.07896336472214,78281.70933494659,0.009861316750775569
,,,120.09077178480213,78282.21589809579,0.009861240940521826
,,,120.10547774885629,78282.84572480299,0.009861146576324913
,,,120.12018371291045,78283.47440403116,0.009861052260289478
,,,120.1348896769646,78284.10193841004,0.009860957987686925
,,,120.15292272038671,78284.86988746878,0.009860842440590316
,,,120.17095576380882,78285.63612393479,0.009860726947527883
,,,120.18898880723093,78286.40065275226,0.009860611504110568
,,,120.21214759051934,78287.37999571352,0.00986046331417016
,,,120.23530637380775,78288.35654117673,0.009860315194595093
,,,120.26394227498639,78289.56019031015,0.0098601321349743
,,,120.29257817616504,78290.75959922365,0.009859949169499284
,,,120.32980924786646,78292.31270886345,0.009859711418799212
,,,120.36704031956789,78293.85873161296,0.009859473810129322
,,,120.41885863918988,78295.99878158093,0.009859143330026675
,,,120.48175406263373,78298.57816099074,0.009858742538021978
,,,120.54464948607757,78301.13785251419,0.009858342097095768
,,,120.62678624158339,78304.45134315385,0.009857819660877572
,,,120.7089229970892,78307.73212401224,0.009857297786763477
,,,120.80849752405096,78311.66625110875,0.009856665856239734
,,,120.90807205101272,78315.55386639514,0.009856034723941564
,,,121.0328998519453,78320.36300487364,0.009855244646401477
,,,121.15772765287788,78325.10197692912,0.009854455805553528
,,,121.32251548477524,78331.2532149628,0.009853416328787893
,,,121.4873033166726,78337.28846927677,0.009852378999735654
,,,121.72367758003519,78345.7498892547,0.009850894790259076
,,,122.02580220246737,78356.24336194403,0.009849004176314648
,,,122.43968601279067,78370.06577082287,0.009846425973749946
,,,123.03240807157914,78388.83349340752,0.009842757510573702
,,,123.62513013036761,78406.50453078514,0.009839117149390026
,,,124.21785218915608,78423.19310494508,0.009835504991817555
,,,124.93139641451236,78442.12522309744,0.00983119405791266
,,,125.64494063986865,78459.94202893562,0.009826924250470555
,,,126.35848486522494,78476.78454192224,0.009822695668695165
,,,127.07202909058122,78492.77704798829,0.009818508385553428
,,,127.78557331593751,78508.02907243039,0.00981436244890729
,,,128.4991175412938,78522.63711942358,0.009810257882606666
,,,129.35795578590842,78539.48533416378,0.009805372395785697
,,,130.0,78551.62918436035,0.009801759265460359
,,,130.0,78551.62918436035,0.009801759265460359
,,,130.0000012428689,78551.62920755935,0.009800913810208013
,,,130.0000024857378,78551.62923091737,0.009798541096891905
,,,130.0000037286067,78551.62925457243,0.009794863138030524
,,,130.00000497147562,78551.62927864229,0.009790074019902544
,,,130.00000621434452,78551.62930322693,0.009784343544808819
,,,130.00000745721343,78551.62932841087,0.009777820339252834
,,,130.00000870008233,78551.629354265,0.00977063451979931
,,,130.00000994295124,78551.62938084832,0.00976289999006625
,,,130.00001146895923,78551.62941455563,0.0097527986086661
,,,130.00001299496722,78551.62944950635,0.009742178590979082
,,,130.0000145209752,78551.62948575433,0.009731174712154721
,,,130.0000160469832,78551.62952333856,0.009719900948623395
,,,130.0000175729912,78551.62956228548,0.009708453465424245
,,,130.0000194199713,78551.629611269,0.009694480608366937
,,,130.0000212669514,78551.62966228236,0.009680489249102356
,,,130.0000231139315,78551.62971532109,0.009666574266786417
,,,130.0000249609116,78551.62977036844,0.00965281120135436
,,,130.00002719174526,78551.62983949589,0.009636474199298684
,,,130.00002942257893,78551.62991145319,0.009620524512247219
,,,130.0000316534126,78551.62998616717,0.00960501932123587
,,,130.00003388424628,78551.63006355627,0.009589998099472542
,,,130.00003672560882,78551.63016586023,0.009571605821854555
,,,130.00003956697137,78551.63027217425,0.009554067171460946
,,,130.0000424083339,78551.63038230667,0.009537389239499617
,,,130.00004608638974,78551.6305302283,0.009517064328293499
,,,130.00004976444558,78551.63068382052,0.009498125937579035
,,,130.00005454876998,78551.63089145132,0.009475466731670002
,,,130.00005984066422,78551.63113053331,0.00945283133315528
,,,130.00006513255846,78551.6313785314,0.009432530435068927
,,,130.0000704244527,78551.63163452124,0.009414343674536283
,,,130.00007571634694,78551.63189766796,0.009398061872885475
,,,130.00008100824118,78551.63216722054,0.009383491228521133
,,,130.00008630013542,78551.63244250504,0.00937045474453701
,,,130.00009159202966,78551.63272291761,0.009358792166425404
,,,130.0000968839239,78551.63300791766,0.009348359161188072
,,,130.00010217581814,78551.63329702149,0.009339026150238771
,,,130.00010746771238,78551.63358979642,0.009330677023438969
,,,130.00011390560107,78551.63395036716,0.009321697029795495
,,,130.00012034348975,78551.6343151847,0.009313854546085699
,,,130.00012678137844,78551.6346837111,0.009307005138703878
,,,130.00013321926713,78551.63505547679,0.009301022769136991
,,,130.0001396571558,78551.63543007169,0.009295797451841885
,,,130.0001460950445,78551.6358071378,0.009291233202800552
,,,130.00015402181964,78551.63627434321,0.00928639844011301
,,,130.00016173353728,78551.63673153779,0.009282407334214447
,,,130.00016944525493,78551.63719096397,0.009279012797055087
,,,130.00017715697257,78551.63765228815,0.009276125565355302
,,,130.0001865147843,78551.63821422779,0.009273195072808575
,,,130.00019587259604,78551.63877812249,0.009270787027825954
,,,130.00020523040777,78551.63934362358,0.009268808234340342
,,,130.0002145882195,78551.6399104446,0.009267182138221098
,,,130.00022598139975,78551.64060199627,0.009265588327827567
,,,130.00023737458,78551.64129481556,0.009264333283026739
,,,130.00024876776024,78551.64198863281,0.009263344979838986
,,,130.00026016094048,78551.64268323568,0.009262566713372162
,,,130.00027461760482,78551.64356548109,0.009261812530950382
,,,130.00028907426915,78551.64444846348,0.009261255561105214
,,,130.00030353093348,78551.64533198967,0.0092608442254262
,,,130.00032163634356,78551.64643906333,0.009260477243321932
,,,130.00033974175363,78551.6475465684,0.00926022615979172
,,,130.00036156241637,78551.64888171678,0.009260026474720387
,,,130.0003833830791,78551.65021713566,0.00925990006459858
,,,130.0004107176858,78551.65189023773,0.009259804956160815
,,,130.0004380522925,78551.65356348871,0.00925975127732116
,,,130.00047425695587,78551.6557798263,0.009259714289898803
,,,130.00051046161923,78551.65799622616,0.009259696877551177
,,,130.0005628661945,78551.6612043984,0.009259686502052535
,,,130.00063044876012,78551.66534175712,0.009259682327424256
,,,130.00072467783775,78551.67111034892,0.009259680787654769
,,,130.00087236590622,78551.68015149135,0.009259679865289024
,,,130.0011590802411,78551.69770299556,0.009259678382225191
,,,130.00202142614444,78551.7504881845,0.009259673948286015
,,,130.0066658873754,78552.03467336168,0.009259650112946598
,,,130.01260808328098,78552.39800014974,0.009259619718463724
,,,130.01855027918657,78552.76103143636,0.009259589426455881
,,,130.02449247509216,78553.12376826984,0.009259559226616315
,,,130.03043467099775,78553.48621164502,0.009259529109791387
,,,130.03637686690334,78553.84836250854,0.009259499067866758
,,,130.04231906280893,78554.21022176358,0.009259469093628311
,,,130.04826125871452,78554.57179027422,0.009259439180652767
,,,130.05550414863126,78555.01211095486,0.009259402794506441
,,,130.062747038548,78555.45200234417,0.009259366481799857
,,,130.06998992846474,78555.89146581679,0.009259330234532539
,,,130.07723281838147,78556.33050269204,0.009259294045694956
,,,130.0844757082982,78556.76911424012,0.009259257909177516
,,,130.09171859821495,78557.20730168754,0.009259221819623615
,,,130.1005929652403,78557.74361541831,0.00925917765810498
,,,130.10921578200458,78558.26412080314,0.009259134801921955
,,,130.11783859876886,78558.78403064808,0.009259091992664895
,,,130.12646141553313,78559.30334677761,0.009259049225234255
,,,130.1368850684593,78559.93032960453,0.009258997575616951
,,,130.14730872138546,78560.5564504859,0.009258945974070384
,,,130.15773237431162,78561.18171240501,0.009258894414988048
,,,130.16815602723779,78561.80611827844,0.00925884289362284
,,,130.18078963739353,78562.56176332469,0.009258780493836497
,,,130.19342324754928,78563.3161600444,0.009258718137521044
,,,130.20605685770502,78564.06931333127,0.009258655819657
,,,130.21869046786077,78564.8212279958,0.009258593536044805
,,,130.2346343032313,78565.76839675276,0.009258514976496374
,,,130.25057813860184,78566.71360968817,0.009258436459974496
,,,130.26652197397237,78567.65687603595,0.009258357981591345
,,,130.28637575590827,78568.8287545376,0.009258260304964197
,,,130.30622953784416,78569.99764611226,0.009258162674650936
,,,130.32608331978005,78571.16356786629,0.009258065085242375
,,,130.3521465098892,78572.68965971963,0.009257937028625492
,,,130.37820969999834,78574.21070040048,0.009257809026107839
,,,130.41095130301326,78576.11439016424,0.009257648290063057
,,,130.4436929060282,78578.01023990293,0.009257487616310907
,,,130.4852348231726,78580.40448589697,0.009257283830960196
,,,130.526776740317,78582.78637062485,0.009257080113641793
,,,130.5683186574614,78585.15603619302,0.00925687645086272
,,,130.61947355715768,78588.05747233573,0.009256625718318331
,,,130.67062845685396,78590.94085007683,0.00925637503505632
,,,130.72178335655025,78593.80642343285,0.009256124387852248
,,,130.77293825624653,78596.65444287432,0.009255873766266052
,,,130.83662443304377,78600.1759764137,0.00925556177413469
,,,130.900310609841,78603.67115545817,0.009255249796986796
,,,130.96399678663823,78607.14044318534,0.009254937825964333
,,,131.04220896914094,78611.3662797314,0.009254554697459933
,,,131.12042115164365,78615.554587505,0.009254171560586657
,,,131.19863333414636,78619.70618497464,0.00925378841030779
,,,131.2993326506586,78624.99866465975,0.009253295074598293
,,,131.40003196717086,78630.2333098137,0.009252801709530675
,,,131.52487271693164,78636.64507679176,0.009252190025963442
,,,131.64971346669242,78642.97356761558,0.009251578301789427
,,,131.81273062342638,78651.11691274788,0.009250779461605045
,,,131.97574778016033,78659.12985321715,0.009249980580930373
,,,132.20622873165553,78670.24852550279,0.009248851056560613
,,,132.49724041140993,78683.95916975389,0.009247424916672301
,,,132.88608197377127,78701.75991486528,0.009245519587999261
,,,133.39412699761928,78724.2328406547,0.009243030987190478
,,,133.9021720214673,78745.9514066804,0.009240543857879303
,,,134.4102170453153,78767.04787874424,0.009238058755696638
,,,134.91826206916332,78787.64097425426,0.009235576210212185
,,,135.42630709301133,78807.83707811672,0.009233096725811981
,,,135.93435211685934,78827.73135332775,0.009230620782585186
,,,136.44239714070736,78847.40875530282,0.009228148837188909
,,,137.0653461526565,78871.35093729034,0.009225123906231722
,,,137.68829516460565,78895.20267508125,0.009222106392924359
,,,138.3112441765548,78919.06938619193,0.009219097005935048
,,,138.93419318850394,78943.04142307889,0.009216096408993154
,,,139.5571422004531,78967.19576874445,0.009213105222914575
,,,140.0,78984.51431441214,0.00921098481605741
,,,140.0,78984.51431441214,0.00921098481605741
,,,140.00000213917835,78984.51439841975,0.00921070352839248
,,,140.0000042783567,78984.51448251618,0.009209956031569735
,,,140.00000641753505,78984.5145667696,0.009208862999490862
,,,140.0000085567134,78984.5146512301,0.009207518771681737
,,,140.00001069589175,78984.51473593364,0.009205996949233939
,,,140.00001330879536,78984.51483976033,0.009203979526044508
,,,140.00001592169897,78984.51494401498,0.009201860732349527
,,,140.0000185346026,78984.51504871229,0.009199698016598923
,,,140.00002178197948,78984.51517945559,0.009197010182977035
,,,140.00002502935638,78984.51531088282,0.009194372250439904
,,,140.00002827673327,78984.5154429764,0.009191818954160389
,,,140.00003255968994,78984.5156181709,0.00918861512879096
,,,140.0000368426466,78984.51579441453,0.00918561881591578
,,,140.00004237023433,78984.5160233089,0.009182069221474413
,,,140.00004789782204,78984.51625367606,0.009178869334268366
,,,140.00005595038002,78984.51659160564,0.009174788868136743
,,,140.00006612784506,78984.51702208792,0.00917049961615117
,,,140.0000763053101,78984.5174556808,0.009167022811855278
,,,140.00008648277515,78984.51789179284,0.009164209019979126
,,,140.0000966602402,78984.51832994295,0.009161933209188192
,,,140.00010683770523,78984.51876974122,0.009160092948655664
,,,140.00011701517028,78984.51921087215,0.009158605002906512
,,,140.00012719263532,78984.51965308058,0.009157401949325178
,,,140.00013977799205,78984.52020109717,0.009156227804265685
,,,140.00015236334877,78984.52075014007,0.00915532501533256
,,,140.0001649487055,78984.52129997208,0.009154630859486469
,,,140.0001802475274,78984.52196915341,0.009153999291056102
,,,140.0001955463493,78984.52263898792,0.009153540408071485
,,,140.00021084517118,78984.52330929699,0.00915320698626824
,,,140.0002302440808,78984.52415973201,0.009152911897510203
,,,140.0002496429904,78984.52501053867,0.009152715058167999
,,,140.0002733093162,78984.52604883451,0.009152561324441042
,,,140.00029697564202,78984.52708735687,0.009152467488086978
,,,140.00032715056477,78984.5284116812,0.009152398795333404
,,,140.00035732548753,78984.52973612663,0.00915236214403378
,,,140.00039839531803,78984.53153887134,0.009152337998954728
,,,140.00044865172464,78984.53374492456,0.009152326294026625
,,,140.0005132261754,78984.53657952006,0.009152321413584852
,,,140.00059597267904,78984.54021182243,0.00915231970162369
,,,140.00072876473976,78984.54604096725,0.00915231880509403
,,,140.00096992870888,78984.55662728708,0.009152317644201366
,,,140.00160767611723,78984.58462230665,0.00915231462262854
,,,140.00473282869595,78984.72180556235,0.009152299820451324
,,,140.01499709616513,78985.172363121,0.009152251228709801
,,,140.0252613636343,78985.62290926214,0.00915220267066124
,,,140.0355256311035,78986.07344470188,0.009152154142010573
,,,140.04578989857268,78986.52397007454,0.00915210563925236
,,,140.05815328359142,78987.06661859836,0.00915204724768995
,,,140.07051666861017,78987.6092541906,0.00915198888558648
,,,140.0828800536289,78988.15187759716,0.009151930549835778
,,,140.09524343864766,78988.69448946316,0.009151872238027006
,,,140.1107478156517,78989.37493965751,0.009151799142778591
,,,140.12625219265576,78990.05537350089,0.009151726079537919
,,,140.1417565696598,78990.73579175682,0.009151653046346953
,,,140.16091971452528,78991.57675646218,0.009151562818079028
,,,140.18008285939075,78992.41769921093,0.00915147263190287
,,,140.19924600425622,78993.25862067234,0.009151382486755084
,,,140.22414736573455,78994.35131678263,0.009151265408848178
,,,140.24904872721288,78995.4439782656,0.009151148398566714
,,,140.28022044360685,78996.81173169792,0.009151002019279387
,,,140.31139216000082,78998.1794305233,0.009150855745912378
,,,140.3526065741883,78999.9876795161,0.00915066251049688
,,,140.39382098837575,79001.79582647231,0.009150469462045096
,,,140.4515531542803,79004.32845285392,0.009150199360333244
,,,140.50928532018486,79006.8608487947,0.00914992962851205
,,,140.58472891725043,79010.16976539994,0.009149577704869977
,,,140.660172514316,79013.47819885907,0.00914922641295269
,,,140.73561611138157,79016.78609352926,0.009148875751026934
,,,140.83441291643246,79021.11702096538,0.009148417492323013
,,,140.93320972148334,79025.44679619948,0.009147960304871486
,,,141.05638640878044,79030.84321057092,0.00914739179084322
,,,141.17956309607754,79036.23738366162,0.009146824924826465
,,,141.3408378546195,79043.29616013389,0.00914608520700181
,,,141.50211261316147,79050.3501473612,0.009145348283193272
,,,141.73003657181303,79060.31014406096,0.00914431154923253
,,,142.01765223309692,79072.86135612565,0.00914301115792377
,,,142.40517775953964,79089.73783246458,0.00914127277713889
,,,142.9802759448618,79114.69817364297,0.009138721655760856
,,,143.8336384859887,79151.51709234959,0.009134998156542748
,,,144.6870010271156,79188.03470908372,0.009131347039679922
,,,145.5403635682425,79224.21498866705,0.009127766471477615
,,,146.3937261093694,79260.03021959054,0.009124254683862583
,,,147.2470886504963,79295.45969889259,0.009120809971491882
,,,148.1004511916232,79330.48860638432,0.0091174306889794
,,,148.9538137327501,79365.10704170637,0.009114115248197534
,,,149.98962576206802,79406.56734514976,0.009110174535658527
,,,150.0,79406.9794740689,0.009110135522501782
,,,150.0,79406.9794740689,0.009110135522501782
,,,150.00000123094893,79406.97952299156,0.009109365138367688
,,,150.00000246189785,79406.97957205909,0.009107208777837234
,,,150.00000369284678,79406.9796213965,0.00910387558021198
,,,150.0000049237957,79406.97967110972,0.00909954733433321
,,,150.00000615474463,79406.97972128811,0.009094382148306483
,,,150.00000738569355,79406.9797720066,0.00908851757643181
,,,150.00000861664248,79406.97982332757,0.009082073295907114
,,,150.0000098475914,79406.97987530247,0.009075153407574013
,,,150.0000113724328,79406.97994065535,0.009066056293316051
,,,150.0000128972742,79406.980007138,0.009056514597172485
,,,150.00001442211558,79406.98007479658,0.009046651765018949
,,,150.00001594695698,79406.9801436635,0.009036571133476142
,,,150.00001747179837,79406.98021375977,0.009026358979279702
,,,150.00001933987008,79406.98030132584,0.009013773048964339
,,,150.00002120794178,79406.98039075879,0.009001204031004129
,,,150.0000230760135,79406.98048204959,0.008988736564055563
,,,150.0000249440852,79406.98057517807,0.00897643676155076
,,,150.0000272335148,79406.98069177571,0.008961665033591242
,,,150.0000295229444,79406.98081102359,0.008947290175734283
,,,150.000031812374,79406.98093284493,0.00893335979776285
,,,150.0000345969655,79406.98108436103,0.008917059271203452
,,,150.00003738155698,79406.9812394007,0.008901492105285555
,,,150.00004016614847,79406.98139780028,0.0088866688724172
,,,150.00004378295566,79406.98160828657,0.008868518672885614
,,,150.00004739976285,79406.98182380998,0.008851583982641133
,,,150.0000521021552,79406.98211099349,0.008831301099537114
,,,150.00005732737236,79406.98243855333,0.008810913778487403
,,,150.00006255258953,79406.98277413467,0.00879260238988452
,,,150.0000677778067,79406.98311691648,0.008776173532732781
,,,150.00007300302386,79406.98346615625,0.00876144322449259
,,,150.00007822824102,79406.98382118512,0.008748240793829808
,,,150.0000834534582,79406.984181402,0.008736410204464657
,,,150.00008867867535,79406.98454626756,0.008725810022628016
,,,150.00009390389252,79406.98491529816,0.008716312706893116
,,,150.00009912910969,79406.98528806043,0.008707803594595708
,,,150.000105472583,79406.98574505725,0.008698654180049305
,,,150.0001118160563,79406.98620636843,0.00869064693136299
,,,150.0001181595296,79406.98667145542,0.008683639004173063
,,,150.0001245030029,79406.98713984701,0.008677505444438016
,,,150.0001308464762,79406.98761113091,0.008672136961255298
,,,150.0001371899495,79406.98808494635,0.008667437963428282
,,,150.0001449631964,79406.98866854866,0.00866247099240615
,,,150.00015273644328,79406.98925497934,0.008658251693195977
,,,150.00016050969018,79406.98984381264,0.008654667398080388
,,,150.00016828293707,79406.9904346869,0.008651622451153425
,,,150.00017605618396,79406.99102729496,0.00864903563044628
,,,150.00018560768433,79406.99175746452,0.008646383603129672
,,,150.00019497067518,79406.9924749941,0.008644251735227133
,,,150.00020433366603,79406.99319396213,0.008642499891117953
,,,150.00021369665689,79406.99391411208,0.008641060303504413
,,,150.00022534364655,79406.99481126973,0.008639622267232413
,,,150.0002369906362,79406.99570960637,0.008638495768840918
,,,150.00024863762587,79406.99660886638,0.008637613302937533
,,,150.00026028461554,79406.9975088495,0.008636921995969599
,,,150.00027513498523,79406.99865716758,0.008636253241525846
,,,150.00028998535493,79406.99980616164,0.008635763358931218
,,,150.00030483572462,79407.00095565041,0.00863540449899868
,,,150.000323544383,79407.00240429152,0.008635085682101671
,,,150.0003422530414,79407.00385332172,0.008634870263310966
,,,150.00036493698676,79407.00561059009,0.008634700461522258
,,,150.00038762093212,79407.0073680979,0.008634594881141756
,,,150.00041628452854,79407.0095891004,0.008634516510218272
,,,150.00044494812497,79407.01181023064,0.008634473486969413
,,,150.00048342038906,79407.01479152976,0.008634444502884045
,,,150.00052997125852,79407.01839891996,0.008634429840928114
,,,150.0005887930264,79407.0229572477,0.008634423420245643
,,,150.0006675294061,79407.02905881921,0.008634421079358415
,,,150.00078288422912,79407.03799801416,0.008634420228929617
,,,150.0009802556442,79407.05329269428,0.008634419495764312
,,,150.00143648656993,79407.0886457622,0.00863441790122947
,,,150.00333127385105,79407.23545499546,0.008634411289831
,,,150.0094096529724,79407.7062297324,0.008634390143739323
,,,150.01548803209377,79408.17672827124,0.008634369086100444
,,,150.02156641121513,79408.64695155133,0.00863434810851937
,,,150.0276447903365,79409.11690044458,0.008634327203555059
,,,150.03372316945786,79409.58657576132,0.008634306364639056
,,,150.03980154857922,79410.0559782555,0.008634285585959555
,,,150.04587992770058,79410.52510862944,0.00863426486236852
,,,150.05328954551484,79411.09661714474,0.008634239667953325
,,,150.0606991633291,79411.66772336213,0.00863421454141628
,,,150.06810878114337,79412.23842829425,0.008634189476477781
,,,150.07551839895763,79412.80873287492,0.00863416446768716
,,,150.0829280167719,79413.37863796641,0.008634139510328858
,,,150.09033763458615,79413.94814436584,0.008634114600310048
,,,150.09941684408014,79414.64543380596,0.008634084136696588
,,,150.10849605357413,79415.34212699006,0.008634053733285697
,,,150.11757526306812,79416.03822505516,0.008634023385338318
,,,150.1266544725621,79416.733729039,0.008633993088850534
,,,150.1357336820561,79417.42863988952,0.008633962840459806
,,,150.14688408936183,79418.2812672579,0.008633925753251507
,,,150.15803449666757,79419.133002764,0.008633888730005732
,,,150.1691849039733,79419.98384771055,0.00863385176713625
,,,150.18033531127904,79420.83380326474,0.00863381486171521
,,,150.19396607360522,79421.87162074281,0.008633769821415943
,,,150.2075968359314,79422.90811237927,0.008633724860018972
,,,150.2212275982576,79423.94327964132,0.008633679974762233
,,,150.2376037794188,79425.18519393359,0.008633626146609754
,,,150.25397996058,79426.42520032801,0.008633572422382793
,,,150.27035614174122,79427.66330037243,0.008633518799826144
,,,150.29077065390976,79429.20404564275,0.008633452093776453
,,,150.3111851660783,79430.74183227116,0.008633385540531741
,,,150.33159967824685,79432.27666161912,0.008633319138089263
,,,150.35840249970963,79434.28729605382,0.008633232182656169
,,,150.3852053211724,79436.2928352593,0.008633145481699089
,,,150.41877631974998,79438.79762011976,0.008633037242570665
,,,150.45234731832755,79441.29440954365,0.008632929395014876
,,,150.4943933120318,79444.41022962231,0.008632794868269778
,,,150.53643930573605,79447.51349190512,0.008632660943969545
,,,150.5784852994403,79450.60418369115,0.00863252761632122
,,,150.62972468068915,79454.35364232348,0.008632365935368704
,,,150.680964061938,79458.08438113393,0.008632205123754469
,,,150.73220344318685,79461.796368498,0.00863204517345968
,,,150.7834428244357,79465.48957132516,0.008631886077271706
,,,150.84737750074012,79470.07142441797,0.008631688750703373
,,,150.91131217704455,79474.623911677,0.008631492732770205
,,,150.97524685334898,79479.14696595763,0.008631298013767316
,,,151.0537757452794,79484.6621112062,0.008631060611794457
,,,151.13230463720984,79490.13263052668,0.008630825142862434
,,,151.21083352914027,79495.55840528477,0.008630591594926885
,,,151.3118141037749,79502.46948073528,0.00863029408105652
,,,151.41279467840954,79509.30614346152,0.00862999970566984
,,,151.53776209902708,79517.66342157307,0.008629639722486319
,,,151.6627295196446,79525.90599290971,0.008629284485610749
,,,151.825466139774,79536.46717506736,0.008628828949871785
,,,151.98820275990337,79546.83244849865,0.008628381348413615
,,,152.21746485532435,79561.10126035857,0.008627764115296144
,,,152.5066308480702,79578.5394357477,0.008627007629020623
,,,152.89634217973727,79601.05028343336,0.008626026430006787
,,,153.45108298691093,79631.12386477811,0.008624704185065111
,,,154.0058237940846,79658.87806624506,0.008623467405065527
,,,154.56056460125825,79684.31384921023,0.008622313919617297
,,,155.1153054084319,79707.43884581498,0.008621241616248436
,,,155.67004621560557,79728.26661450822,0.008620248439864541
,,,156.28720929775076,79748.76160694327,0.008619234055627478
,,,156.90437237989596,79766.46927154945,0.008618312466223955
,,,157.52153546204116,79781.42834457994,0.008617481086476125
,,,158.13869854418635,79793.68285563034,0.008616737414391232
,,,158.75586162633155,79803.28135934842,0.008616079029519082
,,,159.37302470847675,79810.27624571101,0.00861550359113337
,,,160.0,79814.77355757487,0.008615001610200927
,,,160.0,79814.77355757487,0.008615001610200927
,,,160.0000015035466,79814.77356527514,0.008614508574754664
,,,160.0000030070932,79814.77357308811,0.008613152854672882
,,,160.0000045106398,79814.77358110725,0.008611096957177261
,,,160.0000060141864,79814.77358940817,0.00860847719394313
,,,160.000007517733,79814.77359805148,0.008605407866202008
,,,160.0000090212796,79814.77360708523,0.008601984756904322
,,,160.00001083366843,79814.77361854613,0.008597501159086413
,,,160.00001264605726,79814.77363067729,0.00859273478027377
,,,160.0000144584461,79814.77364351264,0.008587778448373964
,,,160.00001627083492,79814.7736570741,0.008582706545457229
,,,160.00001849118382,79814.77367469513,0.008576421393276754
,,,160.00002071153273,79814.77369343108,0.00857013575064878
,,,160.00002293188163,79814.77371327615,0.008563912771797647
,,,160.0000256139064,79814.77373870408,0.008556544700505184
,,,160.00002829593114,79814.77376568691,0.008549392570984663
,,,160.0000309779559,79814.77379417414,0.008542493571158312
,,,160.0000343764798,79814.77383234332,0.008534149085036967
,,,160.00003777500368,79814.77387271324,0.0085262683229698
,,,160.00004197719116,79814.77392548363,0.00851716983681111
,,,160.00004617937864,79814.77398118773,0.008508769265548041
,,,160.00005183633849,79814.77406040746,0.008498505711121975
,,,160.00005874497438,79814.77416304706,0.008487465906480154
,,,160.00006565361028,79814.7742713611,0.008477891306891373
,,,160.00007256224617,79814.77438459263,0.008469599141787831
,,,160.00007947088207,79814.77450208129,0.008462422782574645
,,,160.00008637951797,79814.77462325344,0.008456214289593573
,,,160.00009328815386,79814.77474761194,0.008450844029645854
,,,160.00010019678976,79814.77487472643,0.008446199164221757
,,,160.00010710542566,79814.77500422453,0.008442181805943432
,,,160.00011401406155,79814.77513578418,0.008438707182760866
,,,160.00012256047228,79814.77530097165,0.008435051215493398
,,,160.00013089445216,79814.77546425411,0.008432065486792087
,,,160.00013922843203,79814.77562935787,0.008429559166217914
,,,160.0001475624119,79814.77579599041,0.008427455234919818
,,,160.00015776474413,79814.7760017048,0.008425333754443357
,,,160.00016796707635,79814.77620897327,0.008423621320870347
,,,160.00017816940857,79814.776417496,0.008422239039734396
,,,160.0001883717408,79814.776627031,0.008421123241903805
,,,160.0002010054625,79814.77688761587,0.008420034883464832
,,,160.00021363918418,79814.77714916327,0.008419200034402361
,,,160.00022627290588,79814.77741144867,0.008418559637687338
,,,160.0002416618732,79814.77773168567,0.008417977493815208
,,,160.0002570508405,79814.77805253153,0.008417556023696041
,,,160.00027243980782,79814.77837381761,0.008417250877874014
,,,160.00029200379652,79814.77878271558,0.008416981330866753
,,,160.00031156778522,79814.77919195523,0.008416802544549526
,,,160.00033550020424,79814.7796928719,0.008416663493573229
,,,160.00035943262327,79814.7801939921,0.008416579337193378
,,,160.00039006782526,79814.78083563103,0.00841651815573414
,,,160.00042070302726,79814.78147737164,0.008416485977853952
,,,160.0004626592653,79814.7823563374,0.008416465077724694
,,,160.00051426588308,79814.78343751289,0.008416455264201667
,,,160.00058108456832,79814.78483738365,0.00841645144179181
,,,160.00067391112586,79814.78678207479,0.008416450316800928
,,,160.00081858536817,79814.78981280883,0.00841645004139512
,,,160.00109639433302,79814.79563200203,0.00841644982523035
,,,160.0019125151796,79814.81272298147,0.008416449217112163
,,,160.00631884817741,79814.90489369714,0.00841644594834225
,,,160.014399681502,79815.07346463922,0.00841644000815439
,,,160.02248051482658,79815.2414383079,0.00841643413194505
,,,160.03056134815117,79815.40881572835,0.008416428312970346
,,,160.03864218147575,79815.5755978923,0.008416422545329698
,,,160.04672301480034,79815.74178576331,0.008416416823873188
,,,160.05480384812492,79815.9073802813,0.008416411144092528
,,,160.0647722685778,79816.11083964478,0.008416404189152515
,,,160.07474068903068,79816.31339917202,0.008416397285231284
,,,160.08470910948355,79816.51506052632,0.0084163904268312
,,,160.09467752993643,79816.71582534724,0.008416383609239965
,,,160.1046459503893,79816.9156952561,0.008416376828416675
,,,160.11700744515224,79817.16230649821,0.00841636846562034
,,,160.12936893991517,79817.40754709287,0.008416360148422364
,,,160.1417304346781,79817.65142006747,0.008416351872088527
,,,160.15409192944102,79817.8939284394,0.008416343632634007
,,,160.16937897576764,79818.19194765766,0.008416333489187564
,,,160.18466602209426,79818.4878902287,0.00841632339174255
,,,160.19995306842088,79818.78176184846,0.008416313335905484
,,,160.21855707057193,79819.1366117264,0.008416301149044434
,,,160.23716107272298,79819.48841319622,0.008416289013039792
,,,160.25576507487403,79819.83717657988,0.008416276923451699
,,,160.27939584532007,79820.27581115626,0.00841626162847608
,,,160.3030266157661,79820.70958201784,0.008416246396382422
,,,160.33190855017008,79821.23317029419,0.0084162278575789
,,,160.36079048457407,79821.74956383984,0.00841620939786016
,,,160.39761444913813,79822.39758396725,0.008416185967334493
,,,160.4344384137022,79823.03405262496,0.00841616264576336
,,,160.48321064129462,79823.85939201481,0.008416131911462186
,,,160.53198286888704,79824.66479597533,0.00841610134022714
,,,160.5931182423028,79825.64648853503,0.008416063233305718
,,,160.65425361571857,79826.59751404132,0.008416025349322596
,,,160.71538898913434,79827.51823330163,0.008415987676431936
,,,160.79104479806247,79828.61621065243,0.008415941335219184
,,,160.8667006069906,79829.66899282266,0.008415895292327757
,,,160.94235641591874,79830.67724107926,0.008415849539641954
,,,161.03940889313395,79831.90647540902,0.008415791263533557
,,,161.13646137034917,79833.06485409405,0.008415733448120029
,,,161.25631172651478,79834.39954477713,0.008415662680409945
,,,161.3761620826804,79835.6306779578,0.008415592602590763
,,,161.5316543548885,79837.07754667322,0.008415502708114829
,,,161.6871466270966,79838.35930067499,0.008415413967046563
,,,161.90461939872895,79839.88449093992,0.008415291785866988
,,,162.17678016892728,79841.37210484005,0.00841514205532897
,,,162.53730214414688,79842.66145202248,0.008414949151992103
,,,163.0289224641187,79843.25902947737,0.008414696104414513
,,,163.5205427840905,79842.63372043261,0.008414454612017782
,,,164.01216310406232,79840.90317521355,0.008414224686664244
,,,164.50378342403414,79838.17518124651,0.008414006335929577
,,,165.09903914942944,79833.67791121209,0.008413757452300474
,,,165.69429487482475,79828.02174228047,0.00841352554021961
,,,166.28955060022005,79821.34971358256,0.008413310589096858
,,,166.88480632561536,79813.79037358412,0.008413112580107488
,,,167.48006205101066,79805.45921613698,0.008412931486475993
,,,168.07531777640597,79796.45997442752,0.008412767273753454
,,,168.67057350180127,79786.8857868851,0.008412619900088342
,,,169.26582922719658,79776.82024772116,0.00841248931649083
,,,169.99481479643552,79763.93322394614,0.008412352185550344
,,,170.0,79763.83962365123,0.008412351299767062
,,,170.0,79763.83962365123,0.008412351299767062
,,,170.00000119120634,79763.83960216917,0.008411609091142861
,,,170.00000238241267,79763.83958082275,0.008409532243287972
,,,170.000003573619,79763.83955972895,0.008406322985464995
,,,170.00000476482535,79763.83953898682,0.008402156919510984
,,,170.00000595603169,79763.83951867987,0.00839718660997096
,,,170.00000714723802,79763.83949887806,0.008391544643472693
,,,170.00000833844436,79763.8394796396,0.008385346247331834
,,,170.0000095296507,79763.8394610125,0.008378691539717542
,,,170.00001100693282,79763.8394388192,0.008369934203839325
,,,170.00001248421495,79763.83941768424,0.008360749674303787
,,,170.00001396149707,79763.83939765077,0.008351256604192898
,,,170.0000154387792,79763.83937874911,0.008341554166715448
,,,170.00001691606133,79763.83936099893,0.008331725039825075
,,,170.00001873004345,79763.83934079339,0.008319582482413006
,,,170.00002054402557,79763.83932234476,0.008307454972494981
,,,170.0000223580077,79763.83930564475,0.00829542375084281
,,,170.00002417198982,79763.83929067466,0.008283552147560876
,,,170.00002640078267,79763.83927460981,0.008269255177151448
,,,170.00002862957552,79763.83926105364,0.0082553385403581
,,,170.00003085836838,79763.83924993419,0.00824184785166253
,,,170.0000335761496,79763.83923955803,0.008226015615110261
,,,170.00003629393083,79763.83923253778,0.00821088941370215
,,,170.00003901171206,79763.83922871899,0.008196479204592126
,,,170.000042553695,79763.83922829118,0.00817876596195149
,,,170.00004609567796,79763.83923270044,0.008162229834272706
,,,170.0000507134259,79763.83924517538,0.008142358118901197
,,,170.00005583314362,79763.83926714484,0.008122412557534533
,,,170.00006095286133,79763.83929684205,0.008104478968749001
,,,170.00006607257905,79763.8393334837,0.00808837082118251
,,,170.00007119229676,79763.83937636089,0.008073910924646559
,,,170.00007631201447,79763.83942483454,0.008060935020188653
,,,170.00008143173218,79763.83947832978,0.008049292947757272
,,,170.0000865514499,79763.83953633017,0.008038848552671127
,,,170.0000916711676,79763.83959837213,0.008029478972266397
,,,170.00009679088532,79763.83966403973,0.008021073651627544
,,,170.000103007869,79763.83974812129,0.008012021020554302
,,,170.00010922485268,79763.83983640838,0.008004086536084538
,,,170.00011544183636,79763.83992838158,0.007997131847136872
,,,170.00012165882004,79763.84002358573,0.007991035747567522
,,,170.0001278758037,79763.84012162195,0.007985692061837052
,,,170.0001340927874,79763.84022214072,0.007981007780117531
,,,170.00014169289346,79763.84034795091,0.007976059075211303
,,,170.00014929299954,79763.84047653172,0.007971846008464184
,,,170.0001568931056,79763.84060747127,0.007968259116532506
,,,170.00016449321168,79763.84074041893,0.007965205254366682
,,,170.00017209331776,79763.84087507626,0.007962605154351758
,,,170.0001814041277,79763.84104200464,0.007959940260101772
,,,170.00019052380233,79763.84120724934,0.007957792640638372
,,,170.00019964347698,79763.84137391418,0.00795602188952224
,,,170.00020876315162,79763.84154174988,0.007954561851378363
,,,170.00022007749658,79763.84175129775,0.007953101330886586
,,,170.00023139184154,79763.84196201692,0.007951951689365529
,,,170.0002427061865,79763.84217365787,0.007951046743814869
,,,170.00025402053146,79763.84238602423,0.00795033440503274
,,,170.00026837745273,79763.84265630404,0.007949644414399416
,,,170.000282734374,79763.84292726383,0.007949135123548542
,,,170.00029709129527,79763.84319872514,0.007948759206754957
,,,170.00031507724412,79763.84353931388,0.007948423953090759
,,,170.00033306319298,79763.84388030035,0.007948194775700454
,,,170.00035474753562,79763.84429175487,0.007948012644321803
,,,170.00037643187827,79763.84470345867,0.007947897505651731
,,,170.00040360987668,79763.84521967947,0.007947810995368338
,,,170.0004307878751,79763.84573603759,0.007947762302276286
,,,170.00046681408648,79763.84642061316,0.00794772887128885
,,,170.00050284029786,79763.8471052466,0.007947713261560364
,,,170.0005550568627,79763.84809759192,0.007947704118954756
,,,170.00062247905623,79763.84937891384,0.007947700663722395
,,,170.00071666716502,79763.85116886724,0.007947699700889087
,,,170.00086477801176,79763.85398344592,0.007947699521568404
,,,170.00115411719526,79763.85948135998,0.007947699442392823
,,,170.00203443251908,79763.87620508198,0.007947699224016098
,,,170.00678529640447,79763.96636328597,0.007947698075325287
,,,170.01325304744577,79764.08884358386,0.007947696584698264
,,,170.01972079848707,79764.21102547056,0.007947695171076387
,,,170.02618854952837,79764.33290995256,0.007947693827290847
,,,170.03265630056967,79764.45449796526,0.007947692547006453
,,,170.03912405161097,79764.57579037893,0.007947691324633643
,,,170.04559180265227,79764.69678800406,0.007947690155231175
,,,170.05205955369357,79764.81749159617,0.007947689034426289
,,,170.05995145653276,79764.96437598664,0.007947687727027137
,,,170.06784335937195,79765.11082483419,0.00794768648010127
,,,170.07573526221114,79765.25683923227,0.00794768528831698
,,,170.08362716505033,79765.4024201889,0.007947684147052603
,,,170.09151906788952,79765.54756863421,0.007947683052318393
,,,170.0994109707287,79765.69228542717,0.007947682000657345
,,,170.1090920589558,79765.86922281084,0.007947680764982668
,,,170.1187731471829,79766.04551316926,0.007947679584946916
,,,170.12845423541,79766.22115772373,0.007947678456556657
,,,170.1381353236371,79766.39615758487,0.007947677376446562
,,,170.1478164118642,79766.5705137628,0.007947676341801014
,,,170.15972078696666,79766.78403024263,0.00794767512835025
,,,170.17162516206912,79766.99657636443,0.007947673976476782
,,,170.18352953717158,79767.20815349334,0.007947672883194885
,,,170.19543391227404,79767.41876284019,0.007947671846077585
,,,170.2100068202711,79767.67526727718,0.00794767065005381
,,,170.22457972826817,79767.93032472563,0.007947669532474796
,,,170.23915263626523,79768.1839366431,0.007947668491076077
,,,170.25668660288687,79768.48716556531,0.007947667336517746
,,,170.27422056950851,79768.78830537747,0.007947666287382887
,,,170.29175453613016,79769.08735746748,0.007947665341846863
,,,170.31365109089938,79769.4578861341,0.00794766430437419
,,,170.3355476456686,79769.82516201319,0.007947663424286742
,,,170.35744420043784,79770.18918592135,0.007947662699964808
,,,170.38620282991226,79770.66234991726,0.007947661983120361
,,,170.4149614593867,79771.12990423363,0.007947661530498576
,,,170.45071549529493,79771.70336398487,0.007947661333202738
,,,170.48646953120317,79772.2681452347,0.00794766153795038
,,,170.53008518643446,79772.94534999685,0.00794766232769944
,,,170.57370084166575,79773.60961419612,0.007947663706257442
,,,170.61731649689705,79774.26091996208,0.007947665668945227
,,,170.66093215212834,79774.89924767974,0.007947668211418969
,,,170.71585789142398,79775.68460693759,0.007947672231790619
,,,170.77078363071962,79776.44930792433,0.007947677157909658
,,,170.82570937001526,79777.19330565917,0.007947682983161602
,,,170.8806351093109,79777.91655445845,0.007947689701626605
,,,170.95046167796846,79778.80598553823,0.00794769952403732
,,,171.02028824662602,79779.66171450203,0.007947710771923086
,,,171.09011481528358,79780.48364855893,0.007947723436879236
,,,171.17775161252854,79781.46726455046,0.007947741326216465
,,,171.2653884097735,79782.39732854396,0.00794776142308683
,,,171.37117463296326,79783.4484298566,0.007947788606292024
,,,171.47696085615303,79784.42096826404,0.007947818971070079
,,,171.6097256798041,79785.52994397227,0.007947861556342578
,,,171.74249050345514,79786.51423934812,0.007947909095868039
,,,171.91884475930493,79787.62808880873,0.007947979854818358
,,,172.13056308832046,79788.67218700731,0.007948076188967253
,,,172.39521225406082,79789.52533459748,0.007948213918294346
,,,172.74434587976884,79789.87851680841,0.007948424703707293
,,,173.23792785066544,79788.8706157269,0.007948778298404144
,,,173.84092021912187,79785.23255458713,0.007949296903626404
,,,174.4439125875783,79778.94227266795,0.007949908559558306
,,,175.04690495603472,79770.00330203075,0.007950610955464855
,,,175.6397412876418,79758.64444492084,0.007951387798108191
,,,176.2325776192489,79744.7556807743,0.007952248087810027
,,,176.825413950856,79728.36184379284,0.007953189794068852
,,,177.41825028246308,79709.49320401886,0.007954210940596841
,,,178.01108661407017,79688.18477103965,0.007955309604802056
,,,178.66034078006658,79662.09578856835,0.007956599547532457
,,,179.309594946063,79633.18375877196,0.00795797783970535
,,,179.9588491120594,79601.50919433188,0.00795944217217319
,,,180.0,79599.40997597894,0.00795953783144681
,,,180.0,79599.40997597894,0.00795953783144681
,,,180.00000129851114,79599.40990958817,0.007958946475428393
,,,180.00000259702227,79599.40984331442,0.007957305118485695
,,,180.0000038955334,79599.40977725683,0.007954790888467617
,,,180.00000519404455,79599.4097114976,0.007951555124028797
,,,180.00000649255568,79599.40964610444,0.007947727144297985
,,,180.00000779106682,79599.4095811327,0.007943417434767956
,,,180.00000908957796,79599.40951662717,0.007938720349345504
,,,180.00001068110714,79599.40943825322,0.00793255205682035
,,,180.00001227263633,79599.40936068325,0.007926046375351357
,,,180.0000138641655,79599.40928395331,0.00791930535087172
,,,180.0000154556947,79599.40920808775,0.007912412530028097
,,,180.00001736748808,79599.40911811877,0.007904027230298195
,,,180.00001927928147,79599.40902942892,0.00789561485153319
,,,180.00002119107486,79599.40894201654,0.007887248335838433
,,,180.00002310286825,79599.4088558702,0.007878983593709771
,,,180.00002549501647,79599.40874983267,0.007868849124585997
,,,180.0000278871647,79599.40864569852,0.007858999085964076
,,,180.0000302793129,79599.40854340956,0.007849473091927546
,,,180.00003325536252,79599.4084186312,0.007838110388936167
,,,180.00003623141214,79599.40829647805,0.007827310890785484
,,,180.00003983887234,79599.4081517352,0.007814982797501407
,,,180.00004344633254,79599.40801041361,0.0078034775416398845
,,,180.00004812987106,79599.40783166101,0.007789719472701595
,,,180.00005281340958,79599.40765780087,0.007777214730832992
,,,180.00005917396317,79599.40742872079,0.0077620692259579025
,,,180.00006553451675,79599.40720681826,0.007748820991273155
,,,180.00007189507033,79599.4069911908,0.007737243564930036
,,,180.00007825562392,79599.40678104552,0.007727131190023176
,,,180.0000841450114,79599.40659074976,0.007718914429720709
,,,180.0000900343989,79599.40640407358,0.007711667421049693
,,,180.0000959237864,79599.4062205897,0.007705275936581096
,,,180.0001018131739,79599.40603992122,0.007699639010844524
,,,180.00010889226127,79599.4058260156,0.007693736847744818
,,,180.00011597134863,79599.40561519643,0.007688661738101463
,,,180.000123050436,79599.4054070312,0.0076842976728168375
,,,180.00013012952337,79599.40520114802,0.0076805449335849
,,,180.00013720861074,79599.40499722719,0.007677317807580867
,,,180.0001457683598,79599.4047528854,0.00767401323844542
,,,180.00015432810886,79599.40451060106,0.007671259655157356
,,,180.00016288785793,79599.40427003102,0.0076689651381846545
,,,180.000171447607,79599.40403088937,0.007667053118440023
,,,180.0001817242433,79599.40374533548,0.007665173742002462
,,,180.00019200087962,79599.40346116129,0.0076636638528647235
,,,180.00020227751594,79599.40317809534,0.00766245079240648
,,,180.00021255415226,79599.40289591957,0.007661476196485647
,,,180.00022533771082,79599.40254589003,0.007660526791653476
,,,180.00023812126938,79599.40219670463,0.0076598036667127065
,,,180.00025090482794,79599.40184816178,0.007659252887136991
,,,180.000266555063,79599.40142211253,0.007658753975405184
,,,180.00028220529808,79599.40099658942,0.007658396475597675
,,,180.00029785553315,79599.40057144265,0.007658140307097018
,,,180.00031790078185,79599.4000272848,0.007657915287912641
,,,180.00033794603056,79599.39948341525,0.007657768462645354
,,,180.0003626579139,79599.3988131795,0.007657655645796112
,,,180.00038736979727,79599.39814311029,0.0076575890100720485
,,,180.00041936861086,79599.3972755899,0.007657541497956515
,,,180.00045136742446,79599.39640814713,0.007657517493413641
,,,180.00049600066316,79599.39519825479,0.007657502467634689
,,,180.00054802529445,79599.39378801767,0.007657496195186148
,,,180.0006209038274,79599.39181247026,0.007657493867933927
,,,180.0007250160596,79599.38899017738,0.00765749349221335
,,,180.0008963558138,79599.3843452362,0.007657493780672991
,,,180.0012621967345,79599.37442647631,0.007657494546482331
,,,180.0025876689976,79599.3384787682,0.0076574973313848875
,,,180.00961897647863,79599.14749130544,0.007657512144928785
,,,180.01665028395968,79598.95601039227,0.007657527020743995
,,,180.02368159144072,79598.76403691212,0.007657541952949319
,,,180.03071289892176,79598.5715717241,0.007657556936304621
,,,180.0377442064028,79598.37861566621,0.007657571966134327
,,,180.0463809474245,79598.1409320579,0.007657590485153045
,,,180.05501768844618,79597.90251055553,0.007657609061164799
,,,180.06365442946787,79597.66335261706,0.00765762768817812
,,,180.07229117048956,79597.42345967607,0.007657646360937693
,,,180.08092791151125,79597.18283314623,0.0076576650748296626
,,,180.08956465253294,79596.94147442513,0.007657683825793184
,,,180.1002428529527,79596.64205575868,0.007657707054840768
,,,180.11092105337246,79596.34152257003,0.007657730329216864
,,,180.12159925379223,79596.0398774376,0.007657753643836711
,,,180.132277454212,79595.73712292753,0.007657776994306686
,,,180.14295565463175,79595.43326159791,0.0076578003768252275
,,,180.15621566749675,79595.0543948715,0.007657829452512148
,,,180.16947568036176,79594.67383022222,0.007657858567131454
,,,180.18273569322676,79594.29157253516,0.007657887716066948
,,,180.19599570609176,79593.90762669971,0.007657916895382902
,,,180.2124224988672,79593.42965252584,0.007657953080469896
,,,180.22884929164263,79592.94910442764,0.007657989301631686
,,,180.24527608441807,79592.46599175502,0.007658025554306058
,,,180.26530806875886,79591.8733932492,0.0076580698004391
,,,180.28534005309965,79591.27701192611,0.007658114081892597
,,,180.30537203744043,79590.67686486967,0.007658158393779821
,,,180.330888432196,79589.90698164332,0.0076582148751270975
,,,180.35640482695155,79589.13105165382,0.007658271392190703
,,,180.38763741070844,79588.17311916375,0.007658340610364172
,,,180.41886999446533,79587.20624554172,0.00765840986461084
,,,180.45843025775721,79585.96883694576,0.007658497625174898
,,,180.4979905210491,79584.717319983,0.007658585420638924
,,,180.547908457904,79583.11820217765,0.007658696238400598
,,,180.59782639475887,79581.49709402751,0.007658807082774811
,,,180.64774433161375,79579.85425718963,0.007658917942795894
,,,180.70962390682587,79577.78798044949,0.007659055377124802
,,,180.77150348203799,79575.68920351149,0.007659192810910797
,,,180.8333830572501,79573.5584119323,0.007659330235650885
,,,180.90938500100629,79570.89822253342,0.007659499002794277
,,,180.98538694476247,79568.19134136183,0.007659667739612262
,,,181.06138888851865,79565.43863537336,0.0076598364412497405
,,,181.15933004725633,79561.82511972015,0.007660053784936994
,,,181.25727120599402,79558.13872321112,0.007660271062256171
,,,181.3787627514451,79553.46729172963,0.007660540491435717
,,,181.50025429689617,79548.68973902876,0.00766080981839152
,,,181.6589573952531,79542.29437277974,0.007661161488580632
,,,181.81766049361005,79535.73044261512,0.00766151299908843
,,,182.04205952570607,79526.17485124452,0.007662009767712545
,,,182.3251852546346,79513.68576245655,0.007662636169554666
,,,182.70055728555042,79496.4397479752,0.007663466123227632
,,,183.16988419752607,79473.88274153101,0.007664503160978641
,,,183.63921110950173,79450.35137569474,0.007665539740419174
,,,184.1085380214774,79425.97417834638,0.007666576135303705
,,,184.57786493345304,79400.86860228374,0.007667612607821366
,,,185.0471918454287,79375.14191440241,0.007668649408900313
,,,185.51651875740436,79348.89201463448,0.007669686778525718
,,,185.98584566938,79322.20819017502,0.007670724946052281
,,,186.45517258135567,79295.17181008746,0.007671764130509177
,,,187.0227394176888,79262.11055178371,0.007673022494432931
,,,187.59030625402193,79228.75975155429,0.007674283001345945
,,,188.15787309035505,79195.22456440923,0.007675545981812882
,,,188.72543992668818,79161.59848204651,0.00767681174700256
,,,189.2930067630213,79127.96447281115,0.007678080589372174
,,,189.86057359935444,79094.3960132492,0.007679352783330417
,,,190.0,79086.16734474488,0.00767966584846267
,,,190.0,79086.16734474488,0.00767966584846267
,,,190.00000119631514,79086.16727419815,0.007679012259729483
,,,190.00000239263028,79086.1672037701,0.007677190140633561
,,,190.00000358894542,79086.16713356228,0.007674385672957686
,,,190.00000478526056,79086.16706365986,0.007670759288034552
,,,190.0000059815757,79086.16699413388,0.007666449274268997
,,,190.00000717789084,79086.16692504325,0.007661574841552342
,,,190.00000837420598,79086.1668564364,0.007656238734427486
,,,190.00000982303163,79086.166774052,0.007649284084865078
,,,190.0000112718573,79086.16669248941,0.007641914821602848
,,,190.00001272068295,79086.16661178955,0.007634242060874651
,,,190.0000141695086,79086.16653198175,0.007626358183617425
,,,190.00001561833426,79086.16645308568,0.007618339809595501
,,,190.00001741186972,79086.1663566981,0.007608321075418074
,,,190.00001920540518,79086.16626173354,0.007598289519504258
,,,190.00002099894064,79086.16616818821,0.007588320878938296
,,,190.0000227924761,79086.16607604886,0.007578473774154151
,,,190.00002501591882,79086.16596374441,0.0075665012383142076
,,,190.00002723936154,79086.1658535181,0.007554845921427932
,,,190.00002946280426,79086.1657453102,0.0075435500886620755
,,,190.0000321996704,79086.1656147893,0.007530178486405947
,,,190.0000349365365,79086.16548709669,0.0075174191775734985
,,,190.00003767340263,79086.16536209862,0.007505280962978355
,,,190.00004128953748,79086.1652008471,0.007490187531555472
,,,190.00004490567233,79086.16504376165,0.007476139289759856
,,,190.0000496912,79086.16484178613,0.007459074527565528
,,,190.00005447672766,79086.1646459581,0.007443630731439204
,,,190.00006038094378,79086.16441195435,0.007426610475256869
,,,190.0000662851599,79086.1641854181,0.007411605610097
,,,190.00007153772506,79086.16398944138,0.0073997639815272355
,,,190.00007679029022,79086.16379811607,0.007389187123534075
,,,190.00008204285538,79086.16361094508,0.0073797412139765765
,,,190.00008729542054,79086.16342748403,0.007371305842699126
,,,190.0000925479857,79086.163247336,0.0073637730585563305
,,,190.00009780055086,79086.16307014645,0.007357046277631405
,,,190.00010427631514,79086.16285529922,0.007349735174293119
,,,190.00011075207942,79086.16264394677,0.007343375900151063
,,,190.0001172278437,79086.16243563413,0.0073378443735897265
,,,190.00012370360798,79086.16222996566,0.007333032713669272
,,,190.00013017937226,79086.16202659723,0.007328847127312482
,,,190.00013665513654,79086.16182522959,0.0073252060665375245
,,,190.0001446565051,79086.16157880104,0.007321354488639539
,,,190.00015265787368,79086.16133461126,0.007318112037291424
,,,190.00016065924225,79086.16109230615,0.007315382316772982
,,,190.00016866061083,79086.16085158769,0.007313084204646497
,,,190.0001766619794,79086.16061220494,0.007311149426432704
,,,190.00018659234897,79086.16031665422,0.007309167994225697
,,,190.00019652271854,79086.1600225043,0.007307567570622949
,,,190.0002064530881,79086.15972948573,0.007306274874507241
,,,190.00021638345768,79086.15943738093,0.007305230725500015
,,,190.0002286676291,79086.15907704332,0.007304212463015376
,,,190.00024095180052,79086.15871757448,0.007303430559314579
,,,190.00025323597194,79086.1583587726,0.007302830147190831
,,,190.00026818465273,79086.15792282295,0.00730228417509267
,,,190.0002831333335,79086.1574874244,0.007301888271735369
,,,190.0002980820143,79086.15705242522,0.007301601189191836
,,,190.00031706137946,79086.1565005411,0.007301347429742078
,,,190.00033660200765,79086.15593266053,0.00730117468395942
,,,190.00035614263584,79086.15536499636,0.007301061204017927
,,,190.00038198496833,79086.15461447363,0.007300968574943813
,,,190.00040782730082,79086.15386409337,0.007300915449693531
,,,190.0004417282953,79086.15287983087,0.007300878473654462
,,,190.00047562928978,79086.15189563397,0.007300860667026476
,,,190.00052400076973,79086.15049138277,0.0073008499892528176
,,,190.0005856026004,79086.14870306711,0.0073008457864733685
,,,190.00066976952345,79086.14625967217,0.0073008446412996765
,,,190.0007972555426,79086.14255865752,0.007300844651127438
,,,190.001029164312,79086.13582599537,0.00730084508925423
,,,190.00163754056706,79086.11816281936,0.007300846283328362
,,,190.00459274635858,79086.03234090486,0.007300852093180664
,,,190.01163959381014,79085.82754366456,0.007300865995403037
,,,190.0186864412617,79085.62253555775,0.007300879960196479
,,,190.02573328871327,79085.41731758982,0.007300893981551384
,,,190.03278013616483,79085.21189069666,0.007300908054165577
,,,190.0398269836164,79085.00625575063,0.007300922173363983
,,,190.04687383106796,79084.80041356588,0.007300936335018551
,,,190.05392067851952,79084.59436490326,0.0073009505354802535
,,,190.06255371367072,79084.3416559886,0.007300967980530629
,,,190.07118674882193,79084.08863946472,0.007300985473817284
,,,190.07981978397314,79083.83531645738,0.00730100301086025
,,,190.08845281912434,79083.58168800909,0.007301020587785438
,,,190.09708585427555,79083.32775508674,0.007301038201248149
,,,190.10571888942675,79083.07351858843,0.0073010558483541065
,,,190.11637385473696,79082.7593204271,0.007301077671230032
,,,190.12702882004717,79082.44466255693,0.007301099537551222
,,,190.13768378535738,79082.12954630912,0.00730112144393493
,,,190.1483387506676,79081.81397290704,0.007301143387536286
,,,190.1589937159778,79081.49794347658,0.00730116536597013
,,,190.17219464953848,79081.1057689228,0.007301192641385517
,,,190.18539558309917,79080.71289776232,0.007301219964064869
,,,190.19859651665985,79080.31933163105,0.007301247331431035
,,,190.21179745022053,79079.92507201414,0.007301274741386772
,,,190.2281037164655,79079.43711303224,0.0073013086554115595
,,,190.2444099827105,79078.94810026672,0.007301342629290247
,,,190.26071624895548,79078.45803575766,0.007301376660985386
,,,190.28053168911092,79077.86109440046,0.007301418091934982
,,,190.30034712926636,79077.26260546132,0.0073014596036651115
,,,190.3201625694218,79076.66257144192,0.007301501194412923
,,,190.3452509349202,79075.9006541173,0.007301553963730625
,,,190.37033930041858,79075.13626723672,0.007301606855318184
,,,190.40078851618537,79074.20523413752,0.007301671210431328
,,,190.43123773195217,79073.27057251253,0.007301735740541836
,,,190.46907322097536,79072.10413346061,0.007301816164827104
,,,190.50690870999856,79070.93210278133,0.0073018968526815005
,,,190.55300898254487,79069.49650193442,0.007301995517939009
,,,190.59910925509118,79068.05260982006,0.0073020945654358104
,,,190.6452095276375,79066.60042897407,0.0073021939910306415
,,,190.7009298574078,79064.83414941587,0.0073023146639002905
,,,190.7566501871781,79063.05576217172,0.007302435878063611
,,,190.81237051694842,79061.2652654704,0.007302557628543629
,,,190.87938323981766,79059.0958597676,0.0073027047575110965
,,,190.9463959626869,79056.90892875764,0.007302852649517906
,,,191.01340868555613,79054.70446563588,0.007303001299077589
,,,191.0970460720595,79051.9285081001,0.0073031878816485355
,,,191.18068345856287,79049.12521646281,0.00730337562923548
,,,191.2810702970145,79045.72441950836,0.0073036025047708425
,,,191.38145713546615,79042.28420795177,0.007303831039367715
,,,191.50642328139597,79037.94658026428,0.007304117834936905
,,,191.6313894273258,79033.54782976946,0.007304407173372249
,,,191.79531109504543,79027.68517151086,0.00730479053971497
,,,191.95923276276508,79021.71732298256,0.007305178229403765
,,,192.19284735257745,79013.03046126846,0.007305738166447186
,,,192.49041738402653,79001.65642142732,0.007306463908106795
,,,192.89812166513508,78985.51166410546,0.007307480753476961
,,,193.5043483065998,78960.31129189311,0.007309040041095516
,,,194.11057494806454,78933.69314811313,0.00731065477179499
,,,194.71680158952927,78905.672251947,0.007312323699389558
,,,195.323028230994,78876.26688130961,0.0073140456052204076
,,,196.00272376890894,78841.67775186765,0.007316037715233224
,,,196.68241930682387,78805.40822777698,0.007318093288458901
,,,197.3621148447388,78767.49495045282,0.007320210730351165
,,,198.04181038265375,78727.97727876544,0.007322388489031758
,,,198.7215059205687,78686.89680656722,0.007324625054691434
,,,199.46979583821556,78639.91511410114,0.007327153587760081
,,,200.0,78605.54401343434,0.007328986215916562
,,,200.0,78605.54401343434,0.007328986215916562
,,,200.00000123608086,78605.54393229737,0.007328401391791289
,,,200.00000247216173,78605.54385126923,0.007326777019759991
,,,200.0000037082426,78605.54377044228,0.007324286877025728
,,,200.00000494432345,78605.54368989322,0.0073210795934683945
,,,200.0000061804043,78605.54360968541,0.007317282308409878
,,,200.00000741648518,78605.54352987075,0.0073130037641453705
,,,200.00000865256604,78605.54345049134,0.007308336932068539
,,,200.00001016415317,78605.54335405963,0.007302217196758795
,,,200.0000116757403,78605.54325837638,0.007295756887545835
,,,200.00001318732743,78605.54316347589,0.007289056369246523
,,,200.00001469891455,78605.54306938166,0.007282198002545108
,,,200.00001621050168,78605.5429761083,0.007275249171023204
,,,200.0000181088185,78605.54286014507,0.0072664777719132975
,,,200.0000200071353,78605.54274548942,0.007257735675868854
,,,200.00002190545212,78605.54263213187,0.0072490885182787
,,,200.00002380376893,78605.54252005437,0.00724058569554984
,,,200.00002620104695,78605.5423803085,0.007230109923669851
,,,200.00002859832497,78605.54224250537,0.007219973034580703
,,,200.000030995603,78605.54210657784,0.00721020709977565
,,,200.00003401667348,78605.54193784056,0.007198455110350782
,,,200.00003703774397,78605.54177181922,0.0071873338720549506
,,,200.00004076057394,78605.54157074695,0.00717449071032813
,,,200.0000444834039,78605.54137329698,0.007162570720049019
,,,200.00004946382538,78605.54111435433,0.007147991395927813
,,,200.00005444424684,78605.54086083075,0.007134864529678234
,,,200.0000605251757,78605.54055784705,0.007120620508060216
,,,200.00006660610458,78605.54026124493,0.007108125959446431
,,,200.00007268703345,78605.53997023866,0.00709717274697787
,,,200.00007826951423,78605.53970741916,0.007088313654437519
,,,200.00008385199502,78605.53944826052,0.007080466304242703
,,,200.0000894344758,78605.53919234456,0.007073515511263452
,,,200.00009501695658,78605.53893930074,0.007067358937606796
,,,200.00010059943736,78605.53868880085,0.007061905813353392
,,,200.00010745589273,78605.5383841904,0.007056053148675575
,,,200.0001143123481,78605.53808251025,0.007051010572890774
,,,200.00012116880347,78605.53778335481,0.007046665844935546
,,,200.00012802525885,78605.53748637467,0.007042922296392587
,,,200.00013488171422,78605.53719126881,0.007039696670441442
,,,200.00014315220835,78605.53683742974,0.007036393734647278
,,,200.0001514227025,78605.53648555574,0.0070336337016265685
,,,200.00015969319662,78605.53613532377,0.007031327287801831
,,,200.00016796369076,78605.53578646388,0.007029399907165615
,,,200.0001762341849,78605.53543875054,0.007027789247514294
,,,200.00018659095667,78605.53500465635,0.007026140186949529
,,,200.00019694772845,78605.53457176381,0.007024823087915175
,,,200.00020730450024,78605.53413983087,0.00702377111395822
,,,200.00021766127202,78605.53370866422,0.007022930889985142
,,,200.00023061353855,78605.53317028965,0.007022113943756411
,,,200.00024356580508,78605.53263263908,0.00702149716826772
,,,200.0002565180716,78605.53209553484,0.007021031516208575
,,,200.00027247649408,78605.5314343269,0.007020611551288801
,,,200.00028843491654,78605.53077356258,0.007020314513254421
,,,200.000304393339,78605.53011311156,0.007020104423905171
,,,200.00032502847492,78605.52925942911,0.007019921186455735
,,,200.00034566361083,78605.52840598348,0.007019804106127696
,,,200.00037135883483,78605.5273434617,0.0070197155378733545
,,,200.00039705405882,78605.52628107274,0.007019664855059716
,,,200.00043083116225,78605.5248846392,0.007019629627999209
,,,200.00046834898296,78605.52333362192,0.007019611542654115
,,,200.00051744476207,78605.52130400004,0.007019602206662238
,,,200.00058056242588,78605.51869471968,0.007019598683257649
,,,200.00066764006166,78605.5150949063,0.007019597880248361
,,,200.00080173151534,78605.5095514345,0.00701959812080857
,,,200.001053362207,78605.49914845084,0.0070195989023565
,,,200.00175763384675,78605.4700300024,0.0070196011207256685
,,,200.00538438153202,78605.32002765236,0.007019612555060511
,,,200.0130803209537,78605.00143135423,0.007019636866437219
,,,200.02077626037536,78604.6824388335,0.007019661237469467
,,,200.02847219979702,78604.36305108358,0.007019685662471262
,,,200.0361681392187,78604.04326904645,0.007019710136421788
,,,200.04386407864035,78603.72309361782,0.007019734654886741
,,,200.05156001806202,78603.40252565188,0.007019759213943311
,,,200.05925595748369,78603.08156596537,0.007019783810116246
,,,200.06877354226444,78602.68409382294,0.007019814275012486
,,,200.0782911270452,78602.28602518365,0.007019844786875805
,,,200.08780871182594,78601.88736140227,0.007019875341281221
,,,200.0973262966067,78601.48810377806,0.007019905934389336
,,,200.10684388138745,78601.0882535611,0.007019936562869084
,,,200.11830176916402,78600.60610344131,0.007019973478257625
,,,200.1297596569406,78600.12309825957,0.00702001043638868
,,,200.14121754471716,78599.6392399757,0.00702004743356008
,,,200.15267543249374,78599.1545304872,0.007020084466616193
,,,200.1641333202703,78598.66897163681,0.007020121532865319
,,,200.17843763726842,78598.06159833023,0.007020167850404269
,,,200.19274195426652,78597.45290743055,0.007020214212325892
,,,200.20704627126463,78596.84290224743,0.007020260615466528
,,,200.22135058826274,78596.2315860125,0.0070203070571796
,,,200.2391830936699,78595.4676562009,0.007020365004502761
,,,200.25701559907708,78594.70169974133,0.007020423004787217
,,,200.27484810448425,78593.93372250829,0.00702048105509308
,,,200.29674791748022,78592.98782580851,0.00702055241061502
,,,200.3186477304762,78592.03890057215,0.007020623834255466
,,,200.34054754347216,78591.0869570962,0.0070206953229921334
,,,200.3687103330625,78589.8583537508,0.0070207873479947655
,,,200.39687312265283,78588.62479693632,0.007020879472210777
,,,200.43157047495149,78587.09824015385,0.007020993103021912
,,,200.46626782725014,78585.56423459775,0.007021106873631529
,,,200.50993037355164,78583.62334256097,0.007021250232477035
,,,200.55359291985314,78581.6707892625,0.007021393798595858
,,,200.60638068696625,78579.29469627154,0.007021567637822936
,,,200.65916845407935,78576.90179250341,0.007021741763469297
,,,200.71195622119245,78574.49220344456,0.007021916169043806
,,,200.77581392868015,78571.55518411548,0.007022127515389645
,,,200.83967163616785,78568.59414536782,0.007022339256541366
,,,200.90352934365555,78565.60930086167,0.007022551386825761
,,,200.98236301694604,78561.89192683315,0.007022813796269374
,,,201.06119669023653,78558.13898544863,0.007023076785521677
,,,201.14003036352702,78554.35086354494,0.007023340349589794
,,,201.24251960204117,78549.3740707117,0.007023683854222588
,,,201.34500884055532,78544.33928841713,0.0070240283170881325
,,,201.47344307800293,78537.9493357017,0.0070244613249111085
,,,201.60187731545054,78531.47116818566,0.0070248958205404955
,,,201.77238354459226,78522.73725471756,0.007025474932766841
,,,201.94288977373398,78513.85411383606,0.007026056638969824
,,,202.19080306182124,78500.67899581131,0.0070269070290501934
,,,202.51201846198833,78483.16663335069,0.007028016902666316
,,,202.96118639983953,78457.88005266384,0.007029583950610109
,,,203.5718518344112,78422.09848012438,0.007031742223554424
,,,204.18251726898288,78384.81655655637,0.007033931995521241
,,,204.79318270355455,78346.15225428705,0.0070361526925954675
,,,205.40384813812622,78306.21376798952,0.007038403751246075
,,,206.0145135726979,78265.10044091586,0.00704068461821443
,,,206.62517900726957,78222.90359865075,0.0070429947503921975
,,,207.23584444184124,78179.70729975266,0.007045333614681955
,,,207.97466244572306,78126.22021233458,0.007048200968251292
,,,208.71348044960487,78071.50881859068,0.0070511087055113945
,,,209.4522984534867,78015.68729644212,0.007054055938896216
,,,210.0,77973.65078430847,0.007056265766056255
,,,210.0,77973.65078430847,0.007056265766056255
,,,210.00000114745612,77973.65069570858,0.007055621341218134
,,,210.00000229491224,77973.6506072194,0.007053823389040665
,,,210.00000344236835,77973.65051893581,0.007051053816325389
,,,210.00000458982447,77973.65043093755,0.007047469588284026
,,,210.0000057372806,77973.65034329129,0.00704320619523356
,,,210.0000068847367,77973.65025605244,0.007038380601238005
,,,210.00000803219282,77973.65016926668,0.007033093761700614
,,,210.00000941830777,77973.65006508723,0.007026215498129115
,,,210.00001080442271,77973.64996167475,0.007018921121429103
,,,210.00001219053766,77973.64985906813,0.007011319610394767
,,,210.0000135766526,77973.64975729551,0.007003501798532771
,,,210.00001496276755,77973.64965637607,0.006995543224272211
,,,210.000016674253,77973.64953296122,0.0069856144990189505
,,,210.00001838573846,77973.64941087391,0.006975661423441544
,,,210.0000200972239,77973.64929011221,0.0069657589470459216
,,,210.00002180870936,77973.64917066529,0.006955965408275377
,,,210.00002392319956,77973.64902488094,0.006944082115223759
,,,210.00002603768976,77973.64888103212,0.006932495294106818
,,,210.00002815217996,77973.64873906614,0.006921247895617134
,,,210.00003074325568,77973.64856758363,0.006907968526594375
,,,210.0000333343314,77973.64839872568,0.006895269794963602
,,,210.0000359254071,77973.64823237358,0.006883163069581748
,,,210.0000393181216,77973.64801814394,0.006868202543795863
,,,210.00004271083608,77973.64780774053,0.006854229931133335
,,,210.00004713622081,77973.64753862223,0.006837422896870697
,,,210.00005156160555,77973.64727504017,0.006822122333673484
,,,210.00005721193563,77973.64694575626,0.00680459274984579
,,,210.0000628622657,77973.64662373987,0.006789091850078924
,,,210.0000685125958,77973.64630814742,0.006775394603471387
,,,210.00007363080945,77973.64602719304,0.006764371957056441
,,,210.00007874902312,77973.64575039907,0.006754522481632054
,,,210.00008386723678,77973.64547732253,0.006745721916152476
,,,210.00008898545045,77973.64520756748,0.0067378587502503196
,,,210.0000941036641,77973.64494078011,0.0067308331400938
,,,210.0001002845112,77973.64462211075,0.006723338791287759
,,,210.0001064653583,77973.64430681823,0.006716797212581932
,,,210.0001126462054,77973.64399447327,0.0067110871131374015
,,,210.0001188270525,77973.64368470122,0.006706102666467952
,,,210.00012500789958,77973.64337717512,0.006701751542097335
,,,210.00013118874668,77973.64307160958,0.006697953181875505
,,,210.00013878461252,77973.64269840982,0.006693939464472843
,,,210.00014638047836,77973.64232739917,0.006690542777701083
,,,210.0001539763442,77973.64195824106,0.006687668200153689
,,,210.00016157221003,77973.64159065069,0.006685235431507211
,,,210.00016916807587,77973.64122438707,0.006683176535056618
,,,210.00017853408323,77973.64077429609,0.006681068050301479
,,,210.0001879000906,77973.64032559638,0.006679351601602601
,,,210.00019726609796,77973.63987802918,0.006677954278339195
,,,210.00020663210532,77973.63943138382,0.006676816736376966
,,,210.00021812905945,77973.63888412892,0.006675705271267159
,,,210.00022962601358,77973.6383377538,0.0066748417955522325
,,,210.0002411229677,77973.63779206201,0.006674170974315616
,,,210.0002549944999,77973.63713435821,0.006673557624198639
,,,210.0002688660321,77973.63647722518,0.006673105330314329
,,,210.00028273756428,77973.63582051276,0.0066727718034084215
,,,210.00030013326938,77973.63499738499,0.006672474425927839
,,,210.00031752897448,77973.63417459071,0.006672271474473087
,,,210.00033851472375,77973.63318228704,0.006672110404362252
,,,210.00036041266057,77973.63214707198,0.006672005387080983
,,,210.0003868728089,77973.63089636114,0.006671930468511537
,,,210.0004133329572,77973.62964576342,0.006671888602706045
,,,210.00044854148243,77973.6279817771,0.0066718600503009534
,,,210.00049082735234,77973.62598336869,0.006671845329319786
,,,210.00054368538645,77973.62348535226,0.006671838845307085
,,,210.00061331073144,77973.62019492671,0.006671836709147777
,,,210.00071271379255,77973.61549719432,0.006671836477783057
,,,210.00087512754908,77973.6078214858,0.006671836984252194
,,,210.00121714803834,77973.59165700029,0.0066718382016498524
,,,210.00242452909197,77973.53458836928,0.006671842509577855
,,,210.0090667561272,77973.22047529412,0.006671866241420683
,,,210.01570898316243,77972.9060945721,0.006671890023723576
,,,210.02235121019766,77972.59144699256,0.006671913852101109
,,,210.02899343723288,77972.27653330845,0.006671937722621644
,,,210.03709794366588,77971.89193232001,0.006671966900187222
,,,210.04520245009888,77971.50693748091,0.006671996129563731
,,,210.05330695653188,77971.12154997712,0.006672025405740912
,,,210.06141146296488,77970.73577094017,0.006672054724298871
,,,210.06951596939788,77970.34960145256,0.006672084081338844
,,,210.07762047583088,77969.96304255258,0.006672113473414306
,,,210.0873984709626,77969.49614671183,0.006672148976922542
,,,210.0971764660943,77969.02868717205,0.006672184522320787
,,,210.10695446122602,77968.56066554943,0.0066722201055349805
,,,210.11673245635774,77968.09208339972,0.006672255723024114
,,,210.12651045148945,77967.62294222473,0.006672291371713657
,,,210.1382848721952,77967.05727415725,0.006672334336597123
,,,210.15005929290092,77966.49080004299,0.0066723773388371104
,,,210.16183371360665,77965.92352225773,0.0066724203749866295
,,,210.1736081343124,77965.35544310666,0.00667246344209891
,,,210.18538255501812,77964.7865648323,0.006672506537656278
,,,210.20008535091736,77964.07508418338,0.006672560388006713
,,,210.2147881468166,77963.36236504353,0.006672614275804023
,,,210.22949094271584,77962.64841145706,0.00667266819804571
,,,210.24419373861508,77961.93322737516,0.006672722152207006
,,,210.26252807188746,77961.03967735119,0.006672789474351417
,,,210.28086240515984,77960.14422726222,0.006672856839427728
,,,210.29919673843222,77959.24688429835,0.0066729242445751616
,,,210.32171666067921,77958.14210473825,0.006673007089141286
,,,210.34423658292621,77957.03449285665,0.006673089986971139
,,,210.3667565051732,77955.92406124317,0.0066731729350520425
,,,210.39568885524642,77954.49332162116,0.006673279571900831
,,,210.42462120531962,77953.05797406656,0.006673386283223679
,,,210.46008735726778,77951.29223235113,0.006673517189515613
,,,210.49555350921594,77949.51965053628,0.006673648196861535
,,,210.53932865750252,77947.3224245178,0.006673810029298752
,,,210.5831038057891,77945.11493042394,0.006673972002088823
,,,210.6268789540757,77942.8972505567,0.006674134109696452
,,,210.68129638708416,77940.12634602276,0.006674335808922735
,,,210.73571382009263,77937.33998008458,0.00667453770259092
,,,210.7901312531011,77934.53830419696,0.006674739785176854
,,,210.84454868610956,77931.72146783525,0.006674942052295498
,,,210.91385671208826,77928.11212475339,0.006675199928808606
,,,210.98316473806696,77924.47872965311,0.006675458093420825
,,,211.05247276404566,77920.82157957382,0.006675716541869473
,,,211.1397603425326,77916.18236424403,0.00667604243464856
,,,211.22704792101956,77911.5065125706,0.0066763687676585585
,,,211.3329411147581,77905.78562314414,0.006676765245470488
,,,211.43883430849667,77900.0126488682,0.006677162361281164
,,,211.57277751905337,77892.63739227841,0.0066776655775156075
,,,211.70672072961008,77885.18231407143,0.006678169803604887
,,,211.886830413694,77875.03518280576,0.006678849406795433
,,,212.10515156349675,77862.55281965974,0.0066796756175036345
,,,212.38176967125534,77846.46164611417,0.006680726242642458
,,,212.7530084756506,77824.40662396226,0.006682142872689517
,,,213.2732029532761,77792.67666883412,0.006684140573442818
,,,213.7933974309016,77760.06302287805,0.006686152896956938
,,,214.3135919085271,77726.64724239605,0.006688179671500098
,,,214.83378638615258,77692.5042250993,0.006690220725892554
,,,215.46442848769905,77650.2350911545,0.006692714041339781
,,,216.09507058924552,77607.10960901175,0.006695227790754043
,,,216.725712690792,77563.22862277314,0.006697761672892
,,,217.35635479233846,77518.68322812038,0.0067003153880775225
,,,217.98699689388494,77473.55575450315,0.006702888638280453
,,,218.6176389954314,77427.92064627857,0.006705481127191276
,,,219.24828109697788,77381.84525326575,0.006708092560281764
,,,219.87892319852435,77335.39054009381,0.006710722644855765
,,,220.0,77326.43301610206,0.006711229703831759
,,,220.0,77326.43301610206,0.006711229703831759
,,,220.00000200894087,77326.43286739115,0.006711006808392058
,,,220.00000401788174,77326.43271874468,0.006710419079738039
,,,220.0000060268226,77326.4325702112,0.006709566576142051
,,,220.00000803576347,77326.43242182562,0.0067085260544979975
,,,220.00001004470434,77326.43227361239,0.006707356262548759
,,,220.00001253011226,77326.43209050942,0.006705796085029952
,,,220.00001501552018,77326.4319077136,0.006704168664893195
,,,220.0000175009281,77326.43172523334,0.006702518315042796
,,,220.00002065380926,77326.43149420223,0.006700439213557526
,,,220.00002380669042,77326.4312636721,0.0066984138456740614
,,,220.0000276710693,77326.43098177803,0.006696040169223532
,,,220.00003153544816,77326.43070057251,0.006693807851707672
,,,220.000036548351,77326.43033674436,0.0066911363208309845
,,,220.00004156125385,77326.42997390275,0.006688716278827115
,,,220.00004884118798,77326.42944853276,0.0066856221327197506
,,,220.00005813829023,77326.42877990312,0.00668231307238401
,,,220.00006743539248,77326.42811342662,0.0066796124765307685
,,,220.00007673249473,77326.42744870587,0.006677411740214396
,,,220.00008602959699,77326.42678541543,0.006675619326728707
,,,220.00009532669924,77326.42612328977,0.006674159765046552
,,,220.0001046238015,77326.42546211254,0.006672971325250085
,,,220.0001159166253,77326.42466003094,0.0066718206281561575
,,,220.00012720944912,77326.42385883845,0.006670924138612629
,,,220.00013850227293,77326.42305833861,0.006670225696864946
,,,220.00015209290208,77326.42209566146,0.006669586509560802
,,,220.00016568353124,77326.42113356435,0.006669113190130749
,,,220.0001792741604,77326.42017189671,0.006668762697825682
,,,220.00019626621676,77326.41896998251,0.00666844951788201
,,,220.00021325827313,77326.41776841108,0.0066682344151435995
,,,220.00023369547804,77326.41632352506,0.006668062921104247
,,,220.00025413268295,77326.41487885668,0.006667953787734021
,,,220.00027966105253,77326.41307449124,0.006667871412796365
,,,220.0003051894221,77326.41127024939,0.00666782460274987
,,,220.0003388561147,77326.40889092535,0.0066677922612380335
,,,220.00037252280728,77326.4065116595,0.006667776966194314
,,,220.00042090631263,77326.40309238166,0.0066677679890442005
,,,220.0004829093197,77326.3987106335,0.0066677646673637785
,,,220.00056848295517,77326.39266315624,0.006667763986218813
,,,220.00070031322784,77326.38334671524,0.006667764356486977
,,,220.00094796287328,77326.36584526382,0.006667765368787048
,,,220.00164450086814,77326.31662035847,0.006667768245348939
,,,220.00542895313947,77326.04915917185,0.006667783877239103
,,,220.01845306352436,77325.12855724843,0.006667837692187089
,,,220.03147717390925,77324.20773908576,0.006667891532842435
,,,220.04450128429414,77323.28670567428,0.00666794539653442
,,,220.05752539467903,77322.36545794332,0.006667999280990786
,,,220.07324627628978,77321.2531724984,0.006668064347782576
,,,220.08896715790053,77320.14057752043,0.006668129439530353
,,,220.10468803951127,77319.02767438206,0.006668194554114743
,,,220.12040892112202,77317.91446438659,0.006668259689844757
,,,220.14023025548153,77316.5104621558,0.006668341842879329
,,,220.16005158984103,77315.10597647265,0.0066684240253316795
,,,220.17987292420054,77313.70100961128,0.0066685062355825745
,,,220.2045247560222,77311.95298153812,0.006668608517552171
,,,220.22917658784388,77310.20421659757,0.006668710838888957
,,,220.25382841966555,77308.45471868315,0.006668813198284289
,,,220.2861670824475,77306.15859451581,0.006668947531056548
,,,220.31850574522943,77303.86122372393,0.006669081926144333
,,,220.35939061691874,77300.95494984546,0.006669251925537723
,,,220.40027548860806,77298.04671184013,0.006669422021116855
,,,220.4549319157798,77294.15582894217,0.006669649559430065
,,,220.50958834295156,77290.26149871587,0.0066698772654543185
,,,220.58483768150688,77284.89432454968,0.006670191035812318
,,,220.6600870200622,77279.52077023577,0.00667050511791628
,,,220.7546900096608,77272.75625267057,0.006670900418498637
,,,220.8492929992594,77265.98195657932,0.006671296204100886
,,,220.96639426464856,77257.58331614491,0.0066717867818624635
,,,221.0834955300377,77249.17025486821,0.0066722780936002354
,,,221.23601564271246,77238.19142608644,0.006672919103597392
,,,221.3885357553872,77227.18930176868,0.006673561345391266
,,,221.60338802211695,77211.65252411478,0.006674468137471025
,,,221.8740022719945,77192.02211033767,0.006675613711318945
,,,222.23752585891265,77165.55004135288,0.006677158572092428
,,,222.77375661554817,77126.30306471288,0.006679449759371116
,,,223.60618102644437,77064.95921058426,0.006683035252829085
,,,224.43860543734058,77003.17722446767,0.006686654971699143
,,,225.2710298482368,76941.02982415936,0.006690308094685619
,,,226.103454259133,76878.58238701892,0.006693993814244743
,,,226.9358786700292,76815.89381904536,0.006697711336332754
,,,227.76830308092542,76753.01731101926,0.006701459880141962
,,,228.78692166078085,76675.89107520488,0.006706087971259874
,,,229.76867763319893,76601.43167126554,0.006710590158588298
,,,230.0,76583.87683633708,0.006711656775825369
,,,230.0,76583.87683633708,0.006711656775825369
,,,230.0000013422237,76583.87673448543,0.0067111921796832955
,,,230.0000026844474,76583.87663272484,0.0067099123494991815
,,,230.0000040266711,76583.87653113116,0.006707967728291164
,,,230.0000053688948,76583.87642976602,0.006705484896310928
,,,230.0000067111185,76583.87632867914,0.006702570327150977
,,,230.00000805334219,76583.87622791014,0.006699313531405015
,,,230.00000939556588,76583.87612749022,0.006695789694924991
,,,230.0000110724837,76583.87600255644,0.0066911069442838105
,,,230.0000127494015,76583.875878239,0.006686206090285827
,,,230.0000144263193,76583.87575456056,0.006681167853358626
,,,230.0000161032371,76583.87563153445,0.0066760564992978414
,,,230.0000181659558,76583.87548110734,0.006669743160317403
,,,230.0000202286745,76583.87533167534,0.006663468344105608
,,,230.00002229139318,76583.8751832279,0.006657285666496957
,,,230.00002479587238,76583.8750042857,0.0066499577372390725
,,,230.00002730035158,76583.8748267266,0.006642869763163859
,,,230.00002980483077,76583.87465050152,0.0066360513069689655
,,,230.0000330057025,76583.87442713212,0.006627754636997814
,,,230.00003620657424,76583.87420573775,0.006619938195728531
,,,230.0000402078168,76583.87393158261,0.006610838039540624
,,,230.00004420905935,76583.87366010476,0.006602458524318085
,,,230.0000496771445,76583.87329304504,0.0065921017128649124
,,,230.00005514522962,76583.87293007542,0.006582904726393119
,,,230.00006061331476,76583.8725707348,0.006574750512060591
,,,230.0000660813999,76583.8722146102,0.006567527168355912
,,,230.00007154948503,76583.87186133371,0.0065611315136151266
,,,230.00007701757016,76583.87151057863,0.006555470179739584
,,,230.00008361806076,76583.87109013312,0.0065494961838040225
,,,230.00009021855135,76583.87067249525,0.00654434128116709
,,,230.00009681904194,76583.87025728001,0.006539893303290539
,,,230.00010341953254,76583.86984415515,0.006536055314277193
,,,230.00011002002313,76583.86943283399,0.006532743628016832
,,,230.00011662051372,76583.8690230692,0.006529886030887371
,,,230.0001247823339,76583.86851821198,0.0065268882176717094
,,,230.00013274740812,76583.86802717835,0.006524445054803
,,,230.00014071248233,76583.86753750988,0.0065224000766552865
,,,230.00014867755655,76583.86704898406,0.006520688360061809
,,,230.00015844754492,76583.86645104601,0.006518964819734158
,,,230.0001682175333,76583.86585426639,0.006517579110774452
,,,230.00017798752165,76583.86525841811,0.006516465000860405
,,,230.00018775751002,76583.8646633186,0.006515569248123723
,,,230.0001998991418,76583.86392458504,0.006514696670554145
,,,230.00021204077356,76583.86318656188,0.006514031286091805
,,,230.00022418240533,76583.86244908038,0.00651352389557223
,,,230.00023903402595,76583.86154754552,0.006513064032856196
,,,230.00025388564657,76583.86064645539,0.006512733955017519
,,,230.0002687372672,76583.85974568436,0.006512497037392067
,,,230.0002877361711,76583.85859369936,0.006512288745060041
,,,230.000306735075,76583.85744196064,0.006512152477216783
,,,230.00033012779923,76583.85602407731,0.006512047577430737
,,,230.00035352052348,76583.85460633924,0.006511985389713256
,,,230.00038375428954,76583.85277411477,0.006511940937970339
,,,230.0004139880556,76583.85094196326,0.006511918366533508
,,,230.00045603208662,76583.84839417106,0.006511904208848445
,,,230.00050841009633,76583.84522019223,0.006511898082828467
,,,230.0005775542642,76583.84103023676,0.006511896130613065
,,,230.00067658103455,76583.83502946384,0.0065118960133475606
,,,230.00083928355153,76583.82517005483,0.0065118966496839625
,,,230.00118576426686,76583.80417389494,0.006511898142582086
,,,230.00243636023757,76583.72838754285,0.006511903539825138
,,,230.00989022413327,76583.27660743918,0.0065119357292853985
,,,230.0189180028456,76582.72926170341,0.0065119747584489185
,,,230.02794578155792,76582.18173021726,0.006512013829961945
,,,230.03697356027024,76581.6340138344,0.006512052939643319
,,,230.04600133898256,76581.08611333778,0.006512092083855748
,,,230.0550291176949,76580.53802944647,0.006512131259434762
,,,230.0640568964072,76579.98976282186,0.006512170463622506
,,,230.07510241538048,76579.31870900693,0.0065122184654942145
,,,230.08614793435376,76578.64738357627,0.0065122665028245
,,,230.09719345332704,76577.9757874553,0.006512314572391199
,,,230.1082389723003,76577.30392148504,0.006512362671455362
,,,230.1192844912736,76576.63178643103,0.006512410797692877
,,,230.13281562762782,76575.80803242425,0.0065124697881131025
,,,230.14634676398205,76574.98387680486,0.006512528813325276
,,,230.15987790033628,76574.15932061237,0.006512587870809101
,,,230.17340903669051,76573.33436477974,0.006512646958483144
,,,230.18989642644246,76572.328635444,0.006512718993826827
,,,230.2063838161944,76571.32231535834,0.006512791068949624
,,,230.22287120594635,76570.31540571274,0.006512863181820129
,,,230.2393585956983,76569.30790755672,0.006512935330807178
,,,230.26032412815394,76568.02591411798,0.006513027126298783
,,,230.2812896606096,76566.7429722071,0.006513118975967387
,,,230.30225519306524,76565.45908323777,0.00651321087813836
,,,230.32857926733203,76563.84570821073,0.006513326341748716
,,,230.35490334159883,76562.23084402863,0.00651344188406478
,,,230.38665958304924,76560.280761174,0.006513581371900944
,,,230.41841582449965,76558.32851577061,0.006513720969856146
,,,230.45790452820034,76555.89789590256,0.006513894710168559
,,,230.49739323190104,76553.46393722248,0.006514068615557308
,,,230.54697946690865,76550.40287253402,0.006514287220307451
,,,230.59656570191626,76547.33654766499,0.006514506078612692
,,,230.64615193692387,76544.26496343182,0.006514725187621041
,,,230.7093929167904,76540.33991447093,0.006515004993472892
,,,230.7726338966569,76536.40630958357,0.006515285199021203
,,,230.83587487652343,76532.46414671252,0.00651556580076174
,,,230.9144920572978,76527.55156356595,0.006515915175072373
,,,230.99310923807215,76522.62574573493,0.006516265152407891
,,,231.0717264188465,76517.68668791204,0.006516615728843042
,,,231.17460525459597,76511.20340462614,0.006517075394390784
,,,231.27748409034544,76504.69743057893,0.0065175360738552466
,,,231.40726224198346,76496.45798871592,0.006518118643125724
,,,231.53704039362148,76488.18241816542,0.006518702807424285
,,,231.71099027342635,76477.03347572515,0.0065194882862180574
,,,231.92124377623756,76463.4711015644,0.006520441471219077
,,,232.18655525606428,76446.2220068379,0.006521650109638189
,,,232.54132753818672,76422.92129139452,0.006523276380278054
,,,233.0612848839152,76388.2866107357,0.006525680419875683
,,,233.82362289647574,76336.47205638791,0.006529248411849277
,,,234.5859609090363,76283.44233174721,0.006532866579077173
,,,235.34829892159684,76229.21888913705,0.006536533496119085
,,,236.11970595121318,76173.1614264271,0.006540292242119374
,,,236.89111298082952,76115.93790591453,0.006544098087514412
,,,237.66252001044586,76057.5812806332,0.006547949674131339
,,,238.4339270400622,75998.12684141859,0.0065518456822226704
,,,239.20533406967854,75937.61171745216,0.006555784829655656
,,,240.0,75874.20355525146,0.006559886542323533
,,,240.0,75874.20355525146,0.006559886542323533
,,,240.00000145326945,75874.20343834108,0.006559489649034231
,,,240.0000029065389,75874.20332151382,0.006558403816552033
,,,240.00000435980834,75874.20320483786,0.006556766102468622
,,,240.0000058130778,75874.20308836759,0.00655469024496603
,,,240.00000726634724,75874.20297214595,0.006552270574335018
,,,240.0000087196167,75874.20285620642,0.00654958525269428
,,,240.00001048754353,75874.20271558086,0.006546052956087937
,,,240.00001225547038,75874.2025754437,0.006542317011684865
,,,240.00001402339723,75874.20243581709,0.006538452046850275
,,,240.00001579132407,75874.2022967142,0.006534516802618021
,,,240.00001799089318,75874.20212438912,0.006529591122007703
,,,240.0000201904623,75874.20195288448,0.006524694204010213
,,,240.0000223900314,75874.2017821912,0.006519874468640812
,,,240.00002509497523,75874.2015733678,0.006514102860632738
,,,240.00002779991905,75874.20136570791,0.006508541508633351
,,,240.00003050486288,75874.20115916555,0.00650321545388862
,,,240.00003403205878,75874.20089143432,0.006496644129845832
,,,240.00003755925468,75874.2006254042,0.006490502358632681
,,,240.00004208066719,75874.2002866931,0.0064832458786855075
,,,240.0000466020797,75874.19995035691,0.006476649700423311
,,,240.00005299313707,75874.19947857189,0.006468364058967207
,,,240.00005938419446,75874.19901053444,0.006461169688707249
,,,240.00006577525184,75874.19854574832,0.006454932248140829
,,,240.00007216630922,75874.19808377989,0.006449528579225416
,,,240.0000785573666,75874.19762425196,0.006444849010492404
,,,240.000084948424,75874.19716683727,0.006440797255677046
,,,240.00009133948137,75874.19671125221,0.00643728937915749
,,,240.00009773053876,75874.19625725114,0.006434252474431088
,,,240.00010562950945,75874.19569800679,0.006431056349043715
,,,240.00011352848014,75874.19514051684,0.006428381888931124
,,,240.00012142745084,75874.19458449491,0.006426143918185379
,,,240.00012932642153,75874.1940297014,0.006424271170313347
,,,240.00013722539222,75874.1934759358,0.006422704020842028
,,,240.00014708509624,75874.19278590105,0.006421101664476342
,,,240.00015694480027,75874.19209694084,0.006419818746830764
,,,240.0001668045043,75874.19140884091,0.006418791573415842
,,,240.0001766642083,75874.19072142971,0.006417969155258554
,,,240.0001889648167,75874.18986460028,0.006417169038720232
,,,240.0002012423996,75874.18901002474,0.006416563699194278
,,,240.00021351998254,75874.18815594136,0.006416104737184162
,,,240.00022864398787,75874.18710435086,0.0064156889353668605
,,,240.0002437679932,75874.18605316401,0.006415393281374843
,,,240.00025889199853,75874.18500226398,0.0064151830631236275
,,,240.00027837311117,75874.18364889931,0.006414999184470994
,,,240.00029785422382,75874.18229575352,0.006414880693897764
,,,240.00032201524286,75874.18061773371,0.006414790494527243
,,,240.0003461762619,75874.1789398397,0.006414738224625598
,,,240.00037774321967,75874.17674773399,0.006414701539024414
,,,240.00040931017745,75874.17455568822,0.006414683610540827
,,,240.00045398321708,75874.17145358451,0.006414672765530523
,,,240.00051047299243,75874.16753094709,0.0064146684582256
,,,240.00058679407346,75874.16223122786,0.006414667371790321
,,,240.00070027273188,75874.1543512663,0.006414667637877899
,,,240.00089972958241,75874.14050087782,0.006414668598417039
,,,240.001386969514,75874.1066661439,0.006414671005353112
,,,240.00357198948632,75873.95492542633,0.006414681803387479
,,,240.01331613576656,75873.27804787728,0.006414729984205237
,,,240.0230602820468,75872.60086656205,0.006414778204871929
,,,240.03280442832704,75871.92338238643,0.0064148264610672965
,,,240.04254857460728,75871.24559622191,0.006414874749018155
,,,240.05229272088752,75870.56750891046,0.006414923065426196
,,,240.06203686716776,75869.88912126889,0.0064149714074029
,,,240.07413105226195,75869.0467073631,0.006415031440007935
,,,240.08622523735613,75868.20383350004,0.006415091503925381
,,,240.09831942245032,75867.36050112531,0.0064151515955727535
,,,240.1104136075445,75866.51671165491,0.006415211711883113
,,,240.1225077926387,75865.67246648054,0.0064152718502264025
,,,240.13753927668932,75864.622547489,0.006415346621616532
,,,240.15257076073996,75863.57192927839,0.006415421419887356
,,,240.1676022447906,75862.52061441758,0.0064154962419588745
,,,240.18263372884124,75861.46860545164,0.006415571085246985
,,,240.20127359503198,75860.16309627573,0.006415663921266863
,,,240.21991346122272,75858.85652842067,0.006415756783143232
,,,240.23855332741346,75857.54890664777,0.006415849668046942
,,,240.2613102283252,75855.95104522571,0.006415963096524838
,,,240.28406712923692,75854.35162857118,0.006416076552406729
,,,240.30682403014865,75852.75066525355,0.006416190032890541
,,,240.33586565150355,75850.7053348172,0.006416334885162749
,,,240.36490727285846,75848.6575171058,0.0064164797699874
,,,240.40054113272106,75846.14148724661,0.0064166575826659425
,,,240.43617499258366,75843.62177183953,0.006416835435357765
,,,240.48157201122447,75840.40640367336,0.006417062069628726
,,,240.52696902986528,75837.18517278373,0.006417288757671865
,,,240.5852553820976,75833.040865176,0.006417579880169468
,,,240.64354173432994,75828.88714093967,0.006417871077628217
,,,240.713554287768,75823.88550465599,0.006418220951185667
,,,240.78356684120607,75818.87071597394,0.006418570919678474
,,,240.85357939464413,75813.84300789636,0.006418920978778355
,,,240.9425916160733,75807.43261262831,0.006419366161335793
,,,241.03160383750244,75801.00217246244,0.006419811481189851
,,,241.14052470635414,75793.10688639694,0.006420356584957793
,,,241.24944557520584,75785.18309831622,0.00642090188698809
,,,241.38912491134784,75774.98127254698,0.00642160146555882
,,,241.52880424748983,75764.73557367902,0.006422301364798682
,,,241.72070234593284,75750.59098286486,0.00642326344032789
,,,241.95736584322782,75733.0430388987,0.006424450773900798
,,,242.2648642615079,75710.08311153557,0.006425994847887214
,,,242.69102652603695,75677.99101996855,0.006428137325542041
,,,243.26523259492157,75634.31243463357,0.006431028740417382
,,,243.8394386638062,75590.20897521822,0.006433925495789895
,,,244.4136447326908,75545.75804331113,0.0064368275710973396
,,,244.98785080157543,75501.02929481692,0.0064397349418355565
,,,245.56205687046005,75456.08537797797,0.006442647579688119
,,,246.13626293934468,75410.9826015673,0.006445565452658673
,,,246.82565634172957,75356.69313028677,0.0064490755244397055
,,,247.51504974411446,75302.32503975107,0.006452593022929341
,,,248.20444314649936,75247.94651396597,0.0064561178733016245
,,,248.89383654888425,75193.61726570284,0.006459649994215645
,,,249.58322995126915,75139.38950186249,0.0064631892980995306
,,,250.0,75106.67497994605,0.006465332414898906
,,,250.0,75106.67497994605,0.006465332414898906
,,,250.0000024072191,75106.67479115335,0.006465499207704993
,,,250.00000481443823,75106.67460230521,0.006465929409115304
,,,250.00000722165734,75106.67441336201,0.006466539048163968
,,,250.00000962887646,75106.67422429714,0.0064672665874126204
,,,250.00001203609557,75106.67403509356,0.006468067122370002
,,,250.00001511431043,75106.67379293322,0.006469146317629346
,,,250.0000181925253,75106.67355052037,0.006470245138950224
,,,250.00002191783588,75106.67325680972,0.006471558391642147
,,,250.00002564314647,75106.67296273782,0.006472823504625393
,,,250.0000303631591,75106.67258965217,0.006474330816232954
,,,250.00003508317175,75106.67221605327,0.006475717968377812
,,,250.00004155804308,75106.67170279777,0.006477422316334556
,,,250.00004970523204,75106.67105589078,0.0064792605977337546
,,,250.00006037802282,75106.67020691324,0.006481220045934316
,,,250.0000710508136,75106.66935653872,0.006482762167170605
,,,250.00008172360438,75106.66850506591,0.006483973599368168
,,,250.00009239639516,75106.66765273067,0.006484924645580085
,,,250.00010306918594,75106.66679971848,0.006485671105998353
,,,250.0001159230595,75106.66577169101,0.006486360167818139
,,,250.00012877693305,75106.66474308676,0.006486874814074184
,,,250.0001416308066,75106.66371405176,0.006487259190183171
,,,250.00015757876488,75106.66243687787,0.006487603740442905
,,,250.00017352672316,75106.661159358,0.006487843625349825
,,,250.00018947468143,75106.65988159731,0.006488010646272995
,,,250.0002103364832,75106.65820989167,0.00648815508315741
,,,250.00023119828498,75106.65653800618,0.006488245055403991
,,,250.00025750502198,75106.65442960437,0.006488311882370359
,,,250.00028381175898,75106.65232110379,0.006488348712511519
,,,250.00031906638083,75106.64949534474,0.006488373625657941
,,,250.0003616725487,75106.6460802817,0.006488386342553332
,,,250.00041541334008,75106.64177269922,0.006488392019508802
,,,250.0004871560032,75106.63602216523,0.0064883942081712985
,,,250.0005918085136,75106.62763374028,0.006488395152870586
,,,250.00076947162418,75106.61339316191,0.00648839611492991
,,,250.00117369311056,75106.5809928795,0.00648839821184643
,,,250.00281686614855,75106.44928574856,0.00648840673118621
,,,250.01441642402406,75105.51958031917,0.006488466868363265
,,,250.03175998364378,75104.12964677859,0.0064885567799355046
,,,250.0491035432635,75102.73989715656,0.006488646690930824
,,,250.06644710288322,75101.35033030767,0.0064887366066559045
,,,250.08379066250293,75099.9609447434,0.0064888265316570964
,,,250.1059237390325,75098.18813331817,0.00648894130954284
,,,250.12805681556208,75096.41560978036,0.006489056115708536
,,,250.15018989209165,75094.6433690847,0.006489170955886171
,,,250.17806064295027,75092.41209467777,0.006489315622424008
,,,250.2059313938089,75090.18124752429,0.006489460358339243
,,,250.23947441680772,75087.49692458588,0.0064896346519901825
,,,250.27301743980655,75084.81317626341,0.0064898090642731545
,,,250.31413165165534,75081.52440877461,0.006490023016165707
,,,250.35524586350414,75078.23641428657,0.0064902371667085006
,,,250.40549527722237,75074.21883043842,0.006490499180099644
,,,250.4557446909406,75070.2022241348,0.006490761511327658
,,,250.5161295677158,75065.3766071917,0.006491077185879177
,,,250.576514444491,75060.55208071545,0.006491393337833541
,,,250.6494852027441,75054.72319186405,0.006491776029064607
,,,250.7224559609972,75048.89532548373,0.006492159430574457
,,,250.81356170046095,75041.6200598336,0.006492639117452045
,,,250.9046674399247,75034.34531069623,0.0064931199171064016
,,,251.02474381547245,75024.75707136592,0.00649375530378748
,,,251.1448201910202,75015.1674006156,0.00649439261586433
,,,251.31720750214524,75001.39496033714,0.006495310921482423
,,,251.53774706843078,74983.76156108882,0.006496491453509453
,,,251.84008096670968,74959.55034659708,0.006498120158683193
,,,252.27917677896318,74924.27592881797,0.006500506609269255
,,,252.71827259121667,74888.82554580411,0.006502917511805582
,,,253.2498221764606,74845.61173954356,0.006505868106235212
,,,253.78137176170455,74802.00447182622,0.0065088530730500775
,,,254.31292134694849,74757.94261482668,0.006511871636436732
,,,254.84447093219242,74713.37332538456,0.006514923037602431
,,,255.37602051743636,74668.25126143612,0.006518006534592707
,,,255.9075701026803,74622.53786741103,0.006521121402100817
,,,256.43911968792423,74576.20072261224,0.006524266931254895
,,,256.97066927316814,74529.2129471159,0.006527442429389493
,,,257.50221885841205,74481.55266020178,0.006530647219803413
,,,258.1496177028712,74422.57180225076,0.0065345890900861524
,,,258.769771224946,74365.09198874049,0.006538403822539025
,,,259.3899247470208,74306.63810551655,0.006542255466168782
,,,260.0,74248.17598751653,0.006546079593943979
,,,260.0,74248.17598751653,0.006546079593943979
,,,260.0000017466665,74248.1758187864,0.006545783303061372
,,,260.000003493333,74248.17565012866,0.006544984572804451
,,,260.0000052399995,74248.17548160072,0.006543798822712775
,,,260.000006986666,74248.1753132465,0.006542319080945353
,,,260.0000087333325,74248.17514509911,0.006540620224270804
,,,260.000010479999,74248.17497718293,0.006538762407817147
,,,260.00001267457606,74248.17476656067,0.006536276046819398
,,,260.0000148691531,74248.17455635262,0.006533688600391588
,,,260.0000170637302,74248.17434657051,0.006531055911367863
,,,260.00001973245907,74248.17409204265,0.006527852549221265
,,,260.00002240118795,74248.17383814555,0.0065246964178148495
,,,260.00002506991683,74248.17358486606,0.006521623428994207
,,,260.00002847502714,74248.1732625655,0.00651785920059787
,,,260.00003188013744,74248.17294119163,0.006514295577226159
,,,260.00003610257124,74248.17254388692,0.006510172748984237
,,,260.00004032500505,74248.17214782286,0.006506379820784505
,,,260.0000459808074,74248.17161907538,0.006501797178718504
,,,260.00005292936385,74248.17097192851,0.006496887494189117
,,,260.0000598779203,74248.17032712835,0.006492683511886688
,,,260.00006682647677,74248.1696843352,0.0064890916035226145
,,,260.00007377503323,74248.1690432558,0.006486026018323273
,,,260.0000807235897,74248.16840363857,0.006483411071463752
,,,260.00008908279045,74248.16763580652,0.0064807702176377865
,,,260.0000974419912,74248.16686946576,0.006478590205191924
,,,260.000105801192,74248.16610435597,0.006476790738830762
,,,260.00011416039274,74248.16534026225,0.006475305421303962
,,,260.0001225195935,74248.16457700715,0.006474079411084984
,,,260.00013302568254,74248.16361869221,0.006472837376861063
,,,260.0001435317716,74248.16266123787,0.006471861454100926
,,,260.0001540378606,74248.16170445966,0.006471094620124047
,,,260.00016454394967,74248.16074821267,0.006470492074466354
,,,260.0001778936513,74248.15953373464,0.006469908917767643
,,,260.00019124335296,74248.15831975396,0.0064694796453240895
,,,260.0002045930546,74248.15710613926,0.006469163652972503
,,,260.00022134848325,74248.15558328366,0.006468882270629253
,,,260.0002381039119,74248.15406071785,0.006468690728245305
,,,260.0002583425668,74248.1522218877,0.006468538994312733
,,,260.00027858122166,74248.15038323874,0.006468443668264287
,,,260.0003040161255,74248.14807267419,0.006468372419691258
,,,260.0003294510293,74248.14576220963,0.006468332738149543
,,,260.00036330615893,74248.14268694608,0.006468305792985735
,,,260.0004012822297,74248.13923740336,0.0064682925788015055
,,,260.0004516528737,74248.13466203288,0.006468286259730672
,,,260.00051772021544,74248.12866087513,0.0064682842881645915
,,,260.0006118017064,74248.12011506541,0.006468284273516657
,,,260.0007647885655,74248.1062185781,0.006468285136769386
,,,260.00108392359357,74248.07722985168,0.0064682870920675616
,,,260.0021903530811,74247.97672436736,0.0064682938809372805
,,,260.0088654636135,74247.37028630578,0.006468334847299004
,,,260.0206687032525,74246.29759144208,0.006468407319021197
,,,260.0324719428915,74245.22443346506,0.0064684798294491
,,,260.0442751825305,74244.15081304201,0.006468552374974533
,,,260.0560784221695,74243.07673078652,0.006468624952530296
,,,260.0678816618085,74242.00218726562,0.006468697559506029
,,,260.08239964194166,74240.67986732822,0.006468786903148309
,,,260.09691762207484,74239.3568512455,0.006468876284478797
,,,260.111435602208,74238.03313985754,0.00646896570062948
,,,260.1259535823412,74236.70873394675,0.006469055149228345
,,,260.1437545250123,74235.08389227405,0.006469164866336541
,,,260.1615554676834,74233.4580088253,0.006469274626333561
,,,260.1793564103545,74231.83108478956,0.006469384426849099
,,,260.2008124411875,74229.86872113009,0.006469516824001119
,,,260.2222684720205,74227.9048491765,0.006469649274613822
,,,260.2437245028535,74225.93947070032,0.006469781776612109
,,,260.27060079467554,74223.47547191096,0.006469947821527553
,,,260.29747708649757,74221.00911514672,0.006470113942019048
,,,260.329865467631,74218.03380185361,0.006470314230071289
,,,260.36225384876445,74215.05507385606,0.006470514622539071
,,,260.40276521464364,74211.32448379033,0.0064707654173390815
,,,260.4432765805228,74207.58856887236,0.006471016369528563
,,,260.49615248177855,74202.70441450662,0.006471344148339885
,,,260.5490283830343,74197.81122514703,0.006471672187672582
,,,260.618197344959,74191.39665284666,0.006472101696785757
,,,260.68736630688375,74184.96669817869,0.006472531641619251
,,,260.77167174845266,74177.10891825816,0.0064730562562469104
,,,260.8559771900216,74169.2284310156,0.00647358150668203
,,,260.9585032137149,74159.6142815892,0.006474221127631616
,,,261.0610292374082,74149.96680666207,0.00647486167567346
,,,261.19122676400195,74137.6676952082,0.006475676433449848
,,,261.3214242905957,74125.31536083673,0.006476492667413411
,,,261.4978250231586,74108.49516846047,0.006477600897412367
,,,261.7129491598815,74087.85217592104,0.006478956020636648
,,,261.9879912604596,74061.25276117134,0.006480694315528262
,,,262.36303842728523,74024.61259516864,0.0064830748979898805
,,,262.93107197889185,73968.32219075398,0.006486702585867031
,,,263.8312315897796,73877.20992980973,0.006492504631731614
,,,264.7313912006673,73783.84523868082,0.00649836993157246
,,,265.63001879106247,73688.49397781215,0.006504286075759674
,,,266.52864638145763,73591.10006813688,0.006510260818681934
,,,267.4272739718528,73491.76382864802,0.006516292068580997
,,,268.32590156224796,73390.58450795758,0.006522377813566821
,,,269.22452915264313,73287.65991237025,0.006528516118350967
,,,270.0,73197.51197114466,0.0065338539878959725
,,,270.0,73197.51197114466,0.0065338539878959725
,,,270.00000193111106,73197.51174516355,0.006534106365513176
,,,270.0000038622221,73197.5115191156,0.006534779908535325
,,,270.0000057933332,73197.51129294903,0.006535769093410733
,,,270.00000772444423,73197.51106662535,0.006536990535750984
,,,270.0000096555553,73197.51084011655,0.006538378516139759
,,,270.00001199396036,73197.51056555881,0.006540209057178457
,,,270.0000143323654,73197.51029067842,0.006542138535817431
,,,270.0000166707705,73197.51001546309,0.00654411511451477
,,,270.00001954803923,73197.509676361,0.0065465566408023975
,,,270.000022425308,73197.5093367477,0.006548963090454781
,,,270.0000253025767,73197.50899663422,0.00655130195285466
,,,270.0000290364067,73197.50855455107,0.006554203804655118
,,,270.0000327702367,73197.50811169797,0.006556933429327872
,,,270.0000374862861,73197.50755132358,0.006560120999941423
,,,270.00004220233546,73197.50698989892,0.006563019616191132
,,,270.00004872446544,73197.5062119185,0.006566577138867837
,,,270.00005686137786,73197.50523912863,0.006570352925691222
,,,270.00006499829027,73197.50426428419,0.006573493717306777
,,,270.0000731352027,73197.50328773273,0.006576100619706848
,,,270.0000812721151,73197.50230976523,0.006578262151114683
,,,270.0000894090275,73197.5013306239,0.006580053509335721
,,,270.0000975459399,73197.50035050989,0.006581537726871553
,,,270.000107495283,73197.49915100283,0.006583011076055258
,,,270.000117444626,73197.49795053725,0.00658418144465739
,,,270.0001273939691,73197.49674931023,0.006585111096581807
,,,270.00013734331213,73197.4955474784,0.006585849524635431
,,,270.00014980439715,73197.49404157497,0.006586563975374852
,,,270.0001622654822,73197.49253510531,0.006587099404741427
,,,270.0001747265672,73197.49102821125,0.006587500671064058
,,,270.00019015689355,73197.4891618212,0.006587861137078514
,,,270.0002055872199,73197.48729508856,0.006588113347703388
,,,270.00022101754627,73197.48542811615,0.006588289822865564
,,,270.0002411298051,73197.4829944155,0.0065884428648751315
,,,270.0002612420639,73197.48056053433,0.006588538982889878
,,,270.0002865062195,73197.47750304194,0.0065886108270623136
,,,270.00031177037505,73197.47444544832,0.006588650931522315
,,,270.00034542710887,73197.47037205954,0.006588678353524524
,,,270.000385910922,73197.46547234553,0.006588692654003865
,,,270.00043662464583,73197.45933447691,0.006588699245213923
,,,270.00050363777086,73197.45122387132,0.006588701914159344
,,,270.00059338747036,73197.44036143798,0.006588703062667933
,,,270.0007479857446,73197.42165033238,0.006588704222090187
,,,270.001071392445,73197.3825081484,0.006588706499149165
,,,270.00221122538966,73197.24455201838,0.0065887145154667
,,,270.00918229806285,73196.40078947881,0.006588763538342114
,,,270.02206871464614,73194.84086405789,0.00658885414643683
,,,270.0349551312294,73193.28070049638,0.006588944739919223
,,,270.0478415478127,73191.72029864405,0.006589035321588786
,,,270.060727964396,73190.15965846143,0.0065891258937603924
,,,270.0736143809793,73188.59878000754,0.006589216458345024
,,,270.08967516152387,73186.65307063638,0.006589329323814869
,,,270.10573594206846,73184.70699183205,0.006589442182378709
,,,270.12179672261306,73182.76054421032,0.0065895550359543476
,,,270.13785750315765,73180.81372852993,0.006589667886035719
,,,270.15790295522766,73178.38339385772,0.006589808730999466
,,,270.17794840729766,73175.95248917743,0.006589949574000368
,,,270.19799385936767,73173.52101666597,0.00659009041625983
,,,270.22264694544435,73170.5298724291,0.0065902636326766
,,,270.24730003152104,73167.5378776446,0.006590436850386685
,,,270.2719531175977,73164.54503735424,0.006590610070106633
,,,270.30371197290305,73160.68833186377,0.006590833220691082
,,,270.3354708282084,73156.83024383686,0.006591056375904493
,,,270.37471355397514,73152.06111865095,0.006591332123721632
,,,270.4139562797419,73147.289925121,0.006591607879270566
,,,270.464165355385,73141.18244800885,0.006591960705904969
,,,270.51437443102805,73135.07167698431,0.006592313545400238
,,,270.57907707437664,73127.19217224713,0.006592768256145751
,,,270.64377971772524,73119.30739827617,0.00659322298861175
,,,270.72403332211445,73109.52040711003,0.006593787044484554
,,,270.80428692650366,73099.72570006356,0.006594351135055731
,,,270.90338155336474,73087.62117671769,0.006595047705323371
,,,271.0024761802258,73075.50561453632,0.006595744330843459
,,,271.12947349896285,73059.96308650708,0.00659663719189168
,,,271.2564708176999,73044.40388379719,0.0065975301468634015
,,,271.4296352036242,73023.16303918083,0.006598747869187214
,,,271.64134002195607,72997.1574513309,0.006600236857462279
,,,271.91253576349555,72963.78937050657,0.006602144658605924
,,,272.28220743746135,72918.21748187818,0.006604745934945857
,,,272.8221403328318,72851.50690244345,0.006608546797303171
,,,273.47124694260026,72771.13274133964,0.006613118579603864
,,,274.1203535523687,72690.63770765103,0.0066176929976051405
,,,274.7694601621372,72610.08793640655,0.006622270071070743
,,,275.41856677190566,72529.54208861027,0.006626849812352451
,,,276.0676733816741,72449.05215295247,0.00663143222661322
,,,276.7167799914426,72368.66416198619,0.00663601731204457
,,,277.36588660121106,72288.41883187949,0.006640605060080089
,,,278.15613244480863,72190.96956370672,0.006646193921905045
,,,278.9463782884062,72093.84133948387,0.006651786667414335
,,,279.7366241320038,71997.08258966834,0.006657383243293871
,,,280.0,71964.92392378252,0.0066592493294346695
,,,280.0,71964.92392378252,0.0066592493294346695
,,,280.0000024946165,71964.92361939559,0.006659420800885997
,,,280.00000498923305,71964.92331495194,0.006659864801647965
,,,280.0000074838496,71964.92301041067,0.00666049634079055
,,,280.0000099784661,71964.92270574404,0.006661252370490995
,,,280.0000124730826,71964.92240093411,0.006662086332934393
,,,280.00001563556395,71964.92201429745,0.006663203080779114
,,,280.0000187980453,71964.92162740338,0.006664341942027677
,,,280.0000219605266,71964.9212402508,0.00666547069038293
,,,280.00002612346714,71964.92073023604,0.0066669073458105865
,,,280.00003028640765,71964.92021980241,0.006668264150787746
,,,280.00003562147504,71964.91956507957,0.006669867034128972
,,,280.0000409565424,71964.91890977175,0.006671311740088177
,,,280.0000485120221,71964.91798084555,0.006673098144507035
,,,280.00005827898497,71964.91677871815,0.0066750046322533885
,,,280.00006804594784,71964.91557538946,0.006676529619768932
,,,280.0000778129107,71964.91437110148,0.006677745808379275
,,,280.0000875798736,71964.91316604901,0.006678714519732171
,,,280.00009734683647,71964.91196038784,0.006679485707817918
,,,280.0001095826217,71964.91044929688,0.006680233714804457
,,,280.0001218184069,71964.9089376333,0.006680795617209145
,,,280.00013405419213,71964.90742553964,0.0066812176991896954
,,,280.00014912522744,71964.9055626319,0.006681596148875896
,,,280.00016419626274,71964.90369937856,0.006681862193095301
,,,280.00017926729805,71964.90183588234,0.006682049225726522
,,,280.00019883996134,71964.89941552423,0.006682211820529849
,,,280.00021841262463,71964.89699498285,0.006682314734361468
,,,280.00024290540637,71964.89396581522,0.006682392099548943
,,,280.0002673981881,71964.89093654457,0.0066824357979870805
,,,280.0002998378959,71964.88692431254,0.006682465951900941
,,,280.0003322776037,71964.8829120325,0.006682480193053167
,,,280.00037923093385,71964.87710461095,0.0066824887492330665
,,,280.00043978581436,71964.86961486183,0.0066824922960224764
,,,280.00052421438204,71964.85917228313,0.006682493757741845
,,,280.00065653525036,71964.8428061366,0.006682494834861211
,,,280.0009133770448,71964.81103862585,0.006682496675227379
,,,280.0016852681286,71964.71556753312,0.006682502185807703
,,,280.00598455992326,71964.18382083811,0.00668253287702183
,,,280.0226983569233,71962.11677593442,0.006682652182138435
,,,280.0394121539233,71960.04998112738,0.006682771477057703
,,,280.05612595092333,71957.9834356387,0.006682890766714695
,,,280.07283974792335,71955.91713848211,0.006683010055309436
,,,280.0938537274301,71953.31956792863,0.006683160038808781
,,,280.1148677069368,71950.72238533694,0.00668331003211357
,,,280.13588168644355,71948.12558760641,0.006683460040095284
,,,280.16202816344486,71944.89507479199,0.006683646712859092
,,,280.18817464044616,71941.66514521562,0.006683833420846218
,,,280.21432111744747,71938.43579104346,0.00668402016912968
,,,280.24847216182525,71934.2186446205,0.006684264156531615
,,,280.282623206203,71930.00244599282,0.006684508226749755
,,,280.3250387032629,71924.76722827376,0.006684811484760109
,,,280.3674542003228,71919.53339999558,0.006685114886902514
,,,280.420832605341,71912.94872145655,0.006685496921450673
,,,280.47421101035917,71906.36609108918,0.006685879201578055
,,,280.54037888384596,71898.2089750645,0.006686353425114257
,,,280.60654675733275,71890.05470652608,0.006686828041254032
,,,280.6886188539738,71879.94417098252,0.006687417288310748
,,,280.7706909506149,71869.83744531736,0.006688007149422163
,,,280.87662741939533,71856.79708180945,0.006688769436310276
,,,280.9825638881758,71843.76188836459,0.006689532747975183
,,,281.12931491940606,71825.71191647166,0.006690591831522226
,,,281.3110949941364,71803.3630213099,0.006691906418546235
,,,281.5477534416595,71774.278244468,0.006693622317796224
,,,281.8748075614235,71734.09376177337,0.006696001816046958
,,,282.3452127787168,71676.28691291795,0.006699440652461528
,,,282.81561799601013,71618.43120818265,0.0067028984299107326
,,,283.28602321330345,71560.48857876855,0.006706374729365297
,,,283.85883085001086,71489.76653531913,0.006710632199430196
,,,284.43163848671827,71418.81281799357,0.00671491580260095
,,,285.0044461234257,71347.58226158484,0.006719224834550255
,,,285.5772537601331,71276.0367366528,0.006723558609271372
,,,286.1500613968405,71204.14441601142,0.006727916458621852
,,,286.7228690335479,71131.87911166219,0.006732297731875369
,,,287.2956766702553,71059.21967553972,0.006736701795272122
,,,287.8684843069627,70986.1494580582,0.006741128031571538
,,,288.5649876613039,70896.72860255784,0.006746539102620868
,,,289.2614910156451,70806.6662129557,0.006751981019206425
,,,289.9579943699863,70715.9533419118,0.006757452764631649
,,,290.0,70710.4616182906,0.006757783693610852
,,,290.0,70710.4616182906,0.006757783693610852
,,,290.00000192268305,70710.46136685617,0.006758056963853222
,,,290.0000038453661,70710.46111535192,0.006758790046976684
,,,290.00000576804916,70710.46086372314,0.006759872441998907
,,,290.0000076907322,70710.46061192857,0.006761215708402421
,,,290.0000096134153,70710.46035993774,0.006762749244639678
,,,290.0000115360983,70710.46010772874,0.006764416856240958
,,,290.0000139702281,70710.45978809451,0.006766651779099981
,,,290.0000164043579,70710.45946806832,0.006768961426268848
,,,290.0000188384877,70710.45914764194,0.006771294677940573
,,,290.0000218272285,70710.45875365924,0.006774138017663922
,,,290.00002481596937,70710.45835908211,0.006776913769834242
,,,290.0000278047102,70710.45796392832,0.006779591224014575
,,,290.00003167858233,70710.45745092742,0.006782885827380777
,,,290.00003555245445,70710.45693705343,0.006785963951264791
,,,290.0000404513445,70710.45628605344,0.006789538560711775
,,,290.00004535023453,70710.45563387568,0.0067927663439728185
,,,290.0000521641766,70710.45472501154,0.006796717594076707
,,,290.0000604839675,70710.45361292548,0.00680078493706738
,,,290.0000688037584,70710.45249866194,0.006804141110369146
,,,290.00007712354926,70710.45138260373,0.006806904498072413
,,,290.00008544334014,70710.45026506869,0.006809177368957296
,,,290.000093763131,70710.44914631933,0.006811045785755301
,,,290.0001020829219,70710.44802657187,0.0068125812955773446
,,,290.0001104027128,70710.44690600422,0.006813843030283384
,,,290.00012069342085,70710.44551906093,0.006815096875361311
,,,290.00013098412893,70710.44413130765,0.006816080173289669
,,,290.000141274837,70710.44274291917,0.006816851274220821
,,,290.0001515655451,70710.44135403255,0.006817455959379747
,,,290.00016463526083,70710.43958952514,0.006818039622726154
,,,290.0001777049766,70710.4378245536,0.006818468233225685
,,,290.0001907746923,70710.43605924124,0.006818782984648307
,,,290.0002072030228,70710.43383993788,0.006819062870367584
,,,290.00022363135326,70710.43162036498,0.00681925274440734
,,,290.00024351156196,70710.4289341825,0.006819402846132464
,,,290.00026339177066,70710.42624783154,0.006819496735372473
,,,290.00028844466453,70710.42286236673,0.006819566768687854
,,,290.0003134975584,70710.41947680806,0.006819605598998763
,,,290.0003469867747,70710.41495111784,0.006819632017834636
,,,290.0003873797142,70710.40949241152,0.006819645671156535
,,,290.00043479350165,70710.40308487536,0.006819651674245124
,,,290.00050125681213,70710.39410295164,0.006819654362974056
,,,290.0005965961022,70710.38121868283,0.006819655635335522
,,,290.0007546273849,70710.3598621226,0.006819656963672389
,,,290.0010969395021,70710.31360153285,0.006819659716185234
,,,290.002370295613,70710.14151738492,0.006819669948008877
,,,290.0104338494907,70709.05176051943,0.006819734734757321
,,,290.0231321968376,70707.33552302649,0.0068198367412235445
,,,290.0358305441845,70705.61915416295,0.006819938728883571
,,,290.04852889153136,70703.90265335936,0.006820040701588004
,,,290.06122723887825,70702.18602011401,0.006820142662587772
,,,290.07392558622513,70700.46925398425,0.006820244614628022
,,,290.08971508521034,70698.33439050028,0.006820371375764219
,,,290.10550458419556,70696.1993203036,0.00682049813030519
,,,290.12129408318077,70694.06404282947,0.0068206248812539465
,,,290.137083582166,70691.9285575913,0.006820751631052057
,,,290.15672999094375,70689.27114545672,0.006820909343456472
,,,290.1763763997215,70686.61341032742,0.006821067060186924
,,,290.19602280849927,70683.95535163156,0.00682122478362602
,,,290.22011331526664,70680.69558686708,0.006821418196612621
,,,290.244203822034,70677.43533417156,0.006821611625102812
,,,290.2682943288014,70674.17459298109,0.0068218050710806884
,,,290.2992383740226,70669.98548202611,0.006822053578782849
,,,290.3301824192438,70665.795563685,0.0068223021201564114
,,,290.3684169642893,70660.61737356437,0.0068226092675688094
,,,290.4066515093348,70655.43794957506,0.0068229164713087915
,,,290.4559982643832,70648.75139131628,0.006823313044400983
,,,290.5053450194316,70642.06277766368,0.006823709716535992
,,,290.5708642638523,70633.17891928501,0.006824236546599112
,,,290.63638350827296,70624.29144162565,0.006824763556998762
,,,290.7191373378342,70613.06098044086,0.006825429455852071
,,,290.8018911673954,70601.82476041604,0.006826095647252288
,,,290.9035348446388,70588.01583308907,0.006826914308972764
,,,291.00517852188216,70574.19825444059,0.006827733414000021
,,,291.1351003951852,70556.52393986373,0.006828781045976933
,,,291.2650222684882,70538.83557969292,0.006829829398607718
,,,291.44275417924104,70514.61541921459,0.006831264695837121
,,,291.6611450440545,70484.81889137955,0.006833030161444331
,,,291.9434301692845,70446.2471051776,0.006835315090030618
,,,292.3344499077266,70392.71138506068,0.006838485561919662
,,,292.9384232132191,70309.78140151675,0.006843394772682122
,,,293.8620536316182,70182.41891767054,0.006850929632856808
,,,294.7856840500173,70054.43287826025,0.0068584962761410115
,,,295.70931446841644,69925.86180182203,0.006866093209851647
,,,296.63294488681555,69796.74717367768,0.0068737189978213134
,,,297.7529453647038,69639.51548087253,0.0068830028051853846
,,,298.87294584259206,69481.6291531212,0.006892324641917985
,,,299.9929463204803,69323.17017668471,0.0069016822409424545
,,,300.0,69322.17057392755,0.006901741283082627
,,,300.0,69322.17057392755,0.006901741283082627
,,,300.0000015225924,69322.1703581379,0.006902172045136492
,,,300.0000030451848,69322.17014226165,0.00690335629421594
,,,300.00000456777724,69322.16992622703,0.006905151125378568
,,,300.00000609036965,69322.16970997612,0.006907436101323939
,,,300.00000761296207,69322.1694934627,0.006910109915265148
,,,300.0000091355545,69322.16927665035,0.006913087520616096
,,,300.0000109635638,69322.16901591347,0.0069169641508424595
,,,300.0000127915731,69322.16875466953,0.006921075219302948
,,,300.00001461958243,69322.16849289417,0.006925339285233356
,,,300.00001644759175,69322.16823057228,0.0069296912024034195
,,,300.0000186840687,69322.16790888057,0.006935060187431357
,,,300.0000209205457,69322.1675863571,0.006940410407009156
,,,300.00002315702267,69322.16726300922,0.006945687483165386
,,,300.0000258557568,69322.16687175215,0.006951902301776888
,,,300.00002855449094,69322.16647935162,0.006957905285416177
,,,300.0000312532251,69322.16608585036,0.006963665966888117
,,,300.00003466412034,69322.16558700806,0.006970573794401061
,,,300.0000380750156,69322.16508658306,0.0069770521299473386
,,,300.0000422728414,69322.16446868234,0.0069844372747134105
,,,300.00004647066726,69322.16384872465,0.006991194222816342
,,,300.0000520218436,69322.1630260397,0.006999222862815916
,,,300.00005757301994,69322.1622004505,0.007006304560224988
,,,300.0000644943456,69322.16116754091,0.0070139544155785214
,,,300.0000714156713,69322.16013124176,0.007020462523857204
,,,300.000078336997,69322.15909206096,0.0070259920617883895
,,,300.00008525832266,69322.15805043282,0.007030686559277292
,,,300.00009217964833,69322.15700672743,0.007034670279742567
,,,300.000099100974,69322.15596125957,0.007038049877419011
,,,300.0001060222997,69322.15491429668,0.0070409164475173265
,,,300.00011294362537,69322.1538660658,0.007043347578468544
,,,300.00012125683753,69322.15260562798,0.0070457843540652695
,,,300.0001295700497,69322.15134391631,0.007047783268366716
,,,300.00013788326186,69322.1500811597,0.007049422906468789
,,,300.000146196474,69322.14881754604,0.007050767787376856
,,,300.00015628457703,69322.14728321623,0.007052079361578479
,,,300.0001662641613,69322.14576458871,0.007053100690803717
,,,300.00017624374556,69322.14424533257,0.007053905716908517
,,,300.00018827058585,69322.14241376115,0.007054652762765769
,,,300.00020029742615,69322.14058164848,0.007055213520690227
,,,300.00021232426644,69322.13874912958,0.007055634443616085
,,,300.0002272023253,69322.13648175995,0.00705601293003983
,,,300.0002420803841,69322.13421406205,0.007056278367105494
,,,300.00025695844295,69322.13194613402,0.0070564645310025815
,,,300.0002763153651,69322.12899523933,0.007056626170360676
,,,300.0002956722873,69322.12604417145,0.007056728086601459
,,,300.0003199401973,69322.12234424806,0.007056804488647672
,,,300.0003442081073,69322.1186442279,0.007056847401971417
,,,300.00037644234055,69322.11372953885,0.00705687689778607
,,,300.0004086765738,69322.10881480522,0.007056890719325149
,,,300.0004555570155,69322.1016669406,0.007056899002812817
,,,300.0005162753111,69322.0924091992,0.00705690245919676
,,,300.0006015211365,69322.07941173218,0.007056903987814744
,,,300.0007367173923,69322.05879831241,0.007056905288095295
,,,300.0010052233133,69322.01785917133,0.007056907650967684
,,,300.0018498803986,69321.88907460272,0.007056915067471061
,,,300.0066128216317,69321.16288291875,0.007056956879781265
,,,300.01661395115246,69319.63810765844,0.007057044636168418
,,,300.02661508067325,69318.11342340027,0.007057132343209792
,,,300.03661621019404,69316.58882945642,0.007057220006536798
,,,300.0466173397148,69315.06432521237,0.007057307631102372
,,,300.0566184692356,69313.53991011907,0.007057395221257313
,,,300.0666195987564,69312.01558368615,0.0070574827808230324
,,,300.0788834885626,69310.1464980567,0.0070575901139276285
,,,300.0911473783688,69308.2775443778,0.007057697411408253
,,,300.103411268175,69306.40872203119,0.007057804677835766
,,,300.11567515798123,69304.54003048076,0.0070579119171094
,,,300.12793904778744,69302.67146926263,0.007058019132553575
,,,300.14310421530485,69300.36104073694,0.007058151683294377
,,,300.15826938282225,69298.05081025617,0.007058284206412038
,,,300.17343455033966,69295.74077729466,0.0070584167056339814
,,,300.1885997178571,69293.43094142464,0.007058549184043439
,,,300.2073270204595,69290.57882136652,0.007058712755262789
,,,300.22605432306193,69287.72700085178,0.007058876302516846
,,,300.24478162566436,69284.87547953156,0.007059039828952369
,,,300.26755007136853,69281.40903438958,0.007059238618161349
,,,300.2903185170727,69277.94303096815,0.007059437383914633
,,,300.3130869627769,69274.4774692522,0.007059636129050216
,,,300.3419524401245,69270.08451981675,0.007059888068853229
,,,300.3708179174721,69265.69228114102,0.007060139982650288
,,,300.40593781178353,69260.34931541636,0.007060446448675502
,,,300.44105770609497,69255.00740504087,0.007060752884078306
,,,300.48509252475014,69248.31098514327,0.0070611370670196245
,,,300.5291273434053,69241.61623317798,0.007061521210811752
,,,300.5844829472428,69233.20272162698,0.007062004062632465
,,,300.6398385510803,69224.79186678052,0.007062486862956999
,,,300.70633661770717,69214.69153151521,0.0070630667828181564
,,,300.77283468433404,69204.59507069297,0.007063646638750509
,,,300.8393327509609,69194.50250712947,0.007064226434349033
,,,300.92476974405906,69181.54129656433,0.007064971273754671
,,,301.0102067371572,69168.58660583131,0.007065716021851833
,,,301.11546674293163,69152.63521552105,0.007066633444124732
,,,301.22072674870606,69136.69388376409,0.007067550735249018
,,,301.3569899037952,69116.07229347179,0.007068738012784294
,,,301.4932530588843,69095.46789123166,0.00706992507701979
,,,301.6832039995347,69066.77435830263,0.007071579492844002
,,,301.920296635982,69031.00778041813,0.007073643926695393
,,,302.2342485748096,68983.7301234249,0.007076376625594414
,,,302.6865029337241,68915.79648395604,0.007080311204125525
,,,303.4228515168845,68805.63225428539,0.0070867125442403605
,,,304.31526903049354,68672.8794802441,0.0070944626954051945
,,,305.20768654410256,68540.98709527428,0.00710220421614898
,,,306.1001040577116,68409.9778868493,0.007109937167002155
,,,306.9925215713206,68279.86962910602,0.007117661580813596
,,,307.8849390849296,68150.67585124771,0.00712537746411758
,,,308.77735659853863,68022.4064924966,0.00713308479845574
,,,309.8552651559927,67868.71830643363,0.0071423826592477545
,,,310.0,67848.18592275464,0.00714363015765661
,,,310.0,67848.18592275464,0.00714363015765661
,,,310.00000147347595,67848.18571383336,0.007144113785043436
,,,310.0000029469519,67848.18550481973,0.007145449877488918
,,,310.00000442042784,67848.1852956364,0.007147485373735108
,,,310.0000058939038,67848.18508622014,0.007150089860006766
,,,310.00000736737974,67848.18487651976,0.0071531524339304665
,,,310.0000088408557,67848.1846664943,0.007156578968485323
,,,310.00001031433163,67848.18445611147,0.007160289734549278
,,,310.0000121337968,67848.18419579863,0.0071651646917850476
,,,310.000013953262,67848.18393486907,0.007170265935035902
,,,310.0000157727272,67848.18367330027,0.007175508685757752
,,,310.00001759219236,67848.18341107911,0.007180824838193339
,,,310.00001980390726,67848.18309144092,0.00718730828191387
,,,310.00002201562216,67848.18277083256,0.007193744618922987
,,,310.00002422733706,67848.18244926553,0.007200077319541633
,,,310.00002643905196,67848.18212675866,0.007206264956676456
,,,310.0000292590516,67848.18171422873,0.007213898083879901
,,,310.0000320790512,67848.18130026884,0.007221207497180353
,,,310.00003489905083,67848.18088494334,0.0072281703522534616
,,,310.0000384905592,67848.18035412073,0.007236521285311207
,,,310.0000420820675,67848.17982133392,0.00724429338036059
,,,310.00004655719795,67848.17915492742,0.007253190024858634
,,,310.0000510323284,67848.17848594704,0.007261256780253626
,,,310.00005700743213,67848.17758914475,0.0072708333667909865
,,,310.0000629825359,67848.1766887148,0.007279178375676282
,,,310.00006895763966,67848.17578512718,0.0072864351041680145
,,,310.0000749327434,67848.17487879563,0.007292737132857735
,,,310.0000809078472,67848.1739700822,0.0072982053884981255
,,,310.00008688295094,67848.17305930267,0.007302947523923567
,,,310.0000928580547,67848.17214673174,0.007307058422995649
,,,310.00009883315846,67848.17123260809,0.007310621205234879
,,,310.00010614425406,67848.17011228096,0.007314340199672145
,,,310.00011345534966,67848.168990262,0.007317460598010738
,,,310.00012076644526,67848.16786682364,0.007320078418448511
,,,310.00012807754086,67848.16674219457,0.007322274410425448
,,,310.00013538863647,67848.16561656674,0.007324116424655414
,,,310.00014439386206,67848.1642289714,0.007325982315579688
,,,310.00015324682533,67848.16286383776,0.007327462000474167
,,,310.0001620997886,67848.16149790389,0.0073286578149958795
,,,310.0001709527519,67848.16013132336,0.007329624188132385
,,,310.0001820565597,67848.1584165668,0.00733057853436086
,,,310.00019316036753,67848.15670117975,0.007331309068810373
,,,310.00020426417535,67848.15498531016,0.007331868270919916
,,,310.0002177942257,67848.15289402357,0.007332375572030075
,,,310.00023132427606,67848.15080234014,0.007332741866643874
,,,310.0002448543264,67848.14871037034,0.007333006353579797
,,,310.00026208178616,67848.14604642884,0.007333239584333789
,,,310.0002793092459,67848.14338226517,0.007333393675869913
,,,310.000300423739,67848.1401167918,0.007333513203030928
,,,310.00032153823213,67848.13685118566,0.007333585167239274
,,,310.0003486460312,67848.13265853234,0.007333637333194198
,,,310.0003757538303,67848.12846581095,0.007333664609539865
,,,310.0004130550904,67848.1226964303,0.007333682346603053
,,,310.00045911803966,67848.11557184785,0.0073336907783274835
,,,310.00051911443103,67848.10629216002,0.0073336943385821475
,,,310.0006032381226,67848.09328069155,0.007333695913207038
,,,310.00073644077213,67848.07267818465,0.007333697246451117
,,,310.0010001503502,67848.03189026515,0.00733369965765406
,,,310.0018245028891,67847.90438904284,0.007333707177544793
,,,310.006457919552,67847.18778168199,0.007333749432939955
,,,310.015908109114,67845.72639496035,0.007333835563519703
,,,310.02535829867594,67844.26525712539,0.007333921629830622
,,,310.0348084882379,67842.80436737686,0.0073340076383666564
,,,310.04425867779986,67841.34372499358,0.00733409359488219
,,,310.0537088673618,67839.88332932546,0.007334179504465885
,,,310.0631590569238,67838.42317978624,0.00733426537161727
,,,310.07463562415444,67836.65026466727,0.0073343695996718715
,,,310.0861121913851,67834.87771092524,0.007334473777190843
,,,310.09758875861576,67833.1055178142,0.007334577909525475
,,,310.1090653258464,67831.33368467611,0.007334682001281146
,,,310.1205418930771,67829.56221093073,0.007334786056416585
,,,310.1345692499048,67827.39749557945,0.007334913194134855
,,,310.14859660673255,67825.2333155617,0.007335040287473648
,,,310.1626239635603,67823.06967018532,0.007335167340848323
,,,310.17665132038803,67820.90655886134,0.007335294357951241
,,,310.19373906964614,67818.27223557569,0.007335449042223471
,,,310.21082681890425,67815.63870331214,0.0073356036818091825
,,,310.22791456816236,67813.0059614714,0.0073357582804586575
,,,310.2450023174205,67810.37400958009,0.007335912841229892
,,,310.26675202835395,67807.02513801461,0.0073361095191437214
,,,310.2885017392874,67803.6775451084,0.007336306143838234
,,,310.3102514502209,67800.33123052365,0.007336502718613873
,,,310.3375967084432,67796.1258234052,0.007336749799374789
,,,310.36494196666547,67791.92243667919,0.007336996809464237
,,,310.39795321042715,67786.85079292378,0.007337294910912308
,,,310.4309644541888,67781.7820948165,0.007337592918478712
,,,310.47196663028575,67775.49053564647,0.007337962938292841
,,,310.5129688063827,67769.20352574396,0.007338332823729547
,,,310.5642203732006,67761.35134271815,0.007338794987247226
,,,310.61547194001855,67753.50628058324,0.007339256953176577
,,,310.67698442531974,67744.0999961754,0.007339811153628992
,,,310.73849691062094,67734.70399558214,0.007340365082601093
,,,310.80000939592213,67725.31829366114,0.007340918744973509
,,,310.8779733581997,67713.43721333123,0.007341620106785764
,,,310.9559373204773,67701.57273109283,0.007342321052324181
,,,311.05038330938675,67687.22230412059,0.0073431696305842
,,,311.1448292982962,67672.89632868176,0.007344017610705385
,,,311.2641102990139,67654.83828790148,0.007345087723693061
,,,311.3833912997316,67636.81941826605,0.007346156897761744
,,,311.5433457609051,67612.71795362036,0.007347589185106294
,,,311.73671609058647,67583.67601303245,0.00734931846890677
,,,311.98073675481896,67547.17509621441,0.007351497272646899
,,,312.3067979753248,67498.66120241904,0.007354402671391511
,,,312.78269652577,67428.38637620199,0.007358631211568768
,,,313.4893476447726,67325.20720337918,0.007364884317593818
,,,314.19599876377515,67223.42783128384,0.007371107366908103
,,,314.9026498827777,67123.04508384608,0.007377301130920098
,,,315.6093010017803,67024.05168318273,0.007383466333607387
,,,316.374235057812,66918.44698648507,0.007390108621325525
,,,317.13916911384365,66814.44020728627,0.007396719042486087
,,,317.9041031698753,66712.01064778311,0.007403298347426408
,,,318.669037225907,66611.1349589495,0.007409847234590019
,,,319.595864822922,66490.95486548016,0.007417742325500347
,,,320.0,66439.24162523907,0.007421171502520659
,,,320.0,66439.24162523907,0.007421171502520659
,,,320.000001499084,66439.24143416823,0.00742166643499659
,,,320.00000299816804,66439.24124300323,0.007423034501091112
,,,320.00000449725206,66439.24105166506,0.007425119829489213
,,,320.0000059963361,66439.24086008909,0.007427789362503575
,,,320.0000074954201,66439.24066822293,0.007430929744377094
,,,320.0000089945041,66439.24047602463,0.007434444597679199
,,,320.00001049358815,66439.24028346105,0.007438252149507808
,,,320.0000123406101,66439.24004566376,0.007443244304702454
,,,320.0000141876321,66439.23980723861,0.007448468992926107
,,,320.00001603465404,66439.2395681626,0.007453839326400718
,,,320.000017881676,66439.23932842229,0.007459285347632017
,,,320.00002012070405,66439.2390369018,0.007465909182797734
,,,320.0000223597321,66439.23874439871,0.007472484967522889
,,,320.00002459876015,66439.2384509247,0.007478954640247912
,,,320.0000268377882,66439.23815649892,0.007485275505125206
,,,320.00002968166996,66439.23778120341,0.007493042216231924
,,,320.0000325255517,66439.23740447116,0.007500478570944869
,,,320.0000353694335,66439.23702636707,0.007507560860300579
,,,320.00003897507924,66439.2365451183,0.0075160152843404575
,,,320.000042580725,66439.23606191477,0.007523882344019337
,,,320.000047051279,66439.23546029642,0.00753284245442093
,,,320.00005152183303,66439.23485614226,0.00754096670458543
,,,320.00005746175134,66439.23404990364,0.007550566067678269
,,,320.00006340166965,66439.23324012468,0.007558933447868411
,,,320.00006934158796,66439.23242726341,0.007566210676312238
,,,320.00007528150627,66439.23161172346,0.0075725305875381215
,,,320.0000812214246,66439.2307938584,0.007578013857640228
,,,320.0000871613429,66439.22997397672,0.007582768195649096
,,,320.0000931012612,66439.22915234693,0.0075868887119857065
,,,320.0000990411795,66439.22832920233,0.0075904588324662466
,,,320.00010633981094,66439.22731599133,0.0075941985222960145
,,,320.0001136384424,66439.22630111827,0.007597332642764006
,,,320.0001209370738,66439.22528485242,0.007599958851582296
,,,320.00012823570523,66439.22426741963,0.0076021592208713445
,,,320.00013553433666,66439.22324900918,0.007604002653568559
,,,320.00014452106336,66439.22199394082,0.007605866849211682
,,,320.00015335786253,66439.22075883513,0.00760734336578959
,,,320.0001621946617,66439.21952294958,0.007608534851387984
,,,320.00017103146087,66439.21828643483,0.007609496293969601
,,,320.0001821249528,66439.21673343939,0.007610444931226826
,,,320.00019321844474,66439.21517983162,0.007611169558819159
,,,320.00020431193667,66439.21362575625,0.007611723063690335
,,,320.0002178494115,66439.21172883108,0.007612224651811642
,,,320.00023138688636,66439.20983152233,0.007612585708933603
,,,320.0002449243612,66439.2079339377,0.007612845612946499
,,,320.00026219973296,66439.20551212171,0.007613074423976317
,,,320.0002794751047,66439.20309009268,0.007613224863907946
,,,320.00030069771077,66439.2001144707,0.007613341147779929
,,,320.0003219203168,66439.19713872274,0.007613410662590507
,,,320.00034926106895,66439.19330500807,0.007613460778868261
,,,320.0003766018211,66439.18947123038,0.007613486690868307
,,,320.0004144303763,66439.18416678379,0.007613503389924668
,,,320.00046135842217,66439.17758634931,0.00761351119537396
,,,320.00052290757264,66439.16895568134,0.007613514440459944
,,,320.00061015519793,66439.15672148953,0.0076135159074230754
,,,320.0007509407345,66439.13698007494,0.007613517260143326
,,,320.00104017795445,66439.09642253724,0.007613519856123433
,,,320.0020139465551,66438.95988098034,0.007613528583317431
,,,320.0077574846333,66438.15460567862,0.007613580039580264
,,,320.01715268391854,66436.83764932356,0.0076136641477881125
,,,320.02654788320376,66435.52106659052,0.007613748184588548
,,,320.035943082489,66434.2048565322,0.007613832157269241
,,,320.0453382817742,66432.88901826715,0.007613916072292288
,,,320.05473348105943,66431.57355097214,0.007613999935379662
,,,320.06412868034465,66430.25845387566,0.007614083751597964
,,,320.0755722540845,66428.65713369292,0.0076141857848843
,,,320.0870158278243,66427.05636042467,0.0076142877623360606
,,,320.0984594015641,66425.45613291768,0.00761438969006615
,,,320.10990297530395,66423.85645008602,0.00761449157334815
,,,320.1213465490438,66422.25731090232,0.007614593416728135
,,,320.1353771911613,66420.2973920422,0.007614718235300193
,,,320.1494078332788,66418.33828724711,0.0076148430059045456
,,,320.16343847539633,66416.37999489272,0.00761496773371495
,,,320.17746911751385,66414.42251342737,0.0076150924230784294
,,,320.1946241131621,66412.03023825206,0.007615244831426098
,,,320.21177910881033,66409.63917047439,0.00761539719325163
,,,320.2289341044586,66407.249307578,0.007615549513099898
,,,320.2495676822571,66404.37643600449,0.007615732669054839
,,,320.27020126005567,66401.50529987503,0.007615915774891842
,,,320.2908348378542,66398.63589521246,0.0076160988348463
,,,320.3166107841061,66395.05379467065,0.007616327458322041
,,,320.342386730358,66391.47438277371,0.007616556020797371
,,,320.37334092967626,66387.17942867224,0.007616830425577231
,,,320.40429512899453,66382.8883294241,0.007617104754135941
,,,320.44266768626795,66377.5741761319,0.007617444728013916
,,,320.4810402435414,66372.26590606757,0.007617784598192199
,,,320.52962978680836,66365.55267580593,0.00761821482051013
,,,320.57821933007534,66358.84879975273,0.007618644892610966
,,,320.63777371459867,66350.64480531655,0.007619171819707711
,,,320.697328099122,66342.45472025928,0.0076196985383604745
,,,320.7568824836453,66334.27846750511,0.007620225054672895
,,,320.8321192633864,66323.96882779073,0.007620889935652544
,,,320.9073560431275,66313.68099166639,0.007621554507531608
,,,320.9977071870605,66301.35502891603,0.007622352183749214
,,,321.0880583309935,66289.06003946753,0.007623149426637992
,,,321.20090453549545,66273.74703903688,0.0076241445592902055
,,,321.31375073999743,66258.48148013534,0.007625139027201657
,,,321.46266472618,66238.40856646858,0.007626450334412585
,,,321.61157871236253,66218.41637076689,0.007627760496100131
,,,321.8258449222485,66189.78994597122,0.007629643632783512
,,,322.1007492283135,66153.29884437176,0.0076320562614312385
,,,322.48089473251554,66103.26549528654,0.007635386173722075
,,,323.0596052170401,66028.018299289,0.0076404414071289
,,,323.79763129485946,65933.59540724587,0.007646863991531067
,,,324.5356573726788,65840.80723820541,0.007653259604588243
,,,325.2736834504982,65749.56446200074,0.007659628542593362
,,,326.01170952831757,65659.78594912899,0.007665971078367777
,,,326.74973560613694,65571.39787487188,0.0076722874626478825
,,,327.4877616839563,65484.33292700668,0.007678577925397901
,,,328.2257877617757,65398.5296049103,0.007684842677054125
,,,329.13399896444827,65294.58919956772,0.00769251704360265
,,,330.0,65197.092253441515,0.007699799037373572
,,,330.0,65197.092253441515,0.007699799037373572
,,,330.0000014641921,65197.092089867496,0.007700344089948102
,,,330.0000029283842,65197.09192619388,0.00770185616671356
,,,330.00000439257633,65197.091762336444,0.007704169922452033
,,,330.00000585676844,65197.09159822562,0.0077071430552813494
,,,330.00000732096055,65197.091433804446,0.007710653345007708
,,,330.00000878515266,65197.09126902677,0.007714596030051765
,,,330.00001024934477,65197.09110385571,0.007718881495829465
,,,330.0000120348367,65197.09090186592,0.007724461053852604
,,,330.0000138203286,65197.09069920929,0.007730321035172335
,,,330.0000156058205,65197.09049585891,0.0077363662137823076
,,,330.00001739131244,65197.09029179788,0.00774251889676018
,,,330.00001917680436,65197.0900870175,0.007748716001621121
,,,330.0000214181543,65197.08982893321,0.007756480978906435
,,,330.0000236595042,65197.08956971986,0.0077641577668094855
,,,330.00002590085415,65197.08930939484,0.007771687563275762
,,,330.0000281422041,65197.08904798296,0.007779027266562832
,,,330.00003097478816,65197.08871610721,0.007787984324554338
,,,330.00003380737223,65197.0883826131,0.007796548844009085
,,,330.0000366399563,65197.088047575446,0.0078046984117887425
,,,330.00004021179353,65197.087623019084,0.007814370039559614
,,,330.00004378363076,65197.08719628893,0.007823369999701416
,,,330.0000481863675,65197.08666752822,0.00783356637413259
,,,330.00005258910426,65197.086135977246,0.007842821705453359
,,,330.0000583728888,65197.08543388522,0.007853657323736354
,,,330.0000641566734,65197.08472796871,0.007863132691265285
,,,330.00006994045793,65197.084018711714,0.007871400160658557
,,,330.0000757242425,65197.083306542365,0.007878602934931837
,,,330.00008150802705,65197.08259183708,0.007884871738922272
,,,330.0000872918116,65197.08187492553,0.007890323842844141
,,,330.00009307559617,65197.081156095635,0.007895063310126162
,,,330.0000988593807,65197.08043559847,0.00789918184343099
,,,330.00010587689536,65197.079559486745,0.007903460060770254
,,,330.00011289441,65197.078681576,0.00790706599787603
,,,330.0001199568442,65197.07779651551,0.007910122540560486
,,,330.00012701927835,65197.07691016246,0.00791269510395288
,,,330.00013408171253,65197.07602272162,0.007914860095216992
,,,330.00014263492653,65197.074946743116,0.007917027927903124
,,,330.00015118814053,65197.07386967407,0.007918786754533703
,,,330.00015974135454,65197.072791720326,0.007920213646377398
,,,330.00016829456854,65197.071713048936,0.007921371188421613
,,,330.0001787887681,65197.07038881062,0.007922497279544874
,,,330.00018928296765,65197.069063893316,0.007923368367363065
,,,330.0001997771672,65197.0677384509,0.007924042176771371
,,,330.0002124630049,65197.06613566622,0.00792465632948651
,,,330.0002251488426,65197.06453244561,0.00792510656968757
,,,330.0002378346803,65197.06292890563,0.00792543664473637
,,,330.0002538043744,65197.06090994873,0.007925729959449112
,,,330.00026977406844,65197.05889074021,0.00792592840138863
,,,330.0002891221575,65197.05644414541,0.007926084955069065
,,,330.0003084702465,65197.05399739501,0.007926182503251588
,,,330.0003328962473,65197.05090836167,0.007926255052551984
,,,330.0003573222481,65197.047819244064,0.007926295043959447
,,,330.0003900644113,65197.043678327755,0.007926322128224632
,,,330.00042964314486,65197.03867274288,0.007926336006705652
,,,330.0004795817971,65197.032356901924,0.007926342287818211
,,,330.0005462817963,65197.02392122027,0.007926344843463044
,,,330.0006436567475,65197.0116060424,0.007926346146296337
,,,330.000809203462,65196.990669150786,0.007926347670543201
,,,330.00118695187666,65196.94289527241,0.007926351050138843
,,,330.00272954924696,65196.74780885377,0.007926364844529257
,,,330.01126689051443,65195.66829840483,0.007926441137157722
,,,330.0198042317819,65194.58908300021,0.007926517350074989
,,,330.0283415730494,65193.51016168344,0.007926593491014383
,,,330.03687891431684,65192.43153355623,0.007926669566937283
,,,330.0454162555843,65191.35319777205,0.007926745584071866
,,,330.0539535968518,65190.2751535305,0.007926821547996397
,,,330.0645157214506,65188.941834124504,0.007926915461932532
,,,330.07507784604945,65187.60895842833,0.007927009310371647
,,,330.0856399706483,65186.27652515554,0.007927103100609024
,,,330.0962020952471,65184.944533084636,0.007927196839008502
,,,330.10676421984596,65183.61298105066,0.007927290531107132
,,,330.11953649622626,65182.003384521515,0.007927403773568379
,,,330.13230877260656,65180.39442793595,0.007927516962675192
,,,330.14508104898687,65178.78610948259,0.007927630104693871
,,,330.15785332536717,65177.17842741703,0.007927743204957172
,,,330.17322530854676,65175.24435448638,0.007927879277026338
,,,330.18859729172635,65173.311198084186,0.007928015301745495
,,,330.20396927490594,65171.37895544902,0.007928151284654928
,,,330.21934125808554,65169.4476238924,0.007928287230368692
,,,330.23857567253907,65167.03229679515,0.007928457287865877
,,,330.2578100869926,65164.61838699926,0.007928627299254332
,,,330.27704450144614,65162.20588958071,0.007928797269593179
,,,330.3007755806647,65159.23133216125,0.007929006925535486
,,,330.3245066598833,65156.25890841551,0.00792921653140289
,,,330.3482377391019,65153.2886095713,0.007929426092192658
,,,330.3789596628119,65149.44644413413,0.007929697326238846
,,,330.4096815865219,65145.60780695562,0.007929968498262044
,,,330.4477244584684,65140.859295642964,0.007930304211981066
,,,330.48576733041483,65136.11613238703,0.007930639846885383
,,,330.5337136094618,65130.1457835397,0.007931062752301012
,,,330.5816598885088,65124.183809558985,0.007931485551716824
,,,330.63980854414103,65116.96434437188,0.007931998185518005
,,,330.69795719977327,65109.7569853667,0.007932510683150946
,,,330.7561058554055,65102.56161864556,0.00793302305143423
,,,330.8290304375998,65093.554643758616,0.007933665440250957
,,,330.90195501979406,65084.566134803266,0.007934307640230849
,,,330.97487960198833,65075.595876407024,0.007934949656021576
,,,331.0704402917172,65063.86848395846,0.007935790682498167
,,,331.1660009814461,65052.17159650081,0.00793663140219802
,,,331.2869641638712,65037.408401804,0.007937695170421005
,,,331.4079273462963,65022.69242969909,0.007938758452837579
,,,331.5710683608071,65002.91845434733,0.007940191715065088
,,,331.76923642268866,64979.009187751006,0.00794193151438518
,,,332.0210790415463,64948.793028121036,0.007944140652625045
,,,332.36083712893685,64908.31646468624,0.007947117598085326
,,,332.8541833242132,64850.09884488624,0.007951433301372384
,,,333.4692988816745,64778.36946547463,0.007956802505887798
,,,334.0844144391358,64707.513495146515,0.007962158521940146
,,,334.6995299965971,64637.45548975954,0.007967501156681527
,,,335.3146455540584,64568.12817352873,0.007972830224113221
,,,335.9297611115197,64499.471588566106,0.007978145544834898
,,,336.54487666898103,64431.43233155573,0.007983446945803815
,,,337.15999222644234,64363.962868680974,0.007988734260107667
,,,337.9085311247605,64282.56656486811,0.007995149200215662
,,,338.65707002307863,64201.88481401356,0.008001542763045174
,,,339.4056089213968,64121.859728358104,0.00800791468185073
,,,340.0,64058.74866036083,0.008012958834293983
,,,340.0,64058.74866036083,0.008012958834293983
,,,340.0000013576897,64058.748516604486,0.008013623917262406
,,,340.0000027153794,64058.74837273696,0.00801548256051685
,,,340.00000407306914,64058.748228662706,0.008018349080357642
,,,340.00000543075885,64058.748084301275,0.008022061115888086
,,,340.00000678844856,64058.74793958544,0.008026477000040501
,,,340.00000814613827,64058.74779445948,0.008031473371099837
,,,340.000009503828,64058.747648877674,0.008036943017848722
,,,340.0000108615177,64058.747502803,0.008042792946636498
,,,340.0000125395046,64058.747321543,0.008050429393135189
,,,340.0000142174915,64058.7471394434,0.008058395293332537
,,,340.00001589547844,64058.74695647475,0.008066583188192198
,,,340.00001757346536,64058.74677261813,0.008074904028685001
,,,340.0000192514523,64058.74658786331,0.008083284335911389
,,,340.00002131970484,64058.746358898454,0.008093607088212456
,,,340.0000233879574,64058.746128571096,0.008103839024949048
,,,340.00002545621,64058.74589689807,0.008113910668369887
,,,340.00002752446255,64058.74566390428,0.008123769293397786
,,,340.0000300779415,64058.74537447307,0.008135589602751975
,,,340.0000326314205,64058.74508314344,0.008146974561948706
,,,340.00003518489945,64058.74478998948,0.008157891816870346
,,,340.00003830819276,64058.74442905149,0.00817058426805462
,,,340.00004143148607,64058.744065647785,0.008182539908176644
,,,340.0000445547794,64058.74369992541,0.008193764728474946
,,,340.00004862275506,64058.74322034684,0.008207318927858935
,,,340.00005269073074,64058.74273738773,0.008219721359576767
,,,340.0000578815356,64058.74211667469,0.008233985490767294
,,,340.0000630723405,64058.74149149005,0.008246643894617477
,,,340.00006826314535,64058.7408623415,0.008257853764590017
,,,340.0000734539502,64058.7402296854,0.008267765955220191
,,,340.0000786447551,64058.73959392953,0.008276521147751577
,,,340.00008383555996,64058.738955436864,0.008284248210012553
,,,340.00008902636483,64058.73831452953,0.008291063819102865
,,,340.0000942171697,64058.73767149286,0.008297072788802831
,,,340.00010052772456,64058.736887235726,0.008303425971755301
,,,340.0001065921304,64058.73613132215,0.008308675656263411
,,,340.00011265653626,64058.73537351322,0.00831320226255243
,,,340.0001187209421,64058.7346140702,0.008317104580281086
,,,340.00012478534796,64058.73385321859,0.008320468163714678
,,,340.000132196833,64058.73292172879,0.00832395445965419
,,,340.0001396083181,64058.73198872582,0.00832686101051134
,,,340.00014701980314,64058.73105446142,0.008329283932945753
,,,340.0001544312882,64058.730119145584,0.008331303506594286
,,,340.00016184277325,64058.72918295342,0.00833298674891026
,,,340.0001710678729,64058.72801666606,0.008334695652295736
,,,340.0001802929725,64058.72684947557,0.008336057659038682
,,,340.00018951807215,64058.72568156539,0.00833714312330844
,,,340.0001987431718,64058.72451308173,0.008338008155621888
,,,340.0002102713266,64058.72305225402,0.008338846529876862
,,,340.0002217994814,64058.72159088788,0.008339477791682358
,,,340.0002333276362,64058.720129116475,0.008339953095914872
,,,340.00024754616663,64058.71832579357,0.008340380858254039
,,,340.0002617646971,64058.71652214285,0.008340682300175666
,,,340.00027598322754,64058.7147182614,0.008340894731786768
,,,340.0002944138755,64058.712379761455,0.008341079635512373
,,,340.0003128445235,64058.71004108755,0.008341197138587287
,,,340.0003358633133,64058.70712007272,0.008341285734611676
,,,340.0003588821031,64058.704198960535,0.008341336084983967
,,,340.00038928084314,64058.70034124488,0.008341371003837791
,,,340.00041967958316,64058.69648348544,0.008341387668807642
,,,340.00046346792465,64058.69092648572,0.008341397776801497
,,,340.0005197040574,64058.68378977617,0.008341402047077269
,,,340.00059757743986,64058.67390717729,0.008341403836971214
,,,340.000718219827,64058.65859697935,0.008341405130270669
,,,340.00094727533775,64058.62952870479,0.008341407263678845
,,,340.00160613730804,64058.545917036405,0.008341413371122298
,,,340.00531638831325,64058.0751067463,0.008341447746955334
,,,340.01340326153365,64057.04911696528,0.008341522585094704
,,,340.02149013475406,64056.023386140376,0.008341597312305176
,,,340.02957700797447,64054.997913124025,0.008341671938765302
,,,340.0376638811949,64053.97269684642,0.008341746473755605
,,,340.0457507544153,64052.947736307644,0.008341820925615856
,,,340.0538376276357,64051.92303057074,0.008341895301865186
,,,340.0619245008561,64050.898578755376,0.008341969609277486
,,,340.0718019098614,64049.647643653276,0.008342060284634495
,,,340.081348276952,64048.438991185314,0.00834214784142623
,,,340.0908946440426,64047.23068888397,0.00834223532786277
,,,340.10044101113317,64046.02273561849,0.008342322750874036
,,,340.10998737822376,64044.81513032022,0.008342410116576528
,,,340.12174562211925,64043.32820170141,0.008342517653934045
,,,340.13350386601473,64041.84179764973,0.008342625121275765
,,,340.1452621099102,64040.3559164706,0.008342732526138196
,,,340.1570203538057,64038.870556554924,0.008342839874995215
,,,340.1687785977012,64037.38571636816,0.008342947173414699
,,,340.18337078038036,64035.543724704665,0.008343080269608666
,,,340.1979629630595,64033.702528541464,0.008343213303248257
,,,340.2125551457387,64031.86212530709,0.008343346280841405
,,,340.22714732841786,64030.0225125296,0.008343479207845655
,,,340.24524576457634,64027.74196667102,0.008343644011497835
,,,340.2633442007348,64025.462628712005,0.00834380875162105
,,,340.2814426368933,64023.18449440483,0.008343973434169472
,,,340.3035527814848,64020.4030151321,0.008344174549283828
,,,340.32566292607635,64017.62331881111,0.008344375593027207
,,,340.34777307066787,64014.845398344594,0.008344576571278746
,,,340.37597099703294,64011.305174109264,0.008344832799129986
,,,340.404168923398,64007.76781299918,0.008345088936200914
,,,340.4385469653998,64003.459024729906,0.00834540109698184
,,,340.47292500740156,63999.15444747767,0.008345713141419447
,,,340.5154977700734,63993.82958555434,0.008346099417559526
,,,340.55807053274526,63988.51110071469,0.008346485536996597
,,,340.6092866807335,63982.12121335591,0.008346949852750805
,,,340.6605028287217,63975.74041815232,0.008347413964748565
,,,340.7117189767099,63969.36864203047,0.008347877881395219
,,,340.7749756143804,63961.511256177364,0.008348450600752655
,,,340.83823225205094,63953.66738523038,0.00834902304082557
,,,340.90148888972146,63945.83689768777,0.008349595208153041
,,,340.98177858455483,63935.91697283035,0.008350321056968618
,,,341.0620682793882,63926.018139426924,0.008351046480745628
,,,341.16030421036146,63913.935047827166,0.008351933478576138
,,,341.2585401413347,63901.882683373035,0.008352819852297081
,,,341.38439524232683,63886.4859553391,0.008353954524469163
,,,341.51025034331894,63871.137982366,0.008355088181874684
,,,341.6828625398799,63850.16562665225,0.00835664136422425
,,,341.8954346535047,63824.45841854784,0.008358551498132935
,,,342.17116701616186,63791.30440414419,0.008361024888561034
,,,342.55479310515796,63745.52186133356,0.008364458062490117
,,,343.12122485658847,63678.61404789661,0.008369510105505972
,,,343.687656608019,63612.473031481066,0.00837454177691629
,,,344.2540883594495,63547.04051869479,0.008379553109026367
,,,344.82052011088,63482.26397816676,0.008384544134543346
,,,345.5138680603876,63403.797506251016,0.00839062586966653
,,,346.2072160098952,63326.165988405926,0.008396677290039187
,,,346.9005639594028,63249.30147223818,0.008402698458112152
,,,347.5939119089104,63173.14425689895,0.008408689437199713
,,,348.287259858418,63097.641926659446,0.008414650291484197
,,,348.9806078079256,63022.748495656306,0.008420581086003555
,,,349.6739557574332,62948.42365109202,0.00842648188664792
,,,350.0,62913.65900563539,0.008429246366241866
,,,350.0,62913.65900563539,0.008429246366241866
,,,350.0000013397621,62913.65886299914,0.008429981520284069
,,,350.0000026795242,62913.65872024358,0.00843204237794176
,,,350.0000040192863,62913.658577265465,0.00843523130823766
,,,350.0000053590484,62913.65843397721,0.008439374241110457
,,,350.00000669881047,62913.658290304986,0.008444318201965747
,,,350.00000803857256,62913.65814618706,0.008449929038234858
,,,350.00000937833465,62913.65800157227,0.008456089340812148
,,,350.00001071809675,62913.65785641874,0.008462696556900944
,,,350.0000123564572,62913.65767813319,0.008471254200951208
,,,350.00001399481766,62913.6574989441,0.00848020701732703
,,,350.0000156331781,62913.657318816986,0.00848943714743099
,,,350.0000172715386,62913.6571377285,0.008498845835872688
,,,350.00001890989904,62913.65695566462,0.008508350647751886
,,,350.000020905236,62913.6567326056,0.008519957954580742
,,,350.00002290057296,62913.65650809224,0.008531506509619641
,,,350.0000248959099,62913.65628213707,0.00854291735719191
,,,350.0000268912469,62913.65605476139,0.008554129117762082
,,,350.00002931884416,62913.65577625371,0.008567434269366105
,,,350.00003174644144,62913.6554957458,0.008580314104717206
,,,350.0000341740387,62913.65521330602,0.008592726939160434
,,,350.0000370905443,62913.6548715333,0.008606986105965143
,,,350.0000400070499,62913.65452721138,0.008620511088926312
,,,350.0000429235555,62913.65418047566,0.008633297030154499
,,,350.0000466041445,62913.65373966419,0.008648391498108835
,,,350.00005028473345,62913.653295488846,0.008662358924349703
,,,350.0000548266902,62913.65274310466,0.008678117720490878
,,,350.00005936864693,62913.652186438434,0.008692349486813727
,,,350.00006507125005,62913.65148210021,0.00870823921440804
,,,350.00007077385317,62913.65077242403,0.00872214583801622
,,,350.0000764764563,62913.65005808053,0.008734294533494481
,,,350.0000821790594,62913.649339662516,0.008744893431912041
,,,350.00008766980875,62913.64864457106,0.008753810334999074
,,,350.0000931605581,62913.6479465954,0.00876161659165743
,,,350.00009865130744,62913.647246095476,0.00876844698388785
,,,350.0001041420568,62913.646543387316,0.008774421088679788
,,,350.00010963280613,62913.64583874809,0.008779644588992271
,,,350.0001151235555,62913.64513242065,0.008784210630875703
,,,350.0001218951665,62913.64425931218,0.008789057143166908
,,,350.0001286667775,62913.64338430181,0.008793160708209406
,,,350.00013543838855,62913.642507681274,0.00879663452514124
,,,350.0001422099996,62913.64162969783,0.008799574768026239
,,,350.0001489816106,62913.640750560924,0.008802063070958892
,,,350.00015719969355,62913.63968233686,0.008804574640844397
,,,350.0001654177765,62913.63861293778,0.008806625203126537
,,,350.0001736358594,62913.63754257947,0.008808299209069847
,,,350.00018185394237,62913.63647143817,0.008809665698154953
,,,350.000191862552,62913.63516606928,0.008810995488286198
,,,350.00020187116166,62913.63385995908,0.008812033878772019
,,,350.0002118797713,62913.632553270145,0.008812844679635405
,,,350.00022188838096,62913.631246129444,0.008813477747317432
,,,350.00023465893537,62913.629577773034,0.00881408823196951
,,,350.0002474294898,62913.627908996874,0.008814533404995375
,,,350.0002602000442,62913.62623991485,0.008814858028616217
,,,350.00027632957375,62913.62413151209,0.00881514556009402
,,,350.0002924591033,62913.622022870055,0.008815338532568578
,,,350.0003120776024,62913.6194578985,0.008815489905605186
,,,350.0003316961015,62913.61689278086,0.008815583139164144
,,,350.0003566050588,62913.613635812435,0.008815651884160164
,,,350.0003815140161,62913.61037876668,0.0088156891091535
,,,350.0004152003572,62913.605973947364,0.00881571397275214
,,,350.0004534801551,62913.60096845325,0.00881572587895473
,,,350.0005050464703,62913.59422558887,0.00881573163554532
,,,350.0005744939602,62913.585144569035,0.00881573396267617
,,,350.0006777342855,62913.57164480094,0.008815735268690802
,,,350.0008590700519,62913.54793334103,0.008815736997426613
,,,350.001301425545,62913.49009157546,0.008815741144704873
,,,350.00328109661984,62913.23124353321,0.00881575969564932
,,,350.0109355199808,62912.23057139063,0.008815831332055662
,,,350.0185899433418,62911.2301637922,0.008815902834146488
,,,350.02624436670277,62910.23001947674,0.008815974214472899
,,,350.03389879006374,62909.23013723405,0.008816045484465603
,,,350.0415532134247,62908.23051589865,0.008816116654528352
,,,350.0492076367857,62907.23115434419,0.008816187734121286
,,,350.05686206014667,62906.232051478575,0.008816258731838758
,,,350.0661743907293,62905.01689553718,0.008816345008140035
,,,350.07548672131196,62903.80211904986,0.008816431187363551
,,,350.0847990518946,62902.587720203665,0.008816517280723999
,,,350.09411138247725,62901.373697226445,0.008816603298181996
,,,350.1034237130599,62900.160048380385,0.008816689248569272
,,,350.11273604364254,62898.9467719565,0.00881677513972662
,,,350.1241859307337,62897.455507500104,0.008816880675459075
,,,350.13563581782483,62895.96480042372,0.00881698614344085
,,,350.147085704916,62894.4746476735,0.008817091553522631
,,,350.1585355920071,62892.98504622502,0.008817196914248258
,,,350.1699854790983,62891.495993077144,0.008817302233014168
,,,350.18417189657555,62889.65181132961,0.008817432674457957
,,,350.1983583140528,62887.80846107005,0.008817563071744677
,,,350.2125447315301,62885.96593668129,0.00881769343378266
,,,350.2267311490074,62884.124232565446,0.008817823768134118
,,,350.2442942416632,62881.8452909341,0.008817985096115779
,,,350.2618573343191,62879.56758740593,0.008818146401600988
,,,350.2794204269749,62877.29111143121,0.008818307693112941
,,,350.30083686086624,62874.51682258853,0.008818504363208662
,,,350.32246649376674,62871.7167332381,0.008818702991575658
,,,350.34409612666724,62868.91845068247,0.008818901629123918
,,,350.37137931344574,62865.39129955444,0.008819152210819563
,,,350.39866250022425,62861.86695289979,0.008819402830475939
,,,350.43188680776734,62857.57888352973,0.008819708089270075
,,,350.46511111531044,62853.29484494204,0.008820013431777657
,,,350.5062482548629,62847.99598350859,0.008820391627396135
,,,350.54738539441536,62842.703062704364,0.008820769982728393
,,,350.5969006775071,62836.33985947099,0.008821225623336423
,,,350.64641596059886,62829.984847768035,0.008821681526935878
,,,350.6959312436906,62823.63780395256,0.008822137704281398
,,,350.75689212211614,62815.83423963544,0.008822699715453124
,,,350.8178530005417,62808.04200932098,0.008823262162899673
,,,350.8788138789672,62800.26071053901,0.008823825052809531
,,,350.95576945818016,62790.452776101345,0.008824536269070735
,,,351.0327250373931,62780.66084357046,0.008825248199429052
,,,351.12636965545914,62768.76584212305,0.008826115486664949
,,,351.2200142735252,62756.8920266826,0.008826983828444912
,,,351.3390334083981,62741.829284125786,0.008828088973929922
,,,351.45805254327104,62726.79592851214,0.008829195797945388
,,,351.61926243395607,62706.47566365319,0.008830697622014735
,,,351.81574216381426,62681.76704934758,0.00883253207138299
,,,352.0663544726177,62650.32612249711,0.008834878267153547
,,,352.40164068605327,62608.35951905894,0.00883802798090531
,,,352.8245848354485,62555.51181072654,0.008842018214745383
,,,353.2475289848437,62502.68384693685,0.008846026708550996
,,,353.67047313423893,62449.79628187442,0.008850052666797826
,,,354.09341728363415,62396.777754101684,0.008854095319674932
,,,354.5163614330294,62343.564265086614,0.008858153922382305
,,,354.9393055824246,62290.09860308711,0.008862227754418108
,,,355.3622497318198,62236.329809140814,0.00886631611887861
,,,355.78519388121504,62182.21268214334,0.008870418341773241
,,,356.20813803061026,62127.70732021314,0.008874533771355103
,,,356.7238625636998,62060.66940335466,0.008879568951009794
,,,357.23958709678936,61992.94785267624,0.008884621730965069
,,,357.7553116298789,61924.49703088386,0.008889691055384553
,,,358.27103616296847,61855.27934780541,0.008894775911447966
,,,358.786760696058,61785.26445180179,0.008899875327772172
,,,359.3024852291476,61714.428493844345,0.008904988372880512
,,,359.81820976223713,61642.75345793039,0.008910114153719215
,,,360.0,61617.28582565164,0.008911923839775515
,,,360.0,61617.28582565164,0.008911923839775515
,,,360.0000017882516,61617.28557457356,0.008912818562540264
,,,360.0000035765032,61617.285323307566,0.008915281272866903
,,,360.0000053647548,61617.28507169758,0.008919016897235607
,,,360.00000715300644,61617.28481961754,0.00892377456681512
,,,360.00000894125805,61617.28456696687,0.00892934167148747
,,,360.00001072950965,61617.284313666554,0.008935538579323152
,,,360.00001251776126,61617.28405965578,0.008942213988545325
,,,360.0000143060129,61617.283804889026,0.008949240865086564
,,,360.0000160942645,61617.283549333595,0.008956512912060705
,,,360.0000178825161,61617.283292967506,0.008963941515511054
,,,360.0000196707677,61617.283035777684,0.008971453111946344
,,,360.00002189649865,61617.28271451006,0.00898082749102811
,,,360.0000241222296,61617.28239195989,0.008990142907237857
,,,360.00002634796056,61617.28206814048,0.008999326435605573
,,,360.0000285736915,61617.28174307391,0.009008322370843643
,,,360.0000313082511,61617.2813420286,0.009019057496506692
,,,360.0000340428107,61617.28093920754,0.009029392377861144
,,,360.00003677737027,61617.28053468139,0.009039291960446926
,,,360.00004010669176,61617.280039978905,0.009050728945560796
,,,360.00004343601324,61617.279543000725,0.009061477400439534
,,,360.00004676533473,61617.279043888004,0.009071540678195435
,,,360.0000510774686,61617.27839449171,0.009083582427704445
,,,360.00005538960244,61617.27774203939,0.009094553997281275
,,,360.00006088708625,61617.27690623948,0.009107093816675583
,,,360.00006638457006,61617.27606644751,0.00911814905399503
,,,360.0000718820539,61617.27522314084,0.009127870071188475
,,,360.0000773795377,61617.27437674667,0.009136401579600517
,,,360.0000828770215,61617.273527644764,0.009143878547408921
,,,360.0000883745053,61617.27267617111,0.009150424382197885
,,,360.0000938719891,61617.271822621915,0.009156150446915744
,,,360.0001004754999,61617.270794970274,0.009162084470326754
,,,360.00010680408263,61617.26980800716,0.009166936283298226
,,,360.0001131326654,61617.26881929203,0.009171088002707216
,,,360.0001194612481,61617.26782907798,0.009174639400677387
,,,360.00012578983086,61617.26683758191,0.009177676456305071
,,,360.0001335179499,61617.265625350854,0.009180794413371196
,,,360.00014124606895,61617.264411768556,0.009183368835606871
,,,360.000148974188,61617.26319707067,0.00918549407674358
,,,360.00015670230704,61617.26198145191,0.009187248256151902
,,,360.0001644304261,61617.26076507311,0.009188695997549385
,,,360.00017413715193,61617.25923639355,0.009190161451042641
,,,360.0001838438778,61617.25770693521,0.009191312640900583
,,,360.0001935506036,61617.25617686512,0.00919221688851288
,,,360.0002032573295,61617.25464631451,0.009192927124151158
,,,360.0002155550745,61617.25270668239,0.00919361243567557
,,,360.0002278528195,61617.25076660286,0.00919411705656826
,,,360.0002401505645,61617.24882619388,0.009194488620708319
,,,360.000255567669,61617.246393259746,0.009194819285922176
,,,360.0002709847735,61617.24396006465,0.009195044583291501
,,,360.0002895974283,61617.24102230241,0.009195223198444014
,,,360.0003082100831,61617.238084376084,0.009195335629876733
,,,360.00033159075764,61617.234393697174,0.009195419882578255
,,,360.00035497143216,61617.230702925975,0.009195467056428897
,,,360.00038607623424,61617.22579278164,0.009195499404961626
,,,360.00042345098564,61617.219892819674,0.009195516381744208
,,,360.0004701990754,61617.212513151666,0.009195524301751244
,,,360.00053183372574,61617.202783465495,0.009195527602525733
,,,360.0006199601509,61617.188871755985,0.009195529189850239
,,,360.0007643335701,61617.16608083052,0.009195530813123876
,,,360.0010700902289,61617.11781372265,0.009195534086027385
,,,360.0021696407185,61616.94423659407,0.009195545844339917
,,,360.0092665755284,61615.823871182336,0.009195621676885563
,,,360.0163635103383,61614.70345370304,0.009195697411877118
,,,360.0249476849402,61613.34817018709,0.009195788898331291
,,,360.03353185954205,61611.99280882599,0.009195880264973302
,,,360.04211603414393,61610.63736893477,0.00919597152243195
,,,360.0507002087458,61609.281849974,0.009196062680125698
,,,360.0592843833477,61607.926251537334,0.00919615374636769
,,,360.06786855794957,61606.57057334011,0.009196244728499631
,,,360.0782248836304,61604.9349171564,0.009196354390459576
,,,360.08825859980817,61603.35010217299,0.009196460537987457
,,,360.09829231598593,61601.76517795975,0.009196566596460695
,,,360.1083260321637,61600.18014474782,0.009196672572545677
,,,360.11835974834145,61598.595002908594,0.009196778471982902
,,,360.13083816102346,61596.62349338445,0.00919691007407431
,,,360.1433165737055,61594.65181783371,0.009197041573241636
,,,360.1557949863875,61592.67997770438,0.009197172976146417
,,,360.1682733990695,61590.707974660756,0.009197304288311826
,,,360.1832917823131,61588.33435864168,0.009197462215066737
,,,360.19831016555673,61585.9605128939,0.009197620023498172
,,,360.21332854880035,61583.58644128773,0.009197777718830768
,,,360.22834693204396,61581.21214796329,0.009197935305260831
,,,360.2471186325616,61578.24417835987,0.00919813212684422
,,,360.2658903330792,61575.27587820084,0.00919832878875581
,,,360.2846620335968,61572.30725688721,0.009198525295048273
,,,360.3077343885792,61568.65808973327,0.00919876661298053
,,,360.3308067435616,61565.00847086723,0.009199007705157856
,,,360.353879098544,61561.3584195312,0.009199248575113247
,,,360.3833605459844,61556.69385040296,0.009199556035481284
,,,360.41284199342476,61552.02864913575,0.009199863142188704
,,,360.44846429049943,61546.39092523003,0.009200233751249247
,,,360.4840865875741,61540.75241627151,0.009200603854806845
,,,360.52713647378744,61533.937285785076,0.009201050460367182
,,,360.5701863600008,61527.121255798615,0.009201496341216954
,,,360.6132362462141,61520.304461868036,0.009201941503399313
,,,360.6679368252051,61511.641933466984,0.009202506112515722
,,,360.7226374041961,61502.97866608764,0.00920306957965384
,,,360.7773379831871,61494.31493364574,0.009203631913344078
,,,360.8468157001374,61483.31048487756,0.009204344536870815
,,,360.91629341708773,61472.30627251747,0.009205055357633359
,,,361.00044791254123,61458.97857365999,0.009205913938259827
,,,361.08460240799474,61445.65296039227,0.009206769910713574
,,,361.19035603847635,61428.911570831115,0.009207841905591289
,,,361.29610966895797,61412.17673603345,0.00920890983993256
,,,361.43633895940155,61389.99944869814,0.009210319708280377
,,,361.57656824984514,61367.84073155349,0.009211722552434047
,,,361.77926081619813,61335.852277257414,0.009213737985525843
,,,362.0396561390781,61294.84372262738,0.009216306116162245
,,,362.39104748107775,61239.69496999378,0.009219734759065793
,,,362.7424388230774,61184.810726814845,0.0092231217876948
,,,363.1745620737149,61117.74710557134,0.009227231193979703
,,,363.60668532435244,61051.22999418271,0.009231280504569945
,,,364.0266804298594,60987.16860608293,0.009235159983777606
,,,364.4466755353664,60923.74401373444,0.009238985405480233
,,,364.8666706408734,60861.00551161324,0.009242758034156914
,,,365.2866657463804,60798.99646122678,0.009246479089384434
,,,365.70666085188736,60737.75478462198,0.009250149747796971
,,,366.12665595739435,60677.31341994378,0.009253771144944994
,,,366.6352197368899,60605.237758243835,0.009258091851869491
,,,367.14378351638544,60534.419162015096,0.009262343808270918
,,,367.652347295881,60464.89183163621,0.009266528809949302
,,,368.16091107537653,60396.68274930923,0.00927064857958517
,,,368.6694748548721,60329.812439393776,0.009274704770734686
,,,369.20672951021294,60260.640049399764,0.00927892248874417
,,,369.7439841655538,60192.98934002352,0.009283072817546307
,,,370.0,60161.28914342363,0.009285027352103492
,,,370.0,60161.28914342363,0.009285027352103492
,,,370.00000161851256,60161.288944077154,0.009286156705087608
,,,370.0000032370251,60161.288744520236,0.009289288332202144
,,,370.00000485553767,60161.28854457514,0.009294076604805648
,,,370.0000064740502,60161.28834409545,0.009300223101900755
,,,370.0000080925628,60161.28814296172,0.009307471012296939
,,,370.00000971107534,60161.28794107772,0.009315600012810078
,,,370.0000113295879,60161.287738367064,0.009324421640684493
,,,370.00001294810045,60161.28753477035,0.009333775153856612
,,,370.000014566613,60161.28733024262,0.009343523856842513
,,,370.00001618512556,60161.2871247512,0.009353551860582072
,,,370.0000178036381,60161.28691827379,0.009363761239674301
,,,370.0000194221507,60161.28671079687,0.009374069548688234
,,,370.0000214307444,60161.2864519169,0.009386897063059386
,,,370.0000234393382,60161.286191489635,0.009399663217569562
,,,370.00002544793193,60161.285929527854,0.009412282434429745
,,,370.0000274565257,60161.28566605353,0.009424687671593426
,,,370.0000298826249,60161.28534583869,0.009439313261125619
,,,370.00003230872414,60161.28502352166,0.009453484479556771
,,,370.0000347348234,60161.28469917236,0.009467155014913834
,,,370.0000371609226,60161.28437286624,0.009480295016662572
,,,370.00004023235226,60161.283957080755,0.009496143695630701
,,,370.0000433037819,60161.28353844893,0.009511103144964818
,,,370.0000463752116,60161.283117134764,0.009525179299371234
,,,370.00005027424146,60161.28257868648,0.009541806496747388
,,,370.00005417327134,60161.28203649584,0.009557099497367407
,,,370.0000590180877,60161.28135802938,0.009574351994092754
,,,370.00006412904474,60161.28063714048,0.009590607486987712
,,,370.0000692400018,60161.2799115375,0.009605046359816167
,,,370.0000743509588,60161.279181751284,0.00961784777687003
,,,370.00007946191585,60161.278448258956,0.009629181369527392
,,,370.0000845728729,60161.277711487324,0.009639204491014918
,,,370.0000896838299,60161.27697181685,0.009648061120416105
,,,370.00009479478695,60161.27622958581,0.00965588175457451
,,,370.000099905744,60161.275485094375,0.009662783873086351
,,,370.00010609312346,60161.274581158905,0.009670060435436582
,,,370.00011228050295,60161.273674711214,0.009676309187767077
,,,370.00011846788243,60161.27276610664,0.009681673150514242
,,,370.0001246552619,60161.271855650935,0.009686276122427208
,,,370.0001308426414,60161.27094360699,0.009690225035782247
,,,370.0001370300209,60161.270030200685,0.009693612106167027
,,,370.00014454408387,60161.26891938939,0.00969708351896299
,,,370.00015205814685,60161.26780714719,0.009699963418922571
,,,370.00015957220984,60161.2666937181,0.009702352189323145
,,,370.0001670862728,60161.265579304694,0.009704333312031221
,,,370.0001746003358,60161.26446407509,0.009705976168017905
,,,370.0001839945938,60161.26306885098,0.009707641157936429
,,,370.00019338885176,60161.26167278882,0.009708958367106425
,,,370.0002027831097,60161.26027606387,0.009710000346808342
,,,370.0002121773677,60161.258878814806,0.009710824549496073
,,,370.0002239949122,60161.25712056229,0.00971162124470914
,,,370.000235835934,60161.2553583262,0.009712215383876127
,,,370.00024767695584,60161.253595725044,0.009712657434885278
,,,370.0002623595467,60161.25140977218,0.00971305180233643
,,,370.00027704213755,60161.249223529754,0.00971332511419963
,,,370.0002917247284,60161.24703708729,0.00971351453586625
,,,370.00031098875786,60161.24416820262,0.009713677874976965
,,,370.0003302527873,60161.241299171226,0.009713778872001824
,,,370.0003546289111,60161.23766866191,0.009713853471877027
,,,370.0003790050349,60161.234038076305,0.009713894135638411
,,,370.00041185275927,60161.22914567085,0.009713921419083511
,,,370.00045172675453,60161.22320672513,0.009713935144722049
,,,370.00050235111513,60161.21566658307,0.009713941197718887
,,,370.0005706002749,60161.20550137432,0.009713943585306205
,,,370.0006717628675,60161.19043402512,0.00971394481186918
,,,370.00084855879777,60161.16410192493,0.00971394634104842
,,,370.0012753770132,60161.10053251712,0.009713949955051645
,,,370.00315985685256,60160.81988188286,0.009713965900116335
,,,370.0105023372338,60159.726693663724,0.009714027909264308
,,,370.017844817615,60158.63399482495,0.00971408974417824
,,,370.02518729799624,60157.541784114495,0.009714151420277315
,,,370.03252977837747,60156.45006033028,0.009714212951628345
,,,370.0398722587587,60155.35882231369,0.009714274351051539
,,,370.0472147391399,60154.268068943864,0.009714335630220514
,,,370.05455721952114,60153.17779913263,0.00971439679975499
,,,370.06348306733713,60151.853068036595,0.009714471026440694
,,,370.0724089151531,60150.52904811837,0.009714545120898596
,,,370.0813347629691,60149.205737565826,0.009714619097016354
,,,370.0902606107851,60147.883134603464,0.009714692967148589
,,,370.0991864586011,60146.56123748589,0.009714766742265834
,,,370.10811230641707,60145.24004449235,0.009714840432122701
,,,370.11906808617414,60143.61934350732,0.009714930776856992
,,,370.1300238659312,60141.99969765619,0.009715021020041684
,,,370.141144607089,60140.35674067751,0.0097151125310933
,,,370.15226534824683,60138.71486446235,0.00971520396143207
,,,370.16338608940464,60137.07406582104,0.00971529532068869
,,,370.1769509908146,60135.07410022937,0.009715406675090863
,,,370.19051589222454,60133.07572744516,0.009715517949187014
,,,370.2040807936345,60131.078941720574,0.009715629154048222
,,,370.21764569504444,60129.08373731071,0.009715740299091237
,,,370.234403456261,60126.62108342357,0.009715877534344664
,,,370.2511612174776,60124.16082326121,0.009716014703277076
,,,370.2679189786942,60121.70294597619,0.009716151816512253
,,,370.28830334272,60118.71634781302,0.009716318540525782
,,,370.3086877067458,60115.733239877816,0.009716485208433932
,,,370.3290720707716,60112.7536025999,0.00971665183107098
,,,370.35492444858926,60108.97965238235,0.009716863098212656
,,,370.38077682640693,60105.21121312747,0.009717074321662297
,,,370.4121696959517,60100.642501336115,0.009717330771219251
,,,370.4435625654965,60096.08178569601,0.009717587190779435
,,,370.4824278574297,60090.44645758037,0.00971790462385238
,,,370.52129314936286,60084.8231421375,0.009718222050899852
,,,370.568341667054,60078.031699364314,0.009718606326495927
,,,370.6153901847452,60071.25742958233,0.009718990635083673
,,,370.66243870243636,60064.5000995101,0.009719374991374237
,,,370.7204763768556,60056.18744846096,0.009719849203611507
,,,370.7785140512748,60047.899793221484,0.009720323519319058
,,,370.836551725694,60039.63670921413,0.009720797948408222
,,,370.9094784380756,60029.28799600397,0.00972139425867222
,,,370.9824051504572,60018.9765950158,0.009721990766365768
,,,371.07068785646777,60006.54271574988,0.009722713149242463
,,,371.1589705624783,59994.160921303,0.009723435830310358
,,,371.2703131477265,59978.617065656006,0.009724347703306104
,,,371.38165573297465,59963.15113637301,0.009725260043970767
,,,371.5306596662211,59942.57119902826,0.009726481698513869
,,,371.71051135347994,59917.9014160763,0.009727957329379549
,,,371.9368244884039,59887.108671161855,0.009729815746171565
,,,372.2359711950074,59846.801737467504,0.009732274810607464
,,,372.63220319624145,59794.038443589794,0.009735536093805817
,,,373.0284351974755,59741.90076651121,0.009738801668538164
,,,373.4246671987096,59690.30180371432,0.009742071071113061
,,,373.82089919994365,59639.16189923215,0.009745343854593299
,,,374.2171312011777,59588.40812383713,0.00974861958833596
,,,374.6133632024118,59537.9737909374,0.009751897857499008
,,,375.09000424095063,59477.64211134825,0.009755844195007243
,,,375.5666452794895,59417.58907631722,0.009759792956967463
,,,376.0432863180283,59357.729184637414,0.009763743506207848
,,,376.51992735656717,59297.98631314929,0.009767695234362212
,,,376.996568395106,59238.29289346509,0.009771647560786061
,,,377.47320943364485,59178.589156740236,0.009775599931513454
,,,377.9498504721837,59118.822440971344,0.009779551818248116
,,,378.42649151072254,59058.94655574556,0.009783502717388941
,,,378.9031325492614,58998.92119977521,0.009787452149088873
,,,379.48095078791675,58925.90395431999,0.009792237309472011
,,,380.0,58860.038685030886,0.00979653273197926
,,,380.0,58860.038685030886,0.00979653273197926
,,,380.0000017988491,58860.03845624022,0.009797452999947144
,,,380.0000035976982,58860.03822726363,0.009799991015574532
,,,380.0000053965473,58860.03799794601,0.009803848850128293
,,,380.0000071953964,58860.03776816146,0.009808771966045697
,,,380.0000089942455,58860.03753780897,0.00981454359712564
,,,380.0000107930946,58860.0373068087,0.009820979717079908
,,,380.0000125919437,58860.03707509878,0.00982792457751069
,,,380.0000143907928,58860.03684263249,0.009835246780752665
,,,380.0000161896419,58860.03660937591,0.00984283584444162
,,,380.000017988491,58860.03637530582,0.009850599210980894
,,,380.0000197873401,58860.03614040798,0.009858459654653307
,,,380.0000220330413,58860.03584598775,0.009868312569665099
,,,380.00002427874256,58860.035550267385,0.00987811680185462
,,,380.0000265244438,58860.03525325873,0.009887793730991096
,,,380.00002877014504,58860.03495498279,0.00989728285416671
,,,380.00003151451386,58860.03458879403,0.009908558354202176
,,,380.0000342588827,58860.03422081618,0.009919425985968499
,,,380.0000370032515,58860.03385111855,0.009929846616843827
,,,380.0000403239251,58860.03340159317,0.009941825507279789
,,,380.00004364459863,58860.03294979535,0.009953098318668361
,,,380.0000469652722,58860.03249586331,0.00996366535562318
,,,380.00005122229436,58860.03191103035,0.009976201955510864
,,,380.00005547931653,58860.03132319379,0.009987649313624421
,,,380.0000608553988,58860.030576949306,0.010000646759225943
,,,380.000066231481,58860.029826832775,0.010012146329477457
,,,380.0000727955286,58860.02890636434,0.010024365905810462
,,,380.00007935957615,58860.02798152347,0.010034821682319669
,,,380.0000859236237,58860.02705294544,0.010043748939275095
,,,380.0000924876713,58860.026121179166,0.010051359221509867
,,,380.0000986356429,58860.02524600329,0.010057458921005367
,,,380.0001047836146,58860.02436877896,0.010062702029635955
,,,380.0001109315862,58860.023489794374,0.010067206235021334
,,,380.00011707955787,58860.02260929795,0.010071073936527676
,,,380.0001232275295,58860.021727503576,0.010074393915938744
,,,380.00013081721465,58860.02063740747,0.010077850227455977
,,,380.0001384068998,58860.01954590465,0.010080710805808992
,,,380.00014599658493,58860.01845323775,0.01008307773364995
,,,380.0001535862701,58860.017359607766,0.010085035816958512
,,,380.0001611759552,58860.01626518113,0.010086655428452612
,,,380.0001706465123,58860.01489862387,0.010088289346358336
,,,380.00018011706936,58860.01353125588,0.010089578359197821
,,,380.00018958762644,58860.012163248364,0.010090595162274217
,,,380.0001990581835,58860.01079473644,0.010091397174311817
,,,380.00021099471184,58860.00906933155,0.010092171240122499
,,,380.00022293124016,58860.0073434569,0.01009274512631504
,,,380.0002348677685,58860.00561723404,0.010093170583028069
,,,380.00024975217434,58860.003464345056,0.010093550402146493
,,,380.0002646365802,58860.001311178756,0.010093811918282103
,,,380.0002825127495,58859.998724979785,0.01009402075448285
,,,380.0003003889188,58859.99613860429,0.010094154175457294
,,,380.000322679792,58859.99291334413,0.010094255238444204
,,,380.00034497066525,58859.98968798326,0.010094313093712561
,,,380.0003742983236,58859.98544435718,0.010094353429626751
,,,380.00040362598196,58859.98120068326,0.010094372890688244
,,,380.0004456144777,58859.97512496713,0.010094384764742724
,,,380.0004992525494,58859.96736354227,0.010094389796093384
,,,380.0005728944007,58859.95670756668,0.010094391800993278
,,,380.00068534800164,58859.940435540484,0.010094393038199511
,,,380.00087923944875,58859.912379503054,0.010094394776704737
,,,380.0014190986525,58859.834262288394,0.01009439957357358
,,,380.0041577479134,58859.43798769305,0.010094423894264005
,,,380.01228227517834,58858.26244940371,0.010094495938035356
,,,380.0204068024433,58857.08699569359,0.01009456783628945
,,,380.02853132970824,58855.911625309156,0.01009463960503869
,,,380.0366558569732,58854.73633702724,0.010094711258668279
,,,380.04478038423815,58853.56112964949,0.010094782810097557
,,,380.0529049115031,58852.386001997525,0.010094854270923973
,,,380.06266981034867,58850.9737156574,0.01009494005470022
,,,380.0724347091942,58849.56154081317,0.010095025738602591
,,,380.0821996080398,58848.14947548845,0.010095111336717668
,,,380.09196450688535,58846.73751771966,0.01009519686141308
,,,380.1017294057309,58845.32566555132,0.01009528232354405
,,,380.11351730256723,58843.62145730954,0.010095385421077883
,,,380.12530519940356,58841.91739668125,0.010095488455825483
,,,380.1370930962399,58840.21348023291,0.010095591440294295
,,,380.1488809930762,58838.50970452374,0.01009569438522696
,,,380.1630400734582,58836.463388562166,0.01009581799865349
,,,380.1771991538402,58834.41726467214,0.010095941581865478
,,,380.1913582342222,58832.371326823064,0.010096065146300662
,,,380.2055173146042,58830.32556895648,0.010096188701591421
,,,380.2231860982359,58827.77295898453,0.010096342882777973
,,,380.24085488186756,58825.220607920965,0.010096497075421125
,,,380.25852366549924,58822.66850382919,0.010096651290333747
,,,380.28025829823815,58819.52944379945,0.01009684103600404
,,,380.30199293097706,58816.39071696063,0.01009703084221171
,,,380.323727563716,58813.25230086196,0.010097220719804874
,,,380.35174508669394,58809.20707624238,0.010097465605197694
,,,380.3797626096719,58805.16228238278,0.010097710638522564
,,,380.41431953137976,58800.1739396632,0.010098013084452717
,,,380.4488764530876,58795.186088621085,0.010098315789757091
,,,380.49232743197274,58788.91505296782,0.010098696790916864
,,,380.53577841085786,58782.64447443987,0.010099078240488701
,,,380.5887327028098,58775.00279794813,0.010099543743434672
,,,380.64168699476176,58767.36122115333,0.010100009948535986
,,,380.6946412867137,58759.719430645266,0.010100476866732091
,,,380.7614969959657,58750.070752074425,0.010101067387992685
,,,380.82835270521764,58740.420624828905,0.010101659064591801
,,,380.8952084144696,58730.76844404542,0.010102251899674095
,,,380.98312007982196,58718.072219956055,0.010103033208950878
,,,381.0710317451743,58705.370089931646,0.010103816516125772
,,,381.1825248978825,58689.250205157536,0.010104812797866252
,,,381.2940180505907,58673.11615163776,0.010105812256280038
,,,381.44466685151247,58651.28897512987,0.010107167718393584
,,,381.6278591799044,58624.69698186624,0.010108823646141067
,,,381.86076177693457,58590.795130600156,0.010110940867333688
,,,382.17131993754913,58545.393655861364,0.010113784425035579
,,,382.539758419044,58491.18433599083,0.010117187447565608
,,,382.9081969005389,58436.53562769258,0.010120621575266222
,,,383.27663538203376,58381.38658983456,0.01012408587929294
,,,383.64507386352864,58325.682420903024,0.010127579458290254
,,,384.0135123450235,58269.374029688675,0.010131101437776052
,,,384.45649189896153,58200.812066598286,0.0101353723743724
,,,384.89947145289955,58131.24691147318,0.01013968171544153
,,,385.34245100683756,58060.62127327365,0.010144028087440525
,,,385.7854305607756,57988.88648318027,0.010148410167147232
,,,386.2284101147136,57916.00174658246,0.010152826680120235
,,,386.6713896686516,57841.933452973986,0.010157276399185492
,,,387.11436922258963,57766.654539419535,0.010161758142951081
,,,387.55734877652765,57690.143903577904,0.01016627077435104
,,,388.00032833046566,57612.3858625656,0.010170813199218882
,,,388.4433078844037,57533.36965421982,0.010175384364891675
,,,388.8862874383417,57453.088977575535,0.01017998325884493
,,,389.42737138441356,57353.310426211625,0.010185636850053649
,,,389.9684553304854,57251.64534425213,0.010191328661852102
,,,390.0,57245.66035703463,0.010191661633362041
,,,390.0,57245.66035703463,0.010191661633362041
,,,390.00000187272576,57245.66000150093,0.010192518775688282
,,,390.0000037454515,57245.65964579204,0.010194878879521002
,,,390.0000056181773,57245.65928976234,0.010198459931563358
,,,390.00000749090304,57245.65893329417,0.010203021650686714
,,,390.0000093636288,57245.65857629364,0.010208359975239388
,,,390.00001123635457,57245.658218687,0.010214302152104128
,,,390.0000131090803,57245.65786041757,0.010220702400071485
,,,390.0000149818061,57245.65750144299,0.010227438107135202
,,,390.00001685453185,57245.657141732976,0.010234406514744459
,,,390.0000187272576,57245.65678126732,0.01024152183983136
,,,390.00002101174044,57245.6563405062,0.010250297938937147
,,,390.0000232962233,57245.65589859578,0.010259082343030388
,,,390.0000255807061,57245.655455540604,0.010267792550598483
,,,390.00002786518894,57245.65501135474,0.01027636445419123
,,,390.0000306490667,57245.6544685716,0.010286553052808053
,,,390.0000334329444,57245.65392419128,0.010296399329744792
,,,390.00003621682214,57245.65337827207,0.010305859503459225
,,,390.00003957405164,57245.65271796261,0.010316716223124838
,,,390.00004293128114,57245.65205562648,0.010326947093658298
,,,390.00004628851065,57245.651391384796,0.010336546204242921
,,,390.00005056816093,57245.650542066585,0.010347879753458588
,,,390.0000548478112,57245.64969009228,0.010358236271103681
,,,390.0000602262182,57245.648615973514,0.010369946237997325
,,,390.00006560462515,57245.647538459096,0.010380313615514926
,,,390.00007239529333,57245.64617376919,0.010391680448466133
,,,390.0000791859615,57245.64480499715,0.01040135484096415
,,,390.0000859766297,57245.643432755314,0.010409567708503745
,,,390.0000927672979,57245.642057570636,0.010416526999853045
,,,390.00009955796605,57245.64067989398,0.010422416129692144
,,,390.0001060768527,57245.639355368636,0.010427211154800218
,,,390.0001125957394,57245.638029190995,0.010431289329010208
,,,390.00011911462605,57245.636701608426,0.010434756001369337
,,,390.0001256335127,57245.635372831806,0.010437701671230426
,,,390.00013356783376,57245.63375418686,0.01044069520865267
,,,390.0001415021548,57245.63213430866,0.010443148667153295
,,,390.00014943647585,57245.63051341979,0.010445158941275042
,,,390.0001573707969,57245.62889170286,0.01044680574731384
,,,390.000166920044,57245.626939018875,0.01044839765569642
,,,390.00017646929115,57245.62498556098,0.010449649411950155
,,,390.0001860185383,57245.62303149449,0.010450633572813287
,,,390.0001955677854,57245.62107694946,0.010451407271214819
,,,390.0002076382866,57245.61860582493,0.010452153082571358
,,,390.0002197087878,57245.616134255484,0.010452703227009018
,,,390.00023177928904,57245.6136623577,0.010453109021374066
,,,390.0002468849509,57245.61056856091,0.010453470324241577
,,,390.0002619906128,57245.60747450336,0.010453717192348161
,,,390.0002801996225,57245.60374456255,0.010453913272533836
,,,390.00029840863226,57245.60001445645,0.010454037198680838
,,,390.0003212351344,57245.595338316096,0.010454130335624682
,,,390.0003440616365,57245.590662081006,0.010454182804176024
,,,390.0003743359304,57245.5844600123,0.01045421894988877
,,,390.00040461022434,57245.57825789586,0.010454235968990196
,,,390.00044853521274,57245.56925920143,0.01045424620495997
,,,390.0005053088647,57245.557628231196,0.010454250496601314
,,,390.000584745732,57245.54135431194,0.010454252379186763
,,,390.00070999924543,57245.51569405212,0.010454253932428275
,,,390.00095600414744,57245.46529564994,0.010454256698888458
,,,390.00171479416474,57245.30984244748,0.010454265208858724
,,,390.00619117611853,57244.39271104248,0.010454315381569799
,,,390.0143772335623,57242.71528631683,0.010454407007884086
,,,390.02256329100607,57241.037542586826,0.010454498481185015
,,,390.03074934844983,57239.35947979021,0.010454589811331799
,,,390.0389354058936,57237.68109816413,0.01045468100693002
,,,390.04712146333736,57236.002398223085,0.010454772075397108
,,,390.0553075207811,57234.3233807384,0.010454863023124284
,,,390.0634935782249,57232.64404671932,0.01045495385559759
,,,390.07358373033463,57230.57366227902,0.010455065664280058
,,,390.0836738824444,57228.502801532355,0.010455177312078819
,,,390.0938140172121,57226.42120588537,0.0104552893572324
,,,390.1039541519798,57224.33913598516,0.010455401251051474
,,,390.1140942867475,57222.25659579134,0.01045551299745081
,,,390.1242344215152,57220.17358959233,0.010455624599527286
,,,390.13685598163056,57217.58020011573,0.010455763314087523
,,,390.1494775417459,57214.98610520647,0.010455901812220184
,,,390.16209910186126,57212.391314871835,0.010456040096337797
,,,390.1747206619766,57209.79583963317,0.010456178168033917
,,,390.18988165429835,57206.677270105196,0.010456343739975137
,,,390.2050426466201,57203.55774799248,0.010456509007590988
,,,390.2202036389418,57200.43729380903,0.010456673970997523
,,,390.23536463126356,57197.31592869562,0.010456838629853077
,,,390.254110758286,57193.455224186284,0.01045704180370284
,,,390.27285688530844,57189.593202113145,0.010457244509448002
,,,390.2916030123309,57185.729905312066,0.010457446745438036
,,,390.3141044220313,57181.09107890996,0.010457688871366872
,,,390.3366058317317,57176.45055515054,0.01045793031561065
,,,390.35910724143207,57171.808411414444,0.010458171076031792
,,,390.38646768961155,57166.16175613861,0.010458462903513288
,,,390.41382813779103,57160.51296250722,0.010458753715398141
,,,390.4411885859705,57154.86217253469,0.010459043510533481
,,,390.47468198796105,57147.94222595757,0.010459396879838807
,,,390.5081753899516,57141.01976230554,0.010459748725816457
,,,390.54166879194213,57134.09504238327,0.010460099050475749
,,,390.58309107493506,57125.52830313367,0.010460530207649718
,,,390.624513357928,57116.95899957289,0.010460959049399412
,,,390.6659356409209,57108.38761738922,0.01046138558368491
,,,390.7184620290802,57097.51626288522,0.010461923154654938
,,,390.77098841723944,57086.643312582004,0.010462457047367608
,,,390.83436188722754,57073.52426039893,0.010463096323333025
,,,390.89773535721565,57060.405946175866,0.010463730305049096
,,,390.9764060398178,57044.12459228409,0.010464510001907323
,,,391.0550767224199,57027.84997073959,0.010465281651220371
,,,391.15641778831144,57006.90030106782,0.010466263901232847
,,,391.25775885420296,56985.97307869967,0.010467233020809992
,,,391.3955086679171,56957.5742905591,0.010468529479529691
,,,391.5625723846718,56923.22419359526,0.010470070008065605
,,,391.77168184891354,56880.407893013136,0.010471949839811551
,,,392.0122921523755,56831.44496893193,0.010474047465577594
,,,392.25290245583744,56782.87126695016,0.010476076523711523
,,,392.4935127592994,56734.75002618995,0.01047803843764031
,,,392.7829106870069,56677.55391947268,0.01048031116666108
,,,393.0723086147144,56621.19237220513,0.010482491088345605
,,,393.3617065424219,56565.75234800367,0.010484580453148458
,,,393.65110447012944,56511.31335686995,0.010486581436634354
,,,393.9396185552715,56458.10919644062,0.010488490422794094
,,,394.2281326404136,56406.037412265985,0.010490315672675783
,,,394.5166467255557,56355.15730013678,0.01049205913739182
,,,394.80516081069777,56305.52246298711,0.010493722705939217
,,,395.09367489583985,56257.18116898768,0.01049530820781542
,,,395.38218898098194,56210.176688831794,0.010496817415502346
,,,395.670703066124,56164.547613414645,0.010498252046815081
,,,396.0192630302053,56111.305220625465,0.010499888154319867
,,,396.3513220069185,56062.54480988181,0.01050135042471112
,,,396.6833809836317,56015.73751894915,0.010502721057561552
,,,397.0154399603449,55970.915700369085,0.010504002340737355
,,,397.3474989370581,55928.10603163731,0.010505196485299377
,,,397.6795579137713,55887.329947250306,0.010506305628829102
,,,398.0116168904845,55848.60404176536,0.010507331838584835
,,,398.41301412892363,55804.54570352948,0.010508464467170868
,,,398.796617674699,55765.26879992026,0.010509439506470413
,,,399.1802212204744,55728.76125277027,0.010510312506936816
,,,399.56382476624975,55695.022006203064,0.010511086226487316
,,,399.9474283120251,55664.04455732239,0.010511763323767081
,,,400.0,55660.01379789433,0.01051184873309296
,,,400.0,55660.01379789433,0.01051184873309296
,,,400.0000013464929,55660.01369529593,0.010512713027440427
,,,400.00000269298584,55660.01359257273,0.010515139818728259
,,,400.00000403947877,55660.01348961633,0.010518901296072969
,,,400.0000053859717,55660.013386334416,0.01052379590304884
,,,400.0000067324646,55660.01328264887,0.010529645747514783
,,,400.00000807895753,55660.0131784941,0.010536294180878788
,,,400.00000942545046,55660.01307381551,0.010543603559288585
,,,400.0000107719434,55660.012968568204,0.010551453190583048
,,,400.00001240781074,55660.01283988507,0.010561565454809319
,,,400.0000140436781,55660.01271025829,0.010572156916703058
,,,400.00001567954547,55660.01257965069,0.010583089659488487
,,,400.00001731541283,55660.012448036636,0.0105942474698109
,,,400.0000189512802,55660.01231540021,0.01060553278484125
,,,400.0000209297663,55660.01215360759,0.010619236536775987
,,,400.00002290825245,55660.01199030775,0.010632890325950106
,,,400.0000248867386,55660.011825511545,0.010646400517976558
,,,400.0000268652247,55660.011659239004,0.010659693542406149
,,,400.00002925291375,55660.011456650136,0.01067536657036654
,,,400.0000316406028,55660.0112520092,0.010690566610852464
,,,400.00003402829185,55660.01104538271,0.010705242055474355
,,,400.0000364159809,55660.0108368428,0.010719359156000375
,,,400.0000394336231,55660.01057066372,0.010736372411418628
,,,400.0000424512653,55660.01030170601,0.010752447051873603
,,,400.0000454689075,55660.010030127225,0.010767587025796613
,,,400.0000492903665,55660.00968268879,0.010785447871843419
,,,400.00005311182554,55660.00933160289,0.010801897602308094
,,,400.0000578555738,55660.008891148354,0.01082046504735155
,,,400.00006288603913,55660.00841900642,0.010838076662482805
,,,400.00006791650446,55660.00794221135,0.010853738397631275
,,,400.0000729469698,55660.0074612824,0.010867639703241979
,,,400.0000779774351,55660.00697668704,0.010879960623269427
,,,400.00008300790046,55660.00648884399,0.010890868650331663
,,,400.0000880383658,55660.005998127024,0.010900517399277398
,,,400.0000930688311,55660.00550486889,0.010909046376732786
,,,400.00009809929645,55660.00500936519,0.010916581392342918
,,,400.0001042308592,55660.00440274417,0.010924584417062178
,,,400.000110362422,55660.00379359019,0.010931458275758798
,,,400.00011649398476,55660.00318226122,0.010937359816065808
,,,400.00012262554753,55660.00256906536,0.010942424876063873
,,,400.0001287571103,55660.00195426755,0.010946770837239547
,,,400.0001348886731,55660.00133809552,0.010950498962752872
,,,400.00014231625346,55660.00059012196,0.010954311721617023
,,,400.00014974383384,55659.999840711454,0.0109574767432362
,,,400.00015717141423,55659.99909010844,0.010960103602189665
,,,400.0001645989946,55659.99833851598,0.010962283489573944
,,,400.000172026575,55659.9975861027,0.010964092246033997
,,,400.0001813005584,55659.99664570721,0.010965924444876946
,,,400.00019057454176,55659.99570447018,0.010967375437371118
,,,400.00019984852514,55659.994762567156,0.010968524427335462
,,,400.0002091225085,55659.9938201372,0.010969434203796136
,,,400.00022077441395,55659.99263548102,0.01097031368302342
,,,400.00023244458595,55659.99144847547,0.010970970390473114
,,,400.00024411475795,55659.990261103536,0.010971459843145624
,,,400.0002585712118,55659.98878987432,0.010971896972128747
,,,400.0002730276657,55659.98731835523,0.010972200664216088
,,,400.00028748411955,55659.98584663627,0.010972411647894583
,,,400.00030641488735,55659.98391921554,0.010972593785491007
,,,400.00032534565514,55659.98199165063,0.010972706833718327
,,,400.00034925061,55659.97955748662,0.010972790528717148
,,,400.00037315556483,55659.97712325243,0.010972836369686812
,,,400.00040526534275,55659.973853476775,0.010972867167383427
,,,400.00044414317927,55659.96989448617,0.010972882647037722
,,,400.0004933164079,55659.964887122085,0.010972889318070157
,,,400.0005592329275,55659.95817484464,0.010972891616139995
,,,400.000656033256,55659.948317848706,0.010972892266435266
,,,400.0008223633998,55659.93138127431,0.01097289262910768
,,,400.001210168559,55659.89189551954,0.010972893371823743
,,,400.00283991865507,55659.72599534851,0.010972896480332357
,,,400.0098207520113,55659.01608770513,0.01097290965741561
,,,400.01680158536755,55658.30732241297,0.01097292262631915
,,,400.0237824187238,55657.59969787791,0.010972935405747768
,,,400.03076325208,55656.89321251556,0.0109729480127965
,,,400.03774408543626,55656.187864746,0.01097296046307943
,,,400.0447249187925,55655.483652989344,0.010972972770849472
,,,400.05170575214873,55654.780575661985,0.01097298494910921
,,,400.0602679764197,55653.91977461782,0.010972999726678286
,,,400.0688302006907,55653.060674843466,0.010973014346905039
,,,400.07739242496166,55652.20327335815,0.01097302882742898
,,,400.08595464923263,55651.34756715024,0.010973043184005373
,,,400.0945168735036,55650.49355317415,0.010973057430690282
,,,400.1030790977746,55649.64122834822,0.010973071580043391
,,,400.1136421310606,55648.59205611764,0.010973088918344686
,,,400.1242051643466,55647.545444025,0.010973106143950362
,,,400.13495277826485,55646.48316462897,0.010973123572070996
,,,400.1457003921831,55645.423522948506,0.010973140915594395
,,,400.1564480061013,55644.36651245317,0.01097315818762747
,,,400.16960906394803,55643.075717741776,0.010973179257534263
,,,400.18277012179476,55641.78884633942,0.010973200255668983
,,,400.1959311796415,55640.50588574639,0.010973221197691915
,,,400.2090922374882,55639.22682329977,0.010973242097061329
,,,400.2254617731229,55637.64136381764,0.010973268049250069
,,,400.2418313087576,55636.06189000418,0.010973293972344627
,,,400.25820084439226,55634.488376627785,0.010973319882355507
,,,400.2782485054046,55632.56938777371,0.010973351616001718
,,,400.2982961664169,55630.65925334936,0.010973383371005571
,,,400.3183438274292,55628.75792571719,0.010973415164548935
,,,400.3439508030493,55626.34208304997,0.010973455853090825
,,,400.36955777866945,55623.940429965354,0.010973496652020293
,,,400.4006998042755,55621.0386258688,0.010973546446585105
,,,400.4318418298816,55618.15747711693,0.01097359646120697
,,,400.4700216323333,55614.65313546255,0.010973658110560398
,,,400.50820143478506,55611.17922979605,0.010973720154148513
,,,400.5463812372368,55607.73542495769,0.01097378261510885
,,,400.5951040812323,55603.38382864117,0.010973862957369478
,,,400.6438269252278,55599.080018822715,0.010973944033422748
,,,400.6925497692233,55594.823310330874,0.010974025861266367
,,,400.7533416622657,55589.57719645335,0.010974129030795563
,,,400.8141335553081,55584.40204394111,0.01097423340415984
,,,400.8749254483505,55579.296560408635,0.010974338989326796
,,,400.9537877176874,55572.77519368531,0.010974477770411514
,,,401.03264998702434,55566.36617184267,0.010974618596032696
,,,401.1306291756885,55558.55597000055,0.010974796398386664
,,,401.2286083643527,55550.9099065561,0.010974977330420995
,,,401.3564046447261,55541.17539097782,0.010975217990686167
,,,401.48420092509957,55531.70078086917,0.010975463884193994
,,,401.66388945400035,55518.798370078985,0.010975818366515297
,,,401.8889899233257,55503.287392066224,0.010976276628397594
,,,402.18084846825826,55484.174357407785,0.010976893810627277
,,,402.4727070131908,55466.086190666254,0.010977536347208725
,,,402.83120294020534,55445.117587054105,0.010978359300610523
,,,403.1896988672199,55425.35765782336,0.010979218283852956
,,,403.5481947942344,55406.63900028549,0.010980112115772272
,,,403.90669072124894,55388.80657762898,0.010981039646964938
,,,404.26518664826347,55371.71692499366,0.010981999759263473
,,,404.623682575278,55355.23740455922,0.010982991365192079
,,,404.9821785022925,55339.2455066514,0.01098401340741447
,,,405.34067442930706,55323.62819405341,0.010985064858175955
,,,405.6991703563216,55308.28128688209,0.010986144718741285
,,,406.0576662833361,55293.10888554974,0.01098725201882945
,,,406.41616221035065,55278.022829483925,0.010988385816046596
,,,406.84666808950595,55259.906964582835,0.010989781082496694
,,,407.27717396866126,55241.671906720105,0.01099121170796785
,,,407.70767984781656,55223.20323781397,0.010992676212868186
,,,408.13818572697187,55204.39845749174,0.010994173170412073
,,,408.5686916061272,55185.166033166795,0.010995701205227085
,,,408.9991974852825,55165.424520848006,0.010997258991960555
,,,409.4297033644378,55145.101751516944,0.01099884525390378
,,,409.8602092435931,55124.134078283736,0.011000458761631634
,,,410.0,55117.17739274375,0.011000988349617014
,,,410.0,55117.17739274375,0.011000988349617014
,,,410.0000019739011,55117.17729396495,0.011001457151912076
,,,410.00000394780216,55117.177195089236,0.011002740224164535
,,,410.00000592170323,55117.17709603713,0.0110046746197406
,,,410.0000078956043,55117.17699674544,0.011007123340356278
,,,410.0000098695054,55117.17689716464,0.01100997152324829
,,,410.00001184340647,55117.17679725665,0.011013123144918521
,,,410.00001421800107,55117.17667659445,0.011017204405241334
,,,410.00001659259567,55117.1765553832,0.011021496012141852
,,,410.0000189671903,55117.17643360152,0.011025907544938759
,,,410.0000213417849,55117.17631123857,0.011030367595790364
,,,410.00002425047995,55117.176160558156,0.011035816081383196
,,,410.00002715917503,55117.17600901039,0.011041176642793065
,,,410.0000300678701,55117.175856614085,0.011046393664986873
,,,410.0000335931943,55117.175670811244,0.011052469772192004
,,,410.0000371185185,55117.17548385741,0.011058234981907434
,,,410.0000406438427,55117.175295815585,0.011063665569863199
,,,410.00004516169355,55117.17505334735,0.011070122170576891
,,,410.0000496795444,55117.17480934136,0.011076018250830282
,,,410.00005539430884,55117.1744987015,0.01108270634458573
,,,410.0000611090733,55117.17418608291,0.011088593321527337
,,,410.0000689576301,55117.173753950694,0.011095507676374006
,,,410.00007680618694,55117.173319088855,0.011101244277710618
,,,410.0000846547438,55117.17288196663,0.011105986338709078
,,,410.0000925033006,55117.1724429782,0.011109896885176742
,,,410.00010035185744,55117.172002452025,0.01111311659345478
,,,410.0001082004143,55117.17156066045,0.01111576467862836
,,,410.0001160489711,55117.17111782848,0.01111794104996423
,,,410.00012389752794,55117.17067414165,0.01111972884836541
,,,410.00013341572907,55117.170135138454,0.011121473628980293
,,,410.0001429339302,55117.169595320935,0.011122847126977779
,,,410.0001524521313,55117.169054862396,0.01112392810313302
,,,410.00016197033244,55117.168513899356,0.01112477872710104
,,,410.00017392795314,55117.167833740896,0.011125595231310882
,,,410.00018588557384,55117.16715311744,0.011126199322325364
,,,410.00019784319454,55117.166472149875,0.011126646228661163
,,,410.00021276873593,55117.165621814696,0.01112704458065539
,,,410.00022802230046,55117.16475250938,0.011127322948000569
,,,410.000243275865,55117.163883009176,0.011127512451711234
,,,410.0002630480082,55117.162755744925,0.011127671083838418
,,,410.0002828201514,55117.16162834353,0.011127767461760649
,,,410.00030805514393,55117.16018933526,0.011127837692574022
,,,410.00033329013644,55117.15875025307,0.011127874904272528
,,,410.0003677426573,55117.15678545993,0.011127899256694537
,,,410.00041001248485,55117.154374809164,0.01112791089246829
,,,410.0004645338317,55117.151265423716,0.011127915607792476
,,,410.0005398312978,55117.14697113927,0.011127917198800633
,,,410.00065601641757,55117.14034495918,0.011127917871590785
,,,410.000874878109,55117.127862905436,0.01112791874430021
,,,410.0014923169888,55117.092648601094,0.011127921170112525
,,,410.0046984829292,55116.909774756765,0.01112793375880139
,,,410.0147546355959,55116.336004311794,0.011127973183045523
,,,410.02481078826264,55115.76195054235,0.011128012530023377
,,,410.03486694092936,55115.18761151678,0.011128051815918437
,,,410.0449230935961,55114.612985218766,0.011128091054875302
,,,410.0549792462628,55114.038069549424,0.011128130259268825
,,,410.0672712583317,55113.33493237711,0.011128178149028027
,,,410.07956327040057,55112.63135545889,0.01112822602037903
,,,410.09185528246945,55111.92733449968,0.011128273887934763
,,,410.10414729453834,55111.222865053256,0.011128321764190159
,,,410.11914377684224,55110.36278525245,0.011128380201334626
,,,410.13414025914614,55109.50202247895,0.011128438683720038
,,,410.14913674145004,55108.64056788365,0.011128497225067053
,,,410.16413322375394,55107.778412384316,0.011128555836859226
,,,410.1832550074487,55106.67805981542,0.011128630689143972
,,,410.2023767911434,55105.576532883715,0.01112870568802635
,,,410.22149857483817,55104.473811491676,0.011128780846881136
,,,410.2455614005206,55103.08441955483,0.011128875670605578
,,,410.26962422620306,55101.69306234331,0.01112897078209846
,,,410.29864582209046,55100.01230569692,0.011129085895738576
,,,410.32766741797786,55098.32855495379,0.011129201465998259
,,,410.3635691109344,55096.241385584,0.011129345086600781
,,,410.39947080389095,55094.14937685635,0.011129489446540157
,,,410.44428278792435,55091.53115403371,0.011129670692679262
,,,410.48909477195775,55088.904891089005,0.011129853130707523
,,,410.54418944255457,55085.664570957095,0.01113007908232826
,,,410.5992841131514,55082.411168497725,0.01113030686669741
,,,410.66699835191923,55078.39390059832,0.011130589345321082
,,,410.7347125906871,55074.355179762475,0.011130874605241026
,,,410.8205030104898,55069.206096092,0.011131240003954341
,,,410.9062934302925,55064.01928853924,0.011131609848328752
,,,411.0203302113165,55057.063271698484,0.011132108312283324
,,,411.13436699234046,55050.0333623966,0.011132614545096953
,,,411.29646584998244,55039.905682951496,0.011133347395346542
,,,411.49978828150876,55026.963203342006,0.01113428839618191
,,,411.7674994444172,55009.4835556584,0.011135563837921528
,,,412.09709542808395,54987.21853289047,0.01113718998994823
,,,412.4266914117507,54964.06054939868,0.011138876529486263
,,,412.8223547095844,54934.983911795025,0.01114097901611151
,,,413.21801800741804,54904.41294463764,0.011143164358644918
,,,413.6136813052517,54872.25202599926,0.011145430373079211
,,,414.00934460308537,54838.41690437125,0.011147774937994256
,,,414.40500790091903,54802.833850299496,0.01115019599352929
,,,414.8006711987527,54765.43886517818,0.011152691540315009
,,,415.19633449658636,54726.1769434466,0.011155259638372612
,,,415.59199779442,54685.00138468159,0.01115789840598492
,,,415.9876610922537,54641.87315230899,0.011160606018543923
,,,416.38332439008735,54596.760275872846,0.011163380707379185
,,,416.778987687921,54549.637294002314,0.011166220758570832
,,,417.1746509857547,54500.48473540322,0.01116912451175097
,,,417.57031428358835,54449.288635376884,0.01117209035891432
,,,418.0182463470194,54388.851975522746,0.011175520987244954
,,,418.4661784104504,54325.779119187464,0.011179027023101576
,,,418.91411047388146,54260.07116958728,0.011182606364313834
,,,419.3620425373125,54191.73546047348,0.01118625698620371
,,,419.80997460074354,54120.784942314,0.011189976939347234
,,,420.0,54089.9000329343,0.011191575532580036
,,,420.0,54089.9000329343,0.011191575532580036
,,,420.00000198815275,54089.89970733001,0.01119238157908604
,,,420.0000039763055,54089.899381560994,0.011194587192113305
,,,420.00000596445824,54089.899055492286,0.011197911400655328
,,,420.000007952611,54089.89872901667,0.011202117878490979
,,,420.00000994076373,54089.89840205024,0.01120700851418231
,,,420.0000119289165,54089.89807452859,0.011212417789017425
,,,420.0000139170692,54089.89774640358,0.011218207897317025
,,,420.00001590522197,54089.8974176406,0.011224264535806956
,,,420.0000178933747,54089.89708821622,0.011230493287356041
,,,420.00001988152746,54089.89675811625,0.011236816526929013
,,,420.00002236191483,54089.896345332185,0.01124474258677761
,,,420.0000248423022,54089.895931486964,0.011252619990687903
,,,420.00002732268956,54089.89551659235,0.011260374209804998
,,,420.0000298030769,54089.89510066879,0.011267949368501624
,,,420.00003288744256,54089.894582072986,0.011277058671344617
,,,420.0000359718082,54089.89406198955,0.01128577480370618
,,,420.0000390561738,54089.893540487035,0.011294065381607649
,,,420.00004287487076,54089.89289296686,0.011303716681279975
,,,420.0000466935677,54089.892243523704,0.01131268408365215
,,,420.0000513116942,54089.89145575343,0.011322632586343837
,,,420.00005592982075,54089.89066561625,0.011331641656383087
,,,420.00006190560816,54089.889640046626,0.011342000429730674
,,,420.0000678813956,54089.888611347786,0.011351025587859918
,,,420.00007517374837,54089.887352359074,0.011360443541230765
,,,420.00008246610116,54089.88608996217,0.011368343824722715
,,,420.00008975845395,54089.88482470976,0.011374955026266781
,,,420.00009705080674,54089.88355706975,0.01138047819593682
,,,420.00010434315953,54089.88228743617,0.01138508692995662
,,,420.0001116355123,54089.88101613973,0.011388929371041433
,,,420.0001189278651,54089.87974345723,0.011392130969862314
,,,420.0001262202179,54089.87846962002,0.011394797411282175
,,,420.0001335125707,54089.87719482116,0.01139701741223479
,,,420.000142353481,54089.87564825362,0.011399215852072625
,,,420.0001510378858,54089.874128144475,0.011400947498492561
,,,420.0001597222906,54089.87260730396,0.011402338622567702
,,,420.0001684066954,54089.87108587576,0.011403456032176662
,,,420.0001793059288,54089.8691757733,0.011404552579338118
,,,420.00019020516214,54089.86726510439,0.011405385303513128
,,,420.0002011043955,54089.865354005,0.011406017628780619
,,,420.00021444210614,54089.86301489998,0.011406588246859226
,,,420.0002277798168,54089.8606754435,0.01140699561682891
,,,420.0002411175274,54089.858335735546,0.011407286438179886
,,,420.00025823145785,54089.85533334486,0.011407541206533303
,,,420.0002753453883,54089.85233075944,0.011407706549347293
,,,420.00029649780896,54089.84861946245,0.011407833121424122
,,,420.00031765022965,54089.84490804827,0.011407907343174492
,,,420.00034515205977,54089.84008246212,0.011407960049979276
,,,420.0003726538899,54089.835256810955,0.011407986467531335
,,,420.00041127333674,54089.82848033127,0.01140800305281295
,,,420.0004597868962,54089.819967697425,0.011408010418814202
,,,420.0005246570577,54089.8085849267,0.011408013314311327
,,,420.00061949776943,54089.79194312784,0.011408014663479555
,,,420.0007811591948,54089.7635759861,0.011408016148300025
,,,420.00115195894216,54089.698509664675,0.011408019439183266
,,,420.0026730557255,54089.43157753766,0.01140803293026103
,,,420.0106135150217,54088.037697097345,0.011408103276332938
,,,420.0185539743179,54086.6430845983,0.011408173493424396
,,,420.0264944336141,54085.24774026677,0.011408243587825686
,,,420.0344348929103,54083.85166469706,0.011408313564778061
,,,420.04237535220653,54082.45485882508,0.011408383428600009
,,,420.05031581150274,54081.05732390373,0.011408453182809704
,,,420.0600786953132,54079.33804210278,0.011408538800288016
,,,420.0698415791237,54077.61766399182,0.011408624260313475
,,,420.0796044629342,54075.89619357572,0.011408709565783973
,,,420.08936734674467,54074.17363537779,0.011408794718663556
,,,420.09913023055515,54072.44999439382,0.011408879720149938
,,,420.1088931143656,54070.72527605007,0.011408964570827042
,,,420.1209989021594,54068.58517109737,0.011409069574712969
,,,420.13310468995314,54066.44343046539,0.011409174346210086
,,,420.1452104777469,54064.30006675291,0.011409278884047684
,,,420.15731626554066,54062.15509322735,0.011409383186493262
,,,420.1694220533344,54060.00852375037,0.011409487251506546
,,,420.18442249392274,54057.34648893008,0.011409615867126563
,,,420.19942293451106,54054.68205416887,0.011409744110390606
,,,420.2144233750994,54052.01524877707,0.011409871976925707
,,,420.2294238156877,54049.34610288127,0.011409999462499508
,,,420.2477068067518,54046.089747033795,0.011410154324868306
,,,420.2659897978159,54042.83001707639,0.011410308608736215
,,,420.28427278888,54039.56697107963,0.01141046230819256
,,,420.3025557799441,54036.30066799121,0.011410615418073344
,,,420.3252358563617,54032.24437766908,0.011410804525191394
,,,420.3479159327793,54028.1832820613,0.011410992711281525
,,,420.3705960091969,54024.117497169675,0.011411179970835456
,,,420.3932760856145,54020.0471396676,0.011411366299651894
,,,420.42183375507574,54014.91561713097,0.011411599587560982
,,,420.450391424537,54009.7772648138,0.0114118313910196
,,,420.4789490939982,54004.632317051764,0.01141206170797255
,,,420.5135967286868,53998.38168292993,0.011412339143915684
,,,420.54824436337543,53992.12210158307,0.011412614392485683
,,,420.58289199806404,53985.85398776614,0.011412887457019152
,,,420.6260559678816,53978.03386901746,0.011413224592368766
,,,420.66921993769915,53970.201938969774,0.01141355835661037
,,,420.7123839075167,53962.35898182152,0.011413888762408885
,,,420.76840661081064,53952.164401878756,0.011414312611641613
,,,420.8244293141046,53941.95423135401,0.01141473085722615
,,,420.89385128269623,53929.28288357624,0.011415241409925137
,,,420.9632732512879,53916.59323339723,0.011415743466636505
,,,421.0527946243562,53900.20751205414,0.011416378436482046
,,,421.1423159974245,53883.80280195366,0.011416999504944566
,,,421.2640045808251,53861.48421109566,0.01141782167057855
,,,421.4112366035567,53834.47100094917,0.011418782822581798
,,,421.59494454643317,53800.787662765004,0.011419931276087715
,,,421.8093549774952,53761.56636523619,0.011421201574127808
,,,422.02376540855727,53722.512644023525,0.011422397857768437
,,,422.2872356666164,53674.8530276918,0.011423768740435285
,,,422.5507059246756,53627.66842989882,0.011425032871693021
,,,422.81417618273474,53581.06899030162,0.01142619288444357
,,,423.07130022994863,53536.253741242974,0.011427227003215369
,,,423.3284242771625,53492.1806226234,0.011428166672033372
,,,423.5855483243764,53448.93071252907,0.01142901410776873
,,,423.8426723715903,53406.57885270711,0.01142977145812193
,,,424.0997964188042,53365.193998219926,0.011430440804531525
,,,424.3569204660181,53324.83954861428,0.011431024164931056
,,,424.614044513232,53285.57366158847,0.011431523496355218
,,,424.8711685604459,53247.449550086196,0.01143194069780006
,,,425.1617931693476,53205.793682656295,0.011432315689599735
,,,425.45241777824936,53165.72175907429,0.011432590685599124
,,,425.7430423871511,53127.29043490157,0.011432768179606595
,,,426.03366699605283,53090.55008906409,0.01143285058497453
,,,426.32429160495457,53055.54523438475,0.01143284023802272
,,,426.6149162138563,53022.31490365761,0.011432739401277411
,,,426.90554082275804,52990.89301270601,0.011432550266533843
,,,427.25855810605805,52955.19945449383,0.011432204816873244
,,,427.5951784401803,52923.72878672526,0.011431760358050292
,,,427.93179877430254,52894.79282131731,0.011431206706296142
,,,428.2684191084248,52868.41488929255,0.011430546829679554
,,,428.605039442547,52844.612079877996,0.011429783594596166
,,,428.94165977666927,52823.39574395021,0.011428919770236199
,,,429.2782801107915,52804.77196255469,0.011427958032818644
,,,429.68725318618044,52785.63496134368,0.011426661562223652
,,,430.0,52773.58015653718,0.011425577975755052
,,,430.0,52773.58015653718,0.011425577975755052
,,,430.0000013850582,52773.580108071066,0.01142639849478384
,,,430.00000277011645,52773.58005948967,0.011428692801165716
,,,430.0000041551747,52773.58001069379,0.011432233073834114
,,,430.0000055402329,52773.5799615998,0.01143681963221608
,,,430.00000692529113,52773.57991213775,0.011442277868924225
,,,430.00000831034936,52773.57986224962,0.011448455438394838
,,,430.0000096954076,52773.5798118878,0.011455219701645624
,,,430.0000110804658,52773.57976101371,0.011462455419678871
,,,430.0000127864424,52773.57969760312,0.011471868878169148
,,,430.00001449241904,52773.57963332576,0.0114816878970539
,,,430.00001619839566,52773.57956815126,0.011491779946563248
,,,430.00001790437227,52773.57950206015,0.011502034979087989
,,,430.0000196103489,52773.57943504198,0.011512362016082784
,,,430.0000217054438,52773.57935146531,0.011525034082365522
,,,430.00002380053877,52773.57926649308,0.011537591810178556
,,,430.0000258956337,52773.579180142864,0.011549949528223661
,,,430.00002799072865,52773.57909244056,0.01156204204183467
,,,430.0000305667216,52773.57898280209,0.011576476103604396
,,,430.0000331427145,52773.578871237485,0.011590373161771014
,,,430.00003571870747,52773.578757822695,0.011603693209896982
,,,430.00003885536154,52773.57861734151,0.011619102204594205
,,,430.0000419920156,52773.57847438448,0.011633609491861468
,,,430.0000451286697,52773.57832910054,0.011647221832262073
,,,430.00004918948883,52773.57813779331,0.011663551065597891
,,,430.000053250308,52773.57794313801,0.011678484603342408
,,,430.0000584349517,52773.577690205,0.01169565532839788
,,,430.00006361959544,52773.57743284583,0.011710875066932276
,,,430.00006880423916,52773.577171568184,0.011724334269799736
,,,430.0000739888829,52773.57690682844,0.011736216425453234
,,,430.0000791735266,52773.57663903433,0.011746693147613606
,,,430.00008435817034,52773.5763685485,0.011755921963258253
,,,430.00008954281407,52773.57609569254,0.01176404568692175
,,,430.0000947274578,52773.57582075091,0.011771192701902179
,,,430.0001010610913,52773.57548241187,0.011778764371861317
,,,430.0001071402779,52773.57515545931,0.011784992045508145
,,,430.00011321946454,52773.57482665371,0.01179034412487317
,,,430.00011929865116,52773.57449625598,0.011794942463144241
,,,430.0001253778378,52773.57416449061,0.011798892357986342
,,,430.00013279801317,52773.573757967446,0.011802965921271539
,,,430.00014021818856,52773.5733499901,0.011806348258322798
,,,430.00014763836396,52773.57294080568,0.011809156205440765
,,,430.00015505853935,52773.57253061948,0.011811487004757594
,,,430.00016247871474,52773.57211960203,0.01181342153569109
,,,430.0001717404204,52773.57160562525,0.011815381226329852
,,,430.00018100212606,52773.57109079624,0.011816933908438666
,,,430.0001902638317,52773.57057529252,0.011818164011832884
,,,430.00019952553737,52773.57005925475,0.011819138490236827
,,,430.00021115875757,52773.569410494856,0.011820080810976982
,,,430.00022279197776,52773.56876123706,0.011820783993397874
,,,430.00023442519796,52773.56811160866,0.011821308698319372
,,,430.0002488644433,52773.56730490973,0.011821778687081404
,,,430.0002633036886,52773.566497916145,0.01182210543999472
,,,430.0002777429339,52773.56569071942,0.011822332599246114
,,,430.0002966421459,52773.564633993796,0.011822528767649047
,,,430.00031554135785,52773.56357712211,0.011822650638236414
,,,430.000339394327,52773.56224310967,0.011822740902027559
,,,430.00036324729615,52773.56090902715,0.011822790373439042
,,,430.00039526051177,52773.55911850151,0.011822823571920441
,,,430.00043399733295,52773.556951906816,0.011822840179345496
,,,430.00048294486425,52773.55421424432,0.01182284718099235
,,,430.00054846422216,52773.55054979695,0.011822849326558853
,,,430.00064445689907,52773.54518120422,0.011822849487768855
,,,430.0008087179386,52773.53599513736,0.01182284892814081
,,,430.0011888268971,52773.51474088552,0.011822847516930371
,,,430.00280749515997,52773.424274955214,0.011822841494610556
,,,430.0101302616171,52773.01589925679,0.011822814114340814
,,,430.01745302807427,52772.60897542147,0.01182278652944071
,,,430.0247757945314,52772.20350159196,0.011822758761441447
,,,430.0320985609886,52771.799475837644,0.011822730830114135
,,,430.0394213274457,52771.396896153135,0.011822702753379377
,,,430.0467440939029,52770.99576045764,0.011822674547535175
,,,430.05406686036,52770.596066594975,0.0118226462274053
,,,430.06310849527483,52770.10453872764,0.011822611121862826
,,,430.0718673494113,52769.630472345496,0.011822576989359363
,,,430.0806262035478,52769.15845738304,0.011822542752580134
,,,430.0893850576843,52768.6884895895,0.01182250842811021
,,,430.0981439118208,52768.22056457638,0.011822474030807672
,,,430.10903552678377,52767.641543528225,0.011822431176215292
,,,430.11992714174676,52767.06566524107,0.01182238825222341
,,,430.13081875670974,52766.492920466735,0.011822345278740333
,,,430.14171037167273,52765.9232996905,0.011822302273249149
,,,430.1548178435743,52765.2419199286,0.011822250497675907
,,,430.1679253154758,52764.565032989005,0.011822198721314165
,,,430.1810327873774,52763.89262097288,0.01182214696434577
,,,430.1941402592789,52763.224665580754,0.011822095244244933
,,,430.2105185661107,52762.39626388166,0.011822030692666043
,,,430.22689687294246,52761.57475425696,0.011821966247610055
,,,430.24327517977423,52760.76009890219,0.011821901930582737
,,,430.26338207485975,52759.76929988629,0.011821823173259997
,,,430.28348896994527,52758.78870116736,0.011821744664663554
,,,430.3035958650308,52757.81822968432,0.011821666428311903
,,,430.329155263007,52756.599092532415,0.01182156739960794
,,,430.35471466098323,52755.39604739528,0.011821468875017272
,,,430.38027405895946,52754.2089399919,0.011821370880839841
,,,430.41335904805237,52752.69572068365,0.011821244855335632
,,,430.4464440371453,52751.208608498615,0.011821119789493387
,,,430.4795290262382,52749.74726521748,0.011820995710549748
,,,430.5214168341796,52747.93354429007,0.01182084006571712
,,,430.563304642121,52746.159902271116,0.011820686066140233
,,,430.6051924500624,52744.42565716669,0.011820533733108395
,,,430.6580931226992,52742.29069750133,0.011820343753060798
,,,430.710993795336,52740.21613580482,0.011820156472085787
,,,430.77454812726705,52737.80175027337,0.011819935057033557
,,,430.8381024591981,52735.47029330354,0.011819717557398487
,,,430.9167326379785,52732.69715638593,0.011819453879962472
,,,430.99536281675887,52730.04321879483,0.011819196179602087
,,,431.09628473157335,52726.804860314216,0.0118188741474095
,,,431.1972066463878,52723.7472904366,0.011818561877364978
,,,431.3335824960655,52719.88773680685,0.011818155314880025
,,,431.49826689221595,52715.61724198897,0.011817687773762924
,,,431.7042833672194,52710.82573316974,0.011817138577570635
,,,431.95067562217224,52705.81327487681,0.011816533161754445
,,,432.2618245255215,52700.44376155264,0.011815847354787287
,,,432.57297342887074,52695.95765186498,0.011815247798342787
,,,432.88412233222,52692.165055633486,0.011814732782324758
,,,433.19527123556924,52688.888680128766,0.011814300625981487
,,,433.5064201389185,52685.96313464555,0.011813949678094486
,,,433.81756904226773,52683.23427182847,0.011813678317058703
,,,434.128717945617,52680.558563804334,0.011813484950914024
,,,434.43986684896623,52677.80251128383,0.011813368017339324
,,,434.7510157523155,52674.84208389479,0.011813325983612665
,,,435.06216465566473,52671.56219010271,0.011813357346539535
,,,435.373313559014,52667.85617516187,0.011813460632351117
,,,435.68446246236323,52663.625345623965,0.011813634396574292
,,,436.0615420696168,52657.66432313713,0.01181393741332857
,,,436.43862167687035,52650.65056513095,0.01181433940166127
,,,436.8157012841239,52642.44987261493,0.011814837961265817
,,,437.1839448721365,52633.17991726403,0.011815415801612049
,,,437.5521884601491,52622.56133002442,0.0118160813870529
,,,437.92043204816173,52610.50327950813,0.01181683264955668
,,,438.28867563617433,52596.924667100284,0.011817667574908979
,,,438.65691922418694,52581.75345435471,0.011818584201981562
,,,439.02516281219954,52564.92603260558,0.01181958062196636
,,,439.39340640021214,52546.38663220123,0.0118206549775773
,,,439.76164998822475,52526.08676892655,0.011821805462223754
,,,440.0,52511.98904075971,0.011822589883301973
,,,440.0,52511.98904075971,0.011822589883301973
,,,440.0000026399359,52511.98888040912,0.011822301300396632
,,,440.00000527987174,52511.98872013313,0.011821535878037848
,,,440.0000079198076,52511.98855998873,0.011820420205770964
,,,440.0000105597435,52511.988400017275,0.011819054125042961
,,,440.00001319967936,52511.988240247825,0.011817516086732706
,,,440.0000163942696,52511.988047207895,0.011815511679623731
,,,440.00001958885986,52511.98785451178,0.011813427067037226
,,,440.0000227834501,52511.98766216763,0.011811322401557396
,,,440.0000267031458,52511.987426645,0.011808774935818033
,,,440.0000306228415,52511.98719163818,0.011806315479755278
,,,440.0000345425372,52511.98695712533,0.011803977350409446
,,,440.0000396481091,52511.98665235788,0.01180114351236558
,,,440.00004475368104,52511.98634831594,0.011798563728304522
,,,440.0000513230703,52511.98595805953,0.011795616034403123
,,,440.00005789245955,52511.98556875039,0.011793062997002321
,,,440.00006756141477,52511.98499721052,0.011789944027447432
,,,440.00007723037,52511.98442708405,0.011787469067162472
,,,440.0000868993252,52511.98385807566,0.011785515738640522
,,,440.0000965682804,52511.983289948024,0.011783978798617258
,,,440.0001062372356,52511.98272251248,0.011782771570331597
,,,440.00011590619084,52511.98215562001,0.01178182424486917
,,,440.00012781499447,52511.98145797975,0.01178093345069872
,,,440.0001397237981,52511.980760818915,0.011780273336695743
,,,440.0001516326017,52511.9800640128,0.011779784270228456
,,,440.00016637842003,52511.97920156324,0.011779350541539809
,,,440.00018112423834,52511.97833939124,0.011779051416419686
,,,440.00019587005664,52511.97747740973,0.011778845129687032
,,,440.00021527676654,52511.97634316294,0.011778667844472316
,,,440.00023468347644,52511.975209053904,0.011778559144767699
,,,440.0002593326379,52511.973768695294,0.011778479436022768
,,,440.0002839817993,52511.97232840524,0.011778436637687848
,,,440.00031738824816,52511.970376461504,0.011778408404643831
,,,440.0003581243829,52511.967996265645,0.011778394762910233
,,,440.0004101928128,52511.964953920025,0.011778389314170934
,,,440.0004811084291,52511.96081029013,0.011778387824296875
,,,440.00058801114983,52511.95456379194,0.011778387854974086
,,,440.00078077899434,52511.943299659004,0.01177838847067438
,,,440.0012782971378,52511.91422547883,0.011778390121495338
,,,440.00378191393554,52511.76786621947,0.011778398435053372
,,,440.0176134744148,52510.957726818335,0.011778444461903986
,,,440.0314450348941,52510.14494797527,0.011778490639009633
,,,440.04527659537337,52509.32952961502,0.011778536948620714
,,,440.05910815585264,52508.51147208258,0.011778583375549453
,,,440.0761843367204,52507.4978745192,0.011778640836217795
,,,440.0932605175882,52506.480257547184,0.011778698436125187
,,,440.11033669845597,52505.45862392387,0.011778756158595277
,,,440.13124007027653,52504.20255422997,0.011778826964876988
,,,440.1521434420971,52502.94047794716,0.011778897913700128
,,,440.17304681391767,52501.67240328817,0.011778968988465768
,,,440.19945300900844,52500.06194663673,0.011779058933113635
,,,440.2258592040992,52498.44195206074,0.011779149036267025
,,,440.25226539919,52496.81244078558,0.011779239281338158
,,,440.2862585992833,52494.70076491297,0.011779355643912347
,,,440.32025179937665,52492.5734049805,0.011779472199602568
,,,440.35424499947,52490.43041258372,0.01177958893287633
,,,440.3979424443038,52487.652768865075,0.011779739233294855
,,,440.4416398891376,52484.84949526366,0.011779889790601204
,,,440.49418115508274,52481.445102366975,0.0117800711416217
,,,440.5467224210279,52478.00402655098,0.011780252831347914
,,,440.6119082472108,52473.68414182624,0.011780478702488936
,,,440.67709407339373,52469.3084970596,0.011780705067087149
,,,440.7621601571078,52463.51515740881,0.011781001196626355
,,,440.8472262408219,52457.62837878401,0.01178129814018394
,,,440.96738323384574,52449.1556644197,0.011781718947809328
,,,441.11889672523307,52438.21221765384,0.011782251834284658
,,,441.3220120977383,52423.094930095314,0.011782970123566864
,,,441.6171167626856,52400.24008768314,0.011784021592368372
,,,442.08951096872255,52361.53181642507,0.011785723754328745
,,,442.6850757910122,52309.18151224273,0.01178790211477665
,,,443.28064061330184,52253.09746427389,0.011790115362782466
,,,443.8762054355915,52193.50617534125,0.0117923622630913
,,,444.47177025788113,52130.619457762565,0.011794641665043374
,,,445.0673350801708,52064.63562786939,0.011796952497731609
,,,445.6628999024604,51995.74058949876,0.011799293765388196
,,,446.25846472475007,51924.108817366454,0.011801664542988937
,,,446.8540295470397,51849.90425013671,0.01180406397206799
,,,447.44959436932936,51773.28110201925,0.011806491256734141
,,,448.1725347603253,51677.228890652856,0.011809474045718736
,,,448.8954751513212,51578.069862530465,0.011812495586779024
,,,449.6184155423171,51476.03097976839,0.011815554780860615
,,,450.0,51421.08390698025,0.011817184332899364
,,,450.0,51421.08390698025,0.011817184332899364
,,,450.0000019450367,51421.083625027015,0.011818081627194017
,,,450.00000389007334,51421.08334290357,0.01182052916982811
,,,450.00000583511,51421.083060471414,0.01182420574738012
,,,450.0000077801467,51421.08277762143,0.011828843305979308
,,,450.00000972518336,51421.082494269,0.011834218908975631
,,,450.00001167022003,51421.08221034984,0.011840147773038552
,,,450.0000136152567,51421.0819258165,0.011846477281627493
,,,450.0000155602934,51421.081640635384,0.011853081868130591
,,,450.00001750533005,51421.081354784306,0.011859858662291589
,,,450.0000194503667,51421.08106825038,0.011866723799587281
,,,450.00002184982066,51421.08071382564,0.011875214777655636
,,,450.0000242492746,51421.08035835657,0.01188363724471293
,,,450.0000266487285,51421.08000185653,0.011891915389285001
,,,450.00002904818245,51421.079644346966,0.011899992951287826
,,,450.00003205481244,51421.07919498782,0.011909770240386554
,,,450.0000350614424,51421.07874414987,0.011919115804020662
,,,450.0000380680724,51421.078291902515,0.011927998443768725
,,,450.00004182414256,51421.07772505776,0.011938423711186575
,,,450.0000455802127,51421.07715627172,0.011948101415528453
,,,450.0000501701737,51421.07645878129,0.011958937655550726
,,,450.00005476013473,51421.07575885687,0.011968736496224743
,,,450.00006080136785,51421.074834314495,0.011980168969595877
,,,450.000066842601,51421.07390645896,0.011990095494598783
,,,450.0000728838341,51421.072975731135,0.011998688668834698
,,,450.0000789250672,51421.07204251952,0.012006111991540273
,,,450.00008496630034,51421.07110716387,0.012012515180893463
,,,450.00009100753346,51421.07016995984,0.012018032528552646
,,,450.0000970487666,51421.06923116376,0.012022782902039652
,,,450.0001043092681,51421.0681011001,0.012027623540226611
,,,450.0001115697697,51421.06696938322,0.012031662130672636
,,,450.0001188302712,51421.06583628731,0.012035030141915502
,,,450.00012609077277,51421.064702041505,0.012037838063059868
,,,450.0001333512743,51421.06356683711,0.012040178512346645
,,,450.0001421860161,51421.06218443068,0.01204250698573541
,,,450.000150870398,51421.06082462574,0.012044343557576933
,,,450.0001595547799,51421.059464083766,0.012045819922886626
,,,450.0001682391618,51421.0581029493,0.012047006616186398
,,,450.00017914775316,51421.05639254334,0.012048172962052624
,,,450.00019005634454,51421.054681564885,0.012049059309427094
,,,450.0002009649359,51421.0529701513,0.012049732836711305
,,,450.0002143150314,51421.05087525644,0.012050341160480548
,,,450.00022766512694,51421.048780006364,0.012050775829250744
,,,450.00024101522246,51421.04668450232,0.012051086409388494
,,,450.00025813719765,51421.04399668508,0.012051358647830416
,,,450.00027525917284,51421.04130867223,0.012051535548379686
,,,450.000296408423,51421.037988238735,0.01205167107553076
,,,450.0003175576732,51421.034667689564,0.012051750670876871
,,,450.00034502846984,51421.03035452484,0.012051807225039717
,,,450.00037249926646,51421.02604130007,0.012051835598196777
,,,450.0004110131119,51421.01999414296,0.012051853355292247
,,,450.00045932746553,51421.01240814646,0.012051861128921227
,,,450.00052379299746,51421.00228617256,0.012051863973576622
,,,450.00061771613764,51420.987538918394,0.012051864968879911
,,,450.00077681753976,51420.96255769142,0.012051865751203527
,,,450.00113713414254,51420.90598244861,0.012051867391977809
,,,450.0025853567054,51420.67858489317,0.01205187397686572
,,,450.010366480085,51419.4566858663,0.01205190926902756
,,,450.01814760346457,51418.23458494189,0.0120519444209459
,,,450.02592872684414,51417.012282186624,0.012051979441005133
,,,450.0337098502237,51415.789777935846,0.012052014336418193
,,,450.0414909736033,51414.56707277339,0.012052049113360244
,,,450.0509160196404,51413.085778066496,0.01205209108649133
,,,450.0603410656775,51411.60419165314,0.012052132901290369
,,,450.0697661117146,51410.122315810404,0.012052174564121143
,,,450.0791911577517,51408.640153194494,0.012052216080117297
,,,450.08861620378883,51407.15770680659,0.012052257453372826
,,,450.0999399036977,51405.37625442092,0.012052306976927038
,,,450.1112636036066,51403.59440350719,0.01205235630329184
,,,450.12258730351545,51401.812160886824,0.012052405435522122
,,,450.1339110034243,51400.02953385593,0.012052454375722664
,,,450.1452347033332,51398.24653013422,0.012052503125249086
,,,450.15932617788104,51396.02720519936,0.012052563525164766
,,,450.1734176524289,51393.80732581297,0.012052623631555228
,,,450.18750912697675,51391.58690899992,0.01205268344428015
,,,450.2016006015246,51389.36597239141,0.01205274296270249
,,,450.21899180434514,51386.62428085611,0.012052816011077229
,,,450.23638300716567,51383.88186033113,0.012052888607565737
,,,450.2537742099862,51381.138746747216,0.01205296074989412
,,,450.2746578924653,51377.84390042413,0.012053046776487124
,,,450.2955415749444,51374.548172169525,0.012053132141388149
,,,450.31642525742353,51371.25162749596,0.012053216841485137
,,,450.3419014156199,51367.229139198724,0.012053319263875388
,,,450.3673775738162,51363.205655857535,0.012053420689499014
,,,450.39285373201255,51359.18129958867,0.012053521115867357
,,,450.4242089473727,51354.22723752584,0.012053643343436674
,,,450.4555641627328,51349.27226781471,0.012053764054077716
,,,450.4869193780929,51344.31661932379,0.012053883248286103
,,,450.5258831107306,51338.15785322668,0.01205402925523801
,,,450.5648468433683,51331.9988278858,0.012054172928339857
,,,450.60381057600597,51325.83997696526,0.01205431427420232
,,,450.65342033786567,51317.99927993771,0.01205449088401051
,,,450.70303009972537,51310.1604434028,0.012054663750443685
,,,450.76311895337744,51300.66954399649,0.012054868144165929
,,,450.8232078070295,51291.18417563585,0.012055067104557568
,,,450.8982676054772,51279.34561151044,0.012055308052033994
,,,450.9733274039249,51267.52089718559,0.012055540634563962
,,,451.07098935485914,51252.16087287746,0.012055830831552353
,,,451.1686513057934,51236.83512964046,0.012056107104451971
,,,451.30352062843383,51215.73784057057,0.012056465981321499
,,,451.4691835064239,51189.95058048491,0.012056871290115383
,,,451.6804173295368,51157.31253307694,0.012057332220024823
,,,451.9275551349643,51119.53782143755,0.012057793528731759
,,,452.17469294039176,51082.28108984377,0.012058172582841852
,,,452.42183074581925,51045.61574079348,0.012058471239567436
,,,452.66896855124673,51009.60996918909,0.012058691302171643
,,,452.96843036257275,50966.955282218056,0.012058855149624688
,,,453.26789217389876,50925.465062651514,0.012058909187488821
,,,453.56735398522477,50885.23329859678,0.012058856332426834
,,,453.86155111917907,50847.016776909346,0.012058703043887838
,,,454.15574825313337,50810.17007340573,0.01205845189200567
,,,454.44994538708767,50774.758993723226,0.012058105377611704
,,,454.74414252104197,50740.84261252923,0.012057665921610115
,,,455.03833965499626,50708.473708031415,0.012057135868279785
,,,455.33253678895056,50677.699170767555,0.01205651748840978
,,,455.62673392290486,50648.56038817962,0.01205581298226841
,,,455.9828502441967,50615.52873828952,0.01205484802428781
,,,456.32222044590594,50586.380329833686,0.012053817263303398
,,,456.6615906476152,50559.546037547116,0.012052681102577845
,,,457.00096084932443,50535.058163999485,0.012051442488124483
,,,457.3403310510337,50512.94235781723,0.012050104265603667
,,,457.6797012527429,50493.218138065226,0.012048669184621861
,,,458.01907145445216,50475.899382619806,0.012047139902808725
,,,458.4301131850403,50458.156296990455,0.012045165186067085
,,,458.82309600555334,50444.50981556267,0.01204315558637744
,,,459.2160788260664,50434.10343073747,0.01204103083367154
,,,459.60906164657945,50426.927655639505,0.01203879448779199
,,,460.0,50422.97904703011,0.012036462448645478
,,,460.0,50422.97904703011,0.012036462448645478
,,,460.00000170074395,50422.97903672762,0.01203701823128069
,,,460.0000034014879,50422.97902633446,0.01203854459993174
,,,460.00000510223185,50422.979015775636,0.012040854738854212
,,,460.0000068029758,50422.979004990884,0.012043790954924062
,,,460.00000850371976,50422.97899393237,0.012047220455930631
,,,460.0000102044637,50422.978982562716,0.012051031693263053
,,,460.00001190520766,50422.97897085331,0.012055131206916779
,,,460.0000140318653,50422.97895570169,0.012060545198347629
,,,460.00001615852295,50422.978939957626,0.01206616429043328
,,,460.0000182851806,50422.978923604605,0.01207188998413248
,,,460.00002041183825,50422.97890663553,0.01207764488615981
,,,460.0000230307211,50422.97888489329,0.012084683900234119
,,,460.0000256496039,50422.978862229524,0.012091592197904441
,,,460.00002826848674,50422.978838665695,0.012098309789842943
,,,460.0000314594081,50422.97880877952,0.012106178287500288
,,,460.00003465032944,50422.97877765849,0.012113656396861952
,,,460.0000378412508,50422.97874536765,0.012120719756012673
,,,460.00004195842627,50422.97870208463,0.012129208188662585
,,,460.00004607560174,50422.978657112355,0.012137000420819262
,,,460.00005132032055,50422.97859760113,0.012145960940157628
,,,460.00005656503936,50422.978535856164,0.012153912417689327
,,,460.00006380612786,50422.97844740574,0.012163398077598017
,,,460.00007104721635,50422.978355776686,0.012171369179162698
,,,460.00007828830485,50422.9782614805,0.012178049499109982
,,,460.00008552939335,50422.978164951244,0.012183638601591175
,,,460.00009277048184,50422.978066554926,0.012188309710029089
,,,460.00010001157034,50422.977966598955,0.012192210890495051
,,,460.00010725265884,50422.977865340916,0.012195467559588093
,,,460.00011449374733,50422.97776299628,0.01219818536331577
,,,460.00012173483583,50422.977659745135,0.01220045298872269
,,,460.0001307210013,50422.97753057393,0.012202751588007411
,,,460.0001397071668,50422.97740047188,0.01220458692622018
,,,460.0001486933323,50422.97726962698,0.012206052209248515
,,,460.00015767949776,50422.9771381894,0.012207221959243153
,,,460.0001688574722,50422.9769740445,0.012208353304076163
,,,460.000180018084,50422.97680960246,0.01220920691627386
,,,460.0001911786958,50422.97664474421,0.01220985209244754
,,,460.0002049074401,50422.97644152894,0.012210433868944865
,,,460.0002186361844,50422.976237977164,0.01221084611154167
,,,460.0002323649287,50422.97603418818,0.012211138209284395
,,,460.00025008313673,50422.97577094065,0.012211393097635775
,,,460.00026780134476,50422.97550751628,0.012211556467045501
,,,460.0002898291242,50422.97517987024,0.0122116803225218
,,,460.00031185690364,50422.974852129344,0.012211751528153089
,,,460.0003407467023,50422.974422220446,0.012211801194606353
,,,460.000369636501,50422.97399227872,0.012211825158635926
,,,460.0004107802815,50422.97337996439,0.012211839503731257
,,,460.0004630938869,50422.972601446985,0.012211845081082334
,,,460.000534388873,50422.97154054048,0.012211846447064594
,,,460.0006419234498,50422.96994058203,0.012211846116182838
,,,460.0008360050866,50422.96705358778,0.012211844931786977
,,,460.00133688479764,50422.959606849596,0.012211841810664674
,,,460.0037324708105,50422.92406913685,0.012211826873017442
,,,460.0129689349393,50422.788260048685,0.01221176917477473
,,,460.02220539906807,50422.65437220664,0.012211711328985707
,,,460.03144186319685,50422.52240330473,0.012211653357460451
,,,460.0406783273256,50422.39235075188,0.012211595279675531
,,,460.0499147914544,50422.26421168683,0.012211537113043455
,,,460.06116846427165,50422.11066896801,0.012211466145445795
,,,460.0724221370889,50421.95995604338,0.012211395093992645
,,,460.08367580990614,50421.81206630356,0.012211323980613118
,,,460.0949294827234,50421.66699268353,0.012211252824584955
,,,460.10856273226005,50421.495004915974,0.0122111665897712
,,,460.1221959817967,50421.32712503823,0.012211080343501901
,,,460.1358292313334,50421.16333823429,0.012210994108501488
,,,460.14946248087006,50421.00362901112,0.012210907904433665
,,,460.1666119301885,50420.80849442489,0.01221079953720021
,,,460.1837613795069,50420.61975321519,0.012210691274803365
,,,460.20091082882533,50420.43737095134,0.01221058314176328
,,,460.2219985156865,50420.22177067208,0.01221045038450044
,,,460.24308620254766,50420.01566390399,0.012210317886167974
,,,460.2641738894088,50419.818981311175,0.01221018567320609
,,,460.29065063604605,50419.585271317366,0.012210020109779644
,,,460.3171273826833,50419.36616398365,0.012209855065124113
,,,460.3436041293205,50419.1615149939,0.012209690566791852
,,,460.3767385560876,50418.92555232388,0.012209485507235879
,,,460.4098729828547,50418.71171693571,0.012209281370095372
,,,460.4430074096218,50418.51971928451,0.01220907818002288
,,,460.4841803757768,50418.31113240554,0.012208827042023588
,,,460.5253533419318,50418.13525935136,0.012208577419566127
,,,460.5665263080868,50417.99154444489,0.012208329329715323
,,,460.6191560981086,50417.85378462156,0.012208014455176126
,,,460.6717858881304,50417.76651663008,0.01220770211662527
,,,460.7363922553738,50417.72674858738,0.012207322177716215
,,,460.8009986226172,50417.75926414145,0.012206946071695968
,,,460.88405987889684,50417.90395820999,0.012206468154007777
,,,460.96712113517646,50418.160407771,0.012205996544176421
,,,461.0813040434591,50418.687572450515,0.012205358478816238
,,,461.22168045166364,50419.59818903472,0.012204590200871304
,,,461.4019953543595,50421.16318319383,0.012203629265409523
,,,461.64368242542463,50423.89310516239,0.012202386471725292
,,,461.9351347624441,50428.028409043894,0.01220095564574529
,,,462.22658709946353,50432.94203596728,0.012199597769273408
,,,462.518039436483,50438.4905921233,0.012198311531714095
,,,462.80949177350243,50444.5395516581,0.012197095643414169
,,,463.1009441105219,50450.96279618342,0.01219594883579865
,,,463.4551811040092,50459.10375083054,0.012194646190040981
,,,463.8094180974966,50467.42633266716,0.012193441554012623
,,,464.1636550909839,50475.74879531021,0.012192332775840618
,,,464.51789208447127,50483.90385986191,0.012191317749476783
,,,464.8721290779586,50491.7377947113,0.012190394414499883
,,,465.22636607144597,50499.109550855865,0.012189560755868514
,,,465.5806030649333,50505.88994941159,0.012188814803623549
,,,465.93484005842066,50511.96091818241,0.012188154632545271
,,,466.289077051908,50517.214774349966,0.012187578361768306
,,,466.64331404539536,50521.553550522534,0.012187084154357649
,,,466.9975510388827,50524.88836154933,0.012186670216848933
,,,467.35178803237005,50527.13880966303,0.012186334798755775
,,,467.7060250258574,50528.23242566055,0.012186076192047316
,,,468.1352542779808,50527.91464515267,0.012185863375266616
,,,468.5427152768604,50525.86033107366,0.012185760808989681
,,,468.95017627574003,50522.021435537354,0.012185752675898283
,,,469.35763727461966,50516.33219428886,0.012185836652665672
,,,469.7650982734993,50508.73630632129,0.012186010484510259
,,,470.0,50503.47192622909,0.012186150674873105
,,,470.0,50503.47192622909,0.012186150674873105
,,,470.0000021187594,50503.471875806106,0.012185746506979102
,,,470.00000423751885,50503.471825464665,0.012184654166946004
,,,470.0000063562783,50503.471775269805,0.012183029098806426
,,,470.0000084750377,50503.47172527151,0.012180998360179055
,,,470.00001059379713,50503.471675507455,0.012178665599459248
,,,470.00001271255655,50503.47162600528,0.012176115148704
,,,470.00001533156774,50503.471565205764,0.012172762431264627
,,,470.0000179505789,50503.47150485901,0.012169282676516633
,,,470.0000205695901,50503.471444976436,0.012165753568393757
,,,470.0000231886013,50503.47138556052,0.012162233675381533
,,,470.00002651318425,50503.471310802684,0.012157845859534774
,,,470.0000298377672,50503.47123676983,0.012153604693390904
,,,470.0000331623502,50503.4711634337,0.012149550311279577
,,,470.0000373823238,50503.47107129682,0.012144709140101295
,,,470.0000416022974,50503.470980153215,0.01214022907933732
,,,470.0000468572113,50503.470867928125,0.012135158204960793
,,,470.0000521121252,50503.47075697569,0.012130630791855404
,,,470.0000593564113,50503.47060585,0.012125212592009979
,,,470.0000681877512,50503.470424052044,0.012119745356187586
,,,470.00007701909107,50503.47024444917,0.012115331295977735
,,,470.00008585043093,50503.470066615126,0.012111779692025737
,,,470.0000946817708,50503.46989020268,0.012108927452764325
,,,470.0001035131107,50503.46971493107,0.012106639263243867
,,,470.00011234445054,50503.46954057421,0.012104804627564488
,,,470.0001211757904,50503.46936695047,0.012103334092980866
,,,470.0001300071303,50503.46919391411,0.012102155585368313
,,,470.0001410558974,50503.46897808181,0.01210100513208482
,,,470.00015210466455,50503.46876280866,0.012100133114949448
,,,470.0001631534317,50503.46854795897,0.012099472152101888
,,,470.0001767060475,50503.468284849834,0.012098875659347282
,,,470.00019025866334,50503.46802208452,0.012098451044877992
,,,470.00020381127916,50503.46775956328,0.012098148777498822
,,,470.0002212557534,50503.46742190198,0.012097884168762363
,,,470.0002387002276,50503.467084425676,0.012097713314729926
,,,470.00026031704436,50503.466666390996,0.012097583026111454
,,,470.0002819338611,50503.466248460245,0.012097507258879378
,,,470.0003101393624,50503.465703229296,0.012097453876189521
,,,470.00034128626754,50503.465101189504,0.012097425747621909
,,,470.00038173743604,50503.46431933208,0.012097410615937285
,,,470.0004331523838,50503.46332555852,0.012097404399059137
,,,470.00050284622,50503.46197844148,0.01209740248015037
,,,470.000607059413,50503.45996398833,0.012097402161249203
,,,470.0007921463636,50503.45638589995,0.012097402246176963
,,,470.0012541229047,50503.44745311747,0.01209740253460786
,,,470.0033817330019,50503.4062789152,0.012097403869844772
,,,470.01449483347795,50503.19028754239,0.012097410930625932
,,,470.025607933954,50502.97274039565,0.01209741812114917
,,,470.03672103443006,50502.753638246926,0.012097425423060939
,,,470.0478341349061,50502.53298216479,0.012097432820424338
,,,470.06139220425,50502.26167763466,0.01209744195450817
,,,470.0749502735939,50501.98806514958,0.012097451188444573
,,,470.0885083429378,50501.71214814726,0.012097460503815202
,,,470.1020664122817,50501.433930515115,0.012097469884919648
,,,470.11898613307136,50501.08350985495,0.012097481664015735
,,,470.135905853861,50500.72952209701,0.012097493502717646
,,,470.15282557465065,50500.37197711883,0.012097505382781005
,,,470.17350889699935,50499.930083583975,0.012097519939649602
,,,470.19419221934805,50499.48291045895,0.012097534512979591
,,,470.21487554169676,50499.03047918822,0.01209754908435569
,,,470.2408804434828,50498.45421558175,0.012097567379255863
,,,470.26688534526886,50497.86972132763,0.012097585623999868
,,,470.2928902470549,50497.27704378765,0.012097603800184863
,,,470.32601896444805,50496.51023113624,0.012097626833884245
,,,470.3591476818412,50495.73031832366,0.01209764971058055
,,,470.39227639923433,50494.93740884003,0.012097672413563756
,,,470.4344111811264,50493.91033433656,0.012097701018303198
,,,470.47654596301845,50492.862621366774,0.012097729304209425
,,,470.5186807449105,50491.79448642574,0.012097757258974313
,,,470.5737209564943,50490.36878979835,0.012097793263808838
,,,470.6287611680781,50488.90909449573,0.01209782867819753
,,,470.69773966492585,50487.032475149106,0.012097872217810978
,,,470.7667181617736,50485.10413661527,0.012097914814777129
,,,470.8581965751054,50482.468593573736,0.012097969851204201
,,,470.9496749884372,50479.745817980234,0.012098023233081795
,,,471.0817436106636,50475.6652292327,0.012098097400558023
,,,471.25065713507087,50470.19727080621,0.012098187312016723
,,,471.48027928463694,50462.33673697392,0.012098300757271432
,,,471.8109890287865,50450.20574798103,0.012098446716093525
,,,472.2299561576087,50433.58355967082,0.012098602875567193
,,,472.6489232864309,50415.70820320791,0.01209872792470538
,,,473.0678904152531,50396.7268866024,0.012098822933482687
,,,473.4868575440753,50376.774874009,0.012098888937211616
,,,473.9058246728975,50355.97638143056,0.01209892693779904
,,,474.3247918017197,50334.44540672668,0.012098937904939062
,,,474.7437589305419,50312.28649871223,0.012098922777260053
,,,475.1627260593641,50289.59546978303,0.012098882463423314
,,,475.5816931881863,50266.46005618329,0.012098817843175095
,,,476.0006603170085,50242.96052973058,0.012098729768354665
,,,476.5097031813296,50214.02408492002,0.012098592384793211
,,,477.0187460456507,50184.77712381703,0.012098423021585564
,,,477.5277889099718,50155.32607906455,0.012098223052430105
,,,478.03683177429286,50125.7659312562,0.012097993798870183
,,,478.54587463861395,50096.181269601024,0.012097736532488218
,,,479.05491750293504,50066.647258121004,0.012097452476899999
,,,479.56396036725613,50037.23051569588,0.012097142809682727
,,,480.0,50012.17052925083,0.012096858046739423
,,,480.0,50012.17052925083,0.012096858046739423
,,,480.00000164785854,50012.17043481586,0.012097450670038092
,,,480.0000032957171,50012.170340287776,0.012099082858457642
,,,480.0000049435756,50012.170245589106,0.012101560774861783
,,,480.00000659143416,50012.17015065712,0.012104719849030905
,,,480.0000082392927,50012.17005544158,0.012108420684781997
,,,480.00000988715124,50012.169959902836,0.01211254548828843
,,,480.0000115350098,50012.16986401015,0.012116994965620718
,,,480.00001358030505,50012.169744463135,0.012122844970761297
,,,480.0000156256003,50012.169624304384,0.0121289362649211
,,,480.0000176708956,50012.16950351479,0.012135163960580097
,,,480.0000197161909,50012.16938208483,0.012141444718422725
,,,480.0000222142495,50012.16923290313,0.012149093256329757
,,,480.0000247123081,50012.1690827719,0.012156632433704627
,,,480.00002721036674,50012.16893170918,0.012163995837164833
,,,480.00003022411363,50012.168748258024,0.01217257949209768
,,,480.0000332378605,50012.16856354109,0.012180785040854843
,,,480.0000362516074,50012.168377617985,0.012188581053962451
,,,480.0000400735299,50012.16814020134,0.012197856865946642
,,,480.00004389545234,50012.167901077315,0.012206447591886414
,,,480.00004864647605,50012.16760163737,0.012216197101730436
,,,480.00005339749976,50012.167299998255,0.012224969604881892
,,,480.00005983967884,50012.16688787359,0.01223543118355756
,,,480.0000662818579,50012.166472621415,0.01224441611086341
,,,480.000072724037,50012.16605468718,0.012252110946888405
,,,480.0000791662161,50012.16563445823,0.012258688670774674
,,,480.0000856083952,50012.16521226898,0.012264304508484092
,,,480.00009205057427,50012.16478840683,0.012269095127324579
,,,480.00009849275335,50012.16436311804,0.012273179465193977
,,,480.00010493493244,50012.16393661321,0.012276660276992365
,,,480.00011286380624,50012.163410275876,0.012280245387123634
,,,480.00012079268004,50012.16288264856,0.012283188203442322
,,,480.00012872155384,50012.16235396251,0.01228560331474773
,,,480.00013665042763,50012.16182440766,0.012287585071955525
,,,480.0001461811323,50012.16118693792,0.01228950226574004
,,,480.0001555958685,50012.16055642586,0.01229099718556275
,,,480.00016501060463,50012.15992528675,0.012292178887468875
,,,480.0001763273877,50012.1591659932,0.012293276415451082
,,,480.00018764417075,50012.15840615887,0.012294103639785265
,,,480.0001989609538,50012.15764591705,0.012294727105484357
,,,480.00021290800373,50012.156708564566,0.01229528844114619
,,,480.00022685505365,50012.155770881975,0.012295684569579352
,,,480.0002408021036,50012.154832966575,0.012295964105745205
,,,480.00025885778086,50012.15361851664,0.012296207518096815
,,,480.00027691345815,50012.15240389062,0.012296362514457634
,,,480.000299434137,50012.150888747216,0.01229647947930241
,,,480.00032195481583,50012.149373504326,0.01229654608706931
,,,480.000351637197,50012.14737632432,0.01229659223811078
,,,480.0003813195782,50012.145379098125,0.01229661420405853
,,,480.0004239369869,50012.14251148494,0.012296627273682121
,,,480.0004785102078,50012.138839379964,0.012296632365713767
,,,480.00055373149013,50012.13377791604,0.012296633810413649
,,,480.00066935394676,50012.12599797517,0.012296633992370095
,,,480.0008855821476,50012.11144861841,0.01229663387319583
,,,480.00148650269756,50012.0710150626,0.012296633498342919
,,,480.0045714634857,50011.86345448781,0.012296631560178241
,,,480.0130582691071,50011.29257232821,0.012296626130555644
,,,480.02154507472846,50010.72186920088,0.012296620566168403
,,,480.03003188034984,50010.1513449509,0.01229661487640405
,,,480.0385186859712,50009.580999677426,0.012296609069265526
,,,480.0470054915926,50009.01083371165,0.012296603151548017
,,,480.05549229721396,50008.44084759669,0.012296597129003835
,,,480.0659101606366,50007.74141584189,0.01229658959987455
,,,480.0763280240592,50007.0422579403,0.012296581927445139
,,,480.0867458874818,50006.34337597678,0.012296574117662227
,,,480.09716375090443,50005.64477235958,0.012296566175265925
,,,480.10758161432705,50004.94644978713,0.012296558103999922
,,,480.1204669113672,50004.08312522735,0.012296547947143069
,,,480.13335220840736,50003.22024123631,0.012296537601748541
,,,480.1462375054475,50002.357804380925,0.012296527070801042
,,,480.1591228024877,50001.495821648015,0.01229651635636732
,,,480.17500558461035,50000.43395312034,0.012296502898967675
,,,480.190888366733,49999.37280020586,0.012296489166330636
,,,480.2067711488557,49998.31237797208,0.0122964751591521
,,,480.2259720136236,49997.03142013179,0.012296457859351028
,,,480.24517287839154,49995.75158141289,0.012296440158122587
,,,480.26437374315947,49994.47289103073,0.012296422054708815
,,,480.2883052093184,49992.880816919394,0.01229639892668461
,,,480.3122366754774,49991.29063196451,0.012296375170749932
,,,480.33616814163634,49989.702395952074,0.012296350785434477
,,,480.36677473515186,49987.67409486304,0.012296318679489068
,,,480.3973813286674,49985.64920800169,0.012296285540932941
,,,480.4279879221829,49983.627863590315,0.012296251369386007
,,,480.4672753571189,49981.038610515054,0.012296205992716663
,,,480.5065627920549,49978.45567775376,0.012296158917486014
,,,480.5458502269909,49975.87933612211,0.012296110147709314
,,,480.5961488488609,49972.59096753364,0.012296045243578758
,,,480.64644747073083,49969.314404575576,0.012295977581852626
,,,480.7070115202292,49965.3855805779,0.01229589246977694
,,,480.7675755697275,49961.475632938185,0.01229580340069258
,,,480.84251585296573,49956.66510603346,0.012295687745745567
,,,480.91745613620395,49951.886673149886,0.012295566109994866
,,,481.0138189085667,49945.792199336094,0.012295400981123193
,,,481.11018168092943,49939.75718834744,0.012295226119862224
,,,481.241448910658,49931.63808579882,0.012294972414988017
,,,481.4014132273885,49921.91413032783,0.012294639350667609
,,,481.60478750485515,49909.84294699142,0.01229417855173933
,,,481.87394320339257,49894.414483711276,0.012293505606884884
,,,482.20372395052465,49876.44353505946,0.012292585363517388
,,,482.5238925948135,49860.07072248422,0.01229159375314243
,,,482.84406123910236,49844.842791302806,0.012290508081751025
,,,483.1642298833912,49830.83666504664,0.012289330910588162
,,,483.48439852768007,49818.12126531395,0.012288064716988055
,,,483.8045671719689,49806.758057394036,0.012286711897850374
,,,484.1247358162578,49796.80156171332,0.012285274772930562
,,,484.44490446054664,49788.29983320978,0.012283755587956486
,,,484.8330053089683,49780.00467299944,0.012281807160802238
,,,485.2029644698558,49774.203239136245,0.012279843958114569
,,,485.5729236307432,49770.504249252044,0.012277780607135703
,,,485.94288279163067,49768.94532880866,0.012275620117189774
,,,486.3128419525181,49769.55641327521,0.012273365391606398
,,,486.68280111340556,49772.36039084729,0.012271019232297712
,,,487.052760274293,49777.373698277916,0.012268584344094915
,,,487.50181453112657,49786.44190215325,0.012265513432047796
,,,487.95086878796013,49798.788596456,0.01226232013441495
,,,488.3913981889662,49814.08456292379,0.012259072699015801
,,,488.8319275899723,49832.522860987316,0.012255715537238376
,,,489.27245699097836,49854.08499141364,0.01225225240213008
,,,489.71298639198443,49878.74560213542,0.012248686900009168
,,,490.0,49896.46474225741,0.012246310485565017
,,,490.0,49896.46474225741,0.012246310485565017
,,,490.0000022258591,49896.46488470992,0.012245974060952264
,,,490.00000445171815,49896.46502723246,0.012245077455075349
,,,490.00000667757723,49896.46516987901,0.012243763206110545
,,,490.0000089034363,49896.46531268945,0.01224214430168441
,,,490.0000111292954,49896.46545569245,0.012240310061644487
,,,490.0000138146481,49896.465628500184,0.012237909507946478
,,,490.00001650000087,49896.46580163843,0.012235391865763043
,,,490.0000191853536,49896.465975117935,0.012232827212888405
,,,490.0000224672185,49896.46618760021,0.012229702548461953
,,,490.0000257490834,49896.46640058924,0.012226648560730195
,,,490.0000290309483,49896.466614069745,0.012223707482231354
,,,490.0000332625769,49896.46689002232,0.01222012240948269
,,,490.00003749420546,49896.46716670515,0.012216795571994043
,,,490.0000428363833,49896.467516957026,0.012212975949052903
,,,490.0000481785611,49896.46786817185,0.012209570255322478
,,,490.00005570237204,49896.46836424375,0.012205423899090476
,,,490.00006516616367,49896.4689902234,0.012201154581135312
,,,490.0000746299553,49896.46961800629,0.012197761391917774
,,,490.0000840937469,49896.47024722015,0.012195073166418196
,,,490.00009355753855,49896.47087756701,0.01219294678401149
,,,490.0001030213302,49896.47150880996,0.012191266099395434
,,,490.0001124851218,49896.47214076132,0.012189938173279196
,,,490.00012194891343,49896.472773272624,0.012188889138370348
,,,490.00013368426994,49896.47355820763,0.01218788901054059
,,,490.00014541962645,49896.47434365242,0.012187142480616047
,,,490.00015715498296,49896.47512947824,0.012186585241495336
,,,490.00017171909303,49896.476105111535,0.012186085940633286
,,,490.0001862832031,49896.477081052224,0.012185738584844924
,,,490.0002008473132,49896.478057207714,0.01218549692055534
,,,490.0002199138952,49896.479335360076,0.012185287980888741
,,,490.0002389804772,49896.480613675994,0.012185158001831798
,,,490.0002630386072,49896.482226792505,0.01218506155579376
,,,490.0002870967372,49896.48384000461,0.01218500850859719
,,,490.0003193672218,49896.48600397854,0.012184972684269454
,,,490.00035839088696,49896.488620874145,0.012184954454226722
,,,490.00040766194945,49896.49192501447,0.012184946345996794
,,,490.00046914318267,49896.49604803982,0.012184943334906948
,,,490.0005637595639,49896.50239327605,0.01218494192598314
,,,490.00072272876037,49896.51305449449,0.012184940542630732
,,,490.0010803506047,49896.53703967573,0.012184937574404642
,,,490.0024995850163,49896.632244600725,0.012184925802489331
,,,490.0113444458388,49897.22625570318,0.012184852446197839
,,,490.02200948774316,49897.94406911379,0.012184764009419409
,,,490.0326745296475,49898.66358845444,0.01218467558830582
,,,490.0433395715519,49899.38481254942,0.012184587182476428
,,,490.05400461345624,49900.10773976633,0.012184498792309439
,,,490.0668370371532,49900.97983696071,0.012184392461356547
,,,490.0796694608502,49901.854392594745,0.01218428615688582
,,,490.0925018845472,49902.73140170968,0.01218417988188405
,,,490.10533430824415,49903.61085873423,0.012184073639681901
,,,490.1213199901356,49904.7098358678,0.012183941342215617
,,,490.137305672027,49905.812589370114,0.012183809107959045
,,,490.15329135391846,49906.91910538226,0.01218367694364552
,,,490.17280884129735,49908.2751698715,0.012183515683698923
,,,490.19232632867624,49909.63679278153,0.012183354548467305
,,,490.21184381605514,49911.00394442653,0.012183193547808781
,,,490.2364122678234,49912.73271593759,0.012182991086300162
,,,490.2609807195917,49914.47013542858,0.012182788867075817
,,,490.28554917136,49916.21613731617,0.012182586902906127
,,,490.31701452839644,49918.46470754433,0.012182328632172728
,,,490.3484798854329,49920.72710123976,0.012182070814871182
,,,490.3799452424693,49923.00317251508,0.012181813464693598
,,,490.41981025288266,49925.90625042881,0.012181488101806316
,,,490.459675263296,49928.83074449347,0.012181163520293727
,,,490.49954027370933,49931.77635168609,0.012180839730299348
,,,490.5501704739394,49935.547352484245,0.012180429654646696
,,,490.6008006741694,49939.35130017634,0.012180020873534647
,,,490.6618899670898,49943.98404224789,0.012179529374633447
,,,490.72297926001016,49948.66277683583,0.012179039764778063
,,,490.79913325139785,49954.558084753655,0.012178432056309895
,,,490.87528724278553,49960.52117461139,0.012177827267133113
,,,490.97441498047465,49968.381410248585,0.01217704437953721
,,,491.07354271816376,49976.34874018675,0.012176266384373547
,,,491.21058266117905,49987.53169921163,0.012175198835449895
,,,491.37888622010615,50001.518617832975,0.012173900323772502
,,,491.5945837851441,50019.821905398036,0.01217225619681934
,,,491.88463208298964,50045.03804019921,0.012170080305899498
,,,492.26010130552754,50078.57158764749,0.012167322000001425
,,,492.63557052806544,50112.939411727224,0.012164628068534385
,,,493.01103975060335,50147.96980612484,0.012161996905864555
,,,493.38650897314125,50183.50451925095,0.012159426945608072
,,,493.76197819567915,50219.397851285794,0.012156916660118249
,,,494.13744741821705,50255.515809597375,0.012154464559986054
,,,494.51291664075495,50291.735318787054,0.01215206919352135
,,,494.88838586329285,50327.94348185321,0.012149729146214278
,,,495.26385508583076,50364.03688918929,0.012147443040178469
,,,495.7181380260185,50407.41850035004,0.012144747260786707
,,,496.17242096620623,50450.34266056817,0.012142126175100687
,,,496.62670390639397,50492.67407930711,0.012139577550244538
,,,497.0809868465817,50534.292325695926,0.01213709922619304
,,,497.53526978676945,50575.09059122154,0.012134689114146103
,,,497.9895527269572,50614.97454913199,0.012132345194831036
,,,498.4663637379016,50655.76243084988,0.012129954105104075
,,,498.943174748846,50695.36836941274,0.012127631609400162
,,,499.4199857597904,50733.72044630321,0.012125375608389406
,,,499.8967967707348,50770.75726362007,0.012123184078965014
,,,500.0,50778.595325461094,0.012122718030484878
,,,500.0,50778.595325461094,0.012122718030484878
,,,500.00000147884475,50778.59543733267,0.01212201355894243
,,,500.0000029576895,50778.595549305486,0.012120059478773017
,,,500.00000443653425,50778.59566146518,0.012117069123338325
,,,500.000005915379,50778.59577388251,0.012113225561464857
,,,500.00000739422376,50778.5958866155,0.012108685873793176
,,,500.0000088730685,50778.59599971123,0.012103584779061089
,,,500.00001035191326,50778.59611320742,0.012098037722596225
,,,500.0000121539639,50778.596252092335,0.012090817661324976
,,,500.0000139560145,50778.59639165568,0.012083231652671268
,,,500.00001575806516,50778.5965319251,0.012075403508523779
,,,500.0000175601158,50778.59667291795,0.012067434778488928
,,,500.0000193621664,50778.59681464317,0.0120594083598909
,,,500.000021606542,50778.59699218247,0.01204943166059624
,,,500.0000238509176,50778.59717085297,0.012039571085604977
,,,500.0000260952932,50778.597350636825,0.012029903577078017
,,,500.0000283396688,50778.59753150863,0.01202048593009556
,,,500.00003115744505,50778.597760082645,0.012009077341931995
,,,500.0000339752213,50778.59799025294,0.011998178976737526
,,,500.00003679299755,50778.59822194417,0.011987820383633956
,,,500.00004034557327,50778.59851610037,0.011975547475946506
,,,500.000043898149,50778.59881239141,0.011964148320333053
,,,500.00004832310896,50778.59918419123,0.01195113496985103
,,,500.0000527480689,50778.59955877339,0.011939367613450125
,,,500.00005881102754,50778.600076043906,0.011925105780607145
,,,500.00006487398616,50778.60059740129,0.011912775761452487
,,,500.0000709369448,50778.60112228761,0.011902140511216604
,,,500.0000769999034,50778.60165021548,0.011892980141484294
,,,500.000083062862,50778.60218076185,0.011885096942286013
,,,500.00008912582064,50778.602713560984,0.011878316334183204
,,,500.00009518877926,50778.60324829744,0.011872485824923642
,,,500.0001012517379,50778.60378469957,0.011867473090273363
,,,500.0001073146965,50778.60432253364,0.011863163767533259
,,,500.0001133776551,50778.60486159865,0.011859459258458951
,,,500.0001209195447,50778.60553361665,0.011855568234809436
,,,500.0001282853823,50778.6061912601,0.011852412936019548
,,,500.00013565121986,50778.606849981195,0.011849787066227857
,,,500.00014301705744,50778.60750959905,0.011847601710078112
,,,500.00015209563486,50778.6083236073,0.011845405721058352
,,,500.0001611742123,50778.60913852081,0.011843654358135112
,,,500.0001702527897,50778.609954156156,0.011842257537063042
,,,500.0001793313671,50778.610770367064,0.011841143445066113
,,,500.00019071518085,50778.611794467535,0.011840059403536279
,,,500.0002020989946,50778.61281911247,0.011839242973244703
,,,500.0002134828083,50778.613844167194,0.011838628071128888
,,,500.000227542124,50778.61511055417,0.011838073856665328
,,,500.00024160143965,50778.616377273196,0.011837683321845944
,,,500.00025566075533,50778.617644225684,0.011837408116386791
,,,500.00027389685755,50778.619287805144,0.01183716846913087
,,,500.00029213295977,50778.620931559984,0.011837016249638841
,,,500.00031491332385,50778.622985072536,0.011836901545441451
,,,500.0003376936879,50778.6250386817,0.01183683644943605
,,,500.0003677812988,50778.62775110263,0.011836791423010126
,,,500.00039786890966,50778.63046356386,0.011836770064517306
,,,500.00044121299885,50778.63437114715,0.011836757309266168
,,,500.00049687707394,50778.639389408214,0.011836752213633544
,,,500.00057396207694,50778.64633878745,0.011836750495122957
,,,500.0006933892989,50778.657105309576,0.011836749746369644
,,,500.000920126836,50778.6775456539,0.011836748740795005
,,,500.00157064871166,50778.736187560426,0.01183674589325025
,,,500.005026897024,50779.047691844964,0.011836730784783124
,,,500.0127536797796,50779.743710309725,0.011836697117846741
,,,500.02048046253526,50780.439204332884,0.011836663591394285
,,,500.0282072452909,50781.13417455036,0.011836630193770669
,,,500.03593402804654,50781.82862144294,0.011836596914866038
,,,500.0436608108022,50782.522545350424,0.011836563745950294
,,,500.0513875935578,50783.21594648433,0.011836530679470108
,,,500.06081226658193,50784.0610086357,0.01183649047614464
,,,500.07023693960605,50784.90529311465,0.011836450405439526
,,,500.07966161263016,50785.74879966864,0.01183641045884743
,,,500.0890862856543,50786.59152785537,0.01183637062921883
,,,500.0985109586784,50787.4334770621,0.011836330910561405
,,,500.1100275647452,50788.46124957334,0.011836282519154112
,,,500.12154417081206,50789.48785608839,0.011836234278441105
,,,500.1330607768789,50790.51329466037,0.011836186182284863
,,,500.1445773829457,50791.537563102196,0.011836138225724768
,,,500.158561399656,50792.77970257856,0.011836080176493933
,,,500.17254541636623,50794.02010860355,0.011836022321620426
,,,500.1865294330765,50795.25877615859,0.01183596465671209
,,,500.20051344978674,50796.49569991861,0.011835907178374442
,,,500.2181864144582,50798.056417806394,0.011835834800232394
,,,500.2358593791297,50799.61432978456,0.011835762712000113
,,,500.25353234380117,50801.16942356158,0.011835690910724797
,,,500.2755131732987,50803.09962691632,0.011835602004676158
,,,500.2974940027962,50805.025425897926,0.011835513536137708
,,,500.31947483229374,50806.9467947034,0.011835425502818785
,,,500.34799236897834,50809.432898966945,0.01183531193569109
,,,500.37650990566294,50811.91144361284,0.01183519909518752
,,,500.4112851894552,50814.923551908876,0.01183506247307276
,,,500.4460604732475,50817.92422241825,0.011834926923548527
,,,500.4880821414995,50821.53474816371,0.011834764554222202
,,,500.5301038097515,50825.12822068494,0.011834603739067764
,,,500.5721254780035,50828.70444738743,0.011834444471931728
,,,500.6253452871601,50833.20863309841,0.011834244975119052
,,,500.6785650963167,50837.68446213815,0.011834047940614049
,,,500.73178490547326,50842.13155118959,0.011833853357849691
,,,500.80031750521016,50847.81524410921,0.01183360638382907
,,,500.86885010494706,50853.44985284206,0.011833363439474163
,,,500.9533730222531,50860.33038949124,0.011833069333072186
,,,501.0378959395592,50867.133627722855,0.011832781296610122
,,,501.1470501054813,50875.80277359852,0.011832418254235035
,,,501.2562042714034,50884.3376889866,0.01183206522295423
,,,501.40735069105904,50895.929071780345,0.011831592796265285
,,,501.59483379484584,50909.930807158875,0.011831033076128077
,,,501.8404197266858,50927.62050588524,0.011830343467144679
,,,502.18135107680297,50950.904683400826,0.011829466941518058
,,,502.60156845068303,50977.47417778497,0.011828513573069972
,,,503.0217858245631,51001.584415741534,0.01182769755520137
,,,503.44200319844316,51023.134282426174,0.011827015886857481
,,,503.8622205723232,51042.03623384309,0.01182646564006181
,,,504.2824379462033,51058.21524703806,0.011826043959442993
,,,504.7095173220082,51071.80310933192,0.01182574425855477
,,,505.1365966978131,51082.45745036945,0.011825571636378793
,,,505.563676073618,51090.13331417788,0.011825523322381794
,,,505.9907554494229,51094.79532800408,0.01182559662070794
,,,506.4178348252278,51096.41691276576,0.011825788909228942
,,,506.84491420103274,51094.97954989747,0.011826097638520053
,,,507.27199357683764,51090.472100664476,0.011826520330767728
,,,507.69907295264255,51082.890174294625,0.011827054578616476
,,,508.2147213088961,51069.64184801239,0.011827844950829041
,,,508.7048274028796,51052.91064320654,0.011828740122941226
,,,509.19493349686303,51032.16658903019,0.011829772228707767
,,,509.6850395908465,51007.43837653811,0.011830938078612494
,,,510.0,50989.46053366666,0.011831756452258457
,,,510.0,50989.46053366666,0.011831756452258457
,,,510.0000015650314,50989.46044028424,0.011832375398433688
,,,510.00000313006285,50989.46034680751,0.011834083256185788
,,,510.0000046950943,50989.46025315771,0.011836681396906816
,,,510.0000062601257,50989.46015927073,0.011840000686272409
,,,510.0000078251571,50989.46006509492,0.011843897424508205
,,,510.00000939018855,50989.45997058918,0.011848249793260185
,,,510.00001095522,50989.45987572139,0.0118529547606152
,,,510.00001288991115,50989.459757909375,0.0118591300247191
,,,510.0000148246023,50989.45963947374,0.011865576576477124
,,,510.0000167592935,50989.4595203933,0.011872185334867074
,,,510.00001869398466,50989.45940065652,0.011878869035202697
,,,510.0000210477394,50989.459254094116,0.011887002404095268
,,,510.0000234014941,50989.459106559894,0.011895048646417876
,,,510.0000257552488,50989.45895806879,0.011902936727936691
,,,510.0000285807812,50989.458778582615,0.011912125735190673
,,,510.00003140631355,50989.45859779791,0.011920953239827309
,,,510.0000342318459,50989.458415769644,0.011929382371637357
,,,510.0000377822139,50989.45818537356,0.011939380068663262
,,,510.0000413325819,50989.457953228135,0.01194870649383943
,,,510.0000456874522,50989.45766626797,0.011959243102957826
,,,510.0000500423225,50989.45737707484,0.011968824463393654
,,,510.00005581488955,50989.45699064527,0.011980152080383189
,,,510.00006158745657,50989.4566010945,0.011990055232252285
,,,510.0000686581682,50989.45612026463,0.012000472198454428
,,,510.0000757288798,50989.45563598045,0.012009256490556255
,,,510.0000827995914,50989.45514878573,0.012016651969961241
,,,510.000089870303,50989.45465914183,0.01202287181326666
,,,510.0000969410146,50989.45416743869,0.012028099440940987
,,,510.0001040117262,50989.45367400508,0.012032491216472065
,,,510.0001110824378,50989.453179117794,0.012036179697827658
,,,510.0001181531494,50989.45268300963,0.012039276877564477
,,,510.000125223861,50989.45218587627,0.012041877170056205
,,,510.0001339194754,50989.45157333264,0.012044509972988796
,,,510.00014245740215,50989.45097087278,0.012046598235924438
,,,510.0001509953289,50989.45036759242,0.012048288451063982
,,,510.00015953325567,50989.44976364778,0.01204965640762878
,,,510.00017021462844,50989.44900733811,0.012051006546894012
,,,510.0001808960012,50989.44825038071,0.012052042634771233
,,,510.000191577374,50989.44749292587,0.012052837690146891
,,,510.00020456109655,50989.44657169755,0.012053559407186163
,,,510.0002175448191,50989.44565005823,0.012054082468278849
,,,510.0002305285417,50989.444728120376,0.012054461547812903
,,,510.0002470100442,50989.443557510385,0.012054796368326877
,,,510.00026349154666,50989.44238666544,0.01205501886325559
,,,510.00028363118474,50989.440955738544,0.012055192116789385
,,,510.0003037708228,50989.43952466566,0.012055297273999442
,,,510.0003295148341,50989.43769523231,0.01205537389764017
,,,510.0003552588454,50989.435865714884,0.012055414394996739
,,,510.00039044272677,50989.433365270736,0.012055440827383591
,,,510.00043364716703,50989.43029475642,0.012055453377740917
,,,510.0004894451538,50989.42632916223,0.012055458387791282
,,,510.00056665754823,50989.420841547144,0.012055459992126906
,,,510.00068619483494,50989.41234565265,0.012055460562047269
,,,510.0009128063482,50989.39623907172,0.012055461224955738
,,,510.00156072782073,50989.35018338147,0.012055463082772723
,,,510.004971862122,50989.107609966464,0.012055472850516273
,,,510.01313695545946,50988.52627235664,0.01205549615587595
,,,510.02130204879694,50987.94394794669,0.012055519359950433
,,,510.0294671421344,50987.36063704446,0.012055542467821832
,,,510.0376322354719,50986.7763403481,0.012055565483588467
,,,510.0457973288094,50986.191058916134,0.012055588410489428
,,,510.05396242214687,50985.60479413979,0.012055611251032074
,,,510.06381042592864,50984.896388299174,0.012055638687010184
,,,510.0736584297104,50984.18655799574,0.012055666002362636
,,,510.0835064334922,50983.47530729869,0.012055693198487077
,,,510.09335443727394,50982.762640772016,0.012055720276051873
,,,510.1032024410557,50982.048563428805,0.012055747235141297
,,,510.1151053024374,50981.183613327776,0.01205577966077043
,,,510.12700816381914,50980.31662045704,0.01205581191144652
,,,510.13891102520085,50979.447595804195,0.01205584398535017
,,,510.15081388658257,50978.576550980826,0.012055875880313401
,,,510.1627167479643,50977.70349815265,0.012055907593950999
,,,510.1775996461172,50976.609059452356,0.012055946988621728
,,,510.1924825442701,50975.51152693128,0.012055986090988841
,,,510.207365442423,50974.41092719521,0.012056024896262545
,,,510.2222483405759,50973.30728763637,0.012056063399877633
,,,510.24060791517473,50971.94168934399,0.012056110476125183
,,,510.25896748977357,50970.57156174093,0.012056157079548291
,,,510.2773270643724,50969.19695978172,0.012056203203711726
,,,510.29568663897123,50967.81793930328,0.012056248843017163
,,,510.31882373106583,50966.07386572367,0.012056305660679808
,,,510.34196082316043,50964.32297911032,0.012056361692814193
,,,510.36509791525503,50962.56539490026,0.012056416933157389
,,,510.3930079393113,50960.436492733534,0.012056482508578685
,,,510.4209179633676,50958.298218450764,0.012056546918774311
,,,510.44882798742384,50956.150777249044,0.012056610159741963
,,,510.48286773358893,50953.51959579293,0.01205668570410125
,,,510.516907479754,50950.87545575404,0.012056759504297803
,,,510.5509472259191,50948.21872767709,0.012056831560919894
,,,510.5933967375817,50944.888557709026,0.01205691898012986
,,,510.6358462492443,50941.540095647906,0.012057003697881874
,,,510.6782957609069,50938.174046552376,0.012057085722582857
,,,510.7333414098033,50933.78413584377,0.012057188092084522
,,,510.7883870586997,50929.3673341779,0.012057285971761377
,,,510.8565349448099,50923.86419333797,0.012057400964306794
,,,510.92468283092006,50918.32489865702,0.012057509156544395
,,,511.01254650443593,50911.13410271046,0.012057638687230088
,,,511.1004101779518,50903.8935028937,0.012057757085711766
,,,511.2201741653323,50893.95401261117,0.012057900714072325
,,,511.3657136276254,50881.78483256726,0.012058047995301394
,,,511.5492141348585,50866.3351231204,0.012058191677384304
,,,511.7704613402337,50847.61062806348,0.012058303688150132
,,,512.0482116197805,50824.065679706975,0.012058351571851528
,,,512.3259618993275,50800.61008579492,0.012058298718967887
,,,512.6037121788744,50777.37601761535,0.012058147724640788
,,,512.8814624584213,50754.486017999116,0.012057901100247898
,,,513.1592127379682,50732.053556411396,0.012057561277064005
,,,513.4369630175152,50710.18355351668,0.012057130609642896
,,,513.7147132970621,50688.97287689589,0.012056611379008042
,,,513.992463576609,50668.51080950339,0.012056005796000739
,,,514.2899850735754,50647.51576513006,0.01205526374553952
,,,514.5875065705418,50627.56627745746,0.012054427620129244
,,,514.8850280675082,50608.746470348924,0.012053499889048483
,,,515.1825495644746,50591.132694860644,0.012052482943051316
,,,515.480071061441,50574.79402217071,0.012051379097576372
,,,515.7775925584074,50559.79270748588,0.012050190595791627
,,,516.0751140553738,50546.18462661829,0.01204891961147858
,,,516.4334741317303,50531.71397252781,0.012047282207424136
,,,516.7747164831626,50519.95043592096,0.012045617885216797
,,,517.1159588345948,50510.211468424764,0.012043854019225916
,,,517.4572011860271,50502.54575976258,0.012041993472870278
,,,517.7984435374593,50496.9943825761,0.012040039012719978
,,,518.1396858888916,50493.59137316994,0.01203799331257628
,,,518.4809282403238,50492.36427287826,0.012035858957336517
,,,518.8924922570435,50493.80924097702,0.012033170369795588
,,,519.2856541140292,50498.199741047625,0.012030488840191976
,,,519.6788159710148,50505.54657114612,0.012027700344065185
,,,520.0,50513.747321161216,0.01202534534826259
,,,520.0,50513.747321161216,0.01202534534826259
,,,520.00000159495,50513.747366812,0.012024772310265336
,,,520.0000031899001,50513.747412550714,0.01202319853655852
,,,520.0000047848501,50513.74745845004,0.012020815794248118
,,,520.0000063798002,50513.74750456846,0.012017785333321807
,,,520.0000079747502,50513.74755095256,0.012014242653544243
,,,520.0000095697003,50513.747597638874,0.012010301496284627
,,,520.0000114856659,50513.74765416053,0.012005173624347106
,,,520.0000134016316,50513.74771119415,0.011999743485576173
,,,520.0000153175972,50513.747768763504,0.011994120465733553
,,,520.0000172335629,50513.74782688286,0.011988392144965037
,,,520.0000195685903,50513.74789846695,0.011981368499392426
,,,520.0000219036178,50513.74797087783,0.011974388601610663
,,,520.0000242386453,50513.74804410586,0.01196752462340124
,,,520.0000270480768,50513.7481332702,0.01195949279561145
,,,520.0000298575084,50513.74822355343,0.01195176640130464
,,,520.0000326669399,50513.74831490922,0.011944384204410253
,,,520.0000362205674,50513.74843192175,0.011935571552896701
,,,520.0000397741949,50513.74855046267,0.011927358446591383
,,,520.0000441861556,50513.74869960109,0.011917986183639276
,,,520.0000485981163,50513.74885073,0.01190949071942043
,,,520.0000546419014,50513.74906064364,0.011899174738216755
,,,520.0000606856865,50513.74927349245,0.011890238792546547
,,,520.0000667294717,50513.74948888029,0.011882518781033401
,,,520.0000727732568,50513.74970645987,0.011875859967554627
,,,520.0000788170419,50513.74992592904,0.011870122034944645
,,,520.000084860827,50513.75014702606,0.011865180472636353
,,,520.0000909046121,50513.75036952484,0.011860926177629494
,,,520.0000982942676,50513.750643193474,0.01185652092483536
,,,520.000105683923,50513.75091836541,0.011852854095529042
,,,520.0001130735785,50513.75119478876,0.011849802086806072
,,,520.000120463234,50513.751472253854,0.011847261842780723
,,,520.0001278528895,50513.751750586154,0.011845147530685635
,,,520.0001370621172,50513.752098449026,0.011843001700743018
,,,520.0001461486222,50513.75244255305,0.011841314768726614
,,,520.0001552351272,50513.75278735162,0.011839968514958428
,,,520.0001661516097,50513.75320231395,0.011838705527349903
,,,520.0001770680923,50513.753617888346,0.011837742300842185
,,,520.0001879845748,50513.75403393002,0.01183700766639413
,,,520.0002013467486,50513.754543656985,0.011836341314900252
,,,520.0002147089223,50513.75505376975,0.011835862995801194
,,,520.000228071096,50513.755564160296,0.011835519636583842
,,,520.0002451697592,50513.75621755637,0.011835217625703717
,,,520.0002622684224,50513.75687116993,0.01183501999368785
,,,520.0002833250793,50513.75767627416,0.011834867749184443
,,,520.0003043817362,50513.75848151196,0.011834777397234169
,,,520.0003316012024,50513.75952254192,0.011834712652394786
,,,520.0003588206687,50513.760563649055,0.011834679601885717
,,,520.0003966823454,50513.76201187793,0.01183465858426467
,,,520.0004438597931,50513.763816508086,0.011834649060709199
,,,520.000506157788,50513.76619960518,0.011834645359726233
,,,520.0005954227915,50513.76961439978,0.011834643927169555
,,,520.0007422104369,50513.77522999668,0.011834642766783268
,,,520.0010553113359,50513.787209403476,0.011834640489548359
,,,520.0021879584173,50513.83055906151,0.011834632263971611
,,,520.0089281410237,50514.08897831871,0.011834583339840991
,,,520.0173784758963,50514.414061559044,0.011834522054631012
,,,520.0258288107689,50514.74036547214,0.011834460818927632
,,,520.0342791456414,50515.06789053119,0.011834399624983614
,,,520.042729480514,50515.39663700419,0.011834338466324415
,,,520.0511798153866,50515.72660497292,0.01183427733755454
,,,520.0613487414164,50516.12529960079,0.0118342038100111
,,,520.0715176674462,50516.52576251089,0.011834130312932921
,,,520.081686593476,50516.92799296755,0.01183405684126268
,,,520.0918555195058,50517.33198997523,0.011833983391010605
,,,520.1020244455356,50517.73775230497,0.011833909959061133
,,,520.1147054576385,50518.246223482005,0.011833818408838825
,,,520.1273864697414,50518.7574344572,0.011833726879927961
,,,520.1400674818443,50519.271381628496,0.011833635369924933
,,,520.1527484939472,50519.78806103784,0.011833543877232029
,,,520.168521630966,50520.434533351836,0.011833430097753485
,,,520.1842947679847,50521.085217363936,0.011833316342636147
,,,520.2000679050035,50521.740103686294,0.011833202611666163
,,,520.2193590263047,50522.546751788155,0.011833063547789261
,,,520.2386501476059,50523.35965204377,0.011832924521600657
,,,520.2579412689071,50524.17878472645,0.011832785534558177
,,,520.2824929511314,50525.230270697735,0.01183260870578062
,,,520.3070446333558,50526.29177525826,0.011832431946251309
,,,520.3367828039321,50527.590873248606,0.011832217943598337
,,,520.3665209745085,50528.90452373293,0.011832004051367131
,,,520.4029395277306,50530.53297555473,0.011831742265974774
,,,520.4393580809527,50532.182976139484,0.011831480656435547
,,,520.4832199648043,50534.198594738875,0.01183116581642623
,,,520.5270818486559,50536.24497512307,0.011830851239773685
,,,520.5709437325075,50538.32184516489,0.011830536928167448
,,,520.626721041002,50541.00652367492,0.011830137614846864
,,,520.6824983494965,50543.73951003657,0.011829738730139847
,,,520.738275657991,50546.52024976574,0.01182934027225971
,,,520.8111711038055,50550.22547396209,0.011828820166695276
,,,520.8840665496199,50554.010103347515,0.011828300780846967
,,,520.9751063863552,50558.84644779124,0.011827653117479964
,,,521.0661462230904,50563.80245968823,0.01182700655890844
,,,521.1854683732037,50570.475508709234,0.011826160799803491
,,,521.3047905233169,50577.345195589216,0.01182531690588081
,,,521.4732838003199,50587.37116704157,0.011824128399099165
,,,521.6854288144366,50600.51746819228,0.011822637161102066
,,,521.9690469056079,50618.96113337881,0.011820652395293209
,,,522.3629005408335,50646.118907056574,0.011817912721972223
,,,522.7567541760591,50674.93865879151,0.011815191812352457
,,,523.1506078112847,50705.281130799245,0.011812489184410276
,,,523.5444614465102,50737.01675426209,0.01180980436874255
,,,524.0213592629754,50777.13654365891,0.011806576646684075
,,,524.4982570794405,50818.92505755165,0.011803373583176362
,,,524.9751548959056,50862.201300537614,0.011800194416088884
,,,525.4520527123707,50906.79952440718,0.0117970384082485
,,,525.9289505288358,50952.567977752646,0.011793904846879793
,,,526.4058483453009,50999.36775777842,0.01179079304304683
,,,526.882746161766,51047.07175596202,0.011787702331096472
,,,527.3596439782311,51095.56368989763,0.011784632068104314
,,,527.8365417946962,51144.737214280714,0.01178158163332406
,,,528.418218548123,51205.49671881633,0.011777886962057267
,,,528.9998953015498,51266.96637133559,0.01177421985424716
,,,529.5815720549766,51329.00315421492,0.011770579310355876
,,,530.0,51373.90761204057,0.011767976382602623
,,,530.0,51373.90761204057,0.011767976382602623
,,,530.0000012525005,51373.9077467699,0.011767103350123558
,,,530.000002505001,51373.907881607236,0.011764662219729568
,,,530.0000037575015,51373.90801664556,0.011760893633187545
,,,530.000005010002,51373.9081519634,0.0117560069825396
,,,530.0000062625026,51373.90828762669,0.011750184554656918
,,,530.0000075150031,51373.908423690424,0.011743585063943324
,,,530.0000087675036,51373.908560200056,0.011736346678735105
,,,530.0000100200041,51373.90869719273,0.011728589625731157
,,,530.0000115659227,51373.9088669881,0.011718454373856798
,,,530.0000131118413,51373.90903760784,0.011707855434875417
,,,530.00001465776,51373.90920908301,0.01169693378469323
,,,530.0000162036786,51373.90938143442,0.011685807309842634
,,,530.0000177495972,51373.90955467433,0.011674574245255883
,,,530.000019636848,51373.90976737624,0.011660833926776719
,,,530.0000215240989,51373.90998140724,0.011647175375492903
,,,530.0000234113497,51373.91019675465,0.011633692603304567
,,,530.0000252986006,51373.91041339776,0.01162045831372303
,,,530.0000276068558,51373.910680091016,0.011604689096580929
,,,530.0000299151111,51373.91094862363,0.011589446231508413
,,,530.0000322233664,51373.9112189301,0.011574777768818177
,,,530.000035033225,51373.9115502689,0.011557737592211806
,,,530.0000378430836,51373.911884001456,0.01154161425485661
,,,530.0000406529423,51373.91221999513,0.011526408347462748
,,,530.0000443350956,51373.91266349869,0.011507843238334326
,,,530.0000480172489,51373.913110372465,0.011490763586910537
,,,530.0000528925212,51373.913706766725,0.011470295706258347
,,,530.0000581511624,51373.91435546836,0.011450735247412915
,,,530.0000634098036,51373.915009131175,0.011433522301198429
,,,530.0000686684448,51373.91566715657,0.011418395919172934
,,,530.000073927086,51373.916329014,0.011405114321042987
,,,530.0000791857271,51373.916994235195,0.011393458342323247
,,,530.0000844443683,51373.917662407985,0.01138323192069632
,,,530.0000897030095,51373.91833317014,0.0113742610720048
,,,530.0000949616507,51373.91900620364,0.011366392170660818
,,,530.0001002202919,51373.919681229454,0.011359489981076443
,,,530.000105478933,51373.920358002804,0.011353435676219182
,,,530.0001118829905,51373.92118423936,0.011347057628321972
,,,530.0001182870479,51373.922012415314,0.011341620092236208
,,,530.0001246911054,51373.9228422447,0.011336984130431355
,,,530.0001310951628,51373.92367348378,0.01133303137315392
,,,530.0001374992203,51373.92450592482,0.011329660974704307
,,,530.0001453346948,51373.925525809085,0.011326204870556028
,,,530.0001531701694,51373.92654695713,0.01132336078313216
,,,530.0001610056439,51373.927569145155,0.011321020225283314
,,,530.0001688411185,51373.928592189,0.011319093974613679
,,,530.0001783730012,51373.92983766242,0.011317204214867545
,,,530.0001879048839,51373.93108395941,0.011315713081034084
,,,530.0001974367666,51373.93233090618,0.011314536449234962
,,,530.0002069686493,51373.933578365606,0.011313607961960194
,,,530.0002190435279,51373.93515920211,0.011312707389974374
,,,530.0002311608368,51373.93674607801,0.011312038211949491
,,,530.0002432781458,51373.93833331302,0.011311542975344969
,,,530.000258389877,51373.94031314835,0.011311101647973599
,,,530.0002735016081,51373.942293268396,0.011310798427391036
,,,530.0002916793802,51373.94467539075,0.011310556542560229
,,,530.0003098571523,51373.947057693505,0.011310402512549812
,,,530.000332563922,51373.95003370315,0.01131028611781565
,,,530.0003552706918,51373.95300981445,0.011310219843983017
,,,530.000385216209,51373.95693477028,0.011310173869929567
,,,530.0004151617262,51373.96085977232,0.011310151927396525
,,,530.0004581957915,51373.96650034102,0.011310138729990872
,,,530.0005133444122,51373.97372880427,0.011310133358266519
,,,530.0005894523242,51373.98370444458,0.011310131452127017
,,,530.0007066795388,51373.999069647296,0.011310130519794705
,,,530.0009267693209,51374.02791710696,0.011310129216687453
,,,530.0015433857608,51374.108736841205,0.011310125608025056
,,,530.0047201863516,51374.52509581477,0.011310107038570029
,,,530.0115103658871,51375.41490208989,0.011310067456747081
,,,530.0183005454227,51376.30453114154,0.011310028012579151
,,,530.0250907249582,51377.1939838154,0.011309988694380905
,,,530.0318809044937,51378.08326081477,0.01130994949190668
,,,530.0386710840293,51378.97236271248,0.011309910396183962
,,,530.0454612635648,51379.86128996163,0.011309871399345436
,,,530.0522514431003,51380.750042905325,0.011309832494487323
,,,530.0606144844301,51381.84442537085,0.011309784695267158
,,,530.0689775257598,51382.93854404731,0.01130973701662708
,,,530.0773405670895,51384.03239899995,0.01130968945018968
,,,530.0857036084193,51385.12599011794,0.011309641988793334
,,,530.094066649749,51386.21931713055,0.01130959462633102
,,,530.1024296910788,51387.312379621675,0.011309547357585232
,,,530.112812733689,51388.669090505595,0.01130948879530935
,,,530.1231957762992,51390.02539149102,0.011309430363527842
,,,530.1335788189094,51391.3812810153,0.011309372056327996
,,,530.1439618615196,51392.736757286104,0.01130931386883851
,,,530.1543449041299,51394.09181830514,0.011309255797065784
,,,530.1672975762169,51395.78164882524,0.011309183510740763
,,,530.180250248304,51397.4708251182,0.01130911139432486
,,,530.1932029203911,51399.15934223346,0.011309039443764506
,,,530.2061555924781,51400.847194909526,0.011308967655875104
,,,530.2222769304433,51402.94701746103,0.01130887852969521
,,,530.2383982684084,51405.04579094258,0.011308789648044442
,,,530.2545196063736,51407.14350367283,0.011308701008135871
,,,530.2742462997999,51409.708885361164,0.01130859287072555
,,,530.2939729932261,51412.27263774509,0.011308485089336085
,,,530.3136996866524,51414.83473725048,0.011308377661821072
,,,530.3387741808563,51418.08898442461,0.011308241619475719
,,,530.3638486750601,51421.34047148249,0.011308106143634287
,,,530.3940183415605,51425.24893395655,0.011307943886685736
,,,530.4241880080608,51429.15323509369,0.011307782443445625
,,,530.4543576745612,51433.0532829239,0.011307621810919868
,,,530.493246357746,51438.07401779333,0.011307415947138676
,,,530.5321350409308,51443.08733252308,0.011307211419921732
,,,530.5710237241157,51448.09302752576,0.0113070082237013
,,,530.6187416750151,51454.22450901664,0.01130676070470248
,,,530.6664596259146,51460.343850881014,0.011306515172433996
,,,530.7141775768141,51466.45068827357,0.011306271618255348
,,,530.7733646379791,51474.00739988659,0.011305972261722697
,,,530.832551699144,51481.54363248103,0.011305675922071655
,,,530.891738760309,51489.05870977122,0.011305382586435306
,,,530.9686334232714,51498.78945825137,0.011305005957738446
,,,531.0455280862338,51508.481930601985,0.011304634355411272
,,,531.1415767538527,51520.53282167944,0.011304177215602295
,,,531.2376254214716,51532.51907729207,0.011303727842259014
,,,531.3642750824413,51548.22087025969,0.011303147105338859
,,,531.4909247434109,51563.79978544582,0.011302579717541575
,,,531.6727191368353,51585.93574431945,0.011301788446961369
,,,531.9053828843541,51613.85332123068,0.01130081524645825
,,,532.222369369159,51651.0894558623,0.011299559820462277
,,,532.6278927013624,51697.27080957336,0.01129807042928255
,,,533.0334160335658,51741.68431995171,0.011296709614011947
,,,533.4389393657692,51784.19926196195,0.011295474822513913
,,,533.8444626979726,51824.69892627786,0.011294363550403929
,,,534.249986030176,51863.07961117576,0.011293373341453106
,,,534.6555093623795,51899.24968183633,0.011292501787887304
,,,535.0610326945829,51933.128692542894,0.011291746530521967
,,,535.4905934257199,51966.439314218434,0.011291070777267915
,,,535.9201541568569,51997.02914032138,0.011290520237700389
,,,536.349714887994,52024.83775572484,0.011290092286844548
,,,536.779275619131,52049.81500889636,0.01128978436088699
,,,537.208836350268,52071.92019218633,0.011289593956881429
,,,537.6383970814051,52091.121280198975,0.011289518632366526
,,,538.0679578125421,52107.394222186645,0.011289556004897654
,,,538.4975185436791,52120.72228469814,0.011289703751499637
,,,539.0169090695064,52132.89063219632,0.011290026574177953
,,,539.5106306486053,52140.447444165,0.011290476428154823
,,,540.0,52144.08535096261,0.011291056599462206
,,,540.0,52144.08535096261,0.011291056599462206
,,,540.000001619641,52144.085356653624,0.011291576275287346
,,,540.000003239282,52144.08536226122,0.01129299829583928
,,,540.000004858923,52144.08536771702,0.011295142492020724
,,,540.000006478564,52144.0853729666,0.011297858303859525
,,,540.0000080982051,52144.08537796712,0.011301020192379007
,,,540.0000097178461,52144.08538268548,0.011304523722320877
,,,540.0000116795959,52144.08538798717,0.011309101726790052
,,,540.0000136413457,52144.08539280677,0.011313929505207793
,,,540.0000156030956,52144.085397124014,0.011318907999985934
,,,540.0000175648454,52144.085400927615,0.011323959230967049
,,,540.0000199923863,52144.085404917525,0.011330220657874576
,,,540.0000224199273,52144.085408118306,0.01133641380978014
,,,540.0000248474682,52144.085410542786,0.011342476085884137
,,,540.0000278173786,52144.085412482025,0.011349651898394238
,,,540.000030787289,52144.08541333358,0.011356514774672047
,,,540.0000337571994,52144.08541314845,0.011363035155680441
,,,540.0000376021975,52144.085411457585,0.011370947227237619
,,,540.0000414471956,52144.08540824036,0.011378260183098884
,,,540.0000463440233,52144.085402120436,0.01138673276257807
,,,540.000051240851,52144.08539395148,0.011394317822578713
,,,540.0000581141353,52144.085379442,0.011403603622037666
,,,540.0000649874196,52144.08536186133,0.011411486112521001
,,,540.0000718607039,52144.08534167678,0.011418161475982418
,,,540.0000787339882,52144.085319288635,0.011423806645709212
,,,540.0000856072725,52144.0852950377,0.011428576595489376
,,,540.0000924805568,52144.085269213094,0.011432604949787864
,,,540.000099353841,52144.08524205959,0.011436005917226892
,,,540.0001062271253,52144.08521378417,0.011438876620569843
,,,540.0001146524666,52144.08517784758,0.011441791890972476
,,,540.0001230778078,52144.085140753625,0.011444159515880526
,,,540.000131503149,52144.08510271958,0.011446082202909887
,,,540.0001399284902,52144.08506392194,0.011447643472200545
,,,540.0001502307005,52144.08501565088,0.011449159417350425
,,,540.0001605329107,52144.08496665934,0.011450334488683427
,,,540.000170835121,52144.08491710899,0.011451245303322036
,,,540.0001832695839,52144.084856735186,0.011452076236995627
,,,540.000195774051,52144.08479555174,0.011452690127781514
,,,540.0002082785181,52144.08473402171,0.011453140710578536
,,,540.0002238927185,52144.08465684005,0.011453538974546248
,,,540.0002395069189,52144.08457938585,0.01145380964555291
,,,540.0002583818339,52144.08448551391,0.011454023838685243
,,,540.0002772567489,52144.084391468314,0.011454158132947994
,,,540.0003010064003,52144.08427298177,0.011454258411423683
,,,540.0003247560517,52144.084154393066,0.01145431415149652
,,,540.0003564298689,52144.08399614707,0.01145435204408652
,,,540.0003945608638,52144.08380556568,0.011454371532050018
,,,540.0004423883364,52144.083566457186,0.011454380194914997
,,,540.0005057067805,52144.08324983391,0.01145438328727178
,,,540.0005968385843,52144.08279401932,0.011454384125635951
,,,540.0007478765457,52144.082038301036,0.011454384420974335
,,,540.0010751434162,52144.08039967285,0.011454384886114156
,,,540.0022931944836,52144.07428707079,0.01145438660672674
,,,540.0095905990123,52144.03721020222,0.01145439688828808
,,,540.0184771583874,52143.99100364669,0.011454409350627665
,,,540.0273637177626,52143.94363807155,0.011454421751642452
,,,540.0362502771377,52143.89511400592,0.011454434093313226
,,,540.0451368365128,52143.84543240576,0.011454446376906454
,,,540.054023395888,52143.79459461929,0.011454458603097767
,,,540.0629099552631,52143.74260235524,0.011454470772078482
,,,540.0738374631211,52143.67708958326,0.011454485657122844
,,,540.0847649709791,52143.60983867085,0.01145450045432024
,,,540.0956924788371,52143.54085466446,0.011454515162125171
,,,540.1066199866951,52143.47014317664,0.011454529778605723
,,,540.1175474945532,52143.397710330166,0.01145454430156335
,,,540.1310313083713,52143.30597037566,0.011454562089504213
,,,540.1445151221895,52143.21163277305,0.011454579726816622
,,,540.1579989360077,52143.11471159446,0.011454597208842123
,,,540.1714827498259,52143.015221654736,0.011454614531000851
,,,540.1879649802894,52142.89014149368,0.011454635481548426
,,,540.2044472107528,52142.761275649755,0.011454656179031223
,,,540.2209294412163,52142.62865460487,0.011454676616438396
,,,540.2374116716798,52142.49230976378,0.011454696787392969
,,,540.2581182587984,52142.315791940826,0.01145472174171735
,,,540.278824845917,52142.13351301747,0.011454746256530094
,,,540.2995314330357,52141.9455395694,0.011454770323330634
,,,540.3245394071416,52141.71102300448,0.011454798782139331
,,,540.3495473812476,52141.468419684286,0.011454826566769436
,,,540.3745553553536,52141.217851548616,0.011454853669082726
,,,540.4049372830824,52140.90290000844,0.011454885668436414
,,,540.4353192108113,52140.57659536726,0.011454916643200426
,,,540.4657011385401,52140.23915953728,0.011454946587705864
,,,540.5029651499324,52139.81041519333,0.011454981903307262
,,,540.5402291613246,52139.36566860551,0.011455015660269184
,,,540.5774931727169,52138.905327321576,0.011455047857771086
,,,540.6243609925293,52138.30482902342,0.011455086140984724
,,,540.6712288123417,52137.68110455402,0.011455121964107497
,,,540.7275038315242,52136.90261979429,0.011455161737413162
,,,540.7837788507068,52136.09315457909,0.011455197989150342
,,,540.8534460349179,52135.05014633605,0.011455238014210242
,,,540.9231132191289,52133.96422966222,0.011455272700102154
,,,541.0128958168018,52132.505481798675,0.011455309581112927
,,,541.1026784144747,52130.98476487956,0.011455337722295662
,,,541.2250926287157,52128.82065382654,0.011455362138744466
,,,541.3739197459778,52126.065218793825,0.01145537037681709
,,,541.5618353363316,52122.4230118121,0.011455347623140499
,,,541.8071497849546,52117.45940888747,0.011455263199814839
,,,542.0860793854656,52111.63191426744,0.011455093503410093
,,,542.3650089859766,52105.72572282926,0.011454847224781007
,,,542.6439385864876,52099.8543476222,0.011454526232872622
,,,542.9228681869986,52094.12331503992,0.011454132340497298
,,,543.2017977875096,52088.63061489649,0.011453667306581136
,,,543.4807273880206,52083.4671263189,0.01145313283825889
,,,543.7596569885316,52078.7170207471,0.011452530592855597
,,,544.0982267435782,52073.6182558593,0.01145171082506854
,,,544.4367964986247,52069.37037750233,0.011450796353685644
,,,544.76401132459,52066.1820674636,0.011449825088485813
,,,545.0912261505553,52063.99061559055,0.0114487702280998
,,,545.4184409765205,52062.881113261414,0.011447634044395218
,,,545.7456558024858,52062.93014040802,0.011446418735885356
,,,546.072870628451,52064.20634515948,0.011445126430708701
,,,546.4000854544163,52066.77098694874,0.011443759189456428
,,,546.7273002803815,52070.67844535192,0.011442319007852293
,,,547.1237102221995,52077.279325526986,0.011440479335351646
,,,547.5201201640175,52085.994744918564,0.011438538766411478
,,,547.9062313547021,52096.57567458744,0.011436554662471971
,,,548.2923425453866,52109.268906224344,0.01143448071725113
,,,548.6784537360712,52124.11298841558,0.011432319676771916
,,,549.0645649267558,52141.13835841063,0.011430074190292145
,,,549.4506761174404,52160.368037090346,0.011427746814432404
,,,549.8367873081249,52181.81827181464,0.011425340017084822
,,,550.0,52191.55584032686,0.011424299341921112
,,,550.0,52191.55584032686,0.011424299341921112
,,,550.0000011340499,52191.55590939213,0.011423313993612237
,,,550.0000022680997,52191.555978569835,0.01142054668594969
,,,550.0000034021496,52191.556047957674,0.011416253993430223
,,,550.0000045361994,52191.55611763913,0.011410660856595421
,,,550.0000056702493,52191.5561876852,0.011403964638763349
,,,550.0000068042991,52191.55625815594,0.01139633859035216
,,,550.000007938349,52191.55632910179,0.011387934823256382
,,,550.0000090723988,52191.55640056474,0.011378886877151871
,,,550.0000104544491,52191.556488404334,0.011367158203915735
,,,550.0000118364994,52191.55657711262,0.01135482953869404
,,,550.0000132185497,52191.55666672708,0.011342057084355178
,,,550.0000146006,52191.55675727482,0.01132897351678603
,,,550.0000159826503,52191.556848774104,0.011315691252477297
,,,550.0000176438839,52191.556960030946,0.011299595961718359
,,,550.0000193051175,52191.557072684824,0.011283486545111503
,,,550.000020966351,52191.55718673201,0.011267473258691731
,,,550.0000226275846,52191.55730216019,0.011251644379065895
,,,550.0000242888182,52191.55741895023,0.011236069836374556
,,,550.0000263762312,52191.55756759462,0.011216943118899255
,,,550.0000284636442,52191.557718292526,0.01119838385021808
,,,550.0000305510572,52191.557870978904,0.011180447464577485
,,,550.000033058148,52191.558056892565,0.011159777421506204
,,,550.0000355652388,52191.55824544691,0.011140089534242788
,,,550.0000380723296,52191.558436512605,0.011121393027080852
,,,550.0000412791597,52191.55868436017,0.011098909053637526
,,,550.0000444859899,52191.558935839385,0.011077988029979238
,,,550.0000485928123,52191.55926279136,0.011053371905570538
,,,550.0000531083123,52191.55962806376,0.011028943310002334
,,,550.0000576238123,52191.55999879028,0.011007048158143063
,,,550.0000621393123,52191.56037440175,0.010987450647745015
,,,550.0000666548123,52191.56075438354,0.01096992504932977
,,,550.0000711703123,52191.56113827249,0.010954260893900407
,,,550.0000756858122,52191.56152565301,0.01094026509384078
,,,550.0000802013122,52191.56191615291,0.010927762308133372
,,,550.0000847168122,52191.56230943931,0.010916594346200776
,,,550.0000892323122,52191.56270521467,0.010906619084250821
,,,550.0000937478122,52191.563103213186,0.010897709171394565
,,,550.0000992854815,52191.56359399483,0.010888070479341254
,,,550.0001048231508,52191.56408737827,0.010879677936150137
,,,550.00011036082,52191.564583027204,0.010872370029917484
,,,550.0001158984893,52191.565080648936,0.01086600622323903
,,,550.0001214361586,52191.56557998868,0.010860464247154658
,,,550.0001269738278,52191.56608082464,0.010855637726404356
,,,550.0001338155083,52191.56670137837,0.010850525890936156
,,,550.0001406571888,52191.56732361053,0.010846216052077442
,,,550.0001474988693,52191.56794725789,0.010842582194876783
,,,550.0001543405498,52191.56857209857,0.01083951815836436
,,,550.0001611822303,52191.569197945515,0.010836934492671446
,,,550.0001696734566,52191.5699758505,0.010834283801807223
,,,550.000178019882,52191.57074152343,0.010832171448293895
,,,550.0001863663074,52191.57150802771,0.010830455639756648
,,,550.0001947127328,52191.572275207385,0.010829061897358707
,,,550.0002051890181,52191.57323892151,0.010827676596072108
,,,550.0002156653034,52191.5742033032,0.010826609404015208
,,,550.0002261415887,52191.57516819936,0.010825787253882795
,,,550.0002388643227,52191.57634052398,0.010825038256757387
,,,550.0002515870567,52191.57751327614,0.010824492602458633
,,,550.0002643097907,52191.578686340115,0.010824095075745978
,,,550.000280412976,52191.5801714071,0.010823742723169391
,,,550.0002965161614,52191.58165672008,0.01082350672023158
,,,550.0003161246156,52191.58346556701,0.010823321844623963
,,,550.0003357330697,52191.585274566656,0.01082320833349302
,,,550.0003606639972,52191.58757472903,0.010823124866413986
,,,550.0003855949246,52191.589874977195,0.0108230799278553
,,,550.0004193783016,52191.592992068414,0.010823050113169495
,,,550.000460572389,52191.59679298174,0.0108230354668392
,,,550.0005132202133,52191.60165075949,0.010823029274681461
,,,550.0005849127147,52191.60826582524,0.010823027044434223
,,,550.000692953081,52191.6182347913,0.010823026066419753
,,,550.0008876285309,52191.63619788127,0.01082302489167327
,,,550.0013883874248,52191.68240530601,0.010823021935099533
,,,550.003778020646,52191.902936169856,0.010823007841012889
,,,550.0100776958548,52192.48453302168,0.01082297077451919
,,,550.0163773710635,52193.06645268603,0.010822933826344675
,,,550.0226770462723,52193.648696333155,0.010822896984419721
,,,550.0289767214811,52194.23126501918,0.010822860238027511
,,,550.0352763966898,52194.81415969575,0.01082282357768795
,,,550.0415760718986,52195.397381218754,0.010822786994994458
,,,550.0478757471074,52195.980930356214,0.010822750482482678
,,,550.0555377841468,52196.69111981779,0.010822706158816319
,,,550.0631998211863,52197.40179601687,0.010822661918724948
,,,550.0708618582258,52198.11295989599,0.010822617753074762
,,,550.0785238952653,52198.82461226425,0.010822573653899888
,,,550.0861859323048,52199.53675380964,0.010822529614278629
,,,550.0938479693443,52200.24938510995,0.010822485628172692
,,,550.1032055186997,52201.1203777424,0.010822431973372461
,,,550.1125630680551,52201.9921022581,0.010822378382345448
,,,550.1219206174105,52202.86455916061,0.010822324848021536
,,,550.1312781667659,52203.73774878953,0.010822271364370062
,,,550.1406357161213,52204.61167133687,0.010822217926280554
,,,550.1520714404398,52205.68067453544,0.010822152675825413
,,,550.1635071647584,52206.750772289546,0.010822087480315564
,,,550.1749428890769,52207.82196422805,0.01082202233415559
,,,550.1863786133954,52208.89424976883,0.010821957232692797
,,,550.2002714610809,52210.19840085912,0.01082187819804557
,,,550.2140083507485,52211.4894960035,0.010821800104261592
,,,550.2277452404161,52212.78216440425,0.010821722059511695
,,,550.2442956174265,52214.34167392212,0.010821628090261224
,,,550.2608459944369,52215.90345955033,0.010821534181866217
,,,550.2773963714473,52217.46751652157,0.010821440330250674
,,,550.2977869640171,52219.39760000616,0.010821324775306305
,,,550.3181775565869,52221.33111310487,0.010821209296624298
,,,550.3385681491567,52223.268044957724,0.010821093890236942
,,,550.3647248081297,52225.75769110453,0.010820945949860737
,,,550.3908814671028,52228.25291914681,0.010820798117537476
,,,550.4225026992492,52231.27685882933,0.010820619538271
,,,550.4541239313957,52234.30887119003,0.01082044110348768
,,,550.4857451635421,52237.34890783178,0.010820262807547887
,,,550.52595825268,52241.2264710571,0.010820036259576933
,,,550.5661713418178,52245.11682904004,0.010819809920026272
,,,550.6063844309557,52249.01987793517,0.010819583781845162
,,,550.6548000766985,52253.735749998435,0.010819311775422114
,,,550.7032157224413,52258.46968406724,0.010819040043682523
,,,550.7516313681841,52263.22149735334,0.010818768579566101
,,,550.8109910506449,52269.071557338764,0.01081843610960659
,,,550.8703507331057,52274.94788461718,0.010818104024803744
,,,550.9297104155665,52280.85014708474,0.010817772318470066
,,,551.005876210884,52288.460939145334,0.010817347244346224
,,,551.0820420062015,52296.11320009436,0.010816922776034802
,,,551.1760856825609,52305.617824728404,0.010816399501137497
,,,551.2701293589204,52315.18337083544,0.010815877129940902
,,,551.3921213788879,52327.68038810744,0.010815200851907437
,,,551.5141133988553,52340.27516727212,0.01081452606756464
,,,551.6847025984661,52358.046247322294,0.010813584955752395
,,,551.8982384951884,52380.542955565,0.010812410952085587
,,,552.1822010663186,52410.87165112318,0.010810856614265184
,,,552.5895754063545,52455.14890628943,0.01080864021098219
,,,553.1230856858065,52514.38063939025,0.010805760988063443
,,,553.6565959652585,52574.86860162339,0.010802907639066118
,,,554.1901062447105,52636.45845564249,0.010800079405551605
,,,554.7236165241625,52699.009915444745,0.010797275551296165
,,,555.2571268036145,52762.39547866043,0.010794495361909831
,,,555.7906370830665,52826.49927353957,0.010791738144456655
,,,556.3241473625185,52891.21601025328,0.010789003227061897
,,,556.8576576419705,52956.450027065504,0.010786289958511263
,,,557.5080317243555,53036.5475310578,0.010783010724058831
,,,558.1584058067406,53117.143523609,0.010779761621659847
,,,558.8087798891256,53198.112141368554,0.01077654159056156
,,,559.468096383456,53280.45973291725,0.010773305914465714
,,,560.0,53347.018037766546,0.010770715847017907
,,,560.0,53347.018037766546,0.010770715847017907
,,,560.0000012780654,53347.01819779847,0.010770011179126297
,,,560.0000025561308,53347.018357922345,0.010768056886799372
,,,560.0000038341961,53347.01851821592,0.010765066265844822
,,,560.0000051122615,53347.01867874346,0.010761221730537288
,,,560.0000063903269,53347.018839557735,0.010756679286381108
,,,560.0000076683923,53347.019000701664,0.010751572312408733
,,,560.0000089464577,53347.01916220975,0.010746014772146463
,,,560.0000105078606,53347.01936005647,0.010738754293352434
,,,560.0000120692634,53347.01955852469,0.010731114440638881
,,,560.0000136306663,53347.01975764076,0.010723217358076995
,,,560.0000151920692,53347.0199574218,0.01071516299967532
,,,560.0000167534721,53347.0201578774,0.01070703283614306
,,,560.0000187118943,53347.020410261495,0.010696828291253088
,,,560.0000206703165,53347.02066370798,0.010686709984705754
,,,560.0000226287387,53347.02091820363,0.010676755170513034
,,,560.000024587161,53347.0211737282,0.010667021101082318
,,,560.00002706223,53347.02149809415,0.010655098067634462
,,,560.0000295372989,53347.021824003576,0.010643648851472084
,,,560.0000320123679,53347.02215139154,0.010632705985540322
,,,560.000035147533,53347.02256810936,0.010619594305508687
,,,560.0000382826981,53347.02298694975,0.010607322659216318
,,,560.0000421923556,53347.0235120209,0.010593169407415589
,,,560.0000461020131,53347.02403991559,0.01058023534368924
,,,560.0000514670191,53347.024768463685,0.010564330171221636
,,,560.0000568320252,53347.02550128157,0.010550361491280486
,,,560.0000621970312,53347.02623784587,0.010538115023365288
,,,560.0000675620372,53347.02697769288,0.010527389425170326
,,,560.0000729270432,53347.02772041401,0.010518001340815705
,,,560.0000782920492,53347.02846565038,0.010509786668881608
,,,560.0000836570553,53347.02921308739,0.010502599993161752
,,,560.0000890220613,53347.02996244956,0.010496313195731974
,,,560.0000943870673,53347.03071349578,0.010490813776424775
,,,560.0001009406484,53347.03163291024,0.010485021711623145
,,,560.0001073035935,53347.032527370044,0.01048023500694398
,,,560.0001136665386,53347.033423332185,0.01047615056539432
,,,560.0001200294837,53347.03432057625,0.010472665249165816
,,,560.000127726049,53347.03540732155,0.010469125299248337
,,,560.0001354226142,53347.03649538922,0.010466203159348696
,,,560.0001431191795,53347.03758454845,0.010463790921634497
,,,560.0001508157447,53347.03867460875,0.010461799550789262
,,,560.0001601461418,53347.039997052416,0.010459845327970091
,,,560.0001694765388,53347.04132036372,0.01045829631068061
,,,560.0001788069358,53347.042644362715,0.01045706844962986
,,,560.0001881373328,53347.04396890676,0.010456095139980692
,,,560.0001999027311,53347.04563972805,0.010455150039834908
,,,560.0002116681294,53347.04731106305,0.010454444913580224
,,,560.0002234335277,53347.04898278119,0.010453918818001185
,,,560.0002380597609,53347.051061378486,0.010453446996177562
,,,560.0002526859942,53347.05314028357,0.010453119150736488
,,,560.0002673122274,53347.05521940228,0.01045289133921304
,,,560.0002864767083,53347.0579438496,0.010452694524303502
,,,560.0003056411892,53347.060668455604,0.010452572348434937
,,,560.0003298456102,53347.06410972266,0.01045248185678405
,,,560.0003540500311,53347.06755107537,0.010452432268549292
,,,560.0003865648451,53347.07217405694,0.010452398911694659
,,,560.0004259326848,53347.07777145268,0.01045238208870393
,,,560.0004757262428,53347.084851219515,0.010452374754694547
,,,560.0005424750083,53347.094341720236,0.010452372099910364
,,,560.0006405002887,53347.108279170025,0.010452371143129354
,,,560.0008089548592,53347.13223033585,0.010452370313603626
,,,560.001202000268,53347.18811384234,0.01045236848883915
,,,560.0028722522009,53347.42558567752,0.010452360743094375
,,,560.0103483195705,53348.48839556592,0.010452326135276349
,,,560.0178243869402,53349.55101517601,0.010452291621224933
,,,560.0253004543099,53350.61344542303,0.01045225719182571
,,,560.0327765216796,53351.6756871221,0.010452222839016227
,,,560.0402525890493,53352.73774099811,0.010452188555754555
,,,560.0477286564189,53353.79960769441,0.010452154335859715
,,,560.056814452094,53355.08986174046,0.010452112825293637
,,,560.0659002477692,53356.3798410512,0.01045207139189805
,,,560.0749860434443,53357.669546388264,0.010452030028402157
,,,560.0840718391194,53358.958978398055,0.010451988728556981
,,,560.0931576347945,53360.24813762427,0.010451947487007777
,,,560.1041597874165,53361.80883909534,0.010451897618302886
,,,560.1151619400385,53363.36914187879,0.010451847821450873
,,,560.1261640926606,53364.92904646265,0.010451798090609692
,,,560.1371662452826,53366.4885531987,0.010451748420876046
,,,560.1503889016703,53368.362280501424,0.010451688801620743
,,,560.163611558058,53370.23543369088,0.010451629258884133
,,,560.1768342144458,53372.10801277741,0.010451569787810096
,,,560.1900568708335,53373.98001760513,0.010451510384416359
,,,560.2065378589863,53376.31251811383,0.010451436432615332
,,,560.2230188471391,53378.64412514655,0.010451362575870406
,,,560.2394998352919,53380.97483759212,0.010451288810057233
,,,560.2597239251802,53383.83366852634,0.010451198410195636
,,,560.2799480150685,53386.69114752149,0.01045110813752079
,,,560.3001721049568,53389.5472713845,0.010451017988166085
,,,560.3261160089172,53393.20917958545,0.010450902518220305
,,,560.3520599128776,53396.86884405004,0.010450787241056988
,,,560.3838542041626,53401.35069590724,0.010450646225528753
,,,560.4156484954476,53405.82914890049,0.010450505487272199
,,,560.4551977257565,53411.39517112857,0.010450330801128957
,,,560.4947469560655,53416.9558738561,0.010450156528801796
,,,560.5423735448749,53423.645160301254,0.010449947204258918
,,,560.5900001336843,53430.32662035665,0.010449738461877465
,,,560.6376267224937,53437.000191767,0.010449530294352655
,,,560.6967238833159,53445.26999085426,0.01044927278118265
,,,560.7558210441382,53453.527428713955,0.010449016134403726
,,,560.8149182049605,53461.77238710695,0.010448760346264846
,,,560.8906062954793,53472.31362075032,0.01044843399209153
,,,560.9662943859981,53482.8339497624,0.010448109024629167
,,,561.0596971453199,53495.787373613384,0.010447709896766846
,,,561.1530999046416,53508.70816054005,0.010447312851364552
,,,561.2742231082796,53525.41432731946,0.010446801048954592
,,,561.3953463119175,53542.06398423507,0.010446292700217675
,,,561.5646772586703,53565.243920576235,0.010445587768878129
,,,561.7766303255155,53594.0969053589,0.010444714749078873
,,,562.0586172318069,53632.19826635658,0.010443569184700357
,,,562.4672313552242,53686.813838404814,0.010441940933527107
,,,563.0583178982517,53764.52608275776,0.010439650500953324
,,,563.6494044412793,53840.65177535886,0.01043743469785226
,,,564.2404909843069,53915.137748072455,0.010435291189887938
,,,564.8315775273345,53987.941915748146,0.010433217721325643
,,,565.4226640703621,54059.03205694355,0.010431212113373698
,,,566.0137506133897,54128.38471561754,0.010429272262469353
,,,566.6048371564173,54195.984212023955,0.010427396138438332
,,,567.2643724428478,54269.33182937425,0.010425375581603894
,,,567.9239077292784,54340.48260540383,0.01042342931086782
,,,568.583443015709,54409.44139849978,0.010421554812918133
,,,569.2429783021396,54476.22016053093,0.010419749676118134
,,,569.9025135885702,54540.83695824626,0.010418011587217304
,,,570.0,54550.20597254824,0.010417760230658973
,,,570.0,54550.20597254824,0.010417760230658973
,,,570.0000016425705,54550.20613002872,0.010417330315618836
,,,570.000003285141,54550.20628758196,0.010416165287666203
,,,570.0000049277115,54550.20644526638,0.01041442624976634
,,,570.000006570282,54550.20660312732,0.010412244709977066
,,,570.0000082128525,54550.20676119946,0.010409727887258477
,,,570.0000098554231,54550.2069195088,0.010406963050741872
,,,570.0000118887526,54550.207115835445,0.01040330166557634
,,,570.0000139220822,54550.20731257825,0.01039947438775256
,,,570.0000159554118,54550.20750975088,0.010395562782142457
,,,570.0000179887413,54550.207707359084,0.010391628895396585
,,,570.00002057876,54550.20795969876,0.010386658274351843
,,,570.0000231687786,54550.208212733705,0.010381795782539492
,,,570.0000257587973,54550.20846644514,0.010377087743901958
,,,570.0000290440032,54550.208789190416,0.010371383221549459
,,,570.0000323292091,54550.20911292882,0.010366007162951519
,,,570.0000363889566,54550.20951427595,0.010359835001090228
,,,570.000040448704,54550.20991693236,0.010354179994758074
,,,570.0000458909585,54550.21045856776,0.01034737316240204
,,,570.000052614586,54550.21113032482,0.010340085071265057
,,,570.0000593382135,54550.211804549406,0.010333890290604764
,,,570.000066061841,54550.21248086873,0.01032863686552938
,,,570.0000727854685,54550.213158963285,0.010324187067373921
,,,570.000079509096,54550.213838560965,0.010320420284829462
,,,570.0000862327236,54550.21451943079,0.010317232671892192
,,,570.0000929563511,54550.21520137702,0.010314535586362233
,,,570.0001012995401,54550.21604883784,0.010311758751380197
,,,570.0001096427292,54550.21689743955,0.01030950219582445
,,,570.0001179859182,54550.2177469683,0.010307668443477849
,,,570.0001263291073,54550.218597250314,0.010306178259588027
,,,570.0001365594338,54550.21964067986,0.01030472646294653
,,,570.0001467897604,54550.220684824126,0.010303600712263886
,,,570.0001570200869,54550.22172952245,0.010302727766980341
,,,570.0001693833793,54550.222992598276,0.010301930124521354
,,,570.0001817466717,54550.22425613629,0.010301343525858164
,,,570.0001941099641,54550.22552001393,0.01030091212461824
,,,570.0002096483827,54550.22710882455,0.010300527928088441
,,,570.0002251868012,54550.22869790378,0.010300266808979296
,,,570.0002439716982,54550.230619230344,0.010300060146583885
,,,570.0002636013195,54550.23262713295,0.010299926038969948
,,,570.0002873644271,54550.235057991806,0.010299830901324414
,,,570.0003111275347,54550.23748894024,0.010299778170130109
,,,570.000342896544,54550.24073895725,0.010299742372233
,,,570.0003811934627,54550.244656835304,0.010299724039120812
,,,570.0004293235005,54550.24958068787,0.010299715918008106
,,,570.0004932281771,54550.2561183302,0.010299712997763704
,,,570.0005856339636,54550.26557168533,0.010299712126410253
,,,570.0007400593993,54550.28136969831,0.010299711664555702
,,,570.0010803049745,54550.316176942455,0.010299710799915715
,,,570.002384711844,54550.4496116114,0.010299707494125558
,,,570.0105732057942,54551.2870161664,0.010299686769631514
,,,570.0211058310217,54552.36353832721,0.010299660173778464
,,,570.0316384562492,54553.43937855899,0.010299633635822373
,,,570.0421710814767,54554.51453855805,0.01029960714506607
,,,570.0527037067042,54555.58902015306,0.010299580692150504
,,,570.0632363319316,54556.662825298816,0.010299554268866778
,,,570.0763028543803,54557.99402522309,0.010299521519196378
,,,570.0893693768289,54559.324191473184,0.01029948879209604
,,,570.1024358992776,54560.65332849766,0.01029945607727822
,,,570.1155024217262,54561.98144097403,0.010299423365879261
,,,570.1316629176617,54563.622622431234,0.01029938290225252
,,,570.1478234135973,54565.26225383862,0.010299342419822574
,,,570.1639839095328,54566.900345249014,0.01029930190815316
,,,570.1836319228756,54568.889885826444,0.010299252601820519
,,,570.2032799362185,54570.87718474299,0.0102992032260041
,,,570.2229279495613,54572.86226191708,0.010299153769737114
,,,570.2477578304165,54575.367727171586,0.010299091141049066
,,,570.2725877112717,54577.86971904049,0.010299028354498647
,,,570.3025541450579,54580.88473327157,0.010298952352221266
,,,570.3325205788441,54583.89482794696,0.01029887608616308
,,,570.3693800550084,54587.59068895723,0.010298781896604993
,,,570.4062395311727,54591.27937115965,0.01029868727094267
,,,570.4515338996629,54595.80255458912,0.010298570375065022
,,,570.4968282681531,54600.31539427526,0.010298452784075414
,,,570.5517707892126,54605.776024162726,0.010298309195964231
,,,570.6067133102721,54611.22232421185,0.010298164555751332
,,,570.6739813555749,54617.87161411157,0.010297986025098354
,,,570.7412494008778,54624.50102639572,0.01029780590150846
,,,570.8265297165539,54632.8783695645,0.010297575256531372
,,,570.9118100322299,54641.226896561006,0.010297342057503163
,,,571.0258404479365,54652.34785455483,0.01029702626989925
,,,571.1398708636431,54663.42432980442,0.010296705967873783
,,,571.3044241862036,54679.3378325266,0.01029623586580635
,,,571.5134561419395,54699.44853345516,0.010295625421952942
,,,571.7934887546561,54726.24333282186,0.010294784729234646
,,,572.1718113811559,54762.257659700146,0.0102936081994859
,,,572.5501340076556,54798.163019561434,0.010292386025521957
,,,572.9284566341554,54834.06378809042,0.010291119482507842
,,,573.3067792606552,54870.0548746265,0.010289809806434503
,,,573.6851018871549,54906.222400678664,0.010288458195471698
,,,574.0634245136547,54942.644332433585,0.010287065811297732
,,,574.5246890854305,54987.49708466212,0.01028531463746458
,,,574.9859536572063,55032.94585005738,0.01028350649880582
,,,575.4472182289821,55079.09008707952,0.010281643296889053
,,,575.908482800758,55126.01636992687,0.01027972686427798
,,,576.3697473725338,55173.79954171135,0.010277758967372682
,,,576.8310119443096,55222.5037722622,0.010275741309094696
,,,577.2922765160854,55272.183528287314,0.010273675531446497
,,,577.7535410878612,55322.884462998925,0.010271563217982265
,,,578.2670820018108,55380.57852275495,0.010269158627429019
,,,578.7806229157603,55439.62628714317,0.010266700276330783
,,,579.2941638297099,55500.05922868024,0.010264190114646465
,,,579.8077047436594,55561.899901808574,0.010261630016471339
,,,580.0,55585.42158548495,0.010260658907345788
,,,580.0,55585.42158548495,0.010260658907345788
,,,580.0000010586565,55585.42171554927,0.010259722042879586
,,,580.000002117313,55585.4218457198,0.010257093450762627
,,,580.0000031759695,55585.421976088655,0.010253020011145675
,,,580.000004234626,55585.422106734375,0.010247717503952229
,,,580.0000052932825,55585.42223772361,0.010241374661090484
,,,580.000006351939,55585.4223691126,0.010234156626538862
,,,580.0000074105955,55585.422500948516,0.010226207925554556
,,,580.000008469252,55585.42263327054,0.010217655024142642
,,,580.0000097646367,55585.422795889266,0.010206528175458612
,,,580.0000110600215,55585.42295933049,0.010194836161774195
,,,580.0000123554063,55585.423123629436,0.010182726969419425
,,,580.0000136507911,55585.42328881151,0.010170325727158095
,,,580.0000149461758,55585.423454893826,0.010157737985965823
,,,580.0000165137758,55585.42365709502,0.010142381549821621
,,,580.0000180813757,55585.42386063579,0.010127010780057722
,,,580.0000196489757,55585.42406551268,0.010111729638991263
,,,580.0000212165756,55585.42427171413,0.010096620839624348
,,,580.0000231097652,55585.4245224833,0.01007869541071315
,,,580.0000250029547,55585.42477511673,0.010061202436345616
,,,580.0000268961442,55585.425029565435,0.010044204230558972
,,,580.0000287893337,55585.42528577495,0.01002774366612638
,,,580.0000312004152,55585.42561452902,0.010007600837331838
,,,580.0000336114966,55585.42594591949,0.00998840354767249
,,,580.0000360225781,55585.42627981896,0.009970158676027827
,,,580.0000391429952,55585.42671546875,0.009947943292194224
,,,580.0000422634123,55585.42715483818,0.009927258779033523
,,,580.0000463135025,55585.42773023239,0.009902583387055923
,,,580.0000507574457,55585.42836765296,0.009878140863974984
,,,580.0000552013889,55585.429010794964,0.009856219292889422
,,,580.0000596453322,55585.42965906523,0.009836580773572532
,,,580.0000640892754,55585.43031192799,0.009818999553166497
,,,580.0000685332186,55585.430968901244,0.009803266454744691
,,,580.0000729771618,55585.431629552455,0.009789190395292453
,,,580.0000774211051,55585.43229349403,0.009776598324196356
,,,580.0000818650483,55585.43296037899,0.00976533435090626
,,,580.0000863089915,55585.43362989687,0.009755258498472532
,,,580.0000907529347,55585.43430176996,0.009746245325642229
,,,580.0000961694125,55585.43512350558,0.009736534682944218
,,,580.0001015858902,55585.43594797502,0.009728056851420535
,,,580.0001070023679,55585.43677483126,0.00972065495344625
,,,580.0001124188457,55585.437603771425,0.00971419213093642
,,,580.0001178353234,55585.43843453116,0.00970854899345369
,,,580.0001232518011,55585.43926687972,0.009703621382448006
,,,580.0001299200557,55585.44029347475,0.009698404237170558
,,,580.0001365883102,55585.44132185077,0.009693988741659616
,,,580.0001432565647,55585.442351734135,0.009690251568136608
,,,580.0001499248192,55585.44338289329,0.009687088403984601
,,,580.0001565930737,55585.44441513228,0.009684411008113175
,,,580.0001648248686,55585.44569065073,0.009681665817421008
,,,580.0001729045126,55585.446943698575,0.009679468429374111
,,,580.0001809841566,55585.4481976399,0.009677672836851803
,,,580.0001890638006,55585.4494523113,0.009676205541659039
,,,580.00019915749,55585.45102056469,0.009674743440925365
,,,580.0002092511794,55585.45258954292,0.009673607263163204
,,,580.0002193448688,55585.45415908437,0.009672724339949602
,,,580.0002315234425,55585.456053392896,0.009671916795972497
,,,580.0002437020162,55585.45794817244,0.009671321083556218
,,,580.0002558805899,55585.45984329937,0.009670881627895672
,,,580.0002711528153,55585.462220187896,0.009670489628836045
,,,580.0002864250408,55585.46459735258,0.009670221942234623
,,,580.000304848065,55585.46746519278,0.009670009346143708
,,,580.0003232710891,55585.47033320676,0.009669875136675417
,,,580.0003463799424,55585.47393083914,0.009669774378379344
,,,580.0003694887956,55585.47752856875,0.009669717763108697
,,,580.0004001578983,55585.48230340405,0.009669678907296135
,,,580.000430827001,55585.487078283695,0.009669660770633989
,,,580.0004753679757,55585.49401290994,0.009669650074058329
,,,580.0005329817986,55585.50298287616,0.009669645889470587
,,,580.0006137008637,55585.51555012501,0.009669644460883609
,,,580.0007412615482,55585.53541018063,0.009669643716052062
,,,580.0009928558113,55585.5745810641,0.009669642547371448
,,,580.0017734441558,55585.69611064291,0.009669638945416411
,,,580.0060914376608,55586.36835727426,0.009669619051480829
,,,580.0125561653018,55587.374753731565,0.009669589355854411
,,,580.0190208929429,55588.381074177465,0.009669559757270987
,,,580.0254856205839,55589.38731985563,0.009669530246309468
,,,580.031950348225,55590.39349191319,0.009669500814597783
,,,580.038415075866,55591.399591409114,0.009669471454711195
,,,580.0448798035071,55592.405619321755,0.00966944216004956
,,,580.0513445311482,55593.41157655569,0.009669412924737405
,,,580.0592090555921,55594.63525796209,0.009669377431596148
,,,580.067073580036,55595.8588373872,0.009669342010279764
,,,580.0749381044799,55597.082316092405,0.009669306653524383
,,,580.0828026289238,55598.30569522819,0.009669271354970482
,,,580.0906671533677,55599.52897584464,0.009669236109071484
,,,580.0985316778116,55600.75215890077,0.009669200910967951
,,,580.1081319496742,55602.24517478211,0.009669158002981546
,,,580.1177322215368,55603.73804803129,0.009669115153225367
,,,580.1273324933994,55605.23077994241,0.009669072355923253
,,,580.136932765262,55606.72337167577,0.009669029606115275
,,,580.1465330371246,55608.21582427165,0.009668986899568691
,,,580.1582592261524,55610.03858327952,0.00966893478928202
,,,580.1699854151801,55611.86113759369,0.00966888273256631
,,,580.1817116042079,55613.68348852632,0.00966883072466569
,,,580.1934377932356,55615.5056372196,0.009668778761581271
,,,580.2076761079801,55617.71787814156,0.009668715721727113
,,,580.2219144227246,55619.92982385318,0.00966865273814151
,,,580.2361527374691,55622.141475608114,0.009668589806682601
,,,580.2503910522136,55624.352834435354,0.009668526923924559
,,,580.2684010124653,55627.149550839706,0.009668447449205404
,,,580.2864109727171,55629.94580117723,0.00966836804328992
,,,580.3044209329689,55632.74158635321,0.009668288702290506
,,,580.3268670806289,55636.22537500178,0.009668189904124885
,,,580.3493132282888,55639.70844248721,0.00966809119692622
,,,580.3717593759487,55643.19078873651,0.00966799257653622
,,,580.4009416846062,55647.71711892825,0.009667864483971469
,,,580.4301239932637,55652.24222682363,0.00966773652623136
,,,580.4654326291313,55657.71566509787,0.009667581878773738
,,,580.500741264999,55663.18730225726,0.009667427413592318
,,,580.5360499008666,55668.65712998734,0.009667273124385874
,,,580.5799038057705,55675.44821243495,0.009667081731808361
,,,580.6237577106745,55682.23646998418,0.009666890594273886
,,,580.6676116155784,55689.02188207563,0.009666699704877454
,,,580.7114655204823,55695.80442727125,0.009666509057933748
,,,580.7671786892143,55704.416983980555,0.009666267197337807
,,,580.8228918579464,55713.02483191913,0.009666025712695469
,,,580.8786050266784,55721.62792450739,0.009665784597778915
,,,580.9482531602414,55732.37606115337,0.009665483687769923
,,,581.0179012938044,55743.116601858914,0.009665183340178875
,,,581.1017536346595,55756.03738826968,0.009664822476760815
,,,581.1856059755147,55768.94687697496,0.00966446241176169
,,,581.2904904770055,55785.07823413842,0.009664013148049223
,,,581.3953749784963,55801.19137937371,0.00966356511311105
,,,581.5339738599513,55822.455558017245,0.009662974930638953
,,,581.6725727414063,55843.686784614765,0.009662386861207848
,,,581.8724645714099,55874.24785960556,0.009661542417391943
,,,582.129623271134,55913.458746503864,0.009660462391809049
,,,582.4873088029043,55967.7937996655,0.00965897187375545
,,,583.0445387869946,56051.94920191085,0.009656676433134202
,,,583.7648566948181,56159.804208740235,0.009653755891787815
,,,584.4851746026417,56266.559678658414,0.00965088629993989
,,,585.2054925104652,56372.17130469689,0.009648065848492062
,,,585.9258104182887,56476.60393228402,0.009645292797923673
,,,586.6461283261123,56579.83037988562,0.009642565476608508
,,,587.3664462339358,56681.830400931256,0.009639882279060276
,,,588.0867641417593,56782.589770350736,0.009637241664008544
,,,588.8684702797468,56890.522113540974,0.009634422467536723
,,,589.6501764177343,56996.97726254019,0.009631649871459333
,,,590.0,57044.13863834624,0.009630423732839538
,,,590.0,57044.13863834624,0.009630423732839538
,,,590.0000013394663,57044.13881837401,0.009629874325679952
,,,590.0000026789326,57044.138998481685,0.00962836555354718
,,,590.0000040183988,57044.13917873535,0.009626080862045597
,,,590.0000053578651,57044.139359188244,0.0096231738738534
,,,590.0000066973314,57044.13953988287,0.009619773179585853
,,,590.0000080367977,57044.139720852705,0.00961598633237294
,,,590.0000096474868,57044.13993886705,0.009611047274367344
,,,590.0000112581758,57044.14015734989,0.009605807155518864
,,,590.0000128688649,57044.140376324,0.009600368758441608
,,,590.000014479554,57044.140595803685,0.009594814206347318
,,,590.0000164552979,57044.140865728434,0.009587936879713986
,,,590.0000184310418,57044.14113642814,0.009581075267792638
,,,590.0000204067857,57044.14140789695,0.00957429836739437
,,,590.0000227977056,57044.14173742146,0.009566281617452231
,,,590.0000251886255,57044.14206802225,0.009558523623344391
,,,590.0000275795454,57044.14239966115,0.009551063542851295
,,,590.0000306205392,57044.14282290313,0.009542040122158034
,,,590.0000336615329,57044.143247663815,0.009533554958920288
,,,590.0000374435114,57044.14377790166,0.009523752362375765
,,,590.0000412254898,57044.14431016664,0.009514756109856757
,,,590.0000463778889,57044.14503825851,0.009503719798402893
,,,590.0000525823114,57044.14591902884,0.009492128839888099
,,,590.0000587867338,57044.1468036049,0.00948217496488581
,,,590.0000649911563,57044.14769144664,0.009473639063351243
,,,590.0000711955787,57044.148582087735,0.009466324383554154
,,,590.0000774000011,57044.14947512718,0.009460058414810894
,,,590.0000836044236,57044.15037022092,0.009454691683971438
,,,590.000089808846,57044.15126707404,0.009450095454500193
,,,590.0000960132685,57044.152165433894,0.009446159187028479
,,,590.0001022176909,57044.15306508411,0.009442788112121103
,,,590.0001098130664,57044.15416791233,0.009439312931413873
,,,590.0001174084418,57044.15527211177,0.009436438271380621
,,,590.0001250038173,57044.15637744542,0.009434060303146781
,,,590.0001325991927,57044.157483717274,0.009432093163614859
,,,590.0001417789583,57044.15882177957,0.009430163575112574
,,,590.0001508398576,57044.16014340162,0.009428646904704147
,,,590.0001599007569,57044.161465724836,0.0094274372675576
,,,590.0001707888175,57044.16305542819,0.009426303009641241
,,,590.0001816768781,57044.164645747805,0.009425438674369936
,,,590.0001925649387,57044.1662365369,0.009424780017250434
,,,590.0002058961463,57044.16818475736,0.00942418300004293
,,,590.0002192273539,57044.170133363135,0.009423754948055536
,,,590.0002325585615,57044.172082244906,0.009423448035571597
,,,590.00024962869,57044.17457799788,0.009423178306363895
,,,590.0002666988185,57044.177073963234,0.009423002126563818
,,,590.0002877368033,57044.180150286425,0.00942286661288535
,,,590.0003087747882,57044.18322673389,0.009422786423542067
,,,590.0003360032116,57044.18720853069,0.00942272911489318
,,,590.000363231635,57044.19119038832,0.009422700022161256
,,,590.0004011807997,57044.19674008111,0.00942268164883709
,,,590.0004485466711,57044.20366689857,0.009422673472920532
,,,590.0005112551469,57044.2128374298,0.009422670457155948
,,,590.0006014792426,57044.226031838145,0.009422669488626308
,,,590.0007509292326,57044.24788737924,0.00942266890655005
,,,590.0010743968983,57044.29519085856,0.009422667810439262
,,,590.0022761998584,57044.470936396385,0.009422663748085182
,,,590.0095013161239,57045.527350543955,0.009422639355448303
,,,590.0182435071272,57046.8052392448,0.009422609902822003
,,,590.0269856981305,57048.08275319216,0.009422580510520943
,,,590.0357278891338,57049.35989345907,0.009422551171739424
,,,590.0444700801371,57050.63666105289,0.00942252188055194
,,,590.0532122711404,57051.91305692368,0.009422492631793369
,,,590.0619544621437,57053.18908197137,0.00942246342095334
,,,590.0728001896823,57054.77162866792,0.009422427228248908
,,,590.0836459172209,57056.35360748639,0.009422391081371021
,,,590.0944916447595,57057.935019903205,0.009422354974786905
,,,590.1053373722981,57059.51586732889,0.009422318903777354
,,,590.1161830998367,57061.09615111773,0.009422282864312192
,,,590.1297035061613,57063.06536342009,0.00942223797608288
,,,590.1432239124858,57065.03370427761,0.00942219312590247
,,,590.1567443188104,57067.00117604973,0.009422148309071392
,,,590.170264725135,57068.96778102693,0.00942210352166738
,,,590.1870912779706,57071.414072866784,0.009422047818572015
,,,590.2039178308062,57073.85902982155,0.009421992150783508
,,,590.2207443836418,57076.3026559956,0.009421936514037067
,,,590.2413699500354,57079.296182179416,0.009421868353167016
,,,590.261995516429,57082.28772215759,0.009421800228515045
,,,590.2826210828226,57085.2772830884,0.009421732135890927
,,,590.309087311359,57089.11052773372,0.009421644802612279
,,,590.3355535398954,57092.94054011323,0.009421557510796857
,,,590.3681646426091,57097.655373245725,0.009421450002104696
,,,590.4007757453229,57102.365347761246,0.009421342542853041
,,,590.4422955433109,57108.35500320674,0.00942120579134419
,,,590.483815341299,57114.33687970431,0.009421069103359584
,,,590.5360892336573,57121.85714953141,0.009420897092410388
,,,590.5883631260157,57129.36527816557,0.009420725162881977
,,,590.640637018374,57136.861369132625,0.009420553307877912
,,,590.7071017704902,57146.37521122475,0.009420334898907581
,,,590.7735665226064,57155.86996531189,0.009420116594719153
,,,590.8400312747226,57165.34583582102,0.009419898390078741
,,,590.9266328336995,57177.66460886016,0.009419614219529695
,,,591.0132343926764,57189.9521039886,0.009419330206527
,,,591.1222736180875,57205.37935901276,0.00941897282731429
,,,591.2313128434987,57220.75855889416,0.009418615688425539
,,,591.3771944563937,57241.26039863518,0.009418138250562336
,,,591.5532808928501,57265.89730355959,0.009417562521915505
,,,591.7750015837512,57296.75299490364,0.009416838459757004
,,,592.0702685157755,57337.566538998304,0.00941587572359532
,,,592.4982355388775,57396.18746888379,0.009414483344996446
,,,593.1286245185598,57481.45854269665,0.009412438900846965
,,,593.7590134982422,57565.55124398962,0.009410402163380155
,,,594.3894024779246,57648.57016684656,0.009408373080807525
,,,595.019791457607,57730.60804921404,0.009406351601803233
,,,595.6501804372894,57811.747049222955,0.00940433767551383
,,,596.2805694169717,57892.05988685573,0.009402331251569732
,,,597.0509889537791,57989.18424143447,0.00939988924803848
,,,597.8214084905865,58085.272559733436,0.00939745828559611
,,,598.5918280273938,58180.41263176375,0.009395038275352442
,,,599.3622475642012,58274.67961296886,0.009392629129565152
,,,600.0,58352.09927963903,0.009390642998766395
,,,600.0,58352.09927963903,0.009390642998766395
,,,600.0000009959667,58352.09940014649,0.009389708816401858
,,,600.0000019919335,58352.0995207586,0.00938708528551835
,,,600.0000029879002,58352.0996415663,0.009383015441035873
,,,600.0000039838669,58352.09976264734,0.009377711942630462
,,,600.0000049798336,58352.09988406788,0.009371361011061645
,,,600.0000059758004,58352.10000588395,0.009364125792497903
,,,600.0000069717671,58352.100128142694,0.009356149247980743
,,,600.0000079677338,58352.10025088347,0.009347556646019037
,,,600.0000091833953,58352.10040139907,0.009336392296708164
,,,600.0000103990567,58352.10055272823,0.009324645127515588
,,,600.0000116147181,58352.10070490697,0.009312461499496933
,,,600.0000128303795,58352.10085796171,0.009299965509111375
,,,600.000014046041,58352.1010119108,0.009287262155786456
,,,600.0000155141506,58352.10119903759,0.009271769589156435
,,,600.0000169822603,58352.101387494324,0.009256232168736134
,,,600.0000184503699,58352.10157728022,0.009240754086337205
,,,600.0000199184796,58352.10176838649,0.009225418809147033
,,,600.0000216861572,58352.102000218125,0.00920723668445257
,,,600.0000234538348,58352.10223390567,0.009189445545824957
,,,600.0000252215125,58352.10246940529,0.009172110105308762
,,,600.0000269891901,58352.10270666747,0.009155276041888578
,,,600.0000292268443,58352.10300945521,0.009134731854624677
,,,600.0000314644984,58352.103314867745,0.009115074878794413
,,,600.0000337021526,58352.10362278816,0.009096318360380148
,,,600.0000365658724,58352.104020331804,0.009073621517766814
,,,600.0000394295922,58352.10442154752,0.009052360950637368
,,,600.000043079661,58352.104937883916,0.009027260388074767
,,,600.0000470846569,58352.10551030076,0.009002145822064333
,,,600.0000510896527,58352.106088308276,0.008979381721940375
,,,600.0000550946486,58352.106671380236,0.008958770982021712
,,,600.0000590996444,58352.10725903587,0.008940122813472546
,,,600.0000631046403,58352.10785083777,0.008923257454539642
,,,600.0000671096361,58352.10844638902,0.008908008249526938
,,,600.000071114632,58352.10904533008,0.008894222224591805
,,,600.0000751196278,58352.10964733555,0.008881759834206374
,,,600.0000791246237,58352.11025211116,0.008870494275983222
,,,600.0000840249161,58352.110995462775,0.008858171306106314
,,,600.0000889252085,58352.11174212893,0.008847280104214247
,,,600.0000938255009,58352.112491724554,0.008837653959202928
,,,600.0000987257934,58352.1132439094,0.008829145573942336
,,,600.0001036260858,58352.11399838283,0.008821624842391657
,,,600.0001085263782,58352.114754879214,0.00881497685369867
,,,600.0001144392603,58352.11567005813,0.008807973487028
,,,600.0001203521424,58352.11658748197,0.008801938073263025
,,,600.0001262650245,58352.11750684047,0.008796736614046381
,,,600.0001321779066,58352.118427866284,0.008792253715858105
,,,600.0001380907887,58352.119350329056,0.008788389993417339
,,,600.0001452337939,58352.12046633755,0.00878442705996358
,,,600.0001522024761,58352.12155656889,0.008781189224196776
,,,600.0001591711583,58352.12264800761,0.008778471446971949
,,,600.0001661398405,58352.123740459705,0.00877619014738402
,,,600.0001746744608,58352.12507954191,0.008773889086426883
,,,600.0001832090811,58352.12641965492,0.008772032005354142
,,,600.0001917437014,58352.12776059971,0.008770533212636268
,,,600.0002002783217,58352.129102215695,0.008769323565205921
,,,600.0002108478666,58352.13076445424,0.00876814378603271
,,,600.0002214174115,58352.13242733085,0.008767239017544833
,,,600.0002319869564,58352.134090696556,0.008766545144797824
,,,600.0002448632847,58352.13611758619,0.008765914474692112
,,,600.0002577396131,58352.13814487921,0.008765458015159395
,,,600.0002706159414,58352.14017246377,0.008765127638936554
,,,600.0002869892722,58352.14275100356,0.008764835850393417
,,,600.0003033626031,58352.1453297695,0.008764642400130031
,,,600.0003233967625,58352.1484853057,0.008764491986855654
,,,600.0003434309219,58352.15164097643,0.008764401007013234
,,,600.000369085283,58352.15568202228,0.008764334882391896
,,,600.000394739644,58352.15972313514,0.008764300123364108
,,,600.0004298943692,58352.165260808026,0.008764277534922421
,,,600.0004731554277,58352.17207543842,0.008764266900466583
,,,600.0005292081357,58352.18090505067,0.008764262698037989
,,,600.0006071636843,58352.19318483614,0.008764261352739335
,,,600.0007288878121,58352.212359070734,0.008764260833542103
,,,600.0009634652812,58352.24930982188,0.008764260164745442
,,,600.001657670223,58352.358658417754,0.0087642582139387
,,,600.0054188515721,58352.95103084029,0.008764247666839425
,,,600.0118952099225,58353.97073786564,0.008764229584177023
,,,600.0183715682729,58354.99007167539,0.00876421159257459
,,,600.0248479266232,58356.00903358516,0.00876419368367079
,,,600.0313242849736,58357.02762483145,0.008764175849982563
,,,600.037800643324,58358.04584657866,0.008764158084847973
,,,600.0442770016743,58359.06369992537,0.0087641403823154
,,,600.0507533600247,58360.081185910036,0.008764122737059144
,,,600.0585888220824,58361.3117079101,0.008764101458557766
,,,600.06642428414,58362.54169526386,0.008764080249466094
,,,600.0742597461976,58363.77114951806,0.008764059103176087
,,,600.0820952082553,58365.000072131785,0.008764038013853014
,,,600.0899306703129,58366.228464484964,0.008764016976371101
,,,600.0977661323706,58367.45632788594,0.008763995986201171
,,,600.1072651274807,58368.94416924404,0.008763970597283122
,,,600.1167641225908,58370.43123713053,0.008763945265841412
,,,600.1262631177009,58371.91753353272,0.008763919986428116
,,,600.135762112811,58373.40306033673,0.008763894754303942
,,,600.1452611079211,58374.887819338044,0.008763869565378144
,,,600.1567637620618,58376.684738814845,0.008763839116127303
,,,600.1679949427045,58378.43816816389,0.008763809436237863
,,,600.1792261233471,58380.19053188645,0.008763779802233236
,,,600.1904573039898,58381.94183244387,0.008763750210386478
,,,600.2042391396521,58384.08941246839,0.008763713951019153
,,,600.2180209753145,58386.23539932623,0.008763677745285359
,,,600.2318028109769,58388.379797022666,0.008763641588943686
,,,600.2455846466393,58390.52260940737,0.008763605478407916
,,,600.2627507856827,58393.18940492547,0.008763560559961556
,,,600.2799169247261,58395.8537536132,0.008763515702918076
,,,600.2970830637695,58398.51566212948,0.00876347090315251
,,,600.3181237647474,58401.775069825504,0.008763416064745556
,,,600.3391644657253,58405.0308326184,0.008763361301899442
,,,600.3602051667032,58408.28296159619,0.008763306610208934
,,,600.3870526677537,58412.42735173569,0.008763236922264427
,,,600.4139001688042,58416.56586479036,0.008763167337809087
,,,600.4462914960225,58421.55115981994,0.008763083514951196
,,,600.4786828232408,58426.52796668889,0.008762999827474732
,,,600.5110741504591,58431.496320472215,0.008762916269122534
,,,600.5523129179079,58437.809563925206,0.008762810066187392
,,,600.5935516853567,58444.109230590955,0.008762704055389694
,,,600.6347904528055,58450.39538824724,0.008762598229618975
,,,600.6760292202543,58456.66810346403,0.008762492583090895
,,,600.7280584845355,58464.563054367005,0.008762359541672291
,,,600.7800877488166,58472.4368417352,0.00876222677047795
,,,600.8321170130978,58480.2895933152,0.008762094263526561
,,,600.8958482855411,58489.88004322755,0.008761932307414311
,,,600.9595795579844,58499.439348670145,0.00876177073402962
,,,601.0233108304277,58508.967735411,0.00876160953824439
,,,601.1052224937412,58521.169202359444,0.008761402906978766
,,,601.1871341570546,58533.32043011652,0.00876119688654021
,,,601.2885416350044,58548.29486491456,0.00876094267006848
,,,601.3899491129542,58563.19386747996,0.008760689375041064
,,,601.5221050868,58582.49869544078,0.00876036064996564
,,,601.6542610606458,58601.67869220217,0.008760033469156634
,,,601.8405709569014,58628.509567038775,0.008759574823375964
,,,602.0754796815919,58661.99838442233,0.008759000849578834
,,,602.3916340997508,58706.485218649286,0.00875823587154207
,,,602.8570928179333,58770.803866583236,0.008757125100238102
,,,603.4941646773412,58856.67356674553,0.00875563408879702
,,,604.1312365367492,58940.18747227652,0.00875417615202728
,,,604.7683083961571,59021.49041034345,0.008752750453604782
,,,605.405380255565,59100.71433884833,0.008751356182658687
,,,606.0424521149729,59177.97965484139,0.008749992553243935
,,,606.6795239743808,59253.396364779,0.00874865880381344
,,,607.3165958337887,59327.06513133633,0.008747354196500535
,,,608.0236325780171,59406.88966960639,0.008745939566419765
,,,608.7306693222455,59484.78996272341,0.008744559007674393
,,,609.4377060664739,59560.871033572876,0.00874321160970694
,,,610.0,59620.14234665963,0.008742163135261861
,,,610.0,59620.14234665963,0.008742163135261861
,,,610.0000011724514,59620.14246915753,0.008741542361402718
,,,610.0000023449029,59620.142591738346,0.008739825570395798
,,,610.0000035173543,59620.14271447175,0.008737206040148797
,,,610.0000046898058,59620.14283741496,0.008733847786380531
,,,610.0000058622572,59620.14296061461,0.00872988998170333
,,,610.0000070347087,59620.14308410838,0.008725450674743195
,,,610.0000082071601,59620.14320792632,0.008720629930345827
,,,610.0000096511573,59620.1433609011,0.008714292790630698
,,,610.0000110951544,59620.143514436044,0.00870763628834338
,,,610.0000125391515,59620.14366855389,0.00870076717568755
,,,610.0000139831486,59620.14382326908,0.008693771815326276
,,,610.0000157344347,59620.14401172063,0.008685217318363733
,,,610.0000174857207,59620.14420106541,0.008676676109509332
,,,610.0000192370068,59620.14439129798,0.008668222001537532
,,,610.0000209882928,59620.14458240623,0.008659910212055826
,,,610.0000232123693,59620.14482634246,0.008649622172647602
,,,610.0000254364459,59620.14507162006,0.008639685498789539
,,,610.0000276605224,59620.14531818989,0.008630135536758374
,,,610.0000304825163,59620.14563282433,0.008618603949910065
,,,610.0000333045102,59620.145949342834,0.008607739224698265
,,,610.0000368112965,59620.14634512541,0.008595157637725035
,,,610.0000403180827,59620.14674343473,0.008583560242617628
,,,610.0000450805452,59620.14728805515,0.008569291275406427
,,,610.0000498430077,59620.14783650068,0.008556590392594732
,,,610.0000546054702,59620.148388348054,0.008545303058752065
,,,610.0000593679326,59620.14894321719,0.008535281014626446
,,,610.0000641303951,59620.14950076859,0.008526386976831305
,,,610.0000688928576,59620.150060699976,0.0085184962222712
,,,610.0000736553201,59620.150622742694,0.008511496634563935
,,,610.000079455762,59620.151309790985,0.008504030901925912
,,,610.000085256204,59620.151999241156,0.008497579935904801
,,,610.0000910506599,59620.15269005207,0.008492011181745137
,,,610.0000968451158,59620.15338265279,0.008487198596618464
,,,610.0001026395717,59620.15407680027,0.008483039423427452
,,,610.0001084340275,59620.15477228448,0.00847944487281222
,,,610.0001156272018,59620.155637240154,0.008475653806287384
,,,610.0001228203761,59620.15650368262,0.008472490603141534
,,,610.0001300135503,59620.157371365596,0.008469851214058603
,,,610.0001372067246,59620.15824008361,0.008467648851534103
,,,610.0001443998989,59620.159109665234,0.008465811120977862
,,,610.000153424596,59620.16020166368,0.008463929521377443
,,,610.000162449293,59620.161294567275,0.00846243010717222
,,,610.0001714739901,59620.16238819205,0.008461235231465013
,,,610.0001804986872,59620.16348239143,0.008460283029039253
,,,610.00019181202,59620.164854711526,0.008459357628118155
,,,610.0002031253529,59620.16622757398,0.008458661410883415
,,,610.0002144386857,59620.16760084426,0.008458137612229586
,,,610.0002284149774,59620.1692977728,0.008457665966983881
,,,610.0002423912691,59620.170995031374,0.00845733410493986
,,,610.0002563675608,59620.172692521766,0.008457100594681527
,,,610.0002745107953,59620.174896343255,0.00845689747258196
,,,610.0002926540297,59620.17710033891,0.008456768760419354
,,,610.0003153410838,59620.17985645557,0.008456671960364889
,,,610.0003380281379,59620.1826126685,0.008456617232451379
,,,610.0003680405143,59620.18625889967,0.008456579510570102
,,,610.0003980528908,59620.189905172076,0.008456561749316768
,,,610.0004414054982,59620.19517220491,0.008456551243846842
,,,610.0004972125232,59620.20195236443,0.008456547162631126
,,,610.000574795463,59620.211378119406,0.008456545912036444
,,,610.0006957902712,59620.22607801886,0.008456545521557975
,,,610.0009284630157,59620.25434561569,0.008456545099742955
,,,610.0016152630747,59620.33778337118,0.008456543882671289
,,,610.0054596105342,59620.80476555831,0.008456537080907411
,,,610.0135130085937,59621.78270881153,0.008456522880966662
,,,610.0215664066532,59622.760216528004,0.008456508741599686
,,,610.0296198047126,59623.737289899276,0.008456494656816357
,,,610.0376732027721,59624.713930039296,0.008456480621299585
,,,610.0457266008316,59625.69013799236,0.008456466630402018
,,,610.0537799988911,59626.665914740166,0.008456452680034024
,,,610.0635368615895,59627.8475126409,0.008456435827981397
,,,610.0732937242879,59629.02848052766,0.008456419024599017
,,,610.0830505869862,59630.20881985044,0.008456402265063641
,,,610.0928074496846,59631.38853197364,0.008456385545209449
,,,610.102564312383,59632.567618185676,0.008456368861454098
,,,610.1143899089665,59633.99586709075,0.008456348684184458
,,,610.1262155055499,59635.42320037079,0.008456328550740513
,,,610.1380411021333,59636.8496199691,0.008456308457120207
,,,610.1498666987168,59638.27512772982,0.008456288399937766
,,,610.1640947660794,59639.98903350157,0.008456264312201676
,,,610.178322833442,59641.70162476016,0.008456240268999335
,,,610.1925509008047,59643.41290428166,0.008456216266864519
,,,610.2067789681673,59645.122874721965,0.008456192302921382
,,,610.2245434774986,59647.25603130968,0.00845616243261356
,,,610.2423079868299,59649.38715592691,0.00845613261440553
,,,610.2600724961612,59651.51625315262,0.008456102845173162
,,,610.28191756902,59654.13163777217,0.00845606630121541
,,,610.3037626418788,59656.74397122774,0.008456029823744571
,,,610.3256077147377,59659.353261176315,0.008455993409672739
,,,610.353722473683,59662.70696811345,0.008455946633776927
,,,610.3818372326283,59666.0556614814,0.008455899954593189
,,,610.4163885680352,59670.16415805551,0.008455842716089198
,,,610.4509399034422,59674.26513214232,0.008455785613465753
,,,610.4939223571223,59679.35635393465,0.008455714760404591
,,,610.5369048108024,59684.436024047165,0.008455644105302485
,,,610.5798872644825,59689.5041907508,0.008455573643283445
,,,610.6348041304828,59695.96291072561,0.00845548389177512
,,,610.6897209964832,59702.40302682902,0.008455394442794249
,,,610.7446378624835,59708.824634577664,0.008455305291354421
,,,610.8128645911867,59716.77696896027,0.008455194941471901
,,,610.8810913198898,59724.701059755986,0.008455085039046904
,,,610.949318048593,59732.597082791646,0.008454975579625225
,,,611.0385754687064,59742.88494216343,0.00845483304282666
,,,611.1278328888199,59753.12544457028,0.008454691252231573
,,,611.2405405468942,59765.9893265248,0.008454513268227519
,,,611.3532482049685,59778.77905486005,0.00845433645856406
,,,611.5046447129242,59795.843670815186,0.008454100792577655
,,,611.6879807154884,59816.333528372685,0.008453818209405143
,,,611.9199489935444,59841.98867594524,0.008453465029113977
,,,612.2312877684171,59875.9579473897,0.00845299858949158
,,,612.6900556148491,59925.07081377521,0.00845232691301099
,,,613.3909580782951,59998.025314801635,0.008451336029823838
,,,614.091860541741,60068.59036026346,0.00845038680920131
,,,614.7927630051869,60136.89598682255,0.008449478146848252
,,,615.4936654686328,60203.061589051715,0.008448608975146975
,,,616.1945679320787,60267.19703805089,0.00844777826219967
,,,616.8954703955246,60329.40367186675,0.00844698501085015
,,,617.5963728589705,60389.77517270014,0.008446228257685711
,,,618.4499541728588,60460.94445067327,0.008445354603734112
,,,619.2690964245644,60526.93796944743,0.008444564300424569
,,,620.0,60584.014456479475,0.0084438977672883
,,,620.0,60584.014456479475,0.0084438977672883
,,,620.0000009639004,60584.0145306802,0.008443027875726854
,,,620.0000019278009,60584.014604978765,0.008440587830592502
,,,620.0000028917013,60584.01467945999,0.008436807461498086
,,,620.0000038556018,60584.01475419617,0.008431887299135276
,,,620.0000048195022,60584.014829248634,0.008426002423499198
,,,620.0000057834027,60584.01490466915,0.008419305752483558
,,,620.0000067473031,60584.01498050114,0.008411930864969512
,,,620.0000077112036,60584.01505678072,0.008403994434175976
,,,620.000008892266,60584.01515089907,0.008393652623854856
,,,620.0000100733284,60584.015245777235,0.00838278109582273
,,,620.0000112543909,60584.01534144812,0.008371516116448817
,,,620.0000124354533,60584.01543793563,0.008359972666794627
,,,620.0000136165157,60584.01553525614,0.008348247558054108
,,,620.0000150516429,60584.01565464685,0.00833387191716608
,,,620.00001648677,60584.01577528949,0.008319467243023649
,,,620.0000179218972,60584.01589718225,0.008305129565699213
,,,620.0000193570244,60584.01602031587,0.008290935193283597
,,,620.0000210973267,60584.01617127597,0.008273999908769907
,,,620.000022837629,60584.01632400223,0.008257444078545095
,,,620.0000245779313,60584.016478451376,0.008241326016112369
,,,620.000026666403,60584.01666600596,0.008222617017710989
,,,620.0000287548746,60584.0168558818,0.008204639444788707
,,,620.0000308433463,60584.01704798475,0.008187415244827845
,,,620.0000334879702,60584.01729428994,0.008166693551956315
,,,620.0000361325941,60584.01754381839,0.008147175618422937
,,,620.0000394386625,60584.01785999985,0.00812441842618405
,,,620.0000430277396,60584.01820819703,0.008101681024396705
,,,620.0000474915373,60584.018647813224,0.008076064131833698
,,,620.000051955335,60584.01909398586,0.00805314699285327
,,,620.0000564191328,60584.01954602077,0.00803266561631558
,,,620.0000608829305,60584.02000329326,0.008014371464336107
,,,620.0000653467282,60584.020465243215,0.007998035967534024
,,,620.0000698105259,60584.02093136946,0.007983451674573835
,,,620.0000742743237,60584.02140122411,0.007970431718553604
,,,620.0000787381214,60584.02187440721,0.007958808504129342
,,,620.0000832019191,60584.022350561674,0.007948432091720775
,,,620.0000876657168,60584.022829368776,0.00793916852277955
,,,620.0000921295145,60584.02331054404,0.007930898205290514
,,,620.0000965933123,60584.02379383356,0.007923514412623147
,,,620.0001020863067,60584.024391121704,0.007915505013366107
,,,620.0001075793011,60584.02499089749,0.0079085381325224
,,,620.0001130722956,60584.02559283712,0.007902477839951173
,,,620.00011856529,60584.02619665901,0.00789720598314655
,,,620.0001240582844,60584.02680211828,0.007892619851025568
,,,620.0001295512789,60584.027409001916,0.007888630146145362
,,,620.0001363461622,60584.02816141877,0.0078844050622114
,,,620.0001429627453,60584.02889562909,0.007880934343971387
,,,620.0001495793283,60584.02963111983,0.00787799959253278
,,,620.0001561959114,60584.03036769321,0.00787551799235459
,,,620.0001642536446,60584.03126592065,0.00787300730298082
,,,620.0001723113778,60584.03216525605,0.007870960359513998
,,,620.000180369111,60584.03306549466,0.007869291476509815
,,,620.0001884268443,60584.033966469535,0.007867930809700349
,,,620.0001983057897,60584.03507189026,0.007866600541797986
,,,620.0002081847351,60584.03617801438,0.007865564840647007
,,,620.0002180636806,60584.03728468592,0.007864758470581686
,,,620.0002299656015,60584.03861853454,0.007864020351347305
,,,620.0002418675225,60584.039952841245,0.00786347437233143
,,,620.0002537694435,60584.04128748643,0.007863070514147199
,,,620.0002686631669,60584.04295796726,0.007862709817189487
,,,620.0002835568904,60584.044628717,0.007862462481125643
,,,620.0003014859574,60584.04664020389,0.007862265489128805
,,,620.0003194150244,60584.048651859564,0.007862140401471948
,,,620.000341838078,60584.051167888305,0.00786204610227873
,,,620.0003642611317,60584.0536840098,0.00786199266027677
,,,620.0003938876807,60584.057008518364,0.007861955761740683
,,,620.0004235142297,60584.06033306482,0.007861938327401494
,,,620.0004662229243,60584.065125645844,0.00786192799876309
,,,620.0005211041889,60584.07128417464,0.007861923988915866
,,,620.0005971794759,60584.07982096266,0.007861922801336591
,,,620.0007152381455,60584.09306880648,0.00786192251891841
,,,620.0009400919698,60584.11830018979,0.007861922317687679
,,,620.0015895454696,60584.19117411434,0.007861921766371259
,,,620.0050569710511,60584.58017690821,0.00786191883790271
,,,620.0118385954643,60585.34065040735,0.007861913173025394
,,,620.0186202198774,60586.100672586435,0.007861907584384976
,,,620.0254018442906,60586.86024477954,0.00786190206484326
,,,620.0321834687038,60587.619368261905,0.007861896607981039
,,,620.038965093117,60588.378044255565,0.007861891208066315
,,,620.0457467175302,60589.13627393444,0.007861885859959582
,,,620.0525283419433,60589.894058428865,0.007861880559044453
,,,620.0607316327723,60590.81010774164,0.007861874203980487
,,,620.0689349236013,60591.725509108364,0.007861867905389588
,,,620.0771382144303,60592.64026432206,0.007861861657468456
,,,620.0853415052593,60593.5543751149,0.007861855455065837
,,,620.0935447960883,60594.467843164806,0.007861849293631646
,,,620.1017480869173,60595.38067010123,0.007861843169122265
,,,620.111692538223,60596.48638849359,0.00786183578897216
,,,620.1216369895287,60597.59116981387,0.007861828452218033
,,,620.1315814408345,60598.695016738406,0.007861821153896578
,,,620.1415258921402,60599.797931878864,0.007861813889655988
,,,620.1514703434459,60600.89991778994,0.007861806655708207
,,,620.1635113772169,60602.232994543,0.007861797932347845
,,,620.1755524109878,60603.56471697403,0.00786178924346497
,,,620.1875934447588,60604.89508935907,0.00786178058458803
,,,620.1996344785298,60606.22411590168,0.007861771951848144
,,,620.2141062475984,60607.81965938357,0.007861761606238951
,,,620.2285780166669,60609.4132718637,0.007861751288724815
,,,620.2430497857355,60611.004960323255,0.007861740995036982
,,,620.257521554804,60612.5947316556,0.007861730721525396
,,,620.2755621225448,60614.57387298043,0.007861717938007126
,,,620.2936026902855,60616.550058693014,0.007861705176014653
,,,620.3116432580263,60618.523301707406,0.00786169243118442
,,,620.3337743171985,60620.93995450099,0.007861676814581756
,,,620.3559053763707,60623.35222147818,0.007861661212717157
,,,620.378036435543,60625.76012578899,0.007861645620819783
,,,620.4062978872356,60628.82872295571,0.007861625718034044
,,,620.4345593389282,60631.89029050682,0.00786160581831825
,,,620.4686431677268,60635.57331260661,0.00786158181493765
,,,620.5027269965253,60639.246259971405,0.007861557799914954
,,,620.5368108253239,60642.90921330975,0.007861533766800202
,,,620.5800977336805,60647.54693141904,0.007861503210264338
,,,620.6233846420372,60652.16882099616,0.007861472607903482
,,,620.6666715503939,60656.77504258621,0.007861441953160343
,,,620.7099584587505,60661.36575514002,0.007861411240960948
,,,620.7648440934663,60667.16449620327,0.007861372210750119
,,,620.8197297281821,60672.938873953986,0.007861333075885116
,,,620.8746153628979,60678.689202302085,0.007861293832002604
,,,620.9424366773301,60685.76203518139,0.00786124518382825
,,,621.0102579917623,60692.79919886639,0.007861196360557283
,,,621.0780793061945,60699.8012641268,0.007861147359750558
,,,621.1664309826772,60708.871227794334,0.007861083257317334
,,,621.2547826591599,60717.8838089779,0.007861018850046916
,,,621.3657599141604,60729.12492712495,0.007860937517275901
,,,621.476737169161,60740.27975537053,0.007860855705621858
,,,621.6245802397408,60755.01003927949,0.007860745978215532
,,,621.8024278207415,60772.53976319931,0.007860612875617873
,,,622.0252022534131,60794.217831634865,0.00786044446985255
,,,622.2994543458192,60820.50097133946,0.007860234632846679
,,,622.701515494079,60858.28534787691,0.007859922113972519
,,,623.1895928380037,60903.07300454643,0.007859535181151402
,,,623.6776701819284,60946.81260274455,0.007859140295591913
,,,624.1657475258531,60989.63659396,0.00785873779909839
,,,624.6538248697778,61031.66527688226,0.007858328022797395
,,,625.1419022137026,61073.00781451913,0.007857911287386466
,,,625.6299795576273,61113.76316796217,0.007857487903384352
,,,626.118056901552,61154.02095360221,0.00785705817137809
,,,626.6061342454767,61193.862230041435,0.0078566223822665
,,,627.0942115894014,61233.36022043919,0.007856180817499867
,,,627.6882629311758,61281.066093595386,0.007855635978137904
,,,628.2823142729502,61328.46697703998,0.007855083458464892
,,,628.8763656147246,61375.65603160408,0.007854523712335318
,,,629.470416956499,61422.7148166025,0.007853957175098202
,,,630.0,61464.614838978254,0.007853446734207542
,,,630.0,61464.614838978254,0.007853446734207542
,,,630.0000010386939,61464.61492115704,0.007852767711423984
,,,630.0000020773878,61464.615003418905,0.007850879813729917
,,,630.0000031160816,61464.6150858345,0.007847982561715514
,,,630.0000041547755,61464.61516846267,0.00784424694357055
,,,630.0000051934694,61464.61525135213,0.007839819521398275
,,,630.0000062321633,61464.61533454294,0.007834825909962234
,,,630.0000072708572,61464.615418067726,0.00782937373413992
,,,630.0000085320748,61464.61551997274,0.00782226875077538
,,,630.0000097932925,61464.61562244492,0.00781476177033035
,,,630.0000110545102,61464.61572551085,0.007806967608281283
,,,630.0000123157279,61464.615829188995,0.00779898089767002
,,,630.0000135769455,61464.61593349118,0.007790879419361071
,,,630.0000151532996,61464.61606474164,0.007780688173326961
,,,630.0000167296537,61464.61619697933,0.007770515427706121
,,,630.0000183060077,61464.6163301986,0.007760437361438766
,,,630.0000198823618,61464.61646438735,0.007750511870903615
,,,630.0000218605824,61464.616634130645,0.007738337291618485
,,,630.0000238388029,61464.61680533235,0.007726531021617912
,,,630.0000258170235,61464.616977945116,0.007715132197163762
,,,630.0000282893685,61464.617195579245,0.007701493100972828
,,,630.0000307617136,61464.617415233515,0.007688546074510962
,,,630.0000337764824,61464.617685659694,0.007673694999310116
,,,630.0000367912512,61464.61795874407,0.007659849691649784
,,,630.0000407441876,61464.61832053279,0.007643150753966545
,,,630.0000446971239,61464.61868618854,0.00762799736712488
,,,630.000049769151,61464.61916045215,0.007610621235527846
,,,630.0000548411781,61464.61963980101,0.007595331289989427
,,,630.0000599132052,61464.62012362276,0.007581887038552634
,,,630.0000645376839,61464.62056819239,0.007571052523773507
,,,630.0000691621626,61464.62101566714,0.00756142190918844
,,,630.0000737866413,61464.62146572408,0.007552862026162703
,,,630.0000784111201,61464.621918076075,0.007545254028023292
,,,630.0000830355988,61464.62237246789,0.00753849207644758
,,,630.0000886628834,61464.62292781859,0.007531269621655705
,,,630.000094290168,61464.623485496384,0.007525012138804523
,,,630.0000999174526,61464.62404519036,0.007519590559782529
,,,630.0001055447373,61464.62460663118,0.007514893101410499
,,,630.0001111720219,61464.62516958554,0.00751082295320163
,,,630.0001167993065,61464.62573385131,0.007507296269158702
,,,630.0001237877908,61464.62643617326,0.007503564714631951
,,,630.0001307762751,61464.62713996335,0.00750044144047139
,,,630.0001377647594,61464.62784498223,0.00749782723786838
,,,630.0001447532437,61464.628551029586,0.007495639094605791
,,,630.000151741728,61464.62925793778,0.007493807546085473
,,,630.0001604734235,61464.63014217586,0.0074919326881628685
,,,630.000169205119,61464.63102731585,0.007490431438551669
,,,630.0001779368146,61464.63191317795,0.007489229332524428
,,,630.0001866685101,61464.63279961821,0.007488266752276831
,,,630.0001975607969,61464.63390603909,0.007487330242583193
,,,630.0002084530837,61464.63501300702,0.007486620443332776
,,,630.0002193453705,61464.636120389434,0.00748608246804768
,,,630.0002327273759,61464.637481314756,0.007485596347080882
,,,630.0002461093812,61464.63884257813,0.007485250515880866
,,,630.0002594913866,61464.64020408176,0.007485004486120767
,,,630.0002767220493,61464.64195739707,0.00748478920378535
,,,630.000293952712,61464.643710895594,0.0074846503314899655
,,,630.0003153129444,61464.64588480295,0.007484544507847276
,,,630.0003366731768,61464.64805881538,0.007484483046910798
,,,630.0003645631283,61464.65089749902,0.0074844397777768315
,,,630.0003953798438,61464.65403412969,0.007484417004275639
,,,630.0004354255152,61464.65811015047,0.007484404758501132
,,,630.0004863789914,61464.66329642937,0.007484399700965536
,,,630.0005555594428,61464.67033792719,0.0074843980750995565
,,,630.0006592828262,61464.680895324054,0.0074843976774156265
,,,630.0008444158489,61464.69973881111,0.0074843974822822274
,,,630.0013112852846,61464.74725772033,0.007484397049319855
,,,630.0034871603901,61464.96870951664,0.007484395037054669
,,,630.0111066820217,61465.744023504914,0.0074843880266558605
,,,630.0187262036533,61466.51907371084,0.00748438106772986
,,,630.0263457252848,61467.2938614111,0.0074843741547699376
,,,630.0339652469164,61468.06838782431,0.007484367282883234
,,,630.041584768548,61468.84265411711,0.0074843604477207795
,,,630.0492042901795,61469.616661409484,0.007484353645409817
,,,630.0568238118111,61470.39041077958,0.007484346872496088
,,,630.066200652268,61471.34226039098,0.007484338573326575
,,,630.0755774927248,61472.293722833056,0.00748433030894719
,,,630.0849543331817,61473.24479990744,0.007484322074914968
,,,630.0943311736386,61474.195493355735,0.0074843138673359715
,,,630.1037080140954,61475.1458048666,0.0074843056827977785
,,,630.1130848545523,61476.095736081974,0.007484297518300801
,,,630.1247077526479,61477.27268120639,0.007484287422009892
,,,630.1363306507434,61478.44904745702,0.0074842773481075256
,,,630.1479535488389,61479.62483772997,0.007484267292826672
,,,630.1595764469345,61480.80005485638,0.007484257252920004
,,,630.17119934503,61481.97470161081,0.007484247225588409
,,,630.1856748597215,61483.43684938636,0.007484234751164664
,,,630.200150374413,61484.89812185451,0.007484222288513178
,,,630.2146258891046,61486.35852409713,0.007484209834239823
,,,630.2291014037961,61487.81806111879,0.007484197385465482
,,,630.2470971176112,61489.63133375717,0.007484181913352724
,,,630.2650928314264,61491.44328618083,0.007484166442041969
,,,630.2830885452415,61493.2539276297,0.007484150968229257
,,,630.3051150845998,61495.46836022397,0.007484132021032459
,,,630.3271416239581,61497.68085902667,0.007484113061790466
,,,630.3491681633164,61499.89144041759,0.00748409408704184
,,,630.3773102096452,61502.71300942284,0.0074840698170061705
,,,630.405452255974,61505.531508443455,0.007484045512147191
,,,630.4397362800069,61508.96104234937,0.007484015850018766
,,,630.4740203040398,61512.386128428865,0.0074839861246531626
,,,630.5160839064138,61516.58242968179,0.007483949561142871
,,,630.5581475087878,61520.77223087394,0.007483912889124032
,,,630.6002111111618,61524.95563788363,0.007483876103565412
,,,630.6530319141089,61530.1999997102,0.007483829743920026
,,,630.7058527170559,61535.43464869567,0.00748378319344726
,,,630.758673520003,61540.65978718465,0.007483736448001669
,,,630.8232924292714,61547.0393754477,0.007483678992057376
,,,630.8879113385399,61553.40539028403,0.007483621236334608
,,,630.9525302478083,61559.758187664425,0.007483563178628697
,,,631.0351814366951,61567.865063730904,0.007483488477616269
,,,631.1178326255819,61575.95161293194,0.007483413279802634
,,,631.2197562160059,61585.89682763599,0.007483319864124256
,,,631.3216798064299,61595.8135161412,0.007483225695935145
,,,631.4537617569047,61608.62412187836,0.007483102550425765
,,,631.5858437073795,61621.39168072063,0.007482978156056149
,,,631.7703199848659,61639.15682085335,0.007482802345484036
,,,632.0009753991504,61661.26869832219,0.007482579167894834
,,,632.3066228830377,61690.4187000641,0.007482277771903895
,,,632.7344601496912,61730.98292467035,0.007481845282309358
,,,633.2164677728223,61776.430291423036,0.007481343608119692
,,,633.6984753959533,61821.69968128343,0.007480827114699881
,,,634.1804830190844,61866.875245386545,0.007480296271030438
,,,634.6624906422154,61912.032357195974,0.0074797515321016785
,,,635.1444982653464,61957.23835820969,0.007479193339273709
,,,635.722981575644,62011.64107449775,0.0074785062613075375
,,,636.3014648859415,62066.291315427465,0.007477801136175742
,,,636.8799481962391,62121.26761079369,0.007477078653406076
,,,637.4584315065366,62176.63726275969,0.007476339477379438
,,,638.0369148168342,62232.45750974833,0.007475584248133205
,,,638.6153981271317,62288.77657703986,0.007474813582143556
,,,639.1938814374292,62345.63462495815,0.007474028073086843
,,,639.7723647477268,62403.06460448538,0.007473228292580523
,,,640.0,62425.82631300533,0.0074729097842866745
,,,640.0,62425.82631300533,0.0074729097842866745
,,,640.0000010010642,62425.82641332417,0.0074722252851184496
,,,640.0000020021284,62425.82651372504,0.0074703202168013546
,,,640.0000030031927,62425.82661427785,0.007467393350811169
,,,640.0000040042569,62425.82671504099,0.0074636153242204125
,,,640.0000050053211,62425.826816062945,0.0074591326546735595
,,,640.0000060063853,62425.826917383725,0.007454071145901182
,,,640.0000070074495,62425.82701903605,0.007448538786445396
,,,640.0000082196234,62425.82714260661,0.007441341182346202
,,,640.0000094317973,62425.82726673838,0.0074337272139906475
,,,640.0000106439711,62425.82739145836,0.00742581199852603
,,,640.000011856145,62425.82751678564,0.007417690734203719
,,,640.0000130683188,62425.82764273274,0.007409441946260965
,,,640.0000145785539,62425.827800526466,0.007399083073327731
,,,640.0000160887889,62425.82795929743,0.007388725651394844
,,,640.000017599024,62425.82811904168,0.007378447073414878
,,,640.000019109259,62425.82827974887,0.007368306635437627
,,,640.0000209962501,62425.828481877106,0.00735589772181674
,,,640.0000228832412,62425.82868544711,0.007343836413877285
,,,640.0000247702322,62425.828890415294,0.007332164263591341
,,,640.0000271144581,62425.829146924814,0.007318243366881185
,,,640.000029458684,62425.82940542311,0.0073049864222127945
,,,640.0000322952563,62425.82972073189,0.007289839228177952
,,,640.0000351318287,62425.8300386372,0.0072756552366850386
,,,640.000038796152,62425.83045288345,0.007258703446533355
,,,640.0000424604754,62425.83087083862,0.0072432104005602915
,,,640.0000473258182,62425.83143096611,0.007224714454032529
,,,640.000052191161,62425.83199638002,0.007208358765167553
,,,640.0000570565038,62425.83256646652,0.007193907598732764
,,,640.0000619218466,62425.83314068055,0.007181144595342837
,,,640.0000664613347,62425.83367973259,0.0071705866243533456
,,,640.0000710008227,62425.83422160926,0.007161186725282082
,,,640.0000755403107,62425.83476600068,0.007152818139137869
,,,640.0000800797987,62425.83531263092,0.0071453677521719945
,,,640.0000846192868,62425.83586125435,0.007138734762376629
,,,640.0000901824035,62425.83653598869,0.0071315899431648126
,,,640.0000957455202,62425.83721303566,0.007125393243248568
,,,640.0001013086369,62425.83789208839,0.007120018706303137
,,,640.0001068717536,62425.83857288078,0.007115357136236329
,,,640.0001124348703,62425.839255182036,0.007111313865042215
,,,640.000117997987,62425.839938792036,0.007107806815588174
,,,640.0001248976222,62425.84078819667,0.0071040962331489245
,,,640.0001317972574,62425.84163906632,0.007100985773273093
,,,640.0001386968926,62425.842491164025,0.007098378328233026
,,,640.0001455965278,62425.84334429117,0.007096192518011364
,,,640.000152496163,62425.844198281266,0.007094360138711068
,,,640.000161099449,62425.84526413718,0.007092484636424847
,,,640.000169702735,62425.84633089705,0.007090979350044779
,,,640.000178306021,62425.847398382415,0.007089771186938949
,,,640.000186909307,62425.84846645001,0.007088801490046552
,,,640.0001976161205,62425.8497963048,0.007087857533444171
,,,640.0002083229341,62425.851126711175,0.007087139535469661
,,,640.0002190297477,62425.852457537,0.007086593403189595
,,,640.0002321492758,62425.85408868289,0.007086099065429882
,,,640.000245268804,62425.85572017218,0.007085745532746918
,,,640.0002583883321,62425.85735190688,0.007085492696440543
,,,640.0002752157735,62425.859445060814,0.0070852708311457116
,,,640.0002920432149,62425.86153840321,0.00708512649761046
,,,640.000312819146,62425.864123103405,0.007085015824284975
,,,640.000333595077,62425.8667079135,0.0070849507280279405
,,,640.0003605577668,62425.87006253218,0.007084904438582743
,,,640.000390211111,62425.8737519751,0.007084879619886773
,,,640.0004285034513,62425.87851631476,0.00708486592511495
,,,640.000476785588,62425.884523607434,0.007084860037291056
,,,640.0005414366511,62425.89256753391,0.007084858018322778
,,,640.0006361915214,62425.904356975836,0.007084857476148237
,,,640.0007984281622,62425.92454246056,0.007084857223168997
,,,640.0011739383618,62425.971263105625,0.007084856730788585
,,,640.0027345768375,62426.16543129412,0.007084854690386091
,,,640.0101208921126,62427.0842957095,0.0070848450635443054
,,,640.0175072073877,62428.0029787359,0.007084835482287227
,,,640.0248935226628,62428.921481531084,0.0070848259420119315
,,,640.0322798379378,62429.83980518328,0.007084816438633707
,,,640.0396661532129,62430.75795071748,0.007084806968526556
,,,640.047052468488,62431.67591910112,0.007084797528466277
,,,640.0559193893567,62432.777663881614,0.007084786231776657
,,,640.0647863102255,62433.879156181334,0.007084774969888645
,,,640.0736532310942,62434.9803974034,0.007084763738977902
,,,640.082520151963,62436.0813888706,0.007084752535697249
,,,640.0913870728317,62437.18213183335,0.007084741357118334
,,,640.1002539937004,62438.28262747675,0.007084730200672827
,,,640.1111127438188,62439.629998761164,0.007084716564941723
,,,640.1219714939372,62440.97700277794,0.0070847029554537205
,,,640.1328302440555,62442.32364138014,0.00708468936912343
,,,640.1436889941739,62443.66991632561,0.007084675803300222
,,,640.1545477442922,62445.015829287164,0.007084662255710142
,,,640.1678639311306,62446.66584314517,0.00708464566418861
,,,640.1811801179689,62448.315317842,0.007084629094095406
,,,640.1944963048072,62449.96425604754,0.007084612542841311
,,,640.2078124916455,62451.6126603116,0.007084596008245787
,,,640.224059177719,62453.623110060464,0.0070845758547695824
,,,640.2403058637925,62455.632772879675,0.007084555720607938
,,,640.256552549866,62457.6416528355,0.007084535603455945
,,,640.2727992359395,62459.64975383405,0.0070845155014028416
,,,640.2934979325117,62462.20700378877,0.007084489910236013
,,,640.314196629084,62464.76300298422,0.007084464338327389
,,,640.3348953256562,62467.31775863522,0.007084438783461156
,,,640.360912332327,62470.52717844423,0.007084406683926204
,,,640.3869293389977,62473.734657946916,0.007084374605541966
,,,640.4182256560412,62477.59043912392,0.007084336042544155
,,,640.4495219730846,62481.44345307871,0.007084297503366563
,,,640.487751777768,62486.14635218343,0.007084250454482789
,,,640.5259815824514,62490.84519080044,0.007084203433139381
,,,640.5642113871348,62495.54000513603,0.0070841564361300065
,,,640.6128998814805,62501.51342915645,0.007084096613114447
,,,640.6615883758262,62507.4804542956,0.0070840368210748446
,,,640.7102768701719,62513.44115016154,0.0070839770566112886
,,,640.7691020357843,62520.63448367994,0.007083904882519779
,,,640.8279272013966,62527.81879575537,0.0070838327411228
,,,640.886752367009,62534.99420230312,0.007083760629646781
,,,640.9599398350092,62543.9092407732,0.007083670950649207
,,,641.0331273030095,62552.81088655864,0.007083581311830042
,,,641.1063147710097,62561.699351908224,0.007083491711141938
,,,641.202572321707,62573.36991426985,0.007083373922347012
,,,641.2988298724042,62585.018504689506,0.007083256195010915
,,,641.4209784520531,62599.769378589765,0.007083106888369214
,,,641.5431270317019,62614.486521981635,0.007082957677393388
,,,641.7084450615976,62634.35282988875,0.007082755884075852
,,,641.9098693682685,62658.47985980327,0.007082510253339165
,,,642.1670320704595,62689.16415653169,0.007082197028283639
,,,642.5168331761516,62730.699827654105,0.00708177165294678
,,,643.0363649002151,62791.99418719197,0.007081141347166659
,,,643.6984723461923,62869.499693197795,0.007080340649471759
,,,644.3605797921695,62946.412087867844,0.007079542892716622
,,,645.0226872381467,63022.81715973239,0.007078748120974722
,,,645.6847946841239,63098.78971941318,0.007077956373224696
,,,646.3469021301011,63174.39482534478,0.0070771676835525025
,,,647.0090095760783,63249.68887662979,0.007076382081349898
,,,647.6711170220555,63324.72058738189,0.007075599591510201
,,,648.4684857613576,63414.79120152403,0.007074661407544844
,,,649.2658545006597,63504.603461094484,0.007073727795161926
,,,650.0,63587.10988677679,0.007072872268098761
,,,650.0,63587.10988677679,0.007072872268098761
,,,650.0000010526074,63587.110004976836,0.007072281253831596
,,,650.0000021052149,63587.110123252525,0.007070644899918986
,,,650.0000031578223,63587.11024166757,0.007068144856463532
,,,650.0000042104298,63587.110360274484,0.007064935407463894
,,,650.0000052630372,63587.11047911624,0.007061147591623065
,,,650.0000063156447,63587.11059822773,0.007056892674039971
,,,650.0000073682521,63587.11071763696,0.007052265079822894
,,,650.0000086603906,63587.11086465823,0.007046191626406747
,,,650.000009952529,63587.11101219235,0.0070397997803146
,,,650.0000112446675,63587.11116026122,0.007033189916868129
,,,650.0000125368059,63587.11130887929,0.007026443519641908
,,,650.0000141020547,63587.111489657,0.00701818182919999
,,,650.0000156673035,63587.111671258244,0.007009908265170756
,,,650.0000172325523,63587.11185368054,0.007001693432395903
,,,650.0000187978011,63587.11203691525,0.006993590675645302
,,,650.0000207801027,63587.11227011685,0.0069835507728173716
,,,650.0000227624042,63587.112504565564,0.0069738102986672225
,,,650.0000247447058,63587.11274022118,0.0069644056736636074
,,,650.000027246172,63587.113039249176,0.006953049501199406
,,,650.0000297476381,63587.11334003686,0.006942281003181313
,,,650.0000328271007,63587.11371260341,0.006929831919595746
,,,650.0000359065632,63587.11408752195,0.006918252811853297
,,,650.0000399991679,63587.11458914308,0.006904145518635685
,,,650.0000440917727,63587.1150942556,0.006891401235613629
,,,650.0000492546301,63587.115735915926,0.00687709039398654
,,,650.0000544174875,63587.11638197931,0.006864540164323524
,,,650.0000595803449,63587.117031902664,0.006853541105790712
,,,650.0000647432023,63587.11768520831,0.006843904550188065
,,,650.0000699060597,63587.118341477006,0.006835462946697301
,,,650.0000750689171,63587.119000341234,0.006828068555621651
,,,650.0000802317745,63587.119661478966,0.006821591572357634
,,,650.0000853946319,63587.12032460812,0.006815918153930383
,,,650.0000905574893,63587.12098948163,0.006810948543164078
,,,650.0000957203467,63587.12165588309,0.006806595361145759
,,,650.0001020614635,63587.12247618342,0.00680198034146759
,,,650.0001082209945,63587.12327464007,0.0067981616326881445
,,,650.0001143805256,63587.124074480096,0.006794900831435839
,,,650.0001205400566,63587.12487550137,0.006792116381222847
,,,650.0001279850657,63587.125845025985,0.0067892880473192745
,,,650.0001354300747,63587.126815769305,0.006786951106652468
,,,650.0001428750837,63587.12778751956,0.006785020156139046
,,,650.0001503200928,63587.128760101776,0.0067834246446361315
,,,650.0001593273947,63587.129937682184,0.006781860151638448
,,,650.0001683346967,63587.1311160624,0.00678061814774694
,,,650.0001773419987,63587.13229507749,0.006779632148580942
,,,650.0001863493006,63587.13347459652,0.0067788493796142
,,,650.0001976825931,63587.134959265095,0.00677808944914099
,,,650.0002090158856,63587.1364444084,0.006777521051742784
,,,650.0002203491781,63587.137929906654,0.006777095910294594
,,,650.00023440879,63587.139773114985,0.006776714241364666
,,,650.0002484684019,63587.14161660897,0.006776448023563919
,,,650.0002625280138,63587.14346030194,0.006776262332054034
,,,650.0002808959865,63587.14586916929,0.006776101591305059
,,,650.0002992639593,63587.14827818491,0.006776001184779838
,,,650.0003223905103,63587.151311428854,0.006775926482769248
,,,650.0003455170613,63587.15434475334,0.00677588516801323
,,,650.0003764357579,63587.15840017521,0.006775857195594947
,,,650.0004137286236,63587.163291701836,0.006775842925306672
,,,650.0004606353297,63587.16944425032,0.0067758366543603805
,,,650.000522992211,63587.17762333158,0.006775834453244823
,,,650.0006133390519,63587.18947371094,0.00677583386604639
,,,650.0007648645282,63587.20934853317,0.006775833646407712
,,,650.0011012108733,63587.25346501038,0.0067758332747282785
,,,650.0024119153528,63587.425377383144,0.006775831833195389
,,,650.0100602630874,63588.428389321605,0.006775823444137342
,,,650.0177086108221,63589.43115013037,0.006775815090304356
,,,650.0253569585567,63590.433660821946,0.006775806768055276
,,,650.0330053062913,63591.43592236496,0.006775798474119387
,,,650.040653654026,63592.43793568863,0.006775790205587326
,,,650.0500086633908,63593.66320330804,0.006775780122747915
,,,650.0593636727557,63594.88810247994,0.006775770069845713
,,,650.0687186821206,63596.11263471359,0.006775760043194058
,,,650.0780736914854,63597.33680146322,0.006775750039555892
,,,650.0874287008503,63598.56060413468,0.006775740056096107
,,,650.0967837102152,63599.78404409106,0.006775730090320272
,,,650.1083167120237,63601.29182274646,0.006775717825424345
,,,650.1198497138322,63602.79905456162,0.006775705580515177
,,,650.1313827156407,63604.30574188442,0.0067756933524937375
,,,650.1429157174492,63605.811887005184,0.006775681138683918
,,,650.1544487192577,63607.31749216434,0.006775668936783341
,,,650.1687124603217,63609.178845052564,0.006775653859244825
,,,650.1829762013856,63611.03937944244,0.006775638793682619
,,,650.1972399424495,63612.89909933538,0.006775623737347307
,,,650.2115036835135,63614.75800866797,0.006775608687905114
,,,650.2290861342136,63617.0483162374,0.006775590143489998
,,,650.2466685849138,63619.337405246755,0.006775571603480887
,,,650.2642510356139,63621.62528276839,0.006775553065264773
,,,650.2855711252613,63624.39789716523,0.006775530585493668
,,,650.3068912149087,63627.168752852085,0.006775508101986693
,,,650.328211304556,63629.93786201576,0.006775485612083344
,,,650.3551245789569,63633.43095350638,0.0067754572095541825
,,,650.3820378533577,63636.92130515415,0.006775428789784757
,,,650.4145992278693,63641.140523777925,0.006775394378508632
,,,650.4471606023809,63645.3558084585,0.006775359933573669
,,,650.4874390296208,63650.56473519899,0.006775317273667333
,,,650.5277174568606,63655.76778289208,0.006775274552285665
,,,650.5767781814187,63662.09747092199,0.006775222427380208
,,,650.6258389059768,63668.41868688744,0.006775170200343947
,,,650.6748996305349,63674.73156586809,0.006775117867224308
,,,650.7354830521074,63682.51582009044,0.006775053092138001
,,,650.7960664736798,63690.2878130801,0.006774988146856682
,,,650.8566498952523,63698.04778978007,0.006774923028633767
,,,650.9322791030401,63707.71844686051,0.006774841492997055
,,,651.0079083108278,63717.37121794581,0.006774759682883016
,,,651.0989542429598,63728.96858839255,0.006774660830528168
,,,651.1900001750919,63740.54148001821,0.006774561578397478
,,,651.3039903326955,63754.99748465389,0.006774436751264566
,,,651.4179804902992,63769.41779369805,0.00677431130059431
,,,651.5688883581992,63788.45591291523,0.006774144266794372
,,,651.7197962260991,63807.43724090639,0.006773976154173286
,,,651.9380620839867,63834.796826324746,0.006773731114173667
,,,652.2192697139994,63869.89548213455,0.0067734121586319335
,,,652.6077966815141,63918.141933910316,0.0067729655569840315
,,,653.1330167415706,63982.980457660204,0.006772351168309091
,,,653.6582368016271,64047.47268644697,0.006771724871630973
,,,654.1834568616837,64111.710239929394,0.006771087038124987
,,,654.7086769217402,64175.77468629833,0.006770438027616358
,,,655.2338969817968,64239.73845923966,0.006769778188869481
,,,655.7591170418533,64303.66569446226,0.0067691078598793196
,,,656.2843371019098,64367.61299279414,0.0067684273681579395
,,,656.9265996477319,64445.910015772606,0.0067675818828332335
,,,657.568862193554,64524.38958649616,0.006766722234672521
,,,658.211124739376,64603.11790795672,0.006765848962336229
,,,658.8533872851981,64682.15026967008,0.006764962583748709
,,,659.4956498310202,64761.53229903524,0.006764063596801192
,,,660.0,64824.13821466313,0.006763349122518789
,,,660.0,64824.13821466313,0.006763349122518789
,,,660.0000012290385,64824.138367540734,0.0067629211741140486
,,,660.000002458077,64824.13852048301,0.006761753294509126
,,,660.0000036871155,64824.1386735427,0.00675999631914249
,,,660.000004916154,64824.13882676164,0.006757774591167256
,,,660.0000061451925,64824.13898017264,0.0067551905520439786
,,,660.000007374231,64824.139133801094,0.006752328520995109
,,,660.0000088710349,64824.13932122115,0.006748566916594421
,,,660.0000103678387,64824.13950901707,0.006744595847989848
,,,660.0000118646426,64824.139697205195,0.006740494298121007
,,,660.0000133614465,64824.13988579507,0.006736323913724603
,,,660.0000152401989,64824.14012308329,0.00673106432321068
,,,660.0000171189513,64824.140361010424,0.006725841764067487
,,,660.0000189977037,64824.1405995687,0.006720706688480327
,,,660.0000213311943,64824.14089672724,0.006714502379675928
,,,660.0000236646848,64824.14119480713,0.006708530293334503
,,,660.0000264695868,64824.14155427167,0.0067016933177850325
,,,660.0000292744888,64824.141914944,0.006695246692765976
,,,660.0000328191288,64824.14237235311,0.00668766086744769
,,,660.0000363637688,64824.14283143483,0.0066806838607056775
,,,660.0000412746657,64824.14346997728,0.0066719636691146
,,,660.0000461855626,64824.14411113278,0.0066642497618646735
,,,660.0000521555972,64824.14489365037,0.006656076118991018
,,,660.0000581256319,64824.14567910239,0.006649056515805912
,,,660.0000640956665,64824.14646707374,0.006643031315617175
,,,660.0000700657012,64824.14725720724,0.006637860894613581
,,,660.0000760357358,64824.14804919603,0.00663342442848579
,,,660.0000820057704,64824.14884277672,0.006629617865242793
,,,660.0000879758051,64824.14963772327,0.006626351792948606
,,,660.0000939458397,64824.150433841736,0.0066235494549621585
,,,660.0001012784892,64824.151413028834,0.006620645900597811
,,,660.0001086111387,64824.15239347402,0.00661824011714277
,,,660.0001159437882,64824.1533749616,0.0066162467413251515
,,,660.0001232764376,64824.15435731288,0.006614595056532807
,,,660.0001321202312,64824.1555430518,0.006612975022597026
,,,660.0001409640248,64824.156729621594,0.0066116836732482975
,,,660.0001498078184,64824.15791685368,0.006610654311925317
,,,660.000158651612,64824.15910461366,0.006609833779771769
,,,660.000169733817,64824.160593585475,0.006609036368248552
,,,660.0001808126478,64824.16208260224,0.006608436328775916
,,,660.0001918914787,64824.16357199399,0.006607984647165103
,,,660.0002055863334,64824.16541345512,0.006607577493382828
,,,660.0002192811882,64824.167255220826,0.006607290881852929
,,,660.0002329760429,64824.16909720085,0.00660708912241419
,,,660.000250747659,64824.17148772968,0.006606913581180125
,,,660.0002685192752,64824.17387842052,0.006606802265473454
,,,660.0002907345333,64824.17686702283,0.006606718502315739
,,,660.0003129497915,64824.179855716444,0.00660667109478619
,,,660.0003423235382,64824.18380754053,0.006606638391628463
,,,660.000371697285,64824.18775940722,0.006606622968363904
,,,660.0004140926667,64824.19346320172,0.006606613835723897
,,,660.0004686305605,64824.20080064422,0.006606610283305168
,,,660.0005443601177,64824.21098918329,0.0066066092016512645
,,,660.0006622242129,64824.22684642778,0.006606608883255099
,,,660.0008879458057,64824.25721459693,0.0066066085640447084
,,,660.0015469250926,64824.34587209242,0.006606607656982432
,,,660.0050645243067,64824.81911217656,0.006606602818597062
,,,660.0146714845685,64826.1115048749,0.006606589622411865
,,,660.0242784448302,64827.40378230582,0.006606576449689149
,,,660.033885405092,64828.69594555961,0.006606563297265633
,,,660.0434923653537,64829.98799566263,0.00660655016239245
,,,660.0530993256154,64831.279933584665,0.006606537042679897
,,,660.0627062858772,64832.571760245344,0.00660652393604724
,,,660.074577497084,64834.16790332793,0.006606507755713666
,,,660.0864487082907,64835.76387942503,0.00660649158965385
,,,660.0983199194975,64837.35969002529,0.00660647543537249
,,,660.1101911307043,64838.95533654762,0.006606459290750586
,,,660.122062341911,64840.5508203501,0.006606443153986652
,,,660.1368196292827,64842.53396618541,0.006606423102783379
,,,660.1515769166544,64844.5168649844,0.006606403058892767
,,,660.1663342040262,64846.499519058874,0.006606383020270934
,,,660.1810914913979,64848.481930638474,0.0066063629852257675
,,,660.1993948610132,64850.94036943783,0.006606338138765822
,,,660.2176982306285,64853.398442505626,0.006606313293472471
,,,660.2360016002438,64855.85615370661,0.0066062884475796635
,,,660.2583518418407,64858.85677918648,0.0066062581053880996
,,,660.2807020834377,64861.85687735305,0.006606227758108692
,,,660.3030523250347,64864.85645469614,0.006606197404097122
,,,660.3315746068521,64868.68362176602,0.006606158655963579
,,,660.3600968886694,64872.50996384858,0.006606119892604947
,,,660.395057580758,64877.19892938653,0.00660607235589953
,,,660.4300182728466,64881.886697073955,0.006606024791454325
,,,660.4743043665387,64887.823193108525,0.006605964497047312
,,,660.5185904602308,64893.75784698246,0.0066059041524012966
,,,660.5744464469349,64901.240389685496,0.006605827967627232
,,,660.6303024336389,64908.72015627743,0.006605751696435155
,,,660.686158420343,64916.19723040978,0.00660567533655152
,,,660.757252036686,64925.71030102643,0.006605578014715675
,,,660.8283456530291,64935.21930900359,0.006605480544264414
,,,660.8994392693722,64944.72441734534,0.006605382923740296
,,,660.9913176860451,64957.002905214955,0.006605256539428195
,,,661.083196102718,64969.27548536453,0.006605129902263908
,,,661.197889993221,64984.58783457187,0.0066049714634048
,,,661.312583883724,64999.89212130039,0.0066048126314588625
,,,661.4640332598676,65020.089593611774,0.006604602299943971
,,,661.6154826360113,65040.27543822664,0.006604391290814717
,,,661.8336146402037,65069.33125143028,0.006604086195251035
,,,662.1137204471959,65106.61681268878,0.006603692400860555
,,,662.5010833135458,65158.14562369292,0.006603144141463387
,,,663.0759466354057,65234.57950980871,0.0066023228265359455
,,,663.6508099572656,65311.01618262417,0.006601492612594084
,,,664.3453742911405,65403.43811382618,0.006600478074824395
,,,665.0399386250155,65496.00031290939,0.006599451474883639
,,,665.7345029588904,65588.75961043857,0.006598413291987708
,,,666.4290672927654,65681.76213612485,0.006597363985609772
,,,667.1236316266403,65775.044649204,0.0065963039961905836
,,,667.8181959605153,65868.63571579446,0.006595233745832105
,,,668.651725659128,65981.38910712663,0.006593936387069348
,,,669.4852553577408,66094.64270738876,0.0065926254990568145
,,,670.0,66164.83875351337,0.006591809482685413
,,,670.0,66164.83875351337,0.006591809482685413
,,,670.0000012814218,66164.83892851906,0.006591415625800984
,,,670.0000025628435,66164.83910358798,0.0065903444809804965
,,,670.0000038442653,66164.83927877127,0.006588738954622688
,,,670.000005125687,66164.83945410913,0.006586716027005971
,,,670.0000064071088,66164.83962963276,0.006584371382753416
,,,670.0000076885306,66164.83980536599,0.006581783201101831
,,,670.0000092610944,66164.84002133853,0.006578366905949927
,,,670.0000108336583,66164.84023767647,0.006574773148440425
,,,670.0000124062221,66164.84045439435,0.006571074719358796
,,,670.000013978786,66164.84067149999,0.006567327715602672
,,,670.0000159732901,66164.84094741965,0.006562571676453233
,,,670.0000179677943,66164.84122396393,0.006557870248571626
,,,670.0000199622984,66164.84150112249,0.006553268139192254
,,,670.0000224714582,66164.84185064683,0.00654766506282035
,,,670.000024980618,66164.84220108172,0.006542303281532005
,,,670.0000280399812,66164.84262953023,0.006536118997675756
,,,670.0000310993444,66164.84305919035,0.006530332703151773
,,,670.0000350622926,66164.84361742111,0.006523420722623289
,,,670.0000390252408,66164.84417738096,0.006517137445383494
,,,670.0000446966616,66164.84498143928,0.006509152985532396
,,,670.0000503680824,66164.84578829004,0.006502231290223379
,,,670.0000560395032,66164.8465975597,0.006496239238574742
,,,670.000061710924,66164.84740892264,0.00649105541385102
,,,670.0000673823448,66164.84822209616,0.006486572197139476
,,,670.0000730537656,66164.84903683544,0.006482695447904425
,,,670.0000787251864,66164.84985292863,0.006479343327214216
,,,670.0000856203307,66164.8508466714,0.006475872902002367
,,,670.0000925154749,66164.85184186531,0.006472964890277723
,,,670.0000994106191,66164.85283827518,0.006470528129997595
,,,670.0001063057633,66164.85383570397,0.006468486231371822
,,,670.0001132009075,66164.85483398654,0.006466775190632238
,,,670.0001217873444,66164.85607812185,0.006465026726337766
,,,670.0001303737812,66164.8573231487,0.006463623710607862
,,,670.000138960218,66164.85856889091,0.0064624978797084365
,,,670.0001475466548,66164.85981520714,0.006461594463667554
,,,670.0001582339253,66164.86136709075,0.006460715142151269
,,,670.0001689211957,66164.86291951811,0.006460046515084381
,,,670.0001796084662,66164.86447235891,0.006459538093712147
,,,670.0001927064577,66164.86637589362,0.006459077976181305
,,,670.0002059665312,66164.8683033281,0.006458745643359216
,,,670.0002192266047,66164.87023100954,0.006458509057613702
,,,670.0002360775705,66164.87268096306,0.006458304041645381
,,,670.0002529285364,66164.87513110183,0.006458170917907633
,,,670.0002737574115,66164.87815979165,0.006458068959562743
,,,670.0002945862866,66164.88118858977,0.006458009162006854
,,,670.0003216580744,66164.88512528152,0.006457966731572278
,,,670.0003487298623,66164.8890620271,0.006457945509495987
,,,670.0003867186564,66164.89458635128,0.00645793228897632
,,,670.0004344092837,66164.90152153997,0.0064579265796772525
,,,670.0004981157105,66164.91078576221,0.006457924587980048
,,,670.0005911048014,66164.92430828181,0.006457924027030059
,,,670.0007491489303,66164.94729111384,0.006457923741243638
,,,670.0011094917178,66164.99969216922,0.006457923184781194
,,,670.0025723153486,66165.2124143269,0.006457920930895366
,,,670.0116025398958,66166.5255197267,0.006457907029341892
,,,670.0206327644429,66167.83852304996,0.006457893145993026
,,,670.02966298899,66169.15142505734,0.006457879278502837
,,,670.0405908688383,66170.74009221687,0.006457862515112147
,,,670.0515187486866,66172.32861326804,0.006457845768779651
,,,670.0624466285349,66173.91698935554,0.006457829036792132
,,,670.0733745083832,66175.50522156776,0.006457812316819239
,,,670.0843023882314,66177.09331094418,0.00645779560685674
,,,670.0976550978882,66179.0335952125,0.006457775200144326
,,,670.1110078075449,66180.97366945496,0.0064577548031351595
,,,670.1243605172016,66182.9135353468,0.006457734413583789
,,,670.1377132268583,66184.85319450383,0.006457714029603517
,,,670.1539331299738,66187.2090759135,0.006457689273843949
,,,670.1701530330893,66189.56465730016,0.006457664521608485
,,,670.1863729362047,66191.91994130488,0.006457639770957069
,,,670.2025928393202,66194.27493050206,0.006457615020293478
,,,670.223129499033,66197.2562562914,0.00645758368044434
,,,670.2436661587458,66200.23711850599,0.006457552336300962
,,,670.2642028184586,66203.21752204353,0.006457520986120873
,,,670.2898757419883,66206.94269329395,0.006457481784585373
,,,670.3155486655181,66210.6671644908,0.0064574425692589385
,,,670.3464317299868,66215.146576424,0.00645739537478227
,,,670.3773147944554,66219.62500401701,0.006457348155562003
,,,670.4157892210927,66225.2029194728,0.006457289292085217
,,,670.45426364773,66230.77936011345,0.006457230384759772
,,,670.5037572939282,66237.95079152897,0.006457154538452228
,,,670.5532509401263,66245.11989006314,0.006457078613022559
,,,670.6154031498055,66254.11935393755,0.006456983153164428
,,,670.6775553594847,66263.115347652,0.006456887561513536
,,,670.7397075691639,66272.10798450532,0.006456791835792072
,,,670.8187814994699,66283.54430309316,0.006456669851392638
,,,670.8978554297759,66294.97559359646,0.00645654764560005
,,,670.9930896590918,66308.73672957018,0.006456400169416673
,,,671.0883238884077,66322.4912702775,0.006456252370120327
,,,671.2078486112351,66339.74528464564,0.006456066416297097
,,,671.3273733340626,66356.99020321423,0.006455879955660139
,,,671.4862874712868,66379.90529155363,0.0064556312661770915
,,,671.6771447811832,66407.40909786633,0.006455331418842775
,,,671.9156964619723,66441.76301136296,0.006454954865386363
,,,672.2297944631626,66486.96509643648,0.006454456093302853
,,,672.675801923396,66551.10794469042,0.006453742162375707
,,,673.3113126703012,66642.46616926182,0.006452713640428901
,,,673.9468234172064,66733.84045321762,0.006451672307435578
,,,674.5823341641116,66825.28876571788,0.0064506186038026225
,,,675.2178449110168,66916.85974682782,0.00644955295384328
,,,675.853355657922,67008.5937669055,0.006448475766327224
,,,676.6191394356446,67119.3953180979,0.0064471629968942505
,,,677.3849232133672,67230.52671493958,0.0064458347069869405
,,,678.1507069910898,67342.02167410382,0.006444491528451255
,,,678.9164907688124,67453.90380852371,0.006443134065115521
,,,679.682274546535,67566.18807695186,0.006441762893986663
,,,680.0,67612.89513104968,0.006441190099500688
,,,680.0,67612.89513104968,0.006441190099500688
,,,680.0000013552994,67612.8953304467,0.006440835803677578
,,,680.0000027105989,67612.89552990501,0.006439876981864434
,,,680.0000040658983,67612.89572947369,0.006438447333331698
,,,680.0000054211978,67612.89592919072,0.0064366551964042795
,,,680.0000067764972,67612.89612908517,0.006434588272832182
,,,680.0000081317967,67612.89632917885,0.006432317461806827
,,,680.0000098133975,67612.8965777475,0.006429301381020137
,,,680.0000114949983,67612.89682666777,0.006426144693661794
,,,680.000013176599,67612.89707595175,0.006422912798659618
,,,680.0000152077603,67612.89737754791,0.006418978362522766
,,,680.0000172389215,67612.89767968326,0.0064150693876498174
,,,680.0000192700827,67612.89798235106,0.006411230215411716
,,,680.0000218316499,67612.89836479635,0.006406533683904568
,,,680.000024393217,67612.89874803847,0.006402033230311468
,,,680.0000275212789,67612.89921706333,0.006396831873119516
,,,680.0000306493407,67612.89968715282,0.006391966494802981
,,,680.0000347062055,67612.90029829359,0.006386153198763711
,,,680.0000387630703,67612.9009109545,0.006380877235077944
,,,680.0000446051951,67612.90179560818,0.006374149654610979
,,,680.0000504473198,67612.90268273387,0.006368340579059711
,,,680.0000562894446,67612.90357199225,0.006363332312739106
,,,680.0000621315694,67612.90446308859,0.006359017594066417
,,,680.0000679736942,67612.90535576806,0.006355301636881402
,,,680.000073815819,67612.90624981084,0.006352101840101754
,,,680.0000808371817,67612.90732585524,0.006348838837390079
,,,680.0000878585445,67612.90840331734,0.006346112928346434
,,,680.0000948799072,67612.9094819638,0.006343835717078918
,,,680.00010190127,67612.91056159964,0.006341933334464364
,,,680.0001089226328,67612.911642062,0.0063403440694556916
,,,680.0001176839553,67612.91299122786,0.006338722646116737
,,,680.0001264452778,67612.914341254,0.0063374271051520464
,,,680.0001352066004,67612.91569196752,0.006336391937588179
,,,680.0001439679229,67612.91704323023,0.006335564806858467
,,,680.0001549184724,67612.91873274466,0.006334760640431091
,,,680.0001658690219,67612.92042277816,0.006334153105633736
,,,680.0001768195714,67612.9221132038,0.006333694118849664
,,,680.0001903042713,67612.92419522266,0.006333280040968049
,,,680.0002037889712,67612.92627756057,0.00633298685667616
,,,680.0002172736712,67612.92836012434,0.0063327792672589036
,,,680.0002346968366,67612.93105117041,0.00633259808810478
,,,680.0002521200021,67612.93374238834,0.006332482101783355
,,,680.0002737982944,67612.93709101048,0.006332394211183343
,,,680.0002969207159,67612.9406628129,0.006332341272446419
,,,680.0003256220402,67612.94509649088,0.006332307135899544
,,,680.0003543233646,67612.94953021487,0.006332290738569692
,,,680.000395461117,67612.95588512828,0.006332280857354034
,,,680.0004479998012,67612.96400126508,0.0063322768798633805
,,,680.0005201145663,67612.97514150683,0.006332275600442073
,,,680.0006301863892,67612.99214532414,0.006332275203531397
,,,680.0008333202322,67613.0235252656,0.006332274833007604
,,,680.0013824257054,67613.10835040086,0.006332273867385474
,,,680.0041311710079,67613.53296865629,0.006332269036157588
,,,680.014593364591,67615.14906949886,0.006332250660371747
,,,680.025055558174,67616.76506232964,0.006332232302159596
,,,680.0355177517571,67618.38094812476,0.006332213958700604
,,,680.0459799453402,67619.99672781119,0.0063321956275602794
,,,680.0564421389232,67621.6124022735,0.006332177306634415
,,,680.0691028767452,67623.56745797864,0.006332155146786811
,,,680.0817636145672,67625.52236227148,0.006332132996481541
,,,680.0944243523892,67627.47711653756,0.0063321108533882665
,,,680.1070850902112,67629.43172211481,0.006332088715535726
,,,680.1223139638914,67631.7826096414,0.006332062091782442
,,,680.1375428375717,67634.1332861115,0.006332035470772233
,,,680.152771711252,67636.48375366196,0.0063320088504934475
,,,680.1680005849322,67638.83401438182,0.006331982229278377
,,,680.187007892283,67641.7671108907,0.006331948999676327
,,,680.2060151996337,67644.69989230698,0.006331915764258311
,,,680.2250225069845,67647.63236247894,0.006331882521240986
,,,680.2483930933538,67651.23758354771,0.006331841634494228
,,,680.2717636797231,67654.84234676967,0.006331800731933131
,,,680.2951342660924,67658.44665902262,0.0063317598118538395
,,,680.3252727461909,67663.09409016553,0.0063317070136834405
,,,680.3554112262893,67667.74079708669,0.0063316541818413405
,,,680.3927937196886,67673.50339060836,0.006331588602045301
,,,680.4301762130879,67679.26491889964,0.006331522965133817
,,,680.4784838704485,67686.70873957392,0.006331438057870573
,,,680.5267915278091,67694.15088289215,0.006331353048824873
,,,680.5893547790502,67703.78680213973,0.0063312427986809095
,,,680.6519180302912,67713.42012253872,0.006331132370560942
,,,680.7272337884001,67725.01375971308,0.006330999194163566
,,,680.802549546509,67736.60400523437,0.006330865754047122
,,,680.8778653046179,67748.19105842624,0.006330732048856802
,,,680.9758698335759,67763.2642380228,0.006330557667380492
,,,681.0738743625338,67778.33276523628,0.006330382836101065
,,,681.1969682577453,67797.25290859623,0.006330162611822759
,,,681.3200621529568,67816.16715698168,0.006329941682413275
,,,681.4841788693503,67841.3770130922,0.006329646034860593
,,,681.6817103155723,67871.71009723171,0.006329288553269622
,,,681.9293582443896,67909.72857073821,0.00632883787059032
,,,682.2567917882282,67959.98629303843,0.006328237773445038
,,,682.7230069638457,68031.54862739184,0.006327375196201977
,,,683.36192977519,68129.67698702237,0.00632617796099078
,,,684.0008525865343,68227.93172707802,0.006324963785786106
,,,684.6397753978786,68326.37014118947,0.006323733246407019
,,,685.2786982092229,68425.03958487422,0.0063224868976743285
,,,685.9176210205671,68523.97862780381,0.006321225274181869
,,,686.5565438319114,68623.21808260484,0.006319948891042482
,,,687.3379717127189,68745.03476668622,0.006318368482652455
,,,688.1193995935263,68867.3680906296,0.006316767609206797
,,,688.9008274743337,68990.23833495776,0.006315147103568642
,,,689.6822553551411,69113.65599333566,0.006313507761746172
,,,690.0,69163.9974566886,0.006312835960575229
,,,690.0,69163.9974566886,0.006312835960575229
,,,690.0000018358252,69163.99774779857,0.00631304484902218
,,,690.0000036716503,69163.99803885943,0.006313590942765455
,,,690.0000055074755,69163.99832983488,0.006314375950455453
,,,690.0000073433007,69163.99862069952,0.006315325865369459
,,,690.0000091791259,69163.9989114361,0.006316385139262699
,,,690.0000114757383,69163.99927494997,0.006317801955196851
,,,690.0000137723508,69163.99963823432,0.006319267097226847
,,,690.0000160689633,69164.00000128486,0.0063207405055945125
,,,690.0000190435708,69164.00047116795,0.006322618291026251
,,,690.0000220181782,69164.00094067118,0.006324428869859265
,,,690.000025747943,69164.00152885444,0.006326574424860195
,,,690.0000294777078,69164.00211650392,0.006328565873436773
,,,690.0000345053598,69164.00290787088,0.006331001937664358
,,,690.0000407115551,69164.00388365198,0.006333634842661649
,,,690.0000487452746,69164.00514523462,0.006336495881754523
,,,690.0000567789941,69164.00640537769,0.006338833281513116
,,,690.0000648127136,69164.00766434579,0.006340739603338464
,,,690.0000728464331,69164.00892235599,0.006342293342832708
,,,690.0000808801526,69164.01017958559,0.006343559396823076
,,,690.0000905470895,69164.01169157194,0.00634477600434938
,,,690.0001002140264,69164.01320283751,0.006345726763357646
,,,690.0001098809632,69164.01471353981,0.006346469747752151
,,,690.0001195479001,69164.016223802,0.006347050355938999
,,,690.000131871979,69164.01814870027,0.0063476103915927505
,,,690.0001441960578,69164.02007318914,0.006348019342559732
,,,690.0001565201367,69164.0219973791,0.0063483179644912655
,,,690.0001720768529,69164.02442598519,0.0063485827409021185
,,,690.0001876335691,69164.02685435647,0.006348760771705667
,,,690.0002065378732,69164.0298050723,0.006348900583421425
,,,690.0002254421772,69164.0327556436,0.00634898688464638
,,,690.0002494088046,69164.03649621573,0.006349050558995554
,,,690.000273375432,69164.04023670971,0.0063490850839884845
,,,690.00030570957,69164.04528306623,0.006349108052166403
,,,690.0003449979894,69164.05141472755,0.006349119345637585
,,,690.0003949480313,69164.05921030295,0.0063491239913061
,,,690.0004624289733,69164.06974187374,0.006349125361970493
,,,690.0005627974656,69164.08540612414,0.006349125451912148
,,,690.000739326943,69164.11295665709,0.006349125100090545
,,,690.0011714303802,69164.18039420199,0.006349124176448625
,,,690.0031410552515,69164.48779325855,0.006349119963164452
,,,690.016321675712,69166.54503934733,0.006349091757929755
,,,690.0295022961725,69168.60254356997,0.006349063536661926
,,,690.042682916633,69170.6603052825,0.0063490353009995676
,,,690.0558635370935,69172.71832390252,0.006349007052336513
,,,690.0722673586706,69175.27997032912,0.0063489718792770775
,,,690.0886711802477,69177.84201293402,0.006348936689587244
,,,690.1050750018248,69180.40445088406,0.006348901484675059
,,,690.121478823402,69182.96728342217,0.00634886626565325
,,,690.1423091837621,69186.22225883788,0.006348821523886559
,,,690.1631395441223,69189.4778681231,0.006348776762122194
,,,690.1839699044824,69192.73411009637,0.006348731981399437
,,,690.2101177737105,69196.82248918405,0.006348675743555785
,,,690.2362656429386,69200.9118615215,0.006348619478143873
,,,690.267872657994,69205.85633538062,0.006348551430000753
,,,690.2994796730493,69210.80225486739,0.006348483343707199
,,,690.3392564779836,69217.02864710454,0.006348397605306431
,,,690.3790332829178,69223.25731927459,0.006348311808491571
,,,690.4319215918102,69231.54265187806,0.006348197641445227
,,,690.4848099007027,69239.83199559618,0.006348083373434474
,,,690.5584112436467,69251.37441090106,0.00634792418746525
,,,690.6320125865907,69262.92454694222,0.006347764809530088
,,,690.7264609922087,69277.7574460574,0.006347560010213966
,,,690.8209093978267,69292.6029602413,0.006347354900176567
,,,690.9381730431656,69311.0520728432,0.0063470998143975174
,,,691.0554366885046,69329.52044111816,0.006346844257440886
,,,691.2089823239369,69353.73195603062,0.006346508923427496
,,,691.3625279593691,69377.97605976378,0.006346172795216233
,,,691.5808667772909,69412.50632048404,0.006345693473622194
,,,691.8580416251677,69456.43454911766,0.0063450827254156305
,,,692.2348056683722,69516.31057682987,0.006344248537811861
,,,692.8007665505488,69606.60186764509,0.006342986982157457
,,,693.7636358328991,69761.13721077824,0.0063408181000957015
,,,694.7265051152494,69916.77153412637,0.006338621972902955
,,,695.8854236481824,70105.44339574565,0.006335944459663799
,,,697.0228442461683,70291.92269886973,0.006333282253519459
,,,698.1602648441543,70479.56402235552,0.006330587969039055
,,,699.2976854421403,70668.234776027,0.006327863430584296
,,,700.0,70785.18855112723,0.006326166771958259
,,,700.0,70785.18855112723,0.006326166771958259
,,,700.0000015594973,70785.188811171,0.006326450818033163
,,,700.0000031189945,70785.18907115595,0.0063272106600434095
,,,700.0000046784918,70785.18933103626,0.00632832960464395
,,,700.000006237989,70785.18959077758,0.006329715270316524
,,,700.0000077974863,70785.18985035464,0.00633129468093109
,,,700.0000096746521,70785.19016256434,0.006333372256059725
,,,700.0000115518179,70785.19047448921,0.006335570798924543
,,,700.0000134289837,70785.19078611718,0.006337832949990002
,,,700.000015733916,70785.19116834484,0.006340636220253473
,,,700.0000180388483,70785.1915501164,0.006343416506202697
,,,700.0000203437806,70785.19193143885,0.006346136538942228
,,,700.0000233211532,70785.19242336326,0.006349522744186093
,,,700.0000262985258,70785.19291459162,0.006352738399825588
,,,700.0000300302755,70785.19352935751,0.006356507536991639
,,,700.0000337620253,70785.19414316684,0.0063599814378022795
,,,700.0000388220329,70785.19497406151,0.006364235576942449
,,,700.0000450834053,70785.19600026254,0.00636882790817312
,,,700.0000513447777,70785.19702457779,0.006372760457651183
,,,700.0000576061501,70785.19804727995,0.006376121380407874
,,,700.0000638675225,70785.19906860421,0.006378991050829919
,,,700.0000713846541,70785.20029322377,0.006381886259297663
,,,700.0000789017857,70785.20151644072,0.006384279130419773
,,,700.0000864189174,70785.20273849853,0.006386256547109099
,,,700.000093936049,70785.2039595985,0.006387890533335177
,,,700.0001014531806,70785.20517990702,0.00638924068832789
,,,700.000110814811,70785.20669874505,0.0063905990147038036
,,,700.0001201764414,70785.20821678208,0.006391670008581622
,,,700.0001295380719,70785.20973418756,0.006392514438528025
,,,700.0001388997023,70785.21125109514,0.006393180225716013
,,,700.000150744213,70785.21316976358,0.00639382468039677
,,,700.0001625887237,70785.2150879656,0.00639430174312903
,,,700.0001744332344,70785.21700582241,0.006394654888356769
,,,700.0001892356045,70785.21940226328,0.006394970204931312
,,,700.0002040379745,70785.22179842909,0.00639518672045652
,,,700.0002218443454,70785.22468062968,0.00639535931813208
,,,700.0002396507164,70785.22756265578,0.0063954691192476595
,,,700.0002618989496,70785.23116346289,0.006395551993636344
,,,700.0002841471828,70785.23476417111,0.006395599075301182
,,,700.0003135016896,70785.23951489484,0.006395631619943786
,,,700.0003428561963,70785.24426557236,0.006395647026164249
,,,700.0003850761339,70785.25109833298,0.00639565611563165
,,,700.0004392240193,70785.25986146225,0.006395659556859549
,,,700.000509055868,70785.27116283422,0.0063956603892371885
,,,700.0006219769882,70785.28943765613,0.0063956603043759394
,,,700.0008306675918,70785.32321158881,0.006395659801503543
,,,700.0014029436722,70785.41582763007,0.006395658389291715
,,,700.0043048238573,70785.88547129079,0.006395651225896125
,,,700.015866054358,70787.75670404643,0.006395622673204993
,,,700.0274272848586,70789.6281754438,0.0063955941014419175
,,,700.0389885153593,70791.49988444147,0.006395565513186712
,,,700.0505497458599,70793.37183004234,0.006395536910647766
,,,700.0621109763606,70795.24401128634,0.006395508295717466
,,,700.0763771686496,70797.554547063,0.006395472971112303
,,,700.0906433609387,70799.86543854301,0.006395437632671021
,,,700.1049095532277,70802.17668408246,0.0063954022825323835
,,,700.1191757455167,70804.48828207623,0.006395366922475962
,,,700.1367697790326,70807.33958414836,0.006395323302586855
,,,700.1543638125486,70810.19141699259,0.006395279672140828
,,,700.1719578460645,70813.04377775293,0.006395236032983037
,,,700.1933194450326,70816.50764519084,0.006395183039412869
,,,700.2146810440006,70819.97228169265,0.006395130037333863
,,,700.2360426429686,70823.43768230564,0.006395077028438097
,,,700.2630977978127,70827.82781313638,0.006395009883256155
,,,700.2901529526569,70832.21915186303,0.006394942731429833
,,,700.3231371166172,70837.57445131346,0.0063948608569977935
,,,700.3561212805776,70842.93151360807,0.006394778977456149
,,,700.398096750122,70849.7514034923,0.006394674773349706
,,,700.4400722196665,70856.574083359,0.00639457056655159
,,,700.496243081273,70865.70837996628,0.006394431118086873
,,,700.5524139428794,70874.8475224414,0.006394291672067335
,,,700.6267553351222,70886.95036276821,0.006394107125199784
,,,700.701096727365,70899.06134762018,0.006393922591310025
,,,700.7910627767274,70913.72836828479,0.00639369929442413
,,,700.8810288260897,70928.4066989044,0.006393476023821832
,,,700.9910369343007,70946.3698608785,0.0063932030529352075
,,,701.1010450425117,70964.34884382035,0.006392930126249324
,,,701.2420597772708,70987.41754654264,0.006392580339223544
,,,701.3830745120299,71010.51008506877,0.006392230627062359
,,,701.5767821306912,71042.2683101586,0.006391750359852731
,,,701.8156190239495,71081.4799423512,0.006391158393277867
,,,702.1258945258824,71132.50183055204,0.0063903896724245525
,,,702.5582189159512,71203.72788324673,0.006389319134476731
,,,703.2014440014932,71309.93438084042,0.0063877275165543455
,,,703.8446690870352,71416.34582974768,0.0063861372061559205
,,,704.6198678865737,71544.75477017407,0.006384222218647678
,,,705.3950666861123,71673.23247453653,0.006382308860653488
,,,706.1702654856508,71801.6752573913,0.006380396996005694
,,,706.9454642851894,71929.99236401897,0.006378486496200454
,,,707.7206630847279,72058.10437389293,0.006376577240153243
,,,708.4958618842664,72185.94180374725,0.006374669113959883
,,,709.4430973672477,72341.68895685411,0.006372338903565408
,,,710.0,72432.9838444194,0.006370969555951299
,,,710.0,72432.9838444194,0.006370969555951299
,,,710.0000016866721,72432.98412058051,0.0063712275450327725
,,,710.0000033733443,72432.98439668267,0.006371914034667129
,,,710.0000050600164,72432.98467268051,0.0063729192450880726
,,,710.0000067466885,72432.98494854054,0.006374157175790972
,,,710.0000084333607,72432.98522423863,0.006375560620374879
,,,710.0000104834769,72432.98555910215,0.006377414702002664
,,,710.0000125335931,72432.98589368243,0.00637936533556205
,,,710.0000145837093,72432.9862279692,0.00638136043887769
,,,710.0000171287198,72432.9866425388,0.006383843339161489
,,,710.0000196737303,72432.98705665364,0.006386287484917066
,,,710.0000222187408,72432.98747032406,0.006388660775112421
,,,710.0000255648056,72432.98801354867,0.0063916411292530275
,,,710.0000289108704,72432.98855607242,0.006394441756346536
,,,710.0000331992659,72432.98925043074,0.006397756050709131
,,,710.0000374876614,72432.98994380722,0.006400765299767838
,,,710.0000435675255,72432.99092533712,0.006404540490198651
,,,710.000051128111,72432.99214378277,0.0064085164192288924
,,,710.0000586886964,72432.99336024321,0.006411810508988833
,,,710.0000662492819,72432.99457506037,0.0064145352509131824
,,,710.0000738098673,72432.99578851878,0.006416787468852188
,,,710.0000813704528,72432.99700085427,0.00641864853317192
,,,710.0000889310382,72432.99821226195,0.006420186161944243
,,,710.0000980417122,72432.99967102936,0.006421688274000081
,,,710.0001071523862,72433.00112891132,0.006422881543292185
,,,710.0001162630602,72433.00258608987,0.006423829445124315
,,,710.0001253737342,72433.00404270967,0.006424582421253685
,,,710.0001368045724,72433.00586966227,0.006425312113247436
,,,710.0001482354106,72433.00769609015,0.006425858729857523
,,,710.0001596662488,72433.00952212495,0.00642626819843471
,,,710.000173826519,72433.01178377688,0.006426635965248166
,,,710.0001879867892,72433.01404511172,0.006426893086536134
,,,710.0002021470594,72433.01630622488,0.0064270728468238105
,,,710.0002206126887,72433.01925459284,0.006427228627619522
,,,710.000239078318,72433.02220279434,0.006427326297716193
,,,710.0002622851737,72433.02590783178,0.006427399150843966
,,,710.0002854920293,72433.0296127766,0.0064274396510418524
,,,710.0003164305898,72433.0345520025,0.006427467154667565
,,,710.0003536660308,72433.0404964477,0.006427481246618508
,,,710.0004003493461,72433.04794916458,0.00642748741763663
,,,710.0004621125577,72433.05780928147,0.00642748946762698
,,,710.0005509144776,72433.07198595579,0.006427489769904503
,,,710.0006978389954,72433.09544154303,0.006427489464499551
,,,710.0010153640684,72433.14613246614,0.00642748867447824
,,,710.0022096902993,72433.33679949875,0.006427485695355886
,,,710.0107518271986,72434.70050976124,0.006427464382147732
,,,710.0229661265739,72436.65049039919,0.006427433891751635
,,,710.0351804259492,72438.60050269088,0.006427403385845026
,,,710.0473947253245,72440.5505457495,0.006427372866459992
,,,710.0596090246997,72442.50061877855,0.006427342335282871
,,,710.071823324075,72444.45072106097,0.006427311793684841
,,,710.087114691419,72446.89214001696,0.006427273545005886
,,,710.1024060587629,72449.3336026785,0.006427235283491086
,,,710.1176974261068,72451.77510804284,0.006427197010550917
,,,710.1329887934507,72454.21665522107,0.00642715872728457
,,,710.1521652296245,72457.2785827708,0.006427110704127615
,,,710.1713416657983,72460.34057347583,0.006427062667217495
,,,710.1905181019721,72463.40262614864,0.006427014617463908
,,,710.2142460783848,72467.19154336218,0.006426955146286572
,,,710.2379740547975,72470.9805521992,0.006426895657169555
,,,710.2617020312102,72474.76965124019,0.006426836150647353
,,,710.2926065749917,72479.70490311107,0.006426758620751458
,,,710.3235111187732,72484.64030378265,0.006426681062168382
,,,710.3622844946411,72490.83255071325,0.0064265837156026765
,,,710.401057870509,72497.02502635666,0.0064264863242438665
,,,710.4522095878532,72505.19478690722,0.006426357772423209
,,,710.5033613051974,72513.36493850141,0.006426229142573468
,,,710.5719350759231,72524.31841793146,0.006426056579671369
,,,710.6405088466488,72535.27259267504,0.006425883876812315
,,,710.7247026417367,72548.72290427117,0.006425671644326082
,,,710.8088964368246,72562.17426026083,0.00642545920275314
,,,710.9107904714375,72578.45492006642,0.006425201821334266
,,,711.0126845060504,72594.7371102535,0.0064249441378379625
,,,711.1410167303446,72615.2461779143,0.006424619167449271
,,,711.2693489546389,72635.75767356987,0.00642429372556118
,,,711.4406162235385,72663.13530587505,0.006423858675488258
,,,711.6467539487561,72696.0927963247,0.006423333955904516
,,,711.9051107935546,72737.4078470136,0.0064226746495492015
,,,712.2466659602006,72792.04216930043,0.006421800229520717
,,,712.7375657911539,72870.59353941026,0.006420538002519486
,,,713.5402384799085,72999.09997692522,0.0064184606524331795
,,,714.5352880196456,73158.50421861304,0.006415863169006617
,,,715.4930820935804,73312.0174821699,0.006413340824590989
,,,716.4508761675152,73465.57469645725,0.006410797924242755
,,,717.40867024145,73619.14055528802,0.006408235527737446
,,,718.3664643153847,73772.6769745426,0.006405654638572043
,,,719.458826567632,73947.69787622638,0.006402689779873098
,,,720.0,74034.35373316366,0.006401212903257914
,,,720.0,74034.35373316366,0.006401212903257914
,,,720.0000012244475,74034.35392916712,0.006401685935664684
,,,720.000002448895,74034.35412508882,0.006402988494278406
,,,720.0000036733425,74034.35432086077,0.006404966423938292
,,,720.00000489779,74034.3545164278,0.006407489820956902
,,,720.0000061222374,74034.35471174556,0.006410449392648198
,,,720.0000073466849,74034.35490677878,0.006413753335760417
,,,720.0000085711324,74034.35510149985,0.006417324667915618
,,,720.0000100978795,74034.35534382597,0.006422055598725838
,,,720.0000116246265,74034.3555856044,0.006427000564740317
,,,720.0000131513735,74034.3558268157,0.006432078138724334
,,,720.0000146781206,74034.35606744871,0.006437223755448726
,,,720.0000165635291,74034.35636380634,0.006443597274377499
,,,720.0000184489377,74034.35665927682,0.006449924333649285
,,,720.0000203343462,74034.3569538706,0.0064561513618442735
,,,720.0000226321727,74034.3573117438,0.006463550384149411
,,,720.0000249299991,74034.35766837923,0.0064706972191536614
,,,720.0000272278255,74034.35802382245,0.006477563070042351
,,,720.0000301725878,74034.35847767418,0.006485927131375355
,,,720.0000331173501,74034.3589297567,0.006493792941551621
,,,720.0000367939881,74034.35949187861,0.006502921726686774
,,,720.0000404706261,74034.36005161735,0.006511309849578532
,,,720.0000454184905,74034.360801472,0.006521502809617684
,,,720.0000503663548,74034.36154780736,0.006530544378046337
,,,720.0000553142191,74034.36229102372,0.006538551522291386
,,,720.0000602620835,74034.36303147933,0.006545635742524578
,,,720.0000652099478,74034.36376949315,0.006551899793113264
,,,720.0000701578122,74034.36450534832,0.006557436679653554
,,,720.0000762184089,74034.36540411453,0.0065633492346221685
,,,720.0000822790057,74034.3663004192,0.0065684300313480085
,,,720.0000883396025,74034.36719460877,0.006572795545313692
,,,720.0000944001993,74034.36808698108,0.006576546181285393
,,,720.000100460796,74034.36897779215,0.0065797683715326785
,,,720.0001065213928,74034.369867262,0.006582536463556871
,,,720.0001140018277,74034.37096354048,0.006585421138590291
,,,720.0001214822626,74034.37205836244,0.006587812470226781
,,,720.0001289626974,74034.37315197701,0.006589794775463352
,,,720.0001364431323,74034.37424459076,0.006591437979045585
,,,720.0001454411972,74034.37555778795,0.0065930465650677565
,,,720.0001543124123,74034.37685153262,0.006594313967547655
,,,720.0001631836274,74034.37814453125,0.006595328485901175
,,,720.0001720548424,74034.37943693274,0.006596140566157031
,,,720.0001832708025,74034.38107025641,0.006596939565867133
,,,720.0001944867626,74034.38270300218,0.0065975425744825055
,,,720.0002057027226,74034.38433531189,0.006597997661234908
,,,720.0002195182287,74034.3863455022,0.006598407831135467
,,,720.0002333337349,74034.38835533854,0.006598697825374732
,,,720.000247149241,74034.3903649248,0.006598902849571697
,,,720.0002650163669,74034.39296360065,0.006599081610123605
,,,720.0002828834929,74034.39556208691,0.00659919576207009
,,,720.0003051396809,74034.39879872829,0.006599282082596201
,,,720.0003273958689,74034.40203526219,0.006599331436455596
,,,720.0003566681683,74034.40629200339,0.0065993657231433085
,,,720.0003859404676,74034.41054869458,0.006599382127426041
,,,720.0004278214548,74034.41663886822,0.006599391894290173
,,,720.0004812859326,74034.42441345149,0.0065993956657589975
,,,720.0005546147754,74034.43507663108,0.006599396623602398
,,,720.0006663956813,74034.4513313806,0.0065993965096817035
,,,720.0008721846104,74034.48125651931,0.006599395931589864
,,,720.0014256932598,74034.56174657345,0.006599394339651014
,,,720.0041855911188,74034.9630997501,0.0065993863979324895
,,,720.0129369259286,74036.23590819763,0.006599361191398558
,,,720.0216882607383,74037.50896097107,0.006599335951534721
,,,720.030439595548,74038.78225682786,0.006599310682339176
,,,720.0391909303578,74040.05579456848,0.006599285387383017
,,,720.0479422651675,74041.3295730304,0.006599260069850452
,,,720.0566935999773,74042.6035910828,0.006599234732581483
,,,720.0673076356103,74044.14910077887,0.0065992039794769706
,,,720.0779216712433,74045.69495936665,0.00659917320502968
,,,720.0885357068763,74047.24116496398,0.006599142412712017
,,,720.0991497425093,74048.78771572292,0.0065991116055511565
,,,720.1097637781423,74050.33460982349,0.006599080786184928
,,,720.1227115767988,74052.22208981638,0.006599043177215617
,,,720.1356593754552,74054.11007483547,0.0065990055570914145
,,,720.1486071741117,74055.99856168678,0.006598967928887096
,,,720.1615549727682,74057.8875472007,0.006598930295227049
,,,720.1772895661584,74060.18377156804,0.006598884557438065
,,,720.1930241595486,74062.48072207495,0.0065988388182733745
,,,720.2087587529388,74064.77839311448,0.006598793080581296
,,,720.224493346329,74067.07677909452,0.006598747346752556
,,,720.2444526105984,74069.99329175738,0.006598689342286937
,,,720.2644118748677,74072.91093445962,0.0065986313506555105
,,,720.2843711391371,74075.82969583714,0.006598573374674347
,,,720.3093865321396,74079.48940711458,0.00659850073772772
,,,720.3344019251421,74083.15083545988,0.0065984281327215255
,,,720.3645698757994,74087.5686805748,0.006598340619651814
,,,720.3947378264567,74091.98895145698,0.00659825316169281
,,,720.4324275246211,74097.51467352091,0.006598143980522499
,,,720.4701172227855,74103.04404521284,0.006598034895901271
,,,720.5185500330994,74110.15475207604,0.0065978948659484934
,,,720.5669828434133,74117.27120201381,0.00659775500873485
,,,720.6267959185894,74126.06749606685,0.006597582534879648
,,,720.6866089937656,74134.87201338306,0.006597410338599021
,,,720.7464220689418,74143.6844621786,0.00659723842452392
,,,720.820429829769,74154.59880632386,0.006597026107434032
,,,720.8944375905961,74165.5243122483,0.006596814230824756
,,,720.9684453514233,74176.46044838568,0.006596602796674449
,,,721.0629245595185,74190.43627015493,0.006596333521377156
,,,721.1574037676137,74204.42749272118,0.006596064968125917
,,,721.2736467044459,74221.6612398967,0.006595735540572436
,,,721.3898896412782,74238.9147976606,0.006595407198738066
,,,721.539957297692,74261.21511766552,0.00659498491092946
,,,721.6900249541059,74283.5414336705,0.006594564408596834
,,,721.898262746507,74314.55800652903,0.006593983838312966
,,,722.1570616486335,74353.1505023536,0.006593266992458899
,,,722.4963461273662,74403.79274132266,0.006592334959270741
,,,722.9580577651675,74472.73303950114,0.006591080442121744
,,,723.4197694029688,74541.6223784066,0.006589841474651675
,,,723.9767251350477,74624.54303129701,0.006588367020042682
,,,724.5336808671266,74707.15126083569,0.006586913861006747
,,,725.0906365992055,74789.33792733878,0.006585481303391377
,,,725.6475923312844,74871.00715647277,0.006584068676291605
,,,726.2045480633633,74952.07504836335,0.0065826753314223
,,,726.7615037954422,75032.46850651108,0.006581300642501963
,,,727.3184595275211,75112.12417551226,0.006579944004641121
,,,727.8754152596,75190.98747759205,0.006578604833738391
,,,728.5501706145458,75285.40299997375,0.006577005011843969
,,,729.2249259694916,75378.51826658745,0.0065754290361618025
,,,729.8996813244373,75470.27759116705,0.006573875983129493
,,,730.0,75483.80122384723,0.006573646987004436
,,,730.0,75483.80122384723,0.006573646987004436
,,,730.0000012875324,75483.80139720059,0.006574116620347991
,,,730.0000025750649,75483.80157046692,0.00657541011601056
,,,730.0000038625973,75483.8017435738,0.0065773746430899845
,,,730.0000051501297,75483.80191646244,0.006579881217985957
,,,730.0000064376621,75483.80208908561,0.006582821166468787
,,,730.0000077251946,75483.80226140576,0.006586103081997
,,,730.000009012727,75483.80243339347,0.00658965021896652
,,,730.0000106168933,75483.80264717822,0.006594344402390191
,,,730.0000122210596,75483.80286038088,0.006599249262719099
,,,730.0000138252259,75483.80307298104,0.006604283515921654
,,,730.0000154293922,75483.8032849671,0.006609382641425869
,,,730.0000174060764,75483.80354532939,0.0066156805961345095
,,,730.0000193827606,75483.80380475499,0.00662192755444087
,,,730.0000213594448,75483.80406325571,0.0066280702099382575
,,,730.0000237632329,75483.80437639191,0.0066353451970931985
,,,730.000026167021,75483.80468823083,0.006642363450014674
,,,730.0000285708091,75483.80499882183,0.0066490966346556026
,,,730.0000316429157,75483.80539403397,0.006657263590196034
,,,730.0000347150223,75483.80578741027,0.006664929869919484
,,,730.0000385417272,75483.80627501848,0.0066737875462497985
,,,730.0000423684322,75483.80676017563,0.006681906817405083
,,,730.0000475030799,75483.80740766648,0.0066917161757715175
,,,730.0000526377277,75483.80805157946,0.006700388941519355
,,,730.0000577723754,75483.80869233212,0.006708043181932269
,,,730.0000629070231,75483.80933029721,0.006714791265956306
,,,730.0000680416708,75483.80996580557,0.006720736569770707
,,,730.0000731763186,75483.81059914995,0.006725972464886061
,,,730.0000794331507,75483.81136835991,0.006731514046913799
,,,730.0000856899829,75483.81213514577,0.006736258133776535
,,,730.0000919468151,75483.81289985654,0.0067403188969813125
,,,730.0000982036473,75483.8136627912,0.006743794430271822
,,,730.0001044604795,75483.81442420578,0.006746768882879596
,,,730.0001107173117,75483.81518431945,0.0067493143782086824
,,,730.0001184698206,75483.81612460998,0.006751965062050427
,,,730.0001262223294,75483.81706348986,0.006754150397859315
,,,730.0001339748383,75483.81800120676,0.006755952022152146
,,,730.0001417273471,75483.8189379649,0.0067574372699804215
,,,730.0001511017156,75483.82006965473,0.006758889253754892
,,,730.0001603610464,75483.82118655668,0.006760026266654974
,,,730.0001696203772,75483.82230274894,0.0067609290201888295
,,,730.0001807393143,75483.82364237883,0.006761770826741702
,,,730.0001918582514,75483.8249813916,0.006762408908677585
,,,730.0002029771885,75483.82631993659,0.006762892561456902
,,,730.0002166343854,75483.82796357229,0.006763329531420164
,,,730.0002302915824,75483.82960682613,0.006763640431585362
,,,730.0002439487794,75483.83124980828,0.006763861629829417
,,,730.0002615287473,75483.83336442964,0.006764055150896285
,,,730.0002791087152,75483.83547884302,0.006764180001773256
,,,730.0003008997195,75483.83809955406,0.006764275136094415
,,,730.0003226907238,75483.84072014429,0.006764330381776594
,,,730.000351139426,75483.84414128975,0.006764369247261887
,,,730.0003795881282,75483.84756237532,0.0067643883393506505
,,,730.0004197996335,75483.85239794487,0.006764399993395936
,,,730.0004705956057,75483.85850630217,0.0067644047653121035
,,,730.0005391128667,75483.86674567852,0.006764406175139527
,,,730.0006407181505,75483.87896396813,0.006764406254021889
,,,730.0008184380364,75483.90033522678,0.006764405858638555
,,,730.001248239777,75483.95201995198,0.00676440483554872
,,,730.0031511962746,75484.18085512242,0.006764400301588486
,,,730.0117899033731,75485.219679063,0.006764379696940469
,,,730.0204286104716,75486.25849934065,0.006764359059242206
,,,730.0290673175701,75487.29731485863,0.006764338392185664
,,,730.0377060246686,75488.33612460896,0.0067643176990282595
,,,730.0463447317671,75489.37492766425,0.006764296982637362
,,,730.0549834388656,75490.41372317029,0.0067642762455347545
,,,730.0655049705817,75491.67891503738,0.0067642509639563265
,,,730.0760265022979,75492.94409323887,0.006764225658382227
,,,730.086548034014,75494.20925659203,0.0067642003317631635
,,,730.0970695657301,75495.47440402146,0.006764174986608155
,,,730.1075910974462,75496.73953454816,0.006764149625044255
,,,730.1204054412028,75498.28033337608,0.006764118717224148
,,,730.1332197849595,75499.82110435686,0.00676408779042463
,,,730.1460341287161,75501.36184618698,0.006764056846859923
,,,730.1588484724728,75502.90255769865,0.006764025888331946
,,,730.1743937071177,75504.77157118202,0.006763988314172483
,,,730.1899389417626,75506.64053685525,0.006763950722182319
,,,730.2054841764076,75508.50945326562,0.0067639131139683615
,,,730.2210294110525,75510.37831914081,0.006763875490769872
,,,730.2407010249774,75512.74318889025,0.006763827860737423
,,,730.2603726389023,75515.10797400751,0.006763780209628014
,,,730.2800442528271,75517.47267286807,0.006763732538470888
,,,730.3046317495136,75520.42818021259,0.006763672927341963
,,,730.3292192462002,75523.38354856733,0.006763613286976834
,,,730.358784989547,75526.93710594346,0.0067635415333849825
,,,730.3883507328937,75530.49045787987,0.006763469739148336
,,,730.4251027054033,75534.90719662863,0.006763380438693393
,,,730.4618546779129,75539.32361437159,0.0067632910767250485
,,,730.5085901531462,75544.93926740426,0.006763177351868482
,,,730.5553256283795,75550.55440215876,0.006763063529060094
,,,730.6123115766484,75557.40040539368,0.006762924610162282
,,,730.6692975249173,75564.24565059274,0.006762785548239569
,,,730.7262834731862,75571.09014769521,0.006762646344741646
,,,730.7963248388476,75579.50170338764,0.0067624750580108205
,,,730.866366204509,75587.91216879294,0.006762303562006407
,,,730.9364075701703,75596.32156784378,0.0067621318590024735
,,,731.0250121246668,75606.95823556013,0.00676191435586258
,,,731.1136166791632,75617.59328610156,0.006761696528419464
,,,731.2215028109703,75630.54055947941,0.006761430865519237
,,,731.3293889427773,75643.48559718697,0.006761164731702054
,,,731.4664402253859,75659.92701263503,0.006760825981196186
,,,731.6034915079945,75676.36512749614,0.006760486486368524
,,,731.7887624496307,75698.5818111254,0.006760026375138471
,,,732.0141573387506,75725.60274256788,0.006759464828405255
,,,732.3012546820013,75760.01020294924,0.0067587467570495875
,,,732.6905594934524,75806.64987316933,0.006757768140272546
,,,733.2735652482837,75876.46370238595,0.00675629232993633
,,,734.0820946447521,75973.23092255801,0.006754226027399122
,,,734.8519352098075,76065.3198251652,0.006752238419026522
,,,735.6217757748628,76157.3666997632,0.006750232127846589
,,,736.3916163399182,76249.3720206384,0.006748208090500909
,,,737.2175915179632,76348.03650056155,0.00674601774534125
,,,738.0435666960083,76446.64253924349,0.00674380904123874
,,,738.8695418740533,76545.17995851838,0.006741582969402878
,,,739.7577926073469,76651.05577486582,0.006739170753799121
,,,740.0,76679.90729045233,0.0067385098438637004
,,,740.0,76679.90729045233,0.0067385098438637004
,,,740.0000011403741,76679.907426254,0.0067391345412861825
,,,740.0000022807483,76679.9075619508,0.006740876255560985
,,,740.0000034211224,76679.90769745306,0.006743556260986921
,,,740.0000045614966,76679.90783268567,0.006747019702789308
,,,740.0000057018707,76679.90796758613,0.006751132636857974
,,,740.0000068422448,76679.90810210281,0.006755779393979004
,,,740.000007982619,76679.90823619351,0.006760860244754464
,,,740.0000093575466,76679.90839724978,0.0067674422562805795
,,,740.0000107324742,76679.90855759107,0.00677440370301284
,,,740.0000121074017,76679.90871718318,0.0067816386686820425
,,,740.0000134823293,76679.90887600201,0.006789059379464396
,,,740.0000148572569,76679.90903403194,0.006796593321137385
,,,740.0000165650581,76679.90922921026,0.006806020094687066
,,,740.0000182728593,76679.90942315379,0.006815438475335302
,,,740.0000199806605,76679.90961586847,0.006824777351604432
,,,740.0000216884616,76679.90980736844,0.0068339821572123965
,,,740.000023813159,76679.91004395159,0.006845185454464188
,,,740.0000259378564,76679.91027873557,0.006856060781752835
,,,740.0000280625538,76679.91051177713,0.006866570131579054
,,,740.0000306783788,76679.91079638511,0.006878972231464879
,,,740.0000332942038,76679.91107856664,0.006890762557205201
,,,740.0000359100288,76679.91135844513,0.006901936407686537
,,,740.0000393346692,76679.91172158597,0.0069156464069340335
,,,740.0000427593095,76679.91208125988,0.006928348463165708
,,,740.0000471553205,76679.91253828396,0.006943255480568928
,,,740.0000515513316,76679.91299053283,0.006956701580558323
,,,740.0000569476952,76679.9135398565,0.006971391906946326
,,,740.0000623440587,76679.9140834798,0.006984289972863928
,,,740.0000677404223,76679.91462210077,0.006995603469705196
,,,740.0000731367859,76679.91515633538,0.007005520970576165
,,,740.0000785331495,76679.91568672571,0.007014211254433555
,,,740.0000838217511,76679.91620325383,0.007021681774446061
,,,740.0000891103527,76679.91671694102,0.007028242259803167
,,,740.0000943989544,76679.91722813356,0.007034002819595844
,,,740.000099687556,76679.91773713574,0.007039060496127411
,,,740.0001060397834,76679.91834598604,0.007044325968071343
,,,740.0001123920108,76679.91895246235,0.007048828755589719
,,,740.0001187442382,76679.91955690863,0.00705267906891198
,,,740.0001250964656,76679.92015961913,0.007055971272582132
,,,740.000131448693,76679.9207608455,0.007058786136757775
,,,740.0001391216674,76679.9214854036,0.0070616475328863625
,,,740.0001467946419,76679.92220842818,0.0070640154360837705
,,,740.0001544676163,76679.9229301838,0.00706597488142174
,,,740.0001621405908,76679.92365088945,0.007067596275083294
,,,740.000171382954,76679.92451786491,0.007069182377207102
,,,740.0001806253173,76679.92538383574,0.007070444893539771
,,,740.0001898676805,76679.926249007,0.007071449813935699
,,,740.0001991100438,76679.92711354191,0.007072249679781009
,,,740.0002106927519,76679.92819629161,0.007073025764101676
,,,740.00022227546,76679.92927844253,0.0070736087760162525
,,,740.0002338581681,76679.9303601438,0.007074046739168049
,,,740.0002481748344,76679.93169671066,0.007074440595707958
,,,740.0002624915006,76679.93303291437,0.0070747171322957415
,,,740.0002768081669,76679.93436886343,0.007074911290182911
,,,740.0002954182044,76679.93610518688,0.007075079933765879
,,,740.0003140282419,76679.93784131917,0.007075186411452261
,,,740.000337337851,76679.94001571143,0.007075266251891105
,,,740.0003606474601,76679.942189998,0.007075311114871416
,,,740.0003915630779,76679.94507367717,0.007075341846244381
,,,740.0004224786957,76679.94795731035,0.007075356117899934
,,,740.0004673305604,76679.95214080787,0.0070753643785683735
,,,740.0005252970958,76679.95754755072,0.007075367357699338
,,,740.00060098592,76679.9646073306,0.007075367971044738
,,,740.0007258654397,76679.97625537365,0.007075367748336173
,,,740.000965806213,76679.99863590075,0.007075367048104146
,,,740.0016793094675,76680.06518988169,0.007075364943205868
,,,740.0055307902983,76680.42449414311,0.007075353570418758
,,,740.0131242180221,76681.13311488234,0.007075331104422901
,,,740.0207176457459,76681.84204040605,0.00707530858587848
,,,740.0283110734697,76682.55126923966,0.007075286021002457
,,,740.0359045011935,76683.26079992263,0.007075263415463994
,,,740.0434979289173,76683.970631004,0.007075240774429924
,,,740.0510913566411,76684.68076103856,0.007075218102607264
,,,740.0586847843649,76685.39118858356,0.007075195404282509
,,,740.0679596218125,76686.2593273395,0.007075167649595821
,,,740.0772344592601,76687.12790516036,0.007075139867573875
,,,740.0865092967077,76687.99691940028,0.0070751120639400596
,,,740.0957841341553,76688.86636739853,0.007075084243805309
,,,740.105058971603,76689.7362464764,0.007075056411729031
,,,740.1143338090505,76690.60655393479,0.007075028571787254
,,,740.1258273540782,76691.68564483074,0.007074994066580286
,,,740.1373208991058,76692.76538416522,0.007074959560994419
,,,740.1488144441334,76693.845766653,0.007074925060417443
,,,740.1603079891611,76694.92678695115,0.007074890569578156
,,,740.1718015341887,76696.00843965939,0.007074856092623543
,,,740.1861682893399,76697.36136996059,0.0070748130220538
,,,740.2005350444911,76698.71526907154,0.007074769985054604
,,,740.2149017996422,76700.07012608825,0.0070747269870075884
,,,740.2292685547934,76701.42592998718,0.0070746840325724945
,,,740.2472331389993,76703.12257960049,0.007074630388682602
,,,740.2651977232051,76704.82067031799,0.007074576826003206
,,,740.283162307411,76706.52017992164,0.007074523350329679
,,,740.3053018702285,76708.61657501945,0.007074457573904617
,,,740.327441433046,76710.71504876527,0.007074391944896648
,,,740.3495809958636,76712.8155585126,0.007074326469904207
,,,740.3781601042792,76715.5299663767,0.007074242187470902
,,,740.4067392126949,76718.24760252332,0.007074158180736247
,,,740.4419601281767,76721.60112205501,0.007074055042034619
,,,740.4771810436584,76724.95922807638,0.007073952346562342
,,,740.5211487199747,76729.15745612295,0.0070738247843374884
,,,740.5651163962909,76733.36221762875,0.007073697942363324
,,,740.6090840726072,76737.57317267847,0.007073571831616027
,,,740.6651282267122,76742.94918232366,0.00707341215517755
,,,740.7211723808173,76748.33400857309,0.007073253691933502
,,,740.7772165349223,76753.72696054608,0.007073096449881945
,,,740.8456470592555,76760.32183598772,0.0070729061185949415
,,,740.9140775835887,76766.92657414169,0.007072717620116562
,,,740.9825081079218,76773.53995945289,0.007072530955951177
,,,741.0689427491602,76781.90382777747,0.007072297800602097
,,,741.1553773903986,76790.27720280492,0.007072067565220418
,,,741.260093991379,76800.43103723488,0.007071792532796159
,,,741.3648105923594,76810.59133297189,0.007071521757952711
,,,741.4966417110517,76823.3855117233,0.007071186895405479
,,,741.6284728297439,76836.17590130832,0.007070858710619666
,,,741.8040065148417,76853.1875565512,0.007070432024657551
,,,742.0147785490968,76873.56372942585,0.007069935085978654
,,,742.2597089297391,76897.13727922211,0.007069378510766301
,,,742.5913286167998,76928.80280539695,0.007068660280371055
,,,742.9229483038606,76960.08944747887,0.007067982089677287
,,,743.3344184026314,76998.2463339048,0.007067195270481867
,,,743.7458885014022,77035.51988471638,0.007066467839155963
,,,744.157358600173,77071.76529714419,0.007065798576625187
,,,744.5688286989438,77106.85178406039,0.007065186285741431
,,,744.9802987977146,77140.6615703644,0.007064629791451858
,,,745.3917688964854,77173.08895688794,0.007064127940919099
,,,745.8032389952562,77204.0394472973,0.0070636796035979015
,,,746.214709094027,77233.42893378001,0.007063283671272135
,,,746.6261791927977,77261.18293758822,0.007062939058054814
,,,747.0376492915685,77287.23590077797,0.0070626447003534635
,,,747.4491193903393,77311.53052573075,0.007062399556803239
,,,747.8605894891101,77334.0171592742,0.00706220260817005
,,,748.3598374952974,77358.81240204256,0.007062026925865051
,,,748.8345400102127,77379.80436352786,0.007061922738588399
,,,749.309242525128,77398.23278122541,0.007061878344385288
,,,749.7839450400432,77414.06367803004,0.007061892326374652
,,,750.0,77420.40161590837,0.0070619176458280196
,,,750.0,77420.40161590837,0.0070619176458280196
,,,750.0000024400687,77420.40168442382,0.007061728503504659
,,,750.0000048801373,77420.40175300528,0.007061235375500473
,,,750.000007320206,77420.40182170119,0.007060529088399367
,,,750.0000097602747,77420.40189054505,0.007059678202966141
,,,750.0000122003433,77420.40195955907,0.00705873426188514
,,,750.000015252243,77420.40204613777,0.007057480451614237
,,,750.0000183041426,77420.40213301724,0.007056194859765545
,,,750.0000213560422,77420.40222020035,0.007054914299212876
,,,750.0000252898199,77420.40233301636,0.00705330960229566
,,,750.0000292235975,77420.4024463093,0.007051784952573626
,,,750.0000341486102,77420.40258878026,0.007050012921435387
,,,750.0000390736229,77420.40273189584,0.007048402852282407
,,,750.0000457605328,77420.40292713171,0.007046471924991349
,,,750.0000541266209,77420.40317268393,0.007044436331198779
,,,750.0000644962806,77420.4034786773,0.007042414889836523
,,,750.0000748659404,77420.40378610461,0.007040843152003974
,,,750.0000852356002,77420.40409464506,0.007039624084610897
,,,750.00009560526,77420.40440404808,0.007038679514041247
,,,750.0001059749197,77420.40471411902,0.007037947934299759
,,,750.0001163445795,77420.40502470694,0.007037381411083105
,,,750.0001293258466,77420.4054140693,0.00703684883436975
,,,750.0001423071137,77420.40580388767,0.007036462177082028
,,,750.0001552883808,77420.40619403654,0.007036181460094057
,,,750.0001717374003,77420.4066887428,0.007035933385033118
,,,750.0001881864197,77420.40718370552,0.007035768043000757
,,,750.0002082610716,77420.40778799004,0.007035639002269431
,,,750.0002283357236,77420.40839242791,0.007035560353351248
,,,750.0002539444689,77420.40916362207,0.007035502872674907
,,,750.0002795532142,77420.40993489286,0.007035472309522396
,,,750.0003144360898,77420.4109855322,0.007035452287658834
,,,750.000357151099,77420.41227209508,0.007035442730966591
,,,750.0004120887197,77420.41392679371,0.007035438939432122
,,,750.0004876261611,77420.41620190421,0.007035437834282207
,,,750.0006033172917,77420.41968627468,0.007035437657210847
,,,750.0008182159655,77420.42615813951,0.007035437675445308
,,,750.001407657727,77420.4439068557,0.0070354377591004625
,,,750.004458843183,77420.53571457592,0.007035438195225489
,,,750.0249656128191,77421.14984618369,0.007035441186277555
,,,750.0454723824552,77421.7589310713,0.007035444261518109
,,,750.0659791520912,77422.36297654036,0.007035447396006859
,,,750.0864859217273,77422.96199318349,0.007035450568015675
,,,750.1111880371436,77423.67690072663,0.00703545441212984
,,,750.1358901525599,77424.38455934632,0.007035458254926927
,,,750.1605922679762,77425.0850018687,0.007035462072263457
,,,750.1852943833925,77425.7782649316,0.007035465843643019
,,,750.2099964988088,77426.46438839498,0.007035469551660016
,,,750.240587803865,77427.30425759537,0.007035474033954708
,,,750.2711791089212,77428.13332819268,0.00703547837311935
,,,750.3017704139774,77428.9516901366,0.007035482550015343
,,,750.3323617190335,77429.75943682293,0.007035486549027842
,,,750.3694881286643,77430.72561882502,0.007035491145269654
,,,750.4066145382951,77431.67648334545,0.007035495442771245
,,,750.4437409479259,77432.61220965584,0.007035499427462085
,,,750.4808673575567,77433.53297937677,0.0070355030884797914
,,,750.5276868378418,77434.67310659932,0.0070355072311572096
,,,750.5745063181269,77435.7901085916,0.007035510833677932
,,,750.6213257984119,77436.8843554838,0.007035513887485832
,,,750.6795236450816,77438.21336817514,0.007035516910007084
,,,750.7377214917514,77439.50850052858,0.007035519069161682
,,,750.7959193384211,77440.77045558782,0.007035520361593955
,,,750.8720871630012,77442.37310523861,0.007035520742164719
,,,750.9482549875813,77443.92166545906,0.007035519638291553
,,,751.0441860239196,77445.79742232079,0.007035516143183776
,,,751.1401170602578,77447.5927914764,0.0070355103138753615
,,,751.2680163277709,77449.86648725253,0.007035498938201863
,,,751.4215393342903,77452.42345796752,0.007035479896299011
,,,751.612531783046,77455.3584603579,0.007035448103911988
,,,751.8599824380957,77458.78777529992,0.0070353937633374835
,,,752.1673049727746,77462.52127103062,0.007035306019786025
,,,752.5514529900748,77466.48185263375,0.007035165569375377
,,,752.9356010073751,77469.79095922448,0.007034991895120444
,,,753.3197490246754,77472.5801476982,0.007034785998323794
,,,753.7038970419757,77474.97001977626,0.007034548844738029
,,,754.0880450592759,77477.07100580801,0.0070342813662202415
,,,754.4721930765762,77478.98409451627,0.007033984462274773
,,,754.8563410938765,77480.80151238013,0.0070336590015009845
,,,755.2404891111768,77482.60735610724,0.007033305822997885
,,,755.6565542195989,77484.63876455417,0.007032892971929474
,,,756.072619328021,77486.83432443203,0.007032449550923806
,,,756.4886844364431,77489.27321099302,0.007031976518838268
,,,756.9047495448652,77492.02643480709,0.007031474800577888
,,,757.3208146532874,77495.15749081458,0.007030945288590831
,,,757.7368797617095,77498.72295875919,0.007030388844277255
,,,758.2373452868476,77503.65783695689,0.0070296850159338965
,,,758.7378108119857,77509.36988113573,0.00702894481526245
,,,759.227067860575,77515.76789023938,0.007028187315133194
,,,759.7163249091642,77523.02274001513,0.007027397529912951
,,,760.0,77527.63902906256,0.00702692527547067
,,,760.0,77527.63902906256,0.00702692527547067
,,,760.0000008984829,77527.63904414664,0.007027971536493945
,,,760.0000017969658,77527.63905908933,0.007030944712457042
,,,760.0000026954486,77527.63907376457,0.007035614015050023
,,,760.0000035939315,77527.63908806161,0.007041770796874114
,,,760.0000044924144,77527.6391018835,0.007049226858792643
,,,760.0000053908973,77527.63911514574,0.007057812795775818
,,,760.0000062893802,77527.63912777501,0.007067376405249531
,,,760.000007187863,77527.63913970807,0.007077781174328125
,,,760.0000080863459,77527.63915089067,0.007088904856266733
,,,760.0000091847586,77527.63916347522,0.007103321891035387
,,,760.0000102831713,77527.63917479958,0.007118474518919199
,,,760.0000113815839,77527.63918480778,0.007134209619386619
,,,760.0000124799966,77527.639193456,0.007150394401150531
,,,760.0000135784093,77527.63920071097,0.007166913932313383
,,,760.0000146768219,77527.6392065485,0.007183668942711849
,,,760.0000160188439,77527.63921173364,0.007204335820139046
,,,760.0000173608659,77527.63921476268,0.007225095143908773
,,,760.0000187028878,77527.63921563188,0.007245837512774607
,,,760.0000200449098,77527.63921434783,0.007266472727500694
,,,760.0000213869317,77527.63921092568,0.007286926823479329
,,,760.0000230368854,77527.6392038211,0.00731173807064021
,,,760.0000246868391,77527.63919357088,0.007336096765712153
,,,760.0000263367928,77527.63918023741,0.007359935930774601
,,,760.0000279867464,77527.63916389048,0.007383205959360109
,,,760.000030008311,77527.63913986442,0.00741088995949945
,,,760.0000320298756,77527.63911157358,0.007437624076156407
,,,760.0000340514401,77527.63907916888,0.007463385073832527
,,,760.0000364899471,77527.63903482484,0.007493153354956905
,,,760.0000389434008,77527.63898466581,0.0075216702683297484
,,,760.0000413968545,77527.63892921762,0.007548772999642112
,,,760.0000444671075,77527.63885278384,0.007580753079903127
,,,760.0000475373605,77527.6387689862,0.007610663226458007
,,,760.0000512513277,77527.63865846391,0.007644219978746153
,,,760.0000549652949,77527.63853867265,0.007675078154689235
,,,760.0000586792621,77527.6384103624,0.007703425169083829
,,,760.0000623932293,77527.63827422966,0.007729444686174594
,,,760.0000668733396,77527.6381005181,0.007757984688714236
,,,760.0000713534499,77527.63791739514,0.007783685673861907
,,,760.0000758335602,77527.63772579933,0.007806817665176043
,,,760.0000803136705,77527.63752657927,0.007827628623494735
,,,760.0000847937808,77527.63732050122,0.007846344987250165
,,,760.0000892738911,77527.63710825634,0.00786317275123441
,,,760.0000937709717,77527.63688963286,0.007878353088755424
,,,760.0000982680523,77527.63666599091,0.00789198992027191
,,,760.0001027651329,77527.6364378412,0.007904237918013455
,,,760.0001072622134,77527.6362056432,0.007915236724042245
,,,760.000111759294,77527.6359698101,0.007925112300583076
,,,760.0001162563746,77527.63573071339,0.007933978190139458
,,,760.000121766019,77527.63543381942,0.00794361307162725
,,,760.0001272756634,77527.63513307128,0.007952052789150788
,,,760.0001327853079,77527.63482894735,0.007959444551829576
,,,760.0001382949523,77527.63452186706,0.007965917669916778
,,,760.0001438045967,77527.63421219804,0.007971585678628587
,,,760.0001493142412,77527.63390026246,0.007976548222278385
,,,760.0001559344871,77527.63352284669,0.007981700603790621
,,,760.000162554733,77527.63314298782,0.007986091482679033
,,,760.000169174979,77527.63276104715,0.007989833043550712
,,,760.0001757952249,77527.63237733273,0.007993021039713116
,,,760.0001824154708,77527.63199210716,0.007995737174755197
,,,760.0001904402092,77527.63152344823,0.00799849615514258
,,,760.0001984649475,77527.63105323045,0.00800076788844417
,,,760.0002064896859,77527.63058172936,0.008002638303227467
,,,760.0002145144242,77527.63010917189,0.008004178212317964
,,,760.0002242197793,77527.62953650016,0.008005681645319392
,,,760.0002339251344,77527.62896282208,0.00800686990080152
,,,760.0002436304894,77527.62838834903,0.008007809011682278
,,,760.0002533358445,77527.62781324802,0.008008551191066972
,,,760.000265578808,77527.62708708455,0.008009269632580567
,,,760.000277854387,77527.62635839704,0.008009804715746858
,,,760.0002901299661,77527.62562927183,0.008010202001584246
,,,760.0003053705111,77527.62472359701,0.008010555983245309
,,,760.0003206110562,77527.6238175767,0.00801080055235174
,,,760.0003358516012,77527.62291131902,0.008010969522151235
,,,760.0003558958232,77527.62171917841,0.008011114959938833
,,,760.0003759400452,77527.62052686606,0.008011204376140018
,,,760.0004013654311,77527.61901431804,0.008011270082578582
,,,760.0004267908171,77527.617501685,0.008011305518323887
,,,760.0004611807478,77527.61545566456,0.008011328988263499
,,,760.0005030525864,77527.61296448404,0.008011340427503365
,,,760.0005564494965,77527.60978762942,0.008011345073321447
,,,760.0006289205814,77527.60547602158,0.008011346415268274
,,,760.0007375336124,77527.59901435021,0.0080113464925218
,,,760.0009312462771,77527.58749040937,0.00801134614134044
,,,760.0014189888102,77527.55847767986,0.008011345200140848
,,,760.0036864494436,77527.42365727529,0.008011340807761967
,,,760.0094219865287,77527.08304413588,0.008011329595170386
,,,760.0151575236137,77526.74302417865,0.00801131824344685
,,,760.0208930606987,77526.4035957606,0.00801130676124257
,,,760.0266285977837,77526.06475732161,0.008011295156796359
,,,760.0323641348687,77525.72650737825,0.008011283437931135
,,,760.0380996719537,77525.3888445179,0.008011271612051578
,,,760.0438352090387,77525.0517673935,0.00801125968614261
,,,760.0495707461237,77524.71527471849,0.00801124766677337
,,,760.0553062832087,77524.37936526237,0.008011235560105625
,,,760.0622120495377,77523.97569193783,0.008011220875451993
,,,760.0688239009845,77523.58998812998,0.008011206713778822
,,,760.0754357524313,77523.20505435852,0.008011192459850021
,,,760.0820476038781,77522.82088904742,0.008011178120591888
,,,760.0886594553249,77522.4374906852,0.008011163702373009
,,,760.0952713067717,77522.05485781952,0.00801114921103369
,,,760.1033135084422,77521.59047929339,0.00801113149391416
,,,760.1113557101127,77521.12722880657,0.00801111368521949
,,,760.1193979117832,77520.66510403916,0.008011095792774097
,,,760.1274401134536,77520.20410275974,0.00801107782358653
,,,760.1354823151241,77519.74422281675,0.008011059783924579
,,,760.1435245167946,77519.28546213088,0.008011041679394712
,,,760.153243593367,77518.7325362964,0.008011019720479799
,,,760.1629626699395,77518.18123875387,0.008010997681924559
,,,760.1726817465119,77517.63156617661,0.008010975570580559
,,,760.1824008230843,77517.08351533905,0.008010953392442515
,,,760.1921198996567,77516.53708310614,0.008010931152747312
,,,760.2039128904048,77515.87621907376,0.008010904091349422
,,,760.2157058811529,77515.21772831837,0.008010876953116258
,,,760.2274988719009,77514.56160566909,0.008010849744143572
,,,760.239291862649,77513.90784608021,0.0080108224696641
,,,760.2535369185645,77513.12129723438,0.008010789443168652
,,,760.2677819744799,77512.33818059672,0.00801075633432609
,,,760.2820270303954,77511.55848785279,0.008010723148851711
,,,760.2962720863109,77510.78221085525,0.008010689891594898
,,,760.3141848551094,77509.81089957425,0.008010647975970033
,,,760.3320976239079,77508.84496115685,0.008010605960231256
,,,760.3500103927064,77507.88438029193,0.00801056385022539
,,,760.3722053551104,77506.7015740032,0.008010511550102309
,,,760.3944003175144,77505.5269417535,0.008010459120666946
,,,760.4165952799184,77504.36045589185,0.008010406568581024
,,,760.445222663763,77502.86789142033,0.008010338614130981
,,,760.4738500476077,77501.38877672053,0.00801027047519959
,,,760.5024774314523,77499.92305523857,0.00801020216045026
,,,760.5392778131653,77498.05846145355,0.008010114095630815
,,,760.5760781948783,77496.2157912661,0.008010025765628401
,,,760.6128785765912,77494.39492976302,0.008009937181611132
,,,760.6496789583042,77492.5957635633,0.008009848353035972
,,,760.6948757365852,77490.41561875564,0.008009738934442118
,,,760.7400725148663,77488.26782478728,0.008009629171687273
,,,760.7852692931473,77486.15217914524,0.008009519075310969
,,,760.8304660714283,77484.06848156276,0.008009408654143773
,,,760.8856683169159,77481.56655513115,0.008009273358551396
,,,760.9408705624036,77479.11163456876,0.0080091376007509
,,,760.9960728078912,77476.70336640981,0.008009001390012758
,,,761.0624534903324,77473.86870997593,0.008008837007615163
,,,761.1288341727735,77471.10040565155,0.008008671992349921
,,,761.1952148552147,77468.39785835307,0.008008506353282832
,,,761.2781017198512,77465.11471949032,0.008008298662170062
,,,761.3609885844877,77461.93205585347,0.008008090022628917
,,,761.4605370342435,77458.24085109466,0.00800783820436811
,,,761.5600854839994,77454.69105372248,0.008007585048891628
,,,761.6841447674759,77450.46229720669,0.008007267710727125
,,,761.8082040509524,77446.44665312809,0.008006948341584174
,,,761.9711768404294,77441.48939877898,0.008006525747459347
,,,762.1341496299063,77436.88604862979,0.008006099735173978
,,,762.3667438966245,77430.91409368941,0.008005485902042968
,,,762.66286083174,77424.29788708652,0.00800469469240354
,,,763.0630620381527,77417.04177805307,0.008003608472386087
,,,763.5408040154573,77410.78921704489,0.008002287134640315
,,,764.0185459927619,77407.00766149256,0.008000939907301247
,,,764.4962879700665,77405.54735153653,0.007999567749322362
,,,764.9740299473712,77406.26836414817,0.007998171579226394
,,,765.5018741309981,77409.44432227235,0.007996602125242001
,,,766.029718314625,77414.95923220048,0.007995005568107068
,,,766.557562498252,77422.66032985624,0.007993382992704159
,,,767.0854066818789,77432.40559082133,0.007991735435827466
,,,767.6590540583348,77445.16050396732,0.00798991774199845
,,,768.2327014347908,77460.01645970653,0.007988072928054504
,,,768.8063488112467,77476.82774743602,0.007986202152443148
,,,769.3799961877027,77495.45936527166,0.007984306520331516
,,,769.9536435641586,77515.78613322275,0.007982387086635376
,,,770.0,77517.49918829215,0.007982230968638586
,,,770.0,77517.49918829215,0.007982230968638586
,,,770.0000014889326,77517.499243501,0.007981668258964666
,,,770.0000029778653,77517.49929883429,0.007980105276234427
,,,770.0000044667979,77517.4993543975,0.007977709922262597
,,,770.0000059557306,77517.49941027818,0.00797462667617711
,,,770.0000074446632,77517.49946654837,0.007970979845335938
,,,770.0000089335958,77517.49952326677,0.007966876331914823
,,,770.0000104225285,77517.49958048068,0.007962407996954406
,,,770.0000122315497,77517.49965071441,0.00795660097580362
,,,770.0000140405709,77517.49972178502,0.007950490501701858
,,,770.0000158495922,77517.49979372793,0.007944175257466707
,,,770.0000176586134,77517.49986656595,0.007937736547874297
,,,770.0000194676346,77517.49994031158,0.007931241066454047
,,,770.0000217103109,77517.50003300078,0.00792319030998017
,,,770.0000239529871,77517.50012708387,0.007915217307845133
,,,770.0000261956634,77517.50022254165,0.007907384490227553
,,,770.0000284383397,77517.50031934549,0.007899738503500479
,,,770.0000312357269,77517.50044192527,0.007890513815535634
,,,770.000034033114,77517.50056646402,0.00788167657838622
,,,770.0000368305012,77517.5006928746,0.00787325298037577
,,,770.0000403228969,77517.5008531801,0.007863335130288994
,,,770.0000438152925,77517.50101608023,0.007854083888770529
,,,770.0000481001873,77517.50121922791,0.007843623526168379
,,,770.0000523850821,77517.50142569291,0.007834100593997818
,,,770.0000580700129,77517.50170422414,0.007822812007801126
,,,770.0000637549437,77517.50198741692,0.007812919140110758
,,,770.0000694398744,77517.50227468993,0.007804269563646123
,,,770.0000751248052,77517.50256552757,0.007796718358894156
,,,770.000080809736,77517.50285947561,0.007790132362884368
,,,770.0000864946668,77517.50315613563,0.00778439166944984
,,,770.0000921795976,77517.50345515908,0.007779389651109714
,,,770.0000978645284,77517.5037562416,0.007775032232373146
,,,770.0001035494591,77517.50405911772,0.007771236826656323
,,,770.0001105594888,77517.50443471991,0.007767224104708907
,,,770.0001173665673,77517.50480136956,0.007763930128510126
,,,770.0001241736459,77517.50516962122,0.007761138470950165
,,,770.0001309807244,77517.50553923058,0.0077587724860687535
,,,770.0001392394298,77517.50598918779,0.007756380826225986
,,,770.0001474981352,77517.50644053236,0.007754423964238629
,,,770.0001557568406,77517.50689301213,0.007752822787028579
,,,770.000164015546,77517.50734642078,0.0077515125940019625
,,,770.0001741108291,77517.50790167683,0.007750229882366205
,,,770.0001842061122,77517.50845782323,0.007749225982003169
,,,770.0001943013953,77517.5090146665,0.007748440262979892
,,,770.0002064242062,77517.50968405548,0.007747718930211816
,,,770.0002185470172,77517.51035403185,0.007747181443535678
,,,770.0002306698282,77517.51102444595,0.007746780934845595
,,,770.00024576351,77517.5118596007,0.007746421792705317
,,,770.0002608571917,77517.51269510752,0.00774617277430509
,,,770.0002759508735,77517.51353085854,0.007746000105627059
,,,770.0002957600294,77517.51462795808,0.007745851101193545
,,,770.0003155691853,77517.51572523969,0.007745758933750118
,,,770.0003406311977,77517.51711364667,0.00774569085215441
,,,770.00036569321,77517.51850215341,0.007745653751457987
,,,770.0003994501153,77517.52037246346,0.007745628908929432
,,,770.0004404098972,77517.5226419093,0.007745616493965106
,,,770.0004923803606,77517.52552145677,0.007745611152675942
,,,770.000562377755,77517.5293998516,0.007745609254620214
,,,770.000665970808,77517.53513972268,0.007745608574910673
,,,770.0008465090577,77517.54514299745,0.007745607959901748
,,,770.0012800138593,77517.56916282479,0.007745606555861671
,,,770.0031953052719,77517.67528894806,0.007745600358761072
,,,770.0107667371639,77518.09486626442,0.00774557590281766
,,,770.0183381690558,77518.51451590372,0.0077455515076633365
,,,770.0259096009478,77518.93423854386,0.00774552716593374
,,,770.0334810328397,77519.35403479799,0.007745502871144007
,,,770.0410524647317,77519.77390522139,0.007745478617637749
,,,770.0486238966237,77520.19385031771,0.007745454400461452
,,,770.0578153948017,77520.70375245911,0.0077454250440939
,,,770.0670068929796,77521.2137660568,0.007745395728185651
,,,770.0761983911576,77521.72389176901,0.007745366446974901
,,,770.0853898893356,77522.23413018465,0.007745337195523615
,,,770.0945813875136,77522.74448183147,0.00774530796961111
,,,770.1057337538357,77523.36386206017,0.007745272537870804
,,,770.1168861201578,77523.98341043391,0.007745237132983843
,,,770.1280384864799,77524.60312761641,0.007745201750371655
,,,770.139190852802,77525.2230141937,0.007745166386209091
,,,770.1526302839306,77525.97024943327,0.007745123789747236
,,,770.1660697150593,77526.71773221206,0.007745081210928497
,,,770.1795091461879,77527.4654632169,0.0077450386460062364
,,,770.1929485773165,77528.21344304238,0.00774499609193276
,,,770.2097691127254,77529.14995168302,0.007744942843565701
,,,770.2265896481343,77530.0868517486,0.007744889604511785
,,,770.2434101835432,77531.0241439514,0.007744836371683454
,,,770.2641570836785,77532.18076631486,0.007744770717817203
,,,770.2849039838137,77533.33798702205,0.007744705066224782
,,,770.3056508839489,77534.49580674476,0.007744639414121775
,,,770.3325278416086,77535.99661727429,0.0077445543595582485
,,,770.3594047992682,77537.49843460476,0.007744469296923719
,,,770.3928938590385,77539.37112898128,0.007744363292064329
,,,770.4263829188088,77541.24538697235,0.007744257266014295
,,,770.4698424552331,77543.67998558952,0.0077441196363965984
,,,770.5133019916574,77546.1172139305,0.007743981959688264
,,,770.5687814679505,77549.2323408388,0.007743806128945749
,,,770.6242609442437,77552.35173787427,0.007743630206449992
,,,770.6797404205369,77555.47539382099,0.007743454186267609
,,,770.7479368304922,77559.32086670074,0.007743237678376815
,,,770.8161332404476,77563.17273044102,0.007743021009375327
,,,770.884329650403,77567.03095813887,0.00774280417442131
,,,770.9686570381836,77571.81055764105,0.007742535815379904
,,,771.0529844259642,77576.59978999445,0.007742267192855883
,,,771.1373118137448,77581.39859905562,0.007741998304141969
,,,771.2471273432631,77587.66212072228,0.007741647741921297
,,,771.3569428727814,77593.94165892583,0.00774129672493934
,,,771.4947244182483,77601.84282372144,0.007740855674699831
,,,771.6325059637153,77609.76874402892,0.007740413913476201
,,,771.8156712423701,77620.3432657615,0.007739825549199644
,,,772.0355941211119,77633.09623641762,0.0077391174846279465
,,,772.3103255726239,77649.11235432031,0.007738230502508646
,,,772.6716992776472,77670.31986758493,0.007737059724009186
,,,773.1853073772025,77700.72743609759,0.007735388006375277
,,,773.9414238473829,77746.03556015076,0.007732911103914614
,,,775.0267085861273,77812.12382528656,0.007729324787577711
,,,776.1119933248716,77879.34900318792,0.007725704400716479
,,,777.197278063616,77947.59498349007,0.00772205265574604
,,,778.2825628023603,78016.7498655549,0.007718372074837022
,,,779.3678475411047,78086.70631684412,0.007714665005518021
,,,780.0,78127.7828227126,0.007712494392150935
,,,780.0,78127.7828227126,0.007712494392150935
,,,780.0000010680384,78127.78289227457,0.0077134578362067245
,,,780.0000021360768,78127.78296168092,0.0077161843144432285
,,,780.0000032041152,78127.78303079419,0.00772044676926567
,,,780.0000042721535,78127.78309949486,0.007726041505700974
,,,780.0000053401919,78127.78316767952,0.007732786214104673
,,,780.0000064082303,78127.7832352591,0.007740518070661033
,,,780.0000074762687,78127.78330215745,0.0077490919371569385
,,,780.0000085443071,78127.78336830977,0.007758378673240467
,,,780.0000096123455,78127.78343366146,0.007768263568028112
,,,780.000010920099,78127.78351252459,0.007781033745694912
,,,780.0000122278526,78127.78359005197,0.007794385699041175
,,,780.0000135356062,78127.78366619149,0.007808179119729564
,,,780.0000148433597,78127.78374090437,0.007822293691269733
,,,780.0000161511133,78127.78381416318,0.00783662649852208
,,,780.0000174588669,78127.78388595022,0.007851089747418173
,,,780.0000190751778,78127.78397262804,0.00786903548511119
,,,780.0000206914887,78127.78405704057,0.00788694980819249
,,,780.0000223077996,78127.784139198,0.007904737586112476
,,,780.0000239241105,78127.78421912133,0.007922322262959402
,,,780.0000255404213,78127.7842968402,0.007939642777622224
,,,780.0000275569075,78127.78439076639,0.007960809191855532
,,,780.0000295733937,78127.78448140099,0.007981419700991046
,,,780.0000315898799,78127.78456883572,0.008001424434416335
,,,780.0000336063661,78127.78465316887,0.008020789896174874
,,,780.0000361269742,78127.78475438009,0.008044067393076355
,,,780.0000386475824,78127.78485111045,0.008066296065861464
,,,780.0000411681906,78127.78494356679,0.008087475642189465
,,,780.000044293391,78127.78505257281,0.00811229898986945
,,,780.0000474855381,78127.78515785579,0.008136056550707253
,,,780.0000506776851,78127.78525740879,0.008158261913875836
,,,780.0000548100467,78127.78537838877,0.008184820438349174
,,,780.0000589424083,78127.78549117231,0.008209066257936527
,,,780.0000630747699,78127.78559647848,0.008231170372831173
,,,780.0000680990273,78127.78571539566,0.008255402544753012
,,,780.0000731232848,78127.78582532631,0.008277005121820495
,,,780.0000781475422,78127.78592724928,0.008296246601032242
,,,780.0000831717997,78127.78602204224,0.008313373564816403
,,,780.0000881960572,78127.78611049049,0.00832861039588873
,,,780.0000932203146,78127.78619329544,0.0083421600105466
,,,780.0000982445721,78127.7862710829,0.008354205121999627
,,,780.0001032688295,78127.78634441068,0.00836490974716687
,,,780.000108293087,78127.78641377557,0.008374420790363563
,,,780.0001133173445,78127.78647961986,0.008382869608906952
,,,780.0001183416019,78127.78654233702,0.008390373508480266
,,,780.0001233658594,78127.78660227708,0.008397037141662435
,,,780.0001295300791,78127.78667247757,0.008404201045366152
,,,780.0001354716495,78127.78673709944,0.00841018330253879
,,,780.0001414132199,78127.78679913147,0.008415379279448385
,,,780.0001473547903,78127.78685891426,0.008419891760095048
,,,780.0001532963607,78127.78691674382,0.008423810228591483
,,,780.0001605573924,78127.78698513609,0.008427905072955379
,,,780.0001678184241,78127.78705139553,0.00843135033750093
,,,780.0001750794557,78127.78711586064,0.00843424876581327
,,,780.0001823404874,78127.7871788164,0.008436686936682695
,,,780.0001896015191,78127.78724050264,0.00843873778273529
,,,780.0001985454867,78127.78731503729,0.008440821670245062
,,,780.0002074894543,78127.78738826147,0.00844250535445322
,,,780.0002164334219,78127.78746042705,0.008443865602693798
,,,780.0002253773895,78127.78753173759,0.008444964487246165
,,,780.0002364012689,78127.78761869595,0.008446032852897124
,,,780.0002474251484,78127.78770484663,0.008446854067874456
,,,780.0002584490278,78127.78779037681,0.008447485279005351
,,,780.0002718373548,78127.78789362211,0.008448058872906217
,,,780.0002852256819,78127.78799635592,0.008448475524227391
,,,780.0002986140089,78127.78809871877,0.008448778162881834
,,,780.0003155815682,78127.78822807096,0.008449045776719859
,,,780.0003325491275,78127.78835713476,0.008449224217494899
,,,780.0003532481703,78127.78851433014,0.008449363489135591
,,,780.0003739472131,78127.78867135273,0.008449448413343073
,,,780.0004003411815,78127.78887143297,0.008449510475075066
,,,780.0004267351499,78127.78907142629,0.008449543470529003
,,,780.0004626683403,78127.78934363728,0.008449565040446305
,,,780.000506655458,78127.78967682825,0.008449575258484983
,,,780.0005631969683,78127.79010511865,0.008449579178755842
,,,780.0006408729124,78127.79069354458,0.008449580098405102
,,,780.0007517484848,78127.7915335883,0.00844957987814294
,,,780.0009653927209,78127.7931526592,0.008449579063186451
,,,780.0015293971818,78127.79742945253,0.008449576867933246
,,,780.004286455837,78127.81838957914,0.008449566114642522
,,,780.0101089505904,78127.86294606939,0.008449543299631768
,,,780.0159314453438,78127.90789739475,0.008449520349997925
,,,780.0217539400971,78127.95324207358,0.008449497275834517
,,,780.0275764348505,78127.99897870357,0.008449474086556726
,,,780.0333989296039,78128.04510595532,0.008449450790932279
,,,780.0392214243573,78128.09162256634,0.008449427397107051
,,,780.0450439191106,78128.13852733577,0.008449403912631165
,,,780.050866413864,78128.18581911933,0.008449380344487889
,,,780.05787152571,78128.24322778558,0.008449351887659806
,,,780.0648766375559,78128.30119325705,0.008449323329049534
,,,780.0717980958779,78128.35901170586,0.008449295021003611
,,,780.0787195541998,78128.41737048188,0.00844926663100521
,,,780.0856410125217,78128.47626807676,0.008449238166361766
,,,780.0925624708436,78128.53570304706,0.00844920963366822
,,,780.1008805697222,78128.60784006765,0.008449175261852097
,,,780.1091986686008,78128.68074891443,0.00844914080949538
,,,780.1175167674794,78128.75442738747,0.00844910628469997
,,,780.125834866358,78128.82887337726,0.008449071694598251
,,,780.1341529652366,78128.90408485572,0.008449037045465535
,,,780.1424710641152,78128.98005986803,0.008449002342823808
,,,780.1527296152474,78129.0748070758,0.008448959478211306
,,,780.1629881663796,78129.17070931761,0.008448916547470377
,,,780.1732467175118,78129.26776329847,0.008448873557375815
,,,780.183505268644,78129.3659658332,0.00844883051373015
,,,780.1937638197762,78129.46531383478,0.00844878742150462
,,,780.2065111108122,78129.59035531494,0.008448733813748034
,,,780.2192584018483,78129.71715525279,0.008448680144460907
,,,780.2320056928843,78129.8457082304,0.008448626419438617
,,,780.2447529839203,78129.97600897832,0.00844857264353496
,,,780.2605832670278,78130.14024880329,0.008448505796945283
,,,780.2764135501352,78130.30716654539,0.008448438884614787
,,,780.2922438332427,78130.47675286839,0.008448371911889206
,,,780.3116109134285,78130.68784431681,0.008448289900429604
,,,780.3309779936143,78130.90290005559,0.008448207811830723
,,,780.3503450738001,78131.1219041812,0.008448125651584497
,,,780.3751027075132,78131.40759008662,0.008448020526074792
,,,780.3998603412263,78131.69967104033,0.008447915298817282
,,,780.4300997983491,78132.06505501435,0.008447786643683612
,,,780.460339255472,78132.43987789738,0.00844765785651129
,,,780.4975958311454,78132.91457751226,0.00844749901479283
,,,780.5348524068188,78133.40342380683,0.00844733999838166
,,,780.5721089824922,78133.90631984088,0.008447180818286795
,,,780.6178295206247,78134.54252431175,0.008446985265541622
,,,780.6635500587572,78135.19957155971,0.008446789494852969
,,,780.7092705968897,78135.87729210999,0.00844659351836734
,,,780.7549911350222,78136.5755191937,0.008446397346249086
,,,780.8106832437032,78137.45349327705,0.008446158137294988
,,,780.8663753523842,78138.36135760332,0.008445918663392513
,,,780.9220674610652,78139.29882354593,0.008445678934894302
,,,780.9777595697462,78140.26560628592,0.008445438960234797
,,,781.04846538933,78141.53481409662,0.00844513394825792
,,,781.1191712089137,78142.85025465807,0.00844482856187899
,,,781.1898770284974,78144.21136766917,0.008444522810043223
,,,781.278562006547,78145.9823083784,0.00844413880542436
,,,781.3672469845965,78147.82315737705,0.008443754248185796
,,,781.4742868387073,78150.13660429265,0.008443289376693718
,,,781.581326692818,78152.54852013188,0.00844282372547767
,,,781.7156741047924,78155.71235210725,0.008442238191421574
,,,781.8500215167667,78159.02499295052,0.008441651462347759
,,,782.0284426741861,78163.64858656512,0.008440870430410361
,,,782.2068638316055,78168.52087040374,0.008440087349368582
,,,782.4661942335817,78176.03058774195,0.008438945569572708
,,,782.8015304548917,78186.46035916054,0.008437462969720526
,,,783.2611034915086,78201.9937752974,0.008435420074776451
,,,783.8202594575289,78222.6801228069,0.00843291793604979
,,,784.3586235537294,78244.28997847601,0.008430492328756586
,,,784.89698764993,78267.40814399098,0.008428051204905486
,,,785.4353517461306,78291.89694079274,0.008425595208570674
,,,785.9737158423311,78317.63019629105,0.008423124958540387
,,,786.5120799385317,78344.49225117812,0.008420641049657441
,,,787.0504440347322,78372.37705394984,0.008418144054071583
,,,787.709778975632,78407.77911433026,0.008415068958272461
,,,788.341361138539,78442.84285884845,0.008412106563396344
,,,788.972943301446,78478.90283246244,0.008409128619846842
,,,789.604525464353,78515.84251177672,0.008406135908778029
,,,790.0,78539.37328975485,0.008404254794946824
,,,790.0,78539.37328975485,0.008404254794946824
,,,790.0000012566476,78539.37336495331,0.00840511205705226
,,,790.0000025132952,78539.37343998834,0.008407528889233087
,,,790.0000037699427,78539.37351471676,0.00841129162147555
,,,790.0000050265903,78539.37358901532,0.008416209853686917
,,,790.0000062832379,78539.3736627785,0.008422114321818188
,,,790.0000075398855,78539.37373591651,0.008428854877924653
,,,790.000008796533,78539.37380835353,0.008436298600383717
,,,790.0000100531806,78539.37388002606,0.008444328042550513
,,,790.0000115650041,78539.3739651657,0.008454618497176335
,,,790.0000130768276,78539.37404904987,0.0084654505881598
,,,790.0000145886511,78539.37413162246,0.008476690102440999
,,,790.0000161004746,78539.37421284207,0.008488222511667937
,,,790.000017612298,78539.37429267987,0.008499950364820881
,,,790.0000191241215,78539.3743711177,0.008511790999742152
,,,790.0000210012214,78539.37446654588,0.008526545390062609
,,,790.0000228783213,78539.3745598009,0.00854125623520832
,,,790.0000247554211,78539.37465089593,0.008555834949446808
,,,790.000026632521,78539.37473985585,0.008570211111787455
,,,790.0000285096208,78539.37482671477,0.008584329361885135
,,,790.0000308683284,78539.37493294454,0.008601639301566894
,,,790.0000332270359,78539.37503601657,0.008618412482472587
,,,790.0000355857435,78539.37513603449,0.008634606540060175
,,,790.000037944451,78539.37523310827,0.008650194907088087
,,,790.0000409285913,78539.37535188088,0.00866902753362557
,,,790.0000439127315,78539.37546635685,0.008686860787741358
,,,790.0000468968717,78539.37557676955,0.008703704389636238
,,,790.0000506715031,78539.3757109672,0.008723627465630058
,,,790.000054574065,78539.37584374154,0.008742665848441862
,,,790.0000584766268,78539.3759709132,0.008760201403134847
,,,790.0000636320507,78539.37613107647,0.008781217949114515
,,,790.0000687874746,78539.37628319241,0.008799987572862829
,,,790.0000739428984,78539.3764281276,0.008816722615478022
,,,790.0000790983223,78539.37656666452,0.008831624958552163
,,,790.0000842537462,78539.3766995067,0.008844882624133403
,,,790.0000894091701,78539.37682728456,0.008856668375881501
,,,790.000094564594,78539.37695056175,0.008867139504652812
,,,790.0000997200178,78539.37706984127,0.008876438295609355
,,,790.0001048754417,78539.3771855714,0.00888469286745239
,,,790.0001100308656,78539.37729815124,0.008892018194235067
,,,790.0001162573213,78539.37743042257,0.008899772364188924
,,,790.0001224837771,78539.37755916406,0.0089064807932006
,,,790.0001287102328,78539.37768485221,0.008912283009766575
,,,790.0001349366886,78539.37780789981,0.008917300348673553
,,,790.0001411631443,78539.37792866433,0.008921638195754445
,,,790.0001473896001,78539.37804745515,0.008925387997865564
,,,790.0001549456795,78539.3781893445,0.008929261984262575
,,,790.0001622922907,78539.3783252776,0.00893242476666162
,,,790.000169638902,78539.37845953487,0.008935086905046468
,,,790.0001769855132,78539.37859238172,0.008937327405293034
,,,790.0001858946918,78539.37875191015,0.008939573629673335
,,,790.0001948038703,78539.37891002119,0.008941395611641019
,,,790.0002037130488,78539.37906698274,0.008942873342806967
,,,790.0002126222273,78539.37922301218,0.008944071777459928
,,,790.000223550564,78539.37941338701,0.008945237000136642
,,,790.0002344789007,78539.3796028811,0.008946138038540592
,,,790.0002454072373,78539.37979169442,0.008946834747889432
,,,790.0002586155122,78539.38001920858,0.008947469387706545
,,,790.000271823787,78539.38024615859,0.008947934420110467
,,,790.0002850320618,78539.38047269567,0.008948275155713708
,,,790.0003016600925,78539.38075746647,0.008948577748812992
,,,790.0003182881233,78539.38104191296,0.008948782283516846
,,,790.0003384372702,78539.38138630791,0.008948943471782345
,,,790.0003585864172,78539.38173050372,0.00894904372672175
,,,790.0003840317304,78539.38216500239,0.008949118097954227
,,,790.0004094770436,78539.38259939558,0.008949158887064362
,,,790.0004436035728,78539.3831819104,0.008949186248975925
,,,790.0004848737747,78539.38388631333,0.008949199911285052
,,,790.0005369799097,78539.38477565077,0.008949205611204467
,,,790.0006066416304,78539.38596464632,0.008949207245921569
,,,790.000708498815,78539.38770323804,0.008949207154335814
,,,790.0008821532067,78539.39066756879,0.008949206296996368
,,,790.0012807014082,78539.39747204968,0.008949204230275364
,,,790.0029255861001,78539.42557235635,0.00894919568854768
,,,790.0089446278657,78539.52863004521,0.008949164338498485
,,,790.0149636696314,78539.63205058532,0.008949132850634665
,,,790.020982711397,78539.73583264087,0.00894910123630301
,,,790.0270017531626,78539.83997495833,0.00894906950597883
,,,790.0330207949282,78539.9444763595,0.008949037669258265
,,,790.0390398366939,78540.0493357351,0.008949005734930284
,,,790.0450588784595,78540.15455203902,0.008948973711029656
,,,790.0510779202251,78540.26012428306,0.008948941604889463
,,,790.0584690118574,78540.39024740442,0.008948902077298546
,,,790.0655848147261,78540.51602820083,0.00894886392477596
,,,790.0727006175948,78540.6423022854,0.00894882568582835
,,,790.0798164204635,78540.76906836758,0.008948787368360031
,,,790.0869322233323,78540.89632522746,0.008948748979418768
,,,790.0955576063268,78541.05123530119,0.008948702359599678
,,,790.1041829893213,78541.20686283289,0.008948655653770688
,,,790.1128083723158,78541.36320599086,0.00894860887045657
,,,790.1214337553104,78541.5202630444,0.008948562017045334
,,,790.1300591383049,78541.67803235346,0.008948515099936752
,,,790.1404709646231,78541.86942459659,0.008948458388601177
,,,790.1508827909413,78542.06184981932,0.008948401600814036
,,,790.1612946172595,78542.25530556082,0.0089483447435886
,,,790.1717064435777,78542.44978948371,0.008948287822829611
,,,790.1842054775607,78542.68461552454,0.008948219414492666
,,,790.1967045115437,78542.9209164235,0.008948150928869284
,,,790.2092035455266,78543.15868869504,0.008948082371815514
,,,790.2217025795096,78543.39792901401,0.008948013748137154
,,,790.2372806135967,78543.69815380266,0.008947928132441333
,,,790.2528586476838,78544.00064817803,0.008947842425559672
,,,790.2684366817708,78544.30540652359,0.00894775663245377
,,,790.2875696803086,78544.68280182866,0.008947651148886824
,,,790.3067026788464,78545.06359466241,0.00894754554712892
,,,790.3258356773841,78545.44777590745,0.008947439831865146
,,,790.3504562104936,78545.94711561085,0.008947303635436304
,,,790.375076743603,78546.4520337707,0.008947167263781027
,,,790.4054489196686,78547.08256677308,0.008946998800480216
,,,790.4358210957342,78547.72153221136,0.00894683008664586
,,,790.474125977415,78548.53936271105,0.008946616960764828
,,,790.5124308590958,78549.37050179436,0.008946403458625038
,,,790.5585227879864,78550.38816863141,0.008946146068399326
,,,790.6046147168769,78551.42493377115,0.00894588816222693
,,,790.6507066457674,78552.48070808132,0.008945629752731126
,,,790.6967985746579,78553.5554047993,0.008945370850845187
,,,790.7539341828565,78554.91373935441,0.008945049246431525
,,,790.811069791055,78556.30086164094,0.008944726915542808
,,,790.8682053992536,78557.71661619275,0.008944403871431965
,,,790.9367788188656,78559.45337468697,0.008944015232218943
,,,791.0053522384776,78561.23089481772,0.008943625598526557
,,,791.0739256580896,78563.0489185767,0.00894323498444278
,,,791.1593181383297,78565.36908806204,0.00894274721168972
,,,791.2447106185698,78567.75118236947,0.00894225795742415
,,,791.3301030988099,78570.19471785819,0.008941767239077247
,,,791.4421564359433,78573.49357048656,0.008941121115490044
,,,791.5542097730766,78576.89632028836,0.008940472528875087
,,,791.695897137023,78581.34606395115,0.008939648932980571
,,,791.8375845009695,78585.95809855516,0.008938821498705672
,,,792.0281943187141,78592.41492045212,0.008937702398355875
,,,792.259256350997,78600.62351631532,0.008936336775928843
,,,792.5521289290069,78611.61564768486,0.008934591935233953
,,,792.946465788671,78627.42473029195,0.008932218705143333
,,,793.4777933003085,78650.48854602578,0.008928979185326154
,,,794.1368148731887,78681.77060379057,0.008924897411880246
,,,794.7593098839313,78713.88763214654,0.008920980453172484
,,,795.381804894674,78748.35263288666,0.008917007066600603
,,,796.0262729612967,78786.36123318397,0.008912837174984298
,,,796.6707410279195,78826.59366875429,0.008908613170677504
,,,797.3392482348271,78870.52906479887,0.008904177615088674
,,,798.0077554417347,78916.56273494074,0.008899690181808782
,,,798.7018792385006,78966.43243238825,0.00889497907778686
,,,799.3960030352665,79018.26822877629,0.008890218385945371
,,,800.0,79064.86500840497,0.008886037800560334
,,,800.0,79064.86500840497,0.008886037800560334
,,,800.0000018019402,79064.86514937271,0.008886524852076189
,,,800.0000036038805,79064.86529020805,0.008887868206013137
,,,800.0000054058207,79064.86543080049,0.008889910665670492
,,,800.000007207761,79064.86557106023,0.008892518274076291
,,,800.0000090097012,79064.86571091508,0.008895577145267314
,,,800.0000108116415,79064.86585030782,0.008898990686475544
,,,800.0000126135817,79064.8659891939,0.008902677174330603
,,,800.0000148399326,79064.86616004253,0.00890750715532626
,,,800.0000170662836,79064.86633002154,0.008912541854211678
,,,800.0000192926345,79064.86649910278,0.008917694929535043
,,,800.0000215189855,79064.86666727171,0.008922897378404127
,,,800.0000242229423,79064.86687028545,0.008929204302688837
,,,800.0000269268992,79064.86707195856,0.008935428585373445
,,,800.000029630856,79064.86727231495,0.008941514834576263
,,,800.0000323348129,79064.86747138861,0.00894742328068694
,,,800.0000357859392,79064.86772367368,0.008954663365811685
,,,800.0000392370655,79064.86797403308,0.0089615338643716
,,,800.0000426881918,79064.86822257044,0.008968017074529636
,,,800.000047109199,79064.86853846328,0.008975749702802677
,,,800.0000515302063,79064.86885176442,0.008982849805237605
,,,800.0000571120404,79064.8692439635,0.008990950800092892
,,,800.0000626938745,79064.8696327886,0.008998153239046559
,,,800.0000701702991,79064.87014895947,0.009006529299374299
,,,800.0000776467236,79064.87066056716,0.009013624396685845
,,,800.0000851231482,79064.87116831494,0.009019618416263446
,,,800.0000925995728,79064.87167280486,0.00902467336620939
,,,800.0001000759974,79064.87217454902,0.00902893139563897
,,,800.0001075524219,79064.8726739813,0.009032515313864602
,,,800.0001150288465,79064.8731714683,0.009035530213586287
,,,800.0001225052711,79064.87366731922,0.009038065483998742
,,,800.0001299816956,79064.87416179459,0.009040196859923107
,,,800.0001391700922,79064.87476793249,0.009042356560555076
,,,800.0001483584888,79064.87537265816,0.009044100701220362
,,,800.0001575468854,79064.87597624354,0.00904550903680803
,,,800.0001667352819,79064.87657890828,0.009046646101095374
,,,800.0001780184411,79064.87731796688,0.009047747243183293
,,,800.0001892355737,79064.8780518447,0.00904858947042281
,,,800.0002004527062,79064.87878506593,0.009049237931726538
,,,800.0002141204235,79064.87967780154,0.009049829932516693
,,,800.0002277881408,79064.88056999038,0.009050260376151007
,,,800.0002414558581,79064.88146178194,0.009050573333945289
,,,800.0002587596306,79064.88259041565,0.009050850131829671
,,,800.000276063403,79064.88371873945,0.009051034986985763
,,,800.0002971530544,79064.88509365659,0.009051179400882221
,,,800.0003182427057,79064.88646838606,0.009051267654167592
,,,800.0003451000521,79064.88821892475,0.00905133223136829
,,,800.0003719573984,79064.88996936567,0.009051366661848814
,,,800.0004084483551,79064.89234760683,0.009051389184598062
,,,800.0004530428736,79064.89525393894,0.009051399842407923
,,,800.0005102244701,79064.89898058643,0.009051403853123734
,,,800.0005884834527,79064.90408090911,0.009051404620679637
,,,800.0007074122294,79064.91183184454,0.00905140401052434
,,,800.0009250864327,79064.92601853193,0.009051402472046229
,,,800.0015034790326,79064.96371608015,0.009051398340382067
,,,800.0043512989298,79065.14935678107,0.009051377988115655
,,,800.0122006999327,79065.66129352326,0.009051321832155816
,,,800.0200501009356,79066.17360833797,0.009051265597221492
,,,800.0278995019385,79066.68630018298,0.009051209292405573
,,,800.0357489029414,79067.19936807716,0.009051152925654863
,,,800.0435983039442,79067.71281109273,0.009051096503909626
,,,800.0514477049471,79068.22662834861,0.009051040033229074
,,,800.0611541691462,79068.8625241627,0.009050970142506738
,,,800.0708606333453,79069.49898944826,0.009050900193587228
,,,800.0805670975444,79070.13602276228,0.00905083019373572
,,,800.0902735617435,79070.77362272255,0.009050760149091867
,,,800.0999800259426,79071.4117879988,0.009050690064843511
,,,800.112092956223,79072.20896078015,0.00905060255608188
,,,800.1242058865034,79073.00700952008,0.009050514999508293
,,,800.1363188167838,79073.80593187937,0.009050427400895202
,,,800.1484317470643,79074.60572558346,0.009050339764951218
,,,800.1635467125782,79075.60495661983,0.009050230362986212
,,,800.1786616780921,79076.6055367572,0.00905012091482971
,,,800.193776643606,79077.60746187337,0.009050011425205772
,,,800.2123677415844,79078.8416477997,0.00904987670380271
,,,800.2309588395628,79080.07785496594,0.009049741930684497
,,,800.2495499375412,79081.3160761002,0.00904960711002053
,,,800.2735429572236,79082.91704607093,0.009049433050114413
,,,800.297535976906,79084.52134329846,0.009049258921749513
,,,800.3273599111985,79086.52014145763,0.009049042386459058
,,,800.357183845491,79088.52402907186,0.009048825757787423
,,,800.3962042640748,79091.15347272783,0.009048542196409777
,,,800.4352246826585,79093.79151868976,0.009048258491470937
,,,800.4888270297608,79097.4293154552,0.009047868543773506
,,,800.5424293768632,79101.08307406199,0.009047478350898072
,,,800.6098691033977,79105.70248356789,0.009046987098170046
,,,800.6773088299323,79110.34661529896,0.009046495490823543
,,,800.7447485564668,79115.01517265613,0.009046003541923689
,,,800.8279769568575,79120.80994939769,0.009045395964559222
,,,800.9112053572481,79126.64094114628,0.009044787897839579
,,,800.9944337576388,79132.50761506434,0.00904417935360448
,,,801.1018513194108,79140.13124974907,0.009043393253767703
,,,801.2092688811828,79147.81233761625,0.009042606390227208
,,,801.3428231294145,79157.44085715878,0.009041627022600612
,,,801.4763773776461,79167.15444986182,0.00904064651528501
,,,801.6515145259559,79180.01799468866,0.009039359023811179
,,,801.8266516742657,79193.01995012337,0.009038069639319295
,,,802.075997621925,79211.76141442459,0.009036230718423658
,,,802.3929837305849,79235.96043434917,0.009033887653942923
,,,802.8242903899716,79269.51876013441,0.009030690342174718
,,,803.4368996624949,79318.33510132539,0.009026131527076693
,,,804.0495089350181,79368.36956094098,0.009021553264631372
,,,804.6621182075414,79419.48632475366,0.009016956708503927
,,,805.2747274800647,79471.56160359875,0.009012342964066427
,,,806.0128796832302,79535.42255623128,0.009006762386267325
,,,806.721433403172,79597.71224148913,0.009001385194744095
,,,807.4299871231138,79660.8271064815,0.00899598955092628
,,,808.1385408430557,79724.63934899346,0.008990576880323155
,,,808.8470945629975,79789.03375677814,0.008985148544930106
,,,809.5556482829394,79853.90639144006,0.008979705847032338
,,,810.0,79894.79132005289,0.008976285826589867
,,,810.0,79894.79132005289,0.008976285826589867
,,,810.0000016461751,79894.79147172348,0.008977352146328662
,,,810.0000032923501,79894.7916231255,0.008980312490620214
,,,810.0000049385252,79894.7917740315,0.008984844940409506
,,,810.0000065847003,79894.79192425348,0.008990671221509346
,,,810.0000082308753,79894.79207363745,0.008997551535922977
,,,810.0000098770504,79894.79222205865,0.00900527983901245
,,,810.0000115232255,79894.79236941748,0.009013679575610608
,,,810.0000131694005,79894.79251563583,0.00902259986690591
,,,810.0000148155756,79894.79266065388,0.009031912126283173
,,,810.0000164617506,79894.7928044275,0.009041507074230595
,,,810.0000181079257,79894.79294692575,0.009051292118318705
,,,810.0000200971872,79894.79311739349,0.00906325951349271
,,,810.0000220864487,79894.79328595391,0.009075276829040356
,,,810.0000240757101,79894.79345260668,0.009087251964558823
,,,810.0000260649716,79894.79361736457,0.009099111186436177
,,,810.0000280542331,79894.79378025084,0.009110796014300463
,,,810.000030552913,79894.79398224688,0.009125156610808849
,,,810.0000330515929,79894.79418141655,0.009139102564727164
,,,810.0000355502729,79894.79437784768,0.009152586454744005
,,,810.0000380489528,79894.79457163584,0.009165576957475491
,,,810.0000412112709,79894.7948132614,0.00918128208740227
,,,810.0000443735889,79894.79505102451,0.00919615130130084
,,,810.000047535907,79894.7952851365,0.009210186296750794
,,,810.0000515434951,79894.79557690663,0.009226797894841196
,,,810.0000555510833,79894.7958635624,0.009242142601305134
,,,810.0000605233415,79894.79621270265,0.009259514851180713
,,,810.0000657975729,79894.7965758971,0.009276067034811937
,,,810.0000710718043,79894.79693249479,0.009290853403137272
,,,810.0000763460357,79894.79728320477,0.009304039499258822
,,,810.0000816202671,79894.79762866774,0.009315783228176451
,,,810.0000868944985,79894.79796946007,0.009326232005120694
,,,810.0000921687299,79894.79830609841,0.00933552151501545
,,,810.0000974429613,79894.79863904479,0.00934377544086538
,,,810.0001038099463,79894.7990366388,0.00935251848050482
,,,810.0001101769312,79894.79943009037,0.009360090539663352
,,,810.0001165439162,79894.79981995511,0.009366645682596824
,,,810.0001229109012,79894.80020671528,0.009372318584912566
,,,810.0001292778861,79894.80059078915,0.009377226669556428
,,,810.0001356448711,79894.80097253915,0.009381472123274521
,,,810.000142011856,79894.80135227925,0.009385143747911547
,,,810.0001498438884,79894.80181703923,0.009388986095890662
,,,810.0001576759207,79894.80227959818,0.009392198719943439
,,,810.000165507953,79894.80274031703,0.009394884419271887
,,,810.0001733399854,79894.80319949775,0.009397129339666738
,,,810.0001811720177,79894.80365739291,0.009399005629569409
,,,810.0001908703312,79894.80422293034,0.00940090760859563
,,,810.0002005686446,79894.80478714699,0.009402430433679285
,,,810.000210266958,79894.80535030633,0.00940364958254899
,,,810.0002199652714,79894.80591261935,0.009404625544565828
,,,810.0002320213063,79894.80661070578,0.00940557184843269
,,,810.0002440488333,79894.8073063489,0.009406287929062746
,,,810.0002560763604,79894.80800139172,0.00940683123442918
,,,810.0002708432677,79894.80885412643,0.009407322431345393
,,,810.000285610175,79894.80970637116,0.009407672350399195
,,,810.0003003770822,79894.81055826729,0.009407921608324038
,,,810.0003193585637,79894.81165294675,0.009408139710619701
,,,810.0003383400452,79894.81274736064,0.009408280698539015
,,,810.0003618393737,79894.81410203036,0.009408388242270057
,,,810.0003853387021,79894.81545654792,0.009408450852326052
,,,810.0004159648596,79894.81722173656,0.009408494934925857
,,,810.0004465910171,79894.81898685436,0.009408516624365688
,,,810.0004897622756,79894.82147495195,0.009408529790175108
,,,810.0005441700929,79894.82461062881,0.009408535030607856
,,,810.0006172919408,79894.82882486329,0.009408536285871825
,,,810.0007250813115,79894.83503715768,0.009408535785132762
,,,810.0009115785895,79894.84578587984,0.009408534278444666
,,,810.0013526159555,79894.87120599399,0.009408530630613676
,,,810.0032445336499,79894.9802672224,0.00940851496976228
,,,810.0093277653153,79895.33112223902,0.009408464521729139
,,,810.0154109969808,79895.68225377318,0.009408413942999667
,,,810.0214942286462,79896.03366066166,0.009408363245804331
,,,810.0275774603117,79896.38534181006,0.009408312441244288
,,,810.0336606919772,79896.7372961861,0.009408261539383457
,,,810.0397439236426,79897.08952281353,0.009408210549334103
,,,810.0458271553081,79897.44202076687,0.00940815947933577
,,,810.0532160711651,79897.87054135003,0.009408097351018128
,,,810.0606049870222,79898.29945944133,0.009408035127570203
,,,810.0679939028793,79898.728773626,0.009407972819498542
,,,810.0753828187363,79899.15848256042,0.00940791043606076
,,,810.0827717345934,79899.58858496427,0.009407847985393767
,,,810.0901606504505,79900.01907961359,0.009407785474654744
,,,810.0992290700231,79900.54796027251,0.009407708682337299
,,,810.1082974895957,79901.07742791457,0.009407631819013199
,,,810.1173659091683,79901.60748055099,0.00940755489331666
,,,810.1264343287409,79902.13811627126,0.009407477912626146
,,,810.1355027483135,79902.66933323383,0.009407400883226348
,,,810.1467000875913,79903.3260590125,0.009407305711042726
,,,810.1578974268691,79903.98366502274,0.009407210481197309
,,,810.1690947661469,79904.64214813274,0.009407115200762043
,,,810.1802921054248,79905.30150530541,0.00940701987560172
,,,810.1940888408747,79906.11512595811,0.009406902366950494
,,,810.2078855763245,79906.93006373952,0.009406784805086981
,,,810.2216823117744,79907.746313421,0.009406667196032843
,,,810.2384135675426,79908.73792953919,0.00940652451560678
,,,810.2551448233107,79909.73145860825,0.009406381779787448
,,,810.2718760790789,79910.72689196153,0.009406238994126043
,,,810.2930255540991,79911.98790098276,0.009406058438684882
,,,810.3141750291194,79913.25192250813,0.009405877817768808
,,,810.3398939868483,79914.79307963794,0.009405658092578659
,,,810.3656129445773,79916.33863856865,0.009405438287213515
,,,810.3981363261407,79918.29936236449,0.00940516022385448
,,,810.4306597077042,79920.26702425756,0.009404882053828823
,,,810.4729658812859,79922.83683674104,0.009404520067490678
,,,810.5152720548675,79925.41817881112,0.009404157932241322
,,,810.5665870532089,79928.56450931873,0.009403718502134797
,,,810.6179020515502,79931.7274321916,0.009403278892674404
,,,810.6692170498916,79934.90675049194,0.009402839120132534
,,,810.7205320482329,79938.10227088728,0.00940239919787211
,,,810.7844832929702,79942.10707391788,0.009401850752317784
,,,810.8484345377075,79946.13638395653,0.009401302108478931
,,,810.9123857824447,79950.1898452136,0.009400753280019634
,,,810.9902505765585,79955.15729535719,0.009400084812016683
,,,811.0681153706723,79960.15940789021,0.009399416101593514
,,,811.1459801647861,79965.19557116079,0.009398747160506366
,,,811.244982098834,79971.6470724762,0.00939789631008777
,,,811.343984032882,79978.15143236388,0.009397045115885655
,,,811.4650988859968,79986.17874139061,0.009396003348719244
,,,811.5862137391116,79994.28123532883,0.009394961099300747
,,,811.741247393859,80004.7592560747,0.009393626279022255
,,,811.8962810486064,80015.35276693599,0.009392290711047989
,,,812.10857337281,80030.03857244784,0.009390460698473584
,,,812.3696400361844,80048.36945484208,0.009388208430656722
,,,812.7073915731709,80072.50017470024,0.009385291746844177
,,,813.1704810668394,80106.2835529785,0.00938128775401588
,,,813.7636562087382,80150.604586084,0.009376151236123892
,,,814.356831350637,80195.94261130916,0.009371006734870416
,,,814.9500064925357,80242.14200129516,0.009365855026148472
,,,815.5431816344345,80289.06304570919,0.009360696858963817
,,,816.1363567763333,80336.58037451585,0.009355532956839299
,,,816.729531918232,80384.58153732924,0.009350364019078957
,,,817.3227070601308,80432.96572337743,0.009345190721951597
,,,818.042382762445,80492.0534245788,0.009338909253789206
,,,818.7338103481399,80549.09524661838,0.009332870250874587
,,,819.4252379338348,80606.29237026807,0.009326828216428478
,,,820.0,80653.88646202537,0.00932180402301102
,,,820.0,80653.88646202537,0.00932180402301102
,,,820.0000017143851,80653.88660395036,0.009322793457416803
,,,820.0000034287702,80653.88674561342,0.009325538814171667
,,,820.0000051431554,80653.88688679303,0.009329739531355262
,,,820.0000068575405,80653.88702730635,0.009335136044152136
,,,820.0000085719256,80653.88716700388,0.009341504874791151
,,,820.0000102863107,80653.88730576477,0.009348654163471058
,,,820.0000120006958,80653.88744349277,0.009356419645716986
,,,820.000013715081,80653.88758011263,0.009364661063474859
,,,820.0000154294661,80653.88771556702,0.009373258985843243
,,,820.0000171438512,80653.88784981385,0.009382112008819807
,,,820.0000188582363,80653.88798282394,0.00939113430036775
,,,820.0000209683033,80653.8881448089,0.009402365286269776
,,,820.0000230783702,80653.88830487801,0.009413632411623555
,,,820.0000251884371,80653.88846303303,0.009424846395276304
,,,820.000027298504,80653.88861928927,0.009435936240479007
,,,820.0000298387451,80653.88880491977,0.009449044034104893
,,,820.0000323789862,80653.88898789791,0.009461817685149369
,,,820.0000349192273,80653.8891682979,0.009474204084272898
,,,820.0000374594684,80653.8893462031,0.00948616655117213
,,,820.0000406560974,80653.88956667173,0.009500582040549911
,,,820.0000438527264,80653.88978351801,0.009514264085338293
,,,820.0000470493554,80653.88999693222,0.009527205990707874
,,,820.0000510675384,80653.89026061942,0.009542435391478253
,,,820.0000550857213,80653.89051955445,0.009556540164549022
,,,820.0000600309689,80653.89083223326,0.009572427840469983
,,,820.0000649762165,80653.89113888261,0.009586793398881714
,,,820.0000712736338,80653.8915215683,0.009603066930788365
,,,820.0000775710511,80653.89189651655,0.009617301246933368
,,,820.0000838684683,80653.89226470384,0.00962972738599702
,,,820.0000901658856,80653.89262699339,0.009640559512196067
,,,820.000096251167,80653.89297218979,0.0096496952247955
,,,820.0001023364483,80653.89331319062,0.009657681774528658
,,,820.0001084217297,80653.89365052474,0.00966465970657036
,,,820.0001145070111,80653.89398465597,0.009670753668236444
,,,820.0001205922924,80653.89431599058,0.009676073755498312
,,,820.0001266775738,80653.89464488409,0.009680716923541588
,,,820.0001341460654,80653.89504565377,0.00968561467557303
,,,820.000141614557,80653.89544370741,0.009689756722296348
,,,820.0001490830487,80653.89583946439,0.009693258886953814
,,,820.0001565515403,80653.89623327972,0.009696219490572668
,,,820.0001640200319,80653.89662545382,0.009698721912516469
,,,820.0001730826075,80653.89709949245,0.009701243927510069
,,,820.0001821451831,80653.89757186417,0.009703299900537156
,,,820.0001912077587,80653.89804287719,0.009704975757062988
,,,820.0002002703343,80653.89851278283,0.009706341646235753
,,,820.0002113176816,80653.89908439793,0.009707669660708115
,,,820.000222365029,80653.89965496644,0.009708704442201921
,,,820.0002334123764,80653.90022471965,0.009709510678289497
,,,820.0002466848263,80653.90090840298,0.009710247431717412
,,,820.0002599572762,80653.90159140588,0.009710793242104653
,,,820.0002732297261,80653.90227390495,0.009711197570010618
,,,820.0002898012635,80653.90312553881,0.009711558580446124
,,,820.000306372801,80653.90397677173,0.00971180674939726
,,,820.0003262900752,80653.90499950985,0.009712004664816948
,,,820.0003462073495,80653.90602199416,0.009712130757841138
,,,820.000371067699,80653.9072980206,0.009712225984302127
,,,820.0003959280485,80653.9085739044,0.009712280166482283
,,,820.0004286832684,80653.91025485368,0.009712317599910416
,,,820.0004651395037,80653.91212566035,0.009712336572072737
,,,820.0005128591545,80653.9145744238,0.009712346083802564
,,,820.0005743999809,80653.91773241795,0.009712349363061226
,,,820.0006597097242,80653.9221101475,0.0097123496585068
,,,820.000792148499,80653.92890641926,0.009712348601116232
,,,820.0010445490501,80653.9418589848,0.009712346259317986
,,,820.0017740121738,80653.97929539836,0.009712339461563987
,,,820.0055959818177,80654.1754938889,0.00971230381202969
,,,820.0119151842696,80654.50008126967,0.009712244759923189
,,,820.0182343867215,80654.82491045441,0.009712185584881136
,,,820.0245535891734,80655.14998011336,0.009712126301265726
,,,820.0308727916253,80655.47528892514,0.009712066922100577
,,,820.0371919940771,80655.80083557195,0.009712007459191761
,,,820.043511196529,80656.12661873562,0.009711947923236746
,,,820.0498303989809,80656.45263709419,0.009711888323925031
,,,820.0575978010386,80656.85369078566,0.009711814992073794
,,,820.0653652030962,80657.2550953314,0.009711741592286126
,,,820.0731326051539,80657.65684821887,0.009711668137500963
,,,820.0809000072115,80658.05894690538,0.009711594639188019
,,,820.0886674092692,80658.46138881495,0.009711521107510198
,,,820.0979999972259,80658.94537583253,0.009711432727263412
,,,820.1073325851826,80659.42984996014,0.009711344325551534
,,,820.1166651731393,80659.91480651677,0.009711255914364352
,,,820.125997761096,80660.40024074049,0.00971116750416195
,,,820.1353303490527,80660.8861477887,0.009711079104077444
,,,820.146979181481,80661.49330748527,0.009710968790410997
,,,820.1586280139094,80662.10118641451,0.00971085851838029
,,,820.1702768463377,80662.70977465245,0.009710748299587664
,,,820.1819256787661,80663.31906210135,0.009710638144029452
,,,820.1964569903603,80664.08008101031,0.009710500832413812
,,,820.2109883019544,80664.84215174285,0.009710363646866513
,,,820.2255196135486,80665.60525369768,0.009710226599620475
,,,820.2433744083224,80666.5442672393,0.009710058412773198
,,,820.2612292030963,80667.48476667085,0.009709890466800378
,,,820.2790839978701,80668.42671203564,0.009709722775596653
,,,820.3020384761677,80669.6397549241,0.00970950758165648
,,,820.3249929544653,80670.85503378342,0.00970929284915842
,,,820.3532483525773,80672.35389922155,0.009709029187483868
,,,820.3815037506894,80673.8558536739,0.009708766278288221
,,,820.4171959245432,80675.75727608048,0.009708435281237276
,,,820.452888098397,80677.66302275776,0.009708105554942037
,,,820.4970946698156,80680.028873183,0.00970769897484887
,,,820.5413012412342,80682.40018994398,0.009707294426567505
,,,820.5855078126528,80684.77632781412,0.009706891939954212
,,,820.640655293519,80687.7463312893,0.009706392762682096
,,,820.6958027743851,80690.72159636785,0.009705896857045163
,,,820.7509502552513,80693.70089241484,0.009705404242003222
,,,820.8196302666043,80697.41506555963,0.009704795362437983
,,,820.8883102779574,80701.13127451505,0.009704191613427596
,,,820.9569902893105,80704.84722515814,0.009703592995593199
,,,821.0452549280637,80709.61879693867,0.009702831202269634
,,,821.133519566817,80714.38149539908,0.009702077851987559
,,,821.2410949484006,80720.16749105518,0.00970117105490763
,,,821.3486703299842,80725.92526022841,0.009700276693666363
,,,821.4841104627332,80733.12198476269,0.009699168250320097
,,,821.6195505954821,80740.24584206563,0.009698079270837818
,,,821.7988215596049,80749.53756352687,0.009696667562051708
,,,821.9983850053832,80759.65920666119,0.00969513544939413
,,,822.2585811456953,80772.43457107808,0.009693199421741412
,,,822.5777402765893,80787.32820938449,0.009690918448502412
,,,822.8968994074834,80801.21732839386,0.00968873902725682
,,,823.2160585383774,80813.95518279453,0.009686659300464338
,,,823.5352176692714,80825.40665924015,0.00968467744105926
,,,823.8543768001655,80835.44761749556,0.009682791653056562
,,,824.1735359310595,80843.96426589847,0.009681000171907506
,,,824.560594504384,80852.0987696184,0.009678951610941266
,,,824.9476530777084,80857.67138737267,0.009677036177092948
,,,825.3347116510329,80860.53309838951,0.00967525091168402
,,,825.7217702243573,80860.5520884063,0.009673592925384097
,,,826.103183329377,80857.67716454707,0.009672080884406574
,,,826.4845964343966,80851.83261000169,0.009670687065739115
,,,826.8660095394163,80842.9347047415,0.009669408901820204
,,,827.2474226444359,80830.91179894298,0.009668243889748632
,,,827.6288357494556,80815.7034384937,0.009667189590819717
,,,828.0102488544752,80797.2595452359,0.00966624362996976
,,,828.3916619594949,80775.5396486496,0.009665403695135846
,,,828.7730750645145,80750.51216587999,0.009664667536538754
,,,829.1544881695341,80722.15372720259,0.009664032965896316
,,,829.6124355212879,80683.68254093632,0.009663402277908783
,,,830.0,80647.34417180467,0.009662977894276874
,,,830.0,80647.34417180467,0.009662977894276874
,,,830.0000024259374,80647.34393347155,0.009663322869274878
,,,830.0000048518748,80647.34369501076,0.009664257858715324
,,,830.0000072778122,80647.34345631998,0.009665652698541569
,,,830.0000097037496,80647.34321732011,0.009667400114793192
,,,830.000012129687,80647.34297795106,0.009669411974190445
,,,830.0000145556244,80647.3427381684,0.009671616116205012
,,,830.0000175351025,80647.34244306141,0.009674500587627251
,,,830.0000205145807,80647.34214724574,0.009677500376136135
,,,830.0000234940588,80647.34185070204,0.009680548911928134
,,,830.000026473537,80647.34155342497,0.009683595561123122
,,,830.0000302255847,80647.3411780305,0.009687371783289177
,,,830.0000339776325,80647.3408015096,0.00969103138715697
,,,830.0000377296802,80647.34042390333,0.00969453886947632
,,,830.0000424380946,80647.33994858935,0.009698692634999144
,,,830.000047146509,80647.33947175322,0.009702551365995724
,,,830.0000529147654,80647.33888567514,0.009706869659438195
,,,830.0000586830218,80647.33829769035,0.009710748792491541
,,,830.0000663354247,80647.33751504195,0.009715260317920445
,,,830.0000756158115,80647.33656246786,0.009719860325624375
,,,830.0000848961984,80647.33560676528,0.009723638455815309
,,,830.0000941765852,80647.33464849844,0.00972672864088118
,,,830.000103456972,80647.33368813674,0.009729249531389527
,,,830.0001127373589,80647.33272606725,0.009731302583305146
,,,830.0001220177458,80647.33176260733,0.009732972831907952
,,,830.0001312981326,80647.33079801625,0.009734330709883584
,,,830.0001425741117,80647.32962478556,0.00973564291568857
,,,830.0001538500908,80647.32845049746,0.009736662263173386
,,,830.0001651260699,80647.32727538742,0.009737453900660203
,,,830.000176402049,80647.32609963848,0.009738068591900021
,,,830.0001907301869,80647.32460493867,0.009738655550918216
,,,830.0002050583248,80647.32310965429,0.009739081042624474
,,,830.0002193864627,80647.32161394489,0.009739389463285293
,,,830.0002375429264,80647.31971816489,0.00973966153003304
,,,830.00025569939,80647.31782205036,0.009739842472257657
,,,830.0002778744522,80647.31550596854,0.009739983429700753
,,,830.0003000495144,80647.31318967717,0.009740069074040566
,,,830.0003283782189,80647.31023042383,0.009740131508960276
,,,830.0003591709883,80647.30701363288,0.00974016653409196
,,,830.0003982339742,80647.30293277086,0.009740187031900849
,,,830.0004463791214,80647.29790300367,0.009740196646101278
,,,830.0005086906586,80647.29139315261,0.009740200320625747
,,,830.0005952141736,80647.28235365378,0.009740201286971858
,,,830.0007299520165,80647.26827665059,0.009740201328092153
,,,830.0009882494772,80647.24128937819,0.009740201096107815
,,,830.0017439064771,80647.16232875515,0.00974020039089866
,,,830.0057753712571,80646.74085497204,0.009740196623532246
,,,830.0150346725633,80645.7714589083,0.009740187948477417
,,,830.0242939738695,80644.80015054061,0.009740179245071715
,,,830.0335532751757,80643.8269304249,0.00974017051564669
,,,830.0428125764819,80642.85179957157,0.009740161761541436
,,,830.0520718777881,80641.87475941308,0.009740152983286295
,,,830.0633172660965,80640.68558275748,0.009740142289431018
,,,830.074562654405,80639.4935965717,0.009740131558501626
,,,830.0858080427134,80638.29880556694,0.009740120788404003
,,,830.0970534310219,80637.1012151187,0.009740109976419303
,,,830.1106451916575,80635.65001711376,0.00974009684805511
,,,830.124236952293,80634.19474998645,0.009740083647761319
,,,830.1378287129286,80632.73542644997,0.009740070369103201
,,,830.1514204735641,80631.27206018087,0.009740057005543694
,,,830.1684265532931,80629.43541754699,0.009740040155547053
,,,830.1854326330221,80627.59249896734,0.009740023150227086
,,,830.202438712751,80625.7433363009,0.00974000597795643
,,,830.2231492222045,80623.48298695925,0.009739984823963687
,,,830.243859731658,80621.21348917347,0.009739963388493677
,,,830.2645702411114,80618.93490805103,0.009739941655617777
,,,830.2900536883905,80616.11884057203,0.009739914485456027
,,,830.3155371356695,80613.28925088521,0.009739886821270331
,,,830.3410205829485,80610.44627062722,0.009739858644124773
,,,830.3719059706043,80606.98288341377,0.00973982378408732
,,,830.4027913582601,80603.50026654481,0.009739788125003663
,,,830.4336767459158,80599.99866560305,0.009739751649255803
,,,830.4645621335716,80596.4783283024,0.009739714343325693
,,,830.5035032060806,80592.01348054069,0.009739666108365842
,,,830.5424442785896,80587.51974485809,0.009739616523269653
,,,830.5813853510987,80582.99762256256,0.009739565578823097
,,,830.6287810063748,80577.45611616095,0.009739501732249179
,,,830.6761766616509,80571.87419959498,0.009739435860627187
,,,830.723572316927,80566.25276686504,0.009739367964837558
,,,830.7833546168863,80559.10721614622,0.009739279444554827
,,,830.8431369168457,80551.90197119815,0.00973918772355886
,,,830.9152850293981,80543.12932815394,0.009739072791763701
,,,830.9874331419505,80534.27530326905,0.009738953255441567
,,,831.0771970998541,80523.15033428826,0.009738798158211024
,,,831.1669610577576,80511.90962008122,0.009738636058570829
,,,831.2827106257376,80497.25290125469,0.009738416811247598
,,,831.3984601937177,80482.42440796887,0.009738186189542794
,,,831.5545738000209,80462.17265865084,0.00973785739302176
,,,831.710687406324,80441.65545428384,0.009737508534830422
,,,831.9347416763155,80411.79640010998,0.009736973493747707
,,,832.1904999670512,80377.2008113358,0.009736314399946608
,,,832.4991096011703,80334.86853554925,0.009735452467436167
,,,832.8077192352894,80292.04993598048,0.00973451995861611
,,,833.1163288694084,80248.89900046754,0.009733519225303145
,,,833.4233360212309,80205.78340398624,0.009732458233299714
,,,833.7303431730533,80162.6092709829,0.009731334101381514
,,,834.0373503248757,80119.49606242495,0.009730148890074177
,,,834.3443574766981,80076.55387064273,0.009728904583504476
,,,834.6513646285205,80033.8840109069,0.009727603093050746
,,,834.9583717803429,79991.57957734179,0.009726246260981636
,,,835.2948409912756,79945.73610499718,0.009724697760006335
,,,835.6313102022083,79900.53648971907,0.009723087168643943
,,,835.967779413141,79856.07356079038,0.009721416651370727
,,,836.3042486240737,79812.431154034,0.00971968829031258
,,,836.6407178350064,79769.6847465766,0.009717904089175017
,,,836.9771870459391,79727.90204978657,0.009716065976932127
,,,837.3136562568718,79687.14356312192,0.009714175811292188
,,,837.7208874084499,79639.25976676901,0.009711821061625905
,,,838.1089803595092,79595.17198646911,0.00970951124448372
,,,838.4970733105686,79552.65562904859,0.009707139846125755
,,,838.8851662616279,79511.76330543084,0.009704709288291277
,,,839.2732592126872,79472.53921285555,0.009702221894528787
,,,839.6613521637465,79435.01985510776,0.009699679894981739
,,,840.0,79403.69666819542,0.009697418823764707
,,,840.0,79403.69666819542,0.009697418823764707
,,,840.0000015498628,79403.69652783601,0.009698670499168822
,,,840.0000030997255,79403.69638718056,0.009702168081801002
,,,840.0000046495883,79403.69624597473,0.009707560662182696
,,,840.000006199451,79403.69610400466,0.009714540683225994
,,,840.0000077493138,79403.69596109191,0.009722839471887014
,,,840.0000092991766,79403.69581708893,0.009732223023551685
,,,840.0000108490393,79403.695671875,0.009742488090104577
,,,840.0000123989021,79403.69552535274,0.009753458596231515
,,,840.0000139487648,79403.69537744494,0.009764982389711978
,,,840.0000154986276,79403.69522809176,0.009776928318570738
,,,840.0000170484903,79403.69507724838,0.009789183619555362
,,,840.0000185983531,79403.69492488285,0.009801651597329025
,,,840.0000205020257,79403.6947356215,0.009817136157161921
,,,840.0000224056982,79403.69454401292,0.009832689222015774
,,,840.0000243093708,79403.69435005498,0.009848205826527737
,,,840.0000262130434,79403.69415375986,0.009863600704127775
,,,840.000028116716,79403.69395515134,0.00987880512136675
,,,840.0000304754648,79403.69370590632,0.009897298857438992
,,,840.0000328342136,79403.69345323928,0.00991533652859895
,,,840.0000351929624,79403.69319724137,0.009932859853341885
,,,840.0000375517112,79403.69293801302,0.009949828038117364
,,,840.0000404793632,79403.69261192932,0.00997007726172868
,,,840.0000434070151,79403.69228124557,0.009989402208255255
,,,840.0000463346671,79403.691946178,0.0100077940319644
,,,840.0000499403747,79403.69152780343,0.010029172338549053
,,,840.0000536144312,79403.69109540853,0.010049542088592822
,,,840.0000572884877,79403.69065727355,0.010068534913532849
,,,840.0000620502775,79403.69008152466,0.01009120275595569
,,,840.0000668120673,79403.68949760002,0.01011180832951085
,,,840.0000726974228,79403.68876571259,0.010134655448860984
,,,840.0000785827782,79403.6880237739,0.010154874700594643
,,,840.0000844681337,79403.6872729472,0.010172740586743355
,,,840.0000903534891,79403.68651427179,0.010188508478935869
,,,840.0000962388445,79403.68574867262,0.010202412133753282
,,,840.0001021242,79403.6849769706,0.01021466323263404
,,,840.0001080095554,79403.68419989273,0.010225452054680844
,,,840.0001138949109,79403.68341808183,0.01023494874927341
,,,840.0001197802663,79403.68263210564,0.010243304890961953
,,,840.0001256656218,79403.6818424651,0.010250655129370677
,,,840.0001315509772,79403.68104960182,0.010257118825827433
,,,840.0001374363327,79403.6802539049,0.010262801616409672
,,,840.0001446551396,79403.67927455646,0.010268841819115292
,,,840.0001516278387,79403.6783255521,0.01027383445465286
,,,840.0001586005378,79403.67737398576,0.010278117860259966
,,,840.0001655732369,79403.6764202217,0.010281792169535916
,,,840.000172545936,79403.6754645727,0.01028494354351199
,,,840.0001811572532,79403.67428213632,0.01028822312873597
,,,840.0001897685704,79403.67309765892,0.01029093544213369
,,,840.0001983798876,79403.6719114939,0.0102931783085815
,,,840.0002069912048,79403.6707239337,0.010295032775565231
,,,840.0002173261677,79403.66929716645,0.010296839329495829
,,,840.0002276611306,79403.66786907587,0.010298276941400654
,,,840.0002379960935,79403.66643993268,0.010299420856821333
,,,840.0002483310564,79403.6650099524,0.010300331010659306
,,,840.0002612585089,79403.66322034625,0.010301212242938201
,,,840.0002741859614,79403.66142995664,0.010301874219624637
,,,840.000287113414,79403.65963897934,0.010302371461602965
,,,840.0003030786493,79403.65742655018,0.010302818250912667
,,,840.0003190438846,79403.65521364886,0.010303131986182351
,,,840.0003350091199,79403.65300041747,0.0103033522739182
,,,840.0003557505675,79403.65012473564,0.01030354352889924
,,,840.000376492015,79403.64724880962,0.010303664299883442
,,,840.0004024620322,79403.64364770558,0.010303754829357555
,,,840.0004284320494,79403.64004647275,0.010303805685200909
,,,840.00046286173,79403.63527205169,0.01030384046760423
,,,840.0004972914107,79403.63049758728,0.010303856561353037
,,,840.0005472094088,79403.62357530401,0.010303865758060618
,,,840.0006116878387,79403.61463392283,0.010303868884210757
,,,840.000701810776,79403.60213647987,0.010303869206025593
,,,840.0008436614008,79403.58246622734,0.010303868316520597
,,,840.0011213289271,79403.54396357325,0.010303866292357173
,,,840.0019729339025,79403.42588571688,0.010303860058728185
,,,840.0067773139273,79402.76001355198,0.010303824800973268
,,,840.011581693952,79402.0946013839,0.010303789399312077
,,,840.0174713061617,79401.27950989295,0.010303745819645731
,,,840.0233609183714,79400.46510744354,0.010303702056228898
,,,840.0291569031466,79399.66432317074,0.010303658824977326
,,,840.0349528879218,79398.86420405097,0.010303615445377147
,,,840.040748872697,79398.06474908366,0.01030357193015704
,,,840.0465448574722,79397.26595730659,0.010303528290944457
,,,840.0523408422474,79396.4678277914,0.010303484538344943
,,,840.0594356437648,79395.49174637473,0.010303430841003644
,,,840.0665304452822,79394.51665434739,0.010303377004155803
,,,840.0736252467996,79393.54255016462,0.01030332304203772
,,,840.080720048317,79392.56943232464,0.010303268967322603
,,,840.0878148498343,79391.59729936211,0.010303214791282132
,,,840.0949096513517,79390.62614984263,0.010303160523943934
,,,840.1035624044551,79389.44307407836,0.010303094229353306
,,,840.1122151575586,79388.26145648371,0.010303027826380418
,,,840.120867910662,79387.08129458655,0.010302961327388742
,,,840.1295206637654,79385.90258594598,0.01030289474312262
,,,840.1381734168689,79384.72532814594,0.010302828082916143
,,,840.148778073136,79383.28447764106,0.010302746293697476
,,,840.1593827294031,79381.84579839102,0.010302664415407359
,,,840.1699873856702,79380.40928603795,0.010302582459003418
,,,840.1805920419373,79378.97493624069,0.010302500433822406
,,,840.1935444946496,79377.22595887759,0.010302400167103256
,,,840.2064969473619,79375.48019327987,0.010302299821847181
,,,840.2194494000742,79373.73763157606,0.010302199408353831
,,,840.2350058135946,79371.64896901065,0.01030207872971866
,,,840.2505622271151,79369.56490305561,0.010301957977592084
,,,840.2661186406356,79367.48542005688,0.010301837162419086
,,,840.2855111447786,79364.89954948539,0.010301686480081807
,,,840.3049036489217,79362.32075305378,0.010301535727403733
,,,840.3242961530648,79359.74900424099,0.010301384916154763
,,,840.3497845185229,79356.37952330675,0.010301186626128847
,,,840.3752728839811,79353.02211100842,0.010300988270577063
,,,840.4073476495595,79348.8141728022,0.010300738589037788
,,,840.4394224151379,79344.62513130743,0.010300488853733325
,,,840.4803275635046,79339.3100478785,0.010300170319598324
,,,840.5212327118713,79334.02525730524,0.010299851767164504
,,,840.5621378602381,79328.77051429033,0.010299533224768717
,,,840.6129027175783,79322.29059507993,0.010299137949409001
,,,840.6636675749186,79315.85611686816,0.010298742759327672
,,,840.7144324322588,79309.46662163133,0.010298347681668756
,,,840.7651972895991,79303.12165570198,0.010297952737642908
,,,840.8284568830903,79295.27664375264,0.010297460798021327
,,,840.8917164765816,79287.49922161252,0.010296969116056149
,,,840.9549760700728,79279.78854012236,0.010296477709957869
,,,841.0325489255273,79270.42309203962,0.010295875513235648
,,,841.1101217809818,79261.15521710344,0.010295273769314007
,,,841.1876946364363,79251.98341257252,0.010294672490550176
,,,841.287251376062,79240.35074541342,0.010293901506276569
,,,841.3868081156878,79228.87080304782,0.010293131313560256
,,,841.5097746431228,79214.89779065589,0.010292181120245552
,,,841.6327411705578,79201.14759871841,0.010291232151791039
,,,841.7923992594782,79183.61809163353,0.010290001855796368
,,,841.9520573483986,79166.44345667734,0.010288773629767078
,,,842.175624467387,79142.96904757743,0.010287057233988324
,,,842.4551531263116,79114.52132739608,0.010284916886081484
,,,842.8190978197222,79078.9001519705,0.010282139582818461
,,,843.2613348785324,79037.62092677475,0.010278779069389175
,,,843.7035719373425,78998.36136088749,0.010275434078137557
,,,844.1458089961527,78960.94506023954,0.010272104498100662
,,,844.5880460549629,78925.20992157998,0.010268790223853404
,,,845.0302831137731,78891.00702474477,0.010265491155286025
,,,845.4725201725832,78858.19960942317,0.010262207197341004
,,,845.9147572313934,78826.66213000125,0.010258938259754933
,,,846.3569942902036,78796.2793825594,0.01025568425681109
,,,846.8933119600638,78760.83126346201,0.010251757925592467
,,,847.429629629924,78726.75527345017,0.010247853302583473
,,,847.9659472997841,78693.89737649291,0.010243970258891842
,,,848.5022649696443,78662.11914565109,0.010240108673379196
,,,849.0385826395045,78631.29628750951,0.010236268432172289
,,,849.5749003093647,78601.31730264201,0.010232449428194306
,,,850.0,78578.08823347588,0.010229437404780564
,,,850.0,78578.08823347588,0.010229437404780564
,,,850.0000020206907,78578.08812406931,0.010229916748399471
,,,850.0000040413813,78578.08801451775,0.010231234964908518
,,,850.000006062072,78578.087904701,0.010233232792106127
,,,850.0000080827626,78578.08779452216,0.010235775251911088
,,,850.0000101034533,78578.08768390406,0.010238748231948343
,,,850.000012124144,78578.08757278621,0.010242055505602875
,,,850.0000141448346,78578.08746112214,0.010245616146143935
,,,850.0000166588151,78578.08732138477,0.010250298309415245
,,,850.0000191727955,78578.08718070303,0.010255161329312836
,,,850.000021686776,78578.08703904996,0.010260120031218388
,,,850.0000242007565,78578.08689641356,0.010265107111510994
,,,850.0000272776881,78578.0867204991,0.010271173427690886
,,,850.0000303546198,78578.08654312984,0.010277130920504468
,,,850.0000334315514,78578.08636433883,0.01028292717570084
,,,850.0000371555532,78578.08614610997,0.010289675439467181
,,,850.000040879555,78578.08592595402,0.010296093450568436
,,,850.0000446035567,78578.08570397124,0.010302158933225088
,,,850.0000493593516,78578.08541799498,0.010309379708724344
,,,850.0000541151464,78578.08512943001,0.010316015866746993
,,,850.0000600950234,78578.08476324883,0.010323561727083716
,,,850.0000660749004,78578.08439372046,0.010330274137854145
,,,850.000074254608,78578.08388350917,0.01033823370580392
,,,850.0000824343156,78578.08336859148,0.010344950045268543
,,,850.0000906140232,78578.08284970891,0.010350599901934616
,,,850.0000987937308,78578.08232749457,0.01035534304744895
,,,850.0001069734384,78578.08180248515,0.010359319672591471
,,,850.000115153146,78578.08127513347,0.010362650656767433
,,,850.0001233328536,78578.0807458205,0.010365439118236583
,,,850.0001315125612,78578.08021486604,0.010367772431455886
,,,850.0001396922688,78578.07968253831,0.010369724308920768
,,,850.0001499122983,78578.0790158369,0.010371720456402148
,,,850.0001601323278,78578.07834769932,0.010373316783070255
,,,850.0001703523573,78578.0776784134,0.010374593166478865
,,,850.0001805723867,78578.07700820944,0.010375613614808859
,,,850.0001932373672,78578.07617667047,0.010376598918468692
,,,850.0002058715551,78578.07534630051,0.010377343867187142
,,,850.000218505743,78578.07451528515,0.010377908625271366
,,,850.0002340197688,78578.07349419192,0.010378418829556589
,,,850.0002495337945,78578.07247257238,0.010378781912888452
,,,850.0002650478203,78578.07145057856,0.010379040280982991
,,,850.0002850031739,78578.07013563036,0.010379266215708284
,,,850.0003049585274,78578.06882039677,0.01037941203265209
,,,850.0003296828115,78578.06719060174,0.010379523132164314
,,,850.0003544070956,78578.06556064247,0.01037958766211204
,,,850.000386667871,78578.06343370149,0.010379633020526247
,,,850.0004189286464,78578.06130668218,0.010379655260722476
,,,850.0004644917968,78578.0583025533,0.010379668733014605
,,,850.0005220091198,78578.05451021742,0.010379674082703863
,,,850.0005995106253,78578.04940024986,0.010379675386114904
,,,850.0007142404094,78578.04183572021,0.010379674942171912
,,,850.000914283416,78578.02864633007,0.010379673533936555
,,,850.0013949239269,78577.99695707587,0.01037967006956523
,,,850.0035034380335,78577.85795180211,0.010379654863816274
,,,850.0115143593409,78577.33000114957,0.010379597033501838
,,,850.0195252806484,78576.8023266495,0.010379539120435599
,,,850.0275362019559,78576.27492719455,0.01037948113656961
,,,850.0355471232633,78575.74780171295,0.010379423092310951
,,,850.0435580445708,78575.22094916193,0.010379364996722392
,,,850.0532426788579,78574.58438485459,0.010379294705952224
,,,850.0629273131451,78573.9482161842,0.010379224363632816
,,,850.0726119474323,78573.31244141622,0.010379153979927962
,,,850.0822965817194,78572.6770588385,0.01037908356345827
,,,850.0919812160066,78572.04206675489,0.010379013121543608
,,,850.1041448596673,78571.24508417961,0.010378924621809093
,,,850.1163085033279,78570.44871161407,0.01037883610200504
,,,850.1284721469885,78569.65294574093,0.010378747570608853
,,,850.1406357906492,78568.85778324334,0.010378659034606844
,,,850.1559302349846,78567.85880503981,0.010378547712598905
,,,850.17122467932,78566.86076891812,0.010378436401727004
,,,850.1865191236553,78565.86366823164,0.010378325109483106
,,,850.2054941629303,78564.62790628258,0.010378187069726928
,,,850.2244692022053,78563.39356107933,0.01037804907707335
,,,850.2434442414803,78562.16061974749,0.010377911138779209
,,,850.2682459250684,78560.55117566908,0.010377730935391571
,,,850.2930476086565,78558.94407890204,0.010377550844913434
,,,850.324282960616,78556.92338863276,0.010377324210993268
,,,850.3555183125754,78554.90631694761,0.010377097781143608
,,,850.3970857949389,78552.22754326601,0.010376796784835008
,,,850.4386532773024,78549.55493713697,0.010376496184036275
,,,850.4959479988477,78545.88099499767,0.010376082521285381
,,,850.553242720393,78542.21815274277,0.010375669658941883
,,,850.6241372382858,78537.7007137862,0.010375159930372543
,,,850.6950317561787,78533.19906461105,0.010374651474871181
,,,850.7659262740715,78528.71255159061,0.010374144305731183
,,,850.8563936730217,78523.00834329319,0.01037349899478884
,,,850.9468610719719,78517.32642200538,0.010372855797736662
,,,851.057195317769,78510.42503769552,0.010372074214824077
,,,851.1675295635662,78503.55261382168,0.01037129576995515
,,,851.3076742346158,78494.86165066279,0.010370311507612138
,,,851.4478189056654,78486.20942006342,0.010369332257013296
,,,851.63703154446,78474.58174676388,0.010368018035927917
,,,851.8669157832404,78460.52471416797,0.010366433394363241
,,,852.1586386155356,78442.77158788954,0.010364441307579568
,,,852.5450425290966,78419.35113527511,0.010361834543350119
,,,853.0261437566369,78390.24435730815,0.010358638622599461
,,,853.5072449841772,78361.08378646908,0.010355496482307632
,,,853.9883462117175,78331.76217518127,0.01035240674838998
,,,854.4694474392578,78302.18543926672,0.01034936810347593
,,,854.9505486667981,78272.27145138921,0.010346379284686867
,,,855.4316498943384,78241.94893649548,0.010343439081445142
,,,855.9127511218787,78211.15646085427,0.010340546333350829
,,,856.393852349419,78179.8415069871,0.010337699928129981
,,,856.9837271793839,78140.66882289918,0.010334271653880584
,,,857.5736020093487,78100.5772145294,0.010330909572367182
,,,858.1634768393136,78059.5141182338,0.010327611903716323
,,,858.7533516692785,78017.43978953925,0.010324376958101063
,,,859.3432264992433,77974.32574621036,0.010321203131070428
,,,859.9331013292082,77930.15337548903,0.010318088899124571
,,,860.0,77925.07637281096,0.010317739406448895
,,,860.0,77925.07637281096,0.010317739406448895
,,,860.0000016826873,77925.07624488945,0.010318818165016126
,,,860.0000033653746,77925.07611669648,0.010321824052035937
,,,860.0000050480619,77925.07598800033,0.010326444468257855
,,,860.0000067307492,77925.07585860755,0.010332407072483877
,,,860.0000084134365,77925.07572835803,0.01033947532742931
,,,860.0000100961238,77925.07559712055,0.010347444375568646
,,,860.0000117788111,77925.07546478888,0.010356137270314888
,,,860.0000134614984,77925.07533127836,0.010365401567455758
,,,860.0000151441857,77925.07519652287,0.010375106267902301
,,,860.000016826873,77925.07506047221,0.010385139093881014
,,,860.0000185095603,77925.0749230898,0.010395404075416058
,,,860.0000205749593,77925.0747526047,0.01040820185887563
,,,860.0000226403583,77925.07458005019,0.010421100669663591
,,,860.0000247057574,77925.07440541855,0.010433997686843395
,,,860.0000267711564,77925.07422871701,0.010446809744234743
,,,860.0000288365554,77925.07404996482,0.0104594701035805
,,,860.0000314106939,77925.07382435714,0.01047495732099777
,,,860.0000339848323,77925.07359568143,0.010490048992238972
,,,860.0000365589707,77925.07336402302,0.010504688711758468
,,,860.0000391331091,77925.07312947673,0.010518837458930326
,,,860.0000423563298,77925.07283187156,0.0105358240039148
,,,860.0000455795505,77925.07253010443,0.010551975375312984
,,,860.0000488027712,77925.07222438634,0.010567284608989288
,,,860.0000528255929,77925.07183760447,0.010585222219298572
,,,860.0000568484146,77925.07144539889,0.01060189529736296
,,,860.0000617552739,77925.07096022488,0.010620595467804965
,,,860.0000669479098,77925.07043937739,0.01063854214994037
,,,860.0000732250459,77925.06980059863,0.010657907983743912
,,,860.000079502182,77925.06915292208,0.010674965368394103
,,,860.000085779318,77925.06849741598,0.010689961182162885
,,,860.0000920564542,77925.06783503157,0.010703126199796612
,,,860.0000983335902,77925.06716661186,0.010714671793991697
,,,860.0001046107263,77925.06649290143,0.010724789022063957
,,,860.0001108878624,77925.06581455632,0.010733649044169454
,,,860.0001171649985,77925.06513215348,0.010741404247936914
,,,860.0001234421346,77925.06444619963,0.01074818971024649
,,,860.0001297192707,77925.06375713932,0.01075412478033124
,,,860.0001359964068,77925.06306536224,0.01075931466064631
,,,860.0001436716495,77925.06221630864,0.010764782042825426
,,,860.0001513468923,77925.06136424001,0.010769419710007383
,,,860.000159022135,77925.06050961422,0.01077335270690786
,,,860.0001666973777,77925.05965282004,0.010776687496513665
,,,860.0001743726204,77925.05879418744,0.010779514637792588
,,,860.0001836502636,77925.05775423594,0.01078236335262509
,,,860.0001929279067,77925.05671241792,0.010784695856699202
,,,860.0002022055498,77925.05566907173,0.010786605453725463
,,,860.000211483193,77925.05462447455,0.010788168661729823
,,,860.0002227385379,77925.05335584583,0.010789689375751142
,,,860.000233873691,77925.0520995985,0.01079087074131237
,,,860.000245008844,77925.05084244032,0.010791799570360193
,,,860.0002584311145,77925.04932612952,0.010792659241508058
,,,860.000271853385,77925.04780903863,0.010793302471047745
,,,860.0002852756555,77925.0462913642,0.010793783724347665
,,,860.0003019061215,77925.04441034207,0.010794215432371284
,,,860.0003185365875,77925.04252885067,0.010794516751224632
,,,860.0003351670535,77925.04064703194,0.010794727047977274
,,,860.0003568685452,77925.03819106976,0.010794909021392133
,,,860.0003785700368,77925.03573486311,0.010795022802527216
,,,860.0004058706619,77925.03264472944,0.01079510746410172
,,,860.000433171287,77925.02955446158,0.010795154314746818
,,,860.0004696287956,77925.02542758101,0.010795185975867615
,,,860.0005135651197,77925.02045404624,0.010795202022821405
,,,860.000568758856,77925.01420614676,0.010795208878024267
,,,860.0006419965191,77925.00591567291,0.010795210952285873
,,,860.0007477918626,77924.99393969848,0.010795210947857884
,,,860.0009242792399,77924.97396149136,0.0107952100459986
,,,860.0013117469665,77924.93010080974,0.010795207926767542
,,,860.0027882888108,77924.76296265035,0.01079519983612408
,,,860.008811293399,77924.08124731363,0.010795166718366861
,,,860.0148342979872,77923.39963200311,0.010795133428981533
,,,860.0208573025755,77922.7181157333,0.010795099983543402
,,,860.0268803071637,77922.03669760577,0.010795066396190572
,,,860.0329033117519,77921.35537680198,0.010795032679736723
,,,860.03892631634,77920.6741525766,0.010794998845779464
,,,860.0449493209283,77919.99302425155,0.010794964904799545
,,,860.0523135585836,77919.16034824924,0.01079492327402539
,,,860.0596777962389,77918.32781368429,0.01079488151271963
,,,860.0670420338943,77917.49541965983,0.010794839634450312
,,,860.0744062715496,77916.66316538323,0.010794797651139977
,,,860.081770509205,77915.83105015646,0.010794755573232027
,,,860.0891347468603,77914.99907336751,0.01079471340987901
,,,860.0981564596436,77913.98003077261,0.010794661651910427
,,,860.106926736892,77912.98958654342,0.010794611237157364
,,,860.1156970141403,77911.99933648067,0.0107945607344905
,,,860.1244672913887,77911.00928006301,0.010794510152373754
,,,860.1350869488945,77909.81070997533,0.010794448807956623
,,,860.1457066064003,77908.61242265091,0.01079438736830311
,,,860.1563262639061,77907.41441771683,0.010794325842259794
,,,860.1669459214119,77906.21669496244,0.010794264237116538
,,,860.1798811435211,77904.75819568943,0.010794189101048665
,,,860.1928163656304,77903.30011511945,0.010794113865295206
,,,860.2057515877397,77901.84245364672,0.010794038536856966
,,,860.2186868098489,77900.38521188966,0.010793963121316636
,,,860.2351440075684,77898.53180335174,0.01079386705284073
,,,860.2516012052878,77896.67907763387,0.010793770857788283
,,,860.2680584030072,77894.82703723115,0.01079367454173487
,,,860.2887456967873,77892.49993193868,0.01079355330393145
,,,860.3094329905673,77890.17392038675,0.010793431888466456
,,,860.3344304893078,77887.36475280154,0.010793284946346635
,,,860.3594279880483,77884.55720576682,0.010793137759592245
,,,860.3906265848364,77881.05548932018,0.010792953725960288
,,,860.4218251816244,77877.556349042,0.0107927693296485
,,,860.4612457793561,77873.13878637896,0.010792535831684904
,,,860.5006663770878,77868.72545138907,0.010792301781477269
,,,860.5400869748195,77864.31641133557,0.010792067191500056
,,,860.5896539497433,77858.77874000055,0.010791771472079176
,,,860.639220924667,77853.24810651763,0.010791474936840798
,,,860.6887878995908,77847.72465086335,0.01079117760338163
,,,860.7383548745146,77842.20851342061,0.010790879487237549
,,,860.8010412130159,77835.24306570452,0.010790501366225466
,,,860.8637275515172,77828.28982882891,0.010790122039390856
,,,860.9264138900185,77821.34908192085,0.010789741527576238
,,,861.0041805805618,77812.75638260835,0.010789267856749059
,,,861.081947271105,77804.18384749167,0.010788792419934818
,,,861.1597139616483,77795.63198453555,0.010788315243176532
,,,861.2610081926464,77784.52465967559,0.010787691129983262
,,,861.3623024236445,77773.45432244834,0.010787064149443948
,,,861.4892556654605,77759.63355898109,0.010786274361605019
,,,861.6162089072766,77745.87450867996,0.010785480209682986
,,,861.7846135831862,77727.72147545395,0.010784420145722949
,,,861.9530182590959,77709.68462593711,0.010783352683011877
,,,862.1972898907726,77683.73677143778,0.010781791481826874
,,,862.5125631630573,77650.63907628147,0.010779754666642025
,,,862.9406626946837,77606.44158169876,0.010776951102755504
,,,863.4126745947027,77558.7584761408,0.010773811866224158
,,,863.8846864947217,77512.2287615039,0.010770624924241636
,,,864.3566983947406,77466.89911917107,0.01076739296791112
,,,864.8287102947596,77422.80758539995,0.010764118558882695
,,,865.3007221947786,77379.98443103903,0.010760804136755241
,,,865.8294059200666,77333.5542351012,0.010757047127570233
,,,866.3580896453547,77288.76786496703,0.010753245934885625
,,,866.8867733706427,77245.64017280805,0.010749403499402508
,,,867.4154570959307,77204.17838782707,0.01074552260925015
,,,867.9441408212188,77164.38305041096,0.010741605908803126
,,,868.5833864108102,77118.48310662841,0.010736825870089497
,,,869.1968657952693,77076.69896514581,0.010732196598595553
,,,869.8103451797284,77037.10869492826,0.010727529816738548
,,,870.0,77025.30870865686,0.010726080023973322
,,,870.0,77025.30870865686,0.010726080023973322
,,,870.0000017006091,77025.30860372397,0.010727156199218163
,,,870.0000034012182,77025.30849852056,0.010730155201001781
,,,870.0000051018274,77025.30839281563,0.010734765565788413
,,,870.0000068024365,77025.30828641627,0.010740715905917155
,,,870.0000085030456,77025.30817916278,0.010747770476074406
,,,870.0000102036547,77025.3080709242,0.010755725069400781
,,,870.0000119042638,77025.3079615945,0.010764403267810795
,,,870.000013604873,77025.30785108908,0.010773653051009606
,,,870.0000153054821,77025.30773934185,0.010783343755055682
,,,870.0000170060912,77025.30762630257,0.010793363362550566
,,,870.0000187067003,77025.30751193462,0.010803616101353825
,,,870.0000208051531,77025.30736894358,0.010816468487889454
,,,870.0000229036059,77025.30722386528,0.010829424277472341
,,,870.0000250020587,77025.30707669172,0.010842379282707848
,,,870.0000271005115,77025.30692743008,0.010855249293510828
,,,870.0000291989643,77025.30677609975,0.010867966785386917
,,,870.0000318165318,77025.30658447873,0.010883536319308915
,,,870.0000344340992,77025.30638975777,0.010898706623660276
,,,870.0000370516667,77025.30619202343,0.010913420681737245
,,,870.0000396692342,77025.30599137195,0.010927639129993704
,,,870.000042950592,77025.3057358743,0.010944725285397888
,,,870.0000462319499,77025.30547616465,0.010960966836537432
,,,870.0000495133078,77025.3052124577,0.010976357055485208
,,,870.0000536152495,77025.3048775091,0.010994411344787706
,,,870.0000577171912,77025.30453705993,0.011011184499405713
,,,870.000062731963,77025.3041139533,0.011030027241129788
,,,870.000068049865,77025.30365770154,0.01104813088313925
,,,870.0000744884474,77025.30309594075,0.011067670611200212
,,,870.0000809270297,77025.30252508499,0.011084854369692554
,,,870.000087365612,77025.3019462387,0.01109993773071796
,,,870.0000938041943,77025.30136038366,0.011113159008603504
,,,870.0001002427766,77025.30076838845,0.011124735977467508
,,,870.000106681359,77025.30017101897,0.011134865052538155
,,,870.0001131199413,77025.29956894892,0.011143721831630742
,,,870.0001195585236,77025.29896276978,0.011151462346872972
,,,870.0001259971059,77025.29835300024,0.011158224645875651
,,,870.0001324356882,77025.29774009458,0.011164130481840524
,,,870.0001388742705,77025.29712445043,0.01116928698782238
,,,870.0001467285244,77025.2963702366,0.01117469850477625
,,,870.0001545827784,77025.2956130069,0.011179282129279306
,,,870.0001624370323,77025.29485322312,0.01118316368017722
,,,870.0001702912862,77025.29409127677,0.011186450109715801
,,,870.0001781455401,77025.29332749963,0.011189232251543406
,,,870.0001876607666,77025.29240015065,0.011192036853523563
,,,870.0001971759932,77025.29147094153,0.011194328237845134
,,,870.0002066912198,77025.29054021295,0.011196200090628276
,,,870.0002162064463,77025.28960824337,0.011197729071665876
,,,870.0002277767298,77025.2884736444,0.011199215969813266
,,,870.0002392325058,77025.28734911759,0.01120036819258374
,,,870.0002506882818,77025.28622369004,0.011201271068283477
,,,870.0002645205478,77025.28486386819,0.011202104870942423
,,,870.0002783528139,77025.28350327906,0.01120272590912848
,,,870.00029218508,77025.28214211902,0.01120318844517102
,,,870.0003093819417,77025.28044928778,0.011203602435892725
,,,870.0003265788035,77025.2787560008,0.011203889396138584
,,,870.0003437756653,77025.27706239899,0.011204088285714021
,,,870.0003663302681,77025.27484083186,0.01120425970880849
,,,870.0003888848709,77025.27261903415,0.01120436565221658
,,,870.0004174142965,77025.26980847828,0.011204443766220158
,,,870.0004459437222,77025.26699780324,0.01120448619330938
,,,870.0004843660247,77025.2632124081,0.011204514385059844
,,,870.0005309855445,77025.25861936684,0.011204528166133772
,,,870.000590133691,77025.25279197653,0.011204533652486125
,,,870.0006697921591,77025.24494391418,0.01120453493554454
,,,870.0007876672294,77025.23333083105,0.011204534377802175
,,,870.0009930364056,77025.21309820379,0.01120453274832488
,,,870.0014857046701,77025.16456342695,0.011204528754460022
,,,870.0036418713779,77024.95218503341,0.011204511254881018
,,,870.0096590888481,77024.3597966446,0.011204462283348302
,,,870.0156763063184,77023.76784354656,0.01120441312808176
,,,870.0216935237886,77023.17632454542,0.011204363807373293
,,,870.0277107412588,77022.58523848836,0.011204314337852647
,,,870.0337279587291,77021.99458425767,0.011204264734618908
,,,870.0397451761993,77021.40436076539,0.011204215011370687
,,,870.0457623936695,77020.81456694864,0.01120416518052464
,,,870.0530952208225,77020.09639944967,0.011204104325438058
,,,870.0604280479754,77019.37886665843,0.01120404334540163
,,,870.0677608751283,77018.66196675423,0.011203982256575982
,,,870.0750937022813,77017.94569793977,0.011203921073272467
,,,870.0824265294342,77017.23005843534,0.011203859808143231
,,,870.0897593565871,77016.51504647384,0.011203798472390383
,,,870.0988058227131,77015.63380243105,0.011203722720079893
,,,870.1076142385322,77014.7766596447,0.011203648887909456
,,,870.1164226543513,77013.92041368122,0.011203574996554177
,,,870.1252310701703,77013.0650615039,0.011203501057296564
,,,870.1359511516345,77012.0252760524,0.011203411020674868
,,,870.1466712330986,77010.98680442675,0.011203320942746044
,,,870.1573913145627,77009.94964109812,0.011203230836395116
,,,870.1681113960268,77008.91378050804,0.011203140712591701
,,,870.1812872810713,77007.64239673369,0.01120302993263595
,,,870.1944631661157,77006.37296204352,0.011202919155121041
,,,870.2076390511602,77005.10546591373,0.011202808392344612
,,,870.223570917385,77003.57542346795,0.011202674495823317
,,,870.2395027836099,77002.04818100305,0.011202540651169107
,,,870.2554346498347,77000.52371951519,0.011202406871035577
,,,870.2754838081369,76998.6092118938,0.011202238625806493
,,,870.295532966439,76996.69903972422,0.011202070516948586
,,,870.3197936010226,76994.39336349974,0.011201867298374505
,,,870.3440542356062,76992.09391029218,0.01120166432147275
,,,870.3744938684342,76989.21750045796,0.011201410015759434
,,,870.4049335012622,76986.35064231927,0.011201156144768491
,,,870.4442049133921,76982.66588117843,0.011200829292906528
,,,870.483476325522,76978.99649822632,0.011200503238480602
,,,870.5317499308387,76974.50662111587,0.011200103577356171
,,,870.5800235361554,76970.03899932417,0.011199705205566922
,,,870.6282971414721,76965.59309681681,0.011199308153293433
,,,870.6867281059136,76960.24001632837,0.011198829352760125
,,,870.7451590703552,76954.9170452208,0.011198352545221465
,,,870.8035900347967,76949.6232616688,0.011197877748918549
,,,870.8752201026152,76943.17214091896,0.011197298460125822
,,,870.9468501704338,76936.76186333392,0.011196722221752714
,,,871.0184802382523,76930.39080246896,0.011196149037129559
,,,871.1098952548388,76922.3144158842,0.011195421964986537
,,,871.2013102714252,76914.29603431709,0.011194699850518762
,,,871.3133373073048,76904.54410703942,0.01119382164842327
,,,871.4253643431844,76894.8687521402,0.011192950821832704
,,,871.5690049355444,76882.56614513794,0.011191844967866363
,,,871.7126455279044,76870.36878792116,0.011190751058295137
,,,871.9097153700599,76853.78551568661,0.011189269491335205
,,,872.1519672231259,76833.60278733644,0.011187478363287255
,,,872.4609047926249,76808.11656124581,0.011185241599754368
,,,872.8403071795143,76777.07615744472,0.011182565936466276
,,,873.2197095664037,76746.17172698733,0.01117996706978335
,,,873.5991119532931,76715.25772185842,0.011177443159709076
,,,873.9785143401825,76684.20203472908,0.011174992423816298
,,,874.3579167270719,76652.88503818917,0.01117261313586791
,,,874.7373191139613,76621.19868775467,0.01117030362433598
,,,875.1167215008508,76589.04568450258,0.011168062270916924
,,,875.4961238877402,76556.33869346882,0.011165887509060507
,,,875.9522533628185,76516.17421392913,0.011163358956624406
,,,876.4083828378969,76474.97712871512,0.011160921922605618
,,,876.8645123129752,76432.64426087574,0.011158573964065515
,,,877.3206417880535,76389.0872680549,0.011156312733159559
,,,877.7767712631319,76344.23130228785,0.011154135973748069
,,,878.2329007382102,76298.01377793586,0.011152041518079836
,,,878.6890302132886,76250.38323935567,0.011150027283557297
,,,879.1451596883669,76201.29832054513,0.011148091269582909
,,,879.6012891634452,76150.72678960208,0.011146231554487655
,,,880.0,76105.28463470841,0.01114466699081033
,,,880.0,76105.28463470841,0.01114466699081033
,,,880.0000018289121,76105.2844235523,0.011145594986072918
,,,880.0000036578242,76105.28421214852,0.011148176165490773
,,,880.0000054867363,76105.28400028653,0.011152136074879809
,,,880.0000073156484,76105.2837877914,0.011157236416838716
,,,880.0000091445605,76105.2835745191,0.011163270893111308
,,,880.0000109734726,76105.2833603523,0.011170061397863541
,,,880.0000128023847,76105.28314519672,0.011177454570197504
,,,880.0000146312968,76105.28292897787,0.011185318699173386
,,,880.0000164602089,76105.28271163825,0.011193540964823088
,,,880.000018289121,76105.28249313492,0.011202024992742473
,,,880.0000205350254,76105.28222317672,0.011212681703942348
,,,880.0000227809298,76105.28195138297,0.01122348331529418
,,,880.0000250268342,76105.28167773804,0.011234326638820345
,,,880.0000272727386,76105.28140224217,0.01124512826244499
,,,880.000029518643,76105.28112490843,0.011255821278849004
,,,880.0000323248582,76105.28077583856,0.011268949568589771
,,,880.0000351310734,76105.28042399901,0.011281746995712905
,,,880.0000379372887,76105.28006946685,0.011294156554157098
,,,880.0000407435039,76105.27971232944,0.01130613871816319
,,,880.0000442730468,76105.27925958326,0.011320563915632267
,,,880.0000478025897,76105.2788030617,0.011334245212709562
,,,880.0000513321327,76105.27834296602,0.011347174524505529
,,,880.0000557707259,76105.27775960736,0.011362376887382269
,,,880.0000602093191,76105.27717130783,0.011376434313715317
,,,880.0000656873956,76105.2764389825,0.011392280086506905
,,,880.0000715469132,76105.27564873244,0.011407510043464823
,,,880.0000786709978,76105.2746793528,0.011423843078743017
,,,880.0000857950824,76105.27370171084,0.011438031244240384
,,,880.0000929191671,76105.27271689952,0.011450329638184846
,,,880.0001000432517,76105.27172587873,0.011460973269109586
,,,880.0001071673363,76105.27072948714,0.011470174129668371
,,,880.0001142914209,76105.26972845479,0.011478120883932554
,,,880.0001214155055,76105.26872341559,0.011484979927431489
,,,880.0001285395902,76105.26771491882,0.011490897109106423
,,,880.0001356636748,76105.26670343988,0.01149599971207407
,,,880.0001427877594,76105.26568938968,0.011500398469286618
,,,880.000149911844,76105.26467312317,0.011504189494540159
,,,880.0001586582183,76105.26342284978,0.011508134306038666
,,,880.0001674045926,76105.26217017653,0.011511419252143953
,,,880.0001761509669,76105.26091550503,0.011514154159610691
,,,880.0001848973412,76105.25965916997,0.011516430759268613
,,,880.0001936437155,76105.25840145016,0.01151832560424792
,,,880.0002044957505,76105.25683935864,0.01152024083906635
,,,880.0002153477855,76105.25527585228,0.011521765607289111
,,,880.0002261998204,76105.25371121951,0.011522979387521733
,,,880.0002370518554,76105.25214569003,0.01152394552747433
,,,880.0002506079727,76105.2501890808,0.011524880309482387
,,,880.0002641578072,76105.24823253926,0.011525582849841872
,,,880.0002777076418,76105.24627536675,0.011526111094929906
,,,880.0002944174925,76105.24386111325,0.01152658570428006
,,,880.0003111273431,76105.24144634997,0.011526919563946036
,,,880.0003278371938,76105.23903122783,0.011527154400649203
,,,880.0003495157223,76105.23589760368,0.011527358481126761
,,,880.0003711942508,76105.23276370764,0.011527487747663477
,,,880.0003982977976,76105.22884532384,0.011527584884561536
,,,880.0004254013444,76105.22492678495,0.011527639736403604
,,,880.0004612550166,76105.2197430532,0.01152767744735092
,,,880.0004971086888,76105.214559245,0.011527695099793605
,,,880.0005489018621,76105.20707080429,0.011527705375144151
,,,880.0006155825057,76105.19742983392,0.011527709115012998
,,,880.0007082927185,76105.18402535931,0.011527709870261898
,,,880.00085290241,76105.163116958,0.011527709481384122
,,,880.0011310142962,76105.12290595227,0.011527708403042122
,,,880.0019500593116,76105.0044823667,0.011527705197517805
,,,880.0062711727765,76104.37966971198,0.011527688233765977
,,,880.0128320877361,76103.43088212717,0.011527662323899521
,,,880.0193930026958,76102.48196081207,0.011527636245824075
,,,880.0259539176554,76101.53290490263,0.01152761001631249
,,,880.0325148326151,76100.58371365181,0.011527583650330426
,,,880.0390757475748,76099.63438642012,0.011527557161209763
,,,880.0456366625344,76098.68492266716,0.011527530560808519
,,,880.0521975774941,76097.7353219438,0.011527503859657113
,,,880.0602803373156,76096.56526660541,0.011527470840266327
,,,880.0683630971371,76095.39500231472,0.011527437697300372
,,,880.0764458569586,76094.2245287133,0.011527404443882262
,,,880.0845286167801,76093.053845591,0.011527371091274599
,,,880.0926113766016,76091.8829528729,0.011527337649113118
,,,880.1023509745099,76090.47176727539,0.011527297244517818
,,,880.1120905724183,76089.06027772513,0.011527256733887447
,,,880.1218301703267,76087.64848473766,0.01152721612725372
,,,880.1315697682351,76086.23638902212,0.011527175432881598
,,,880.1413093661434,76084.82399146279,0.011527134657551582
,,,880.153521806608,76083.05256724471,0.011527083423619253
,,,880.1657342470725,76081.28067247442,0.01152703207981179
,,,880.177946687537,76079.50830984101,0.011526980632977362
,,,880.1901591280015,76077.73548231552,0.011526929088420955
,,,880.2054827121235,76075.51037077101,0.011526864280764675
,,,880.2208062962455,76073.28453925022,0.011526799331596931
,,,880.2361298803676,76071.05799509985,0.011526734245287303
,,,880.255083701917,76068.30299673248,0.011526653554600867
,,,880.2740375234664,76065.5469354818,0.011526572662900426
,,,880.2929913450158,76062.78982756421,0.011526491572976324
,,,880.3175674648234,76059.21334411293,0.011526386137185
,,,880.3421435846309,76055.63516732614,0.011526280374140507
,,,880.3725126775728,76051.2112781241,0.011526149232203294
,,,880.4028817705147,76046.78493916802,0.011526017597034421
,,,880.440761249788,76041.26063520544,0.011525852721403043
,,,880.4786407290613,76035.73279443198,0.011525687089246991
,,,880.5165202083347,76030.20157230634,0.011525520706950438
,,,880.5646233935297,76023.17284102744,0.011525308347191537
,,,880.6127265787247,76016.13923159656,0.011525094802211162
,,,880.6608297639198,76009.10106617937,0.01152488008565224
,,,880.7194147454356,76000.5235799615,0.011524617018541565
,,,880.7779997269515,75991.9403887877,0.011524352255539683
,,,880.8365847084674,75983.35206401299,0.011524085817402612
,,,880.9098055333161,75972.61182559084,0.011523750490865046
,,,880.9830263581648,75961.86553909308,0.011523412611472371
,,,881.0562471830135,75951.11427550574,0.011523072210166824
,,,881.1518879348845,75937.06526650744,0.011522623827790264
,,,881.2475286867555,75923.01185954618,0.011522171249276066
,,,881.3673366414781,75905.40456000385,0.011521598471788456
,,,881.4871445962008,75887.79817550843,0.011521019294070874
,,,881.6456477708949,75864.51381505842,0.011520243381187689
,,,881.8041509455891,75841.24764860715,0.011519456641861324
,,,882.0326287805941,75807.7601011865,0.01151830393715967
,,,882.3248201783553,75765.05658114863,0.01151679855774223
,,,882.7057652415702,75709.66403452063,0.011514785107547837
,,,883.1025102127505,75652.41296241441,0.011512629527273386
,,,883.4992551839308,75595.71018916604,0.011510416836589142
,,,883.8960001551111,75539.64674450726,0.011508149655513075
,,,884.2927451262914,75484.30362875304,0.011505830491229597
,,,884.6894900974717,75429.75262569252,0.011503461743788116
,,,885.086235068652,75376.05705416815,0.011501045711705474
,,,885.5323557499062,75316.76952812003,0.011498275256031922
,,,885.9784764311604,75258.70190804488,0.011495450785634125
,,,886.4245971124146,75201.91212548976,0.011492575152192175
,,,886.8707177936689,75146.44874757844,0.011489651075331321
,,,887.3168384749231,75092.35186628642,0.011486681149521463
,,,887.7629591561773,75039.65391184736,0.011483667850540034
,,,888.3071271359946,74977.3045863222,0.011479937002178836
,,,888.8281737062642,74919.62171606891,0.011476311252652697
,,,889.3492202765339,74863.93198710924,0.011472636677764167
,,,889.8702668468035,74810.24564985214,0.011468916486822153
,,,890.0,74797.19045512922,0.011467983477894916
,,,890.0,74797.19045512922,0.011467983477894916
,,,890.0000021176583,74797.19024301555,0.011468472952547274
,,,890.0000042353165,74797.19003075434,0.01146981691705773
,,,890.0000063529748,74797.18981822368,0.011471850371486675
,,,890.000008470633,74797.1896053257,0.011474433982100326
,,,890.0000105882913,74797.18939198283,0.011477450383618496
,,,890.0000127059495,74797.18917813455,0.011480800969961704
,,,890.0000148236078,74797.18896373466,0.011484403121371667
,,,890.0000174714776,74797.1886948269,0.01148915701375561
,,,890.0000201193474,74797.18842495859,0.011494087139286183
,,,890.0000227672172,74797.18815410379,0.01149910651582995
,,,890.000025415087,74797.18788225188,0.011504146860327243
,,,890.0000286738475,74797.18754631499,0.011510301384390534
,,,890.0000319326081,74797.18720889166,0.011516333845300155
,,,890.0000351913686,74797.18687001841,0.011522191761506317
,,,890.0000391608777,74797.18645534584,0.011529040498363376
,,,890.0000431303868,74797.18603869146,0.0115355373717832
,,,890.0000470998958,74797.18562016319,0.011541661914535888
,,,890.0000522249103,74797.18507721329,0.011549009273163815
,,,890.0000573499248,74797.18453156686,0.01155573481549446
,,,890.0000638969362,74797.18383097221,0.011563463000817
,,,890.0000704439477,74797.18312681705,0.011570291173398537
,,,890.0000795197692,74797.18214556793,0.011578423350308707
,,,890.0000885955907,74797.18115926872,0.01158520786816928
,,,890.0000976714122,74797.18016876279,0.01159085168047885
,,,890.0001067472336,74797.17917476092,0.011595537989220113
,,,890.0001158230551,74797.1781778581,0.011599424671407352
,,,890.0001248988766,74797.17717855042,0.011602645700609518
,,,890.0001339746981,74797.17617725038,0.01160531372583058
,,,890.0001430505196,74797.17517430046,0.0116075229330227
,,,890.000152126341,74797.17416998466,0.011609351793285665
,,,890.0001633326478,74797.17292837489,0.011611181259060794
,,,890.0001745389546,74797.1716853987,0.011612629503657336
,,,890.0001857452614,74797.17044134114,0.011613775824897313
,,,890.0001969515682,74797.1691964279,0.0116146830866949
,,,890.0002110082038,74797.16763393098,0.011615558459787189
,,,890.0002250864036,74797.16606823944,0.011616212023400057
,,,890.0002391646034,74797.16450195338,0.011616699088991723
,,,890.0002566026874,74797.16256125904,0.011617134007007259
,,,890.0002740407714,74797.16062009195,0.011617436119796255
,,,890.0002914788554,74797.15867859728,0.011617645963164728
,,,890.0003143152329,74797.1561357444,0.011617827059482591
,,,890.0003371516104,74797.15359265012,0.01161793938592666
,,,890.0003659889956,74797.1503810708,0.011618022443315548
,,,890.0003948263807,74797.14716936427,0.011618067819628012
,,,890.000433561815,74797.14285518459,0.011618098133584961
,,,890.0004804618509,74797.13763160894,0.011618113126345213
,,,890.0005397815032,74797.13102475942,0.011618119239790427
,,,890.0006192987864,74797.12216838427,0.0116181208202629
,,,890.0007360709507,74797.10916277874,0.011618120428917298
,,,890.0009367140963,74797.08681625915,0.011618119005151667
,,,890.0014045000394,74797.03471830655,0.011618115583508839
,,,890.0033700646499,74796.81583287995,0.011618101196539641
,,,890.0113499484636,74795.92755987497,0.01161804271148478
,,,890.0193298322773,74795.03987593636,0.01161798411605186
,,,890.027309716091,74794.15278026329,0.011617925424027469
,,,890.0352895999048,74793.26627209324,0.011617866647376707
,,,890.0432694837185,74792.38035069493,0.011617807796487188
,,,890.052986385049,74791.3023780064,0.011617736047993566
,,,890.0627032863796,74790.22527306233,0.01161766421667853
,,,890.0724201877101,74789.14903466169,0.011617592314312078
,,,890.0821370890407,74788.07366162837,0.01161752035083312
,,,890.0938525180978,74786.7782598019,0.01161743351682685
,,,890.105567947155,74785.48411222875,0.011617346618416641
,,,890.1172833762122,74784.19121691611,0.011617259665701261
,,,890.1289988052694,74782.89957187754,0.011617172667005623
,,,890.1436875376932,74781.28187878826,0.011617063534061091
,,,890.158376270117,74779.66614408145,0.011616954350635396
,,,890.1730650025407,74778.05236381387,0.011616845125578562
,,,890.1912253369151,74776.05987135276,0.01161671003874965
,,,890.2093856712894,74774.07035272567,0.011616574909856946
,,,890.2275460056637,74772.08380031501,0.011616439747367866
,,,890.251161836984,74769.50489709183,0.011616263941801873
,,,890.2747776683043,74766.93097989848,0.011616088102500286
,,,890.3043643311237,74763.7133048248,0.011615867771715534
,,,890.3339509939431,74760.50339481694,0.011615647416384468
,,,890.3730776586098,74756.27033917046,0.011615355989766084
,,,890.4122043232765,74752.05072426632,0.01161506455887243
,,,890.4663993588264,74746.22811454331,0.011614660913185842
,,,890.5205943943763,74740.43092752852,0.011614257317879594
,,,890.5890758134589,74733.14157177033,0.011613747436318387
,,,890.6575572325414,74725.89205027587,0.011613237701974753
,,,890.726038651624,74718.68194469222,0.011612728137255062
,,,890.8137893284677,74709.50001541601,0.01161207546436842
,,,890.9015400053114,74700.38126531153,0.011611423118937632
,,,891.0089995677798,74689.29925410908,0.011610624724555142
,,,891.1164591302482,74678.30919078272,0.011609826863571628
,,,891.2538666142251,74664.38787482039,0.011608807443758551
,,,891.391274098202,74650.61137585729,0.011607788935466958
,,,891.5788158047465,74632.03670828046,0.011606400311125677
,,,891.8087769770973,74609.6104284322,0.011604699988170153
,,,892.1050647777397,74581.26381210296,0.011602513191705107
,,,892.5117477863959,74543.31445538197,0.011599518968447272
,,,893.0747834079818,74492.49578841365,0.011595387971910358
,,,893.6378190295678,74443.5309671101,0.011591274101964448
,,,894.2008546511538,74396.27476914214,0.011587177803934826
,,,894.7638902727398,74350.59537433046,0.011583099497235436
,,,895.3269258943258,74306.3730951703,0.011579039576757608
,,,896.0046439637529,74254.9226616416,0.011574177617404067
,,,896.68236203318,74205.25577680494,0.01156934344045737
,,,897.3600801026071,74157.22032977993,0.01156453760863908
,,,898.0377981720342,74110.68066334765,0.011559760643991139
,,,898.7155162414613,74065.51572484057,0.011555013030446445
,,,899.3932343108884,74021.617426877,0.011550295216181351
,,,900.0,73983.31034183157,0.011546096947567652
,,,900.0,73983.31034183157,0.011546096947567652
,,,900.0000017885933,73983.31023018577,0.011547113726686842
,,,900.0000035771866,73983.31011828226,0.011549937671361511
,,,900.0000053657799,73983.31000590257,0.011554263342852275
,,,900.0000071543732,73983.30989286592,0.0115598266615546
,,,900.0000089429665,73983.30977902394,0.011566399976677803
,,,900.0000107315598,73983.30966425627,0.011573787577838415
,,,900.0000125201531,73983.30954846657,0.011581821653477195
,,,900.0000143087464,73983.30943157901,0.011590358683212268
,,,900.0000160973397,73983.30931353537,0.011599276240032166
,,,900.000017885933,73983.30919429236,0.011608470171811904
,,,900.0000200549297,73983.30904803622,0.011619864421327352
,,,900.0000222239264,73983.30889993835,0.011631404918780766
,,,900.0000243929231,73983.30874998412,0.011642985291017701
,,,900.0000265619199,73983.30859817426,0.011654519728749162
,,,900.0000287309166,73983.30844452188,0.011665939530939758
,,,900.0000314521186,73983.30824918121,0.011680022148753043
,,,900.0000341733206,73983.3080510392,0.011693757484221627
,,,900.0000368945226,73983.30785017203,0.011707086669176262
,,,900.0000396157246,73983.30764666584,0.011719968990493592
,,,900.0000430528809,73983.30738598965,0.011735561981313765
,,,900.0000464900371,73983.30712144756,0.01175037178278917
,,,900.0000499271933,73983.30685324014,0.011764390109230513
,,,900.0000542683382,73983.30650956648,0.011780975359038987
,,,900.0000586094831,73983.30616076264,0.01179634477250609
,,,900.0000639907969,73983.30572183336,0.01181378815014188
,,,900.0000697665382,73983.30524339773,0.011830656363688309
,,,900.0000768060536,73983.30465112074,0.011848845384679172
,,,900.000083845569,73983.30404999107,0.011864700508890415
,,,900.0000908850843,73983.30344115222,0.01187849517251033
,,,900.0000979245997,73983.30282561074,0.011890481068981815
,,,900.000104964115,73983.30220424841,0.011900885258655689
,,,900.0001120036304,73983.30157783529,0.01190990999826013
,,,900.0001190431458,73983.30094704228,0.011917733962978417
,,,900.0001260826612,73983.30031245302,0.011924514117712183
,,,900.0001331221765,73983.29967457455,0.011930387825526342
,,,900.0001401616919,73983.29903384701,0.011935474969948403
,,,900.0001472012073,73983.29839065224,0.011939879975224539
,,,900.0001558062148,73983.29760154783,0.011944469571269056
,,,900.0001644112224,73983.29680976522,0.011948316951090273
,,,900.00017301623,73983.2960157378,0.01195154161659982
,,,900.0001816212375,73983.2952198291,0.011954243997808903
,,,900.0001902262451,73983.29442234401,0.011956508440045229
,,,900.0002008270193,73983.29343810525,0.011958799857934844
,,,900.0002114277935,73983.29245225256,0.011960642385516883
,,,900.0002220285677,73983.29146510233,0.011962123827602375
,,,900.0002326293419,73983.29047690905,0.011963314860474457
,,,900.0002457445613,73983.28925318022,0.011964470410077541
,,,900.0002588072629,73983.28803337581,0.01196534937011084
,,,900.0002718699644,73983.28681282785,0.01196602097182592
,,,900.0002878493505,73983.28531899388,0.011966631013490422
,,,900.0003038287365,73983.28382454724,0.011967069903586446
,,,900.0003198081225,73983.28232966033,0.01196738564080675
,,,900.0003401975285,73983.28042176527,0.0119676633559328
,,,900.0003605869346,73983.27851353117,0.011967845749341411
,,,900.0003856377289,73983.27616874533,0.01196798651700224
,,,900.0004106885232,73983.27382376026,0.011968070448466313
,,,900.0004429691519,73983.27080183118,0.011968130691716828
,,,900.0004752497806,73983.2677798046,0.011968161552593122
,,,900.0005199333518,73983.26359657731,0.011968181032196344
,,,900.0005753867348,73983.25840505704,0.011968189555498188
,,,900.000648160894,73983.25159197903,0.01196819227710352
,,,900.0007514179017,73983.24192516903,0.011968192355294362
,,,900.0009183120325,73983.22630088835,0.01196819126167663
,,,900.0012623048162,73983.1940976732,0.011968188788643636
,,,900.0024275288343,73983.08502083945,0.01196818039284859
,,,900.0082544050734,73982.53972161456,0.011968138306651596
,,,900.0140812813125,73981.99468119764,0.011968096064695084
,,,900.0199081575516,73981.44989859726,0.01196805368308468
,,,900.0257350337907,73980.90537284478,0.011968011176474754
,,,900.0315619100298,73980.3611029901,0.011967968558201652
,,,900.0387343903026,73979.69149455185,0.011967915962616106
,,,900.0459068705753,73979.02227071066,0.011967863236481772
,,,900.0530793508481,73978.35342976521,0.011967810397895316
,,,900.0602518311208,73977.68497002697,0.011967757462940156
,,,900.0674243113936,73977.01688981477,0.011967704445898576
,,,900.0745967916663,73976.34918745035,0.011967651359463472
,,,900.0834093391061,73975.52932238475,0.011967586055794342
,,,900.0922218865459,73974.71002206372,0.011967520682674235
,,,900.1010344339857,73973.89128334957,0.011967455256070134
,,,900.1098469814254,73973.07310308456,0.011967389789854678
,,,900.1186595288652,73972.25547808726,0.01196732429607776
,,,900.129557783858,73971.2451050471,0.011967243279085176
,,,900.1404560388507,73970.23557017995,0.01196716225296512
,,,900.1513542938435,73969.22686729208,0.011967081232279849
,,,900.1622525488362,73968.21899012146,0.011967000229452492
,,,900.1757052282791,73966.9760075331,0.011966900280859689
,,,900.1891579077219,73965.73426141207,0.011966800392399621
,,,900.2026105871647,73964.49373957283,0.011966700578268236
,,,900.2189553166237,73962.98816058601,0.011966579423185556
,,,900.2354356555617,73961.47187877,0.011966457410036898
,,,900.2519159944997,73959.95736996752,0.011966335559673115
,,,900.2726378059467,73958.0555588632,0.011966182599612313
,,,900.2933596173938,73956.15646703081,0.011966029937790295
,,,900.3185921834495,73953.84758124547,0.011965844471627568
,,,900.3438247495052,73951.54257152676,0.011965659498250094
,,,900.3756634738274,73948.63948247726,0.01196542683138083
,,,900.4075021981497,73945.74225314525,0.01196519501425651
,,,900.4483507499112,73942.03345828777,0.011964898882039594
,,,900.4891993016728,73938.33365321539,0.011964604232788778
,,,900.5386132774522,73933.86953553585,0.01196424982579408
,,,900.5880272532316,73929.41738819085,0.011963897675289277
,,,900.6374412290111,73924.97656872231,0.011963547809698506
,,,900.6981774625572,73919.53280127111,0.011963120937480634
,,,900.7589136961033,73914.10401603152,0.011962697569028242
,,,900.8196499296494,73908.68905826061,0.011962277716594829
,,,900.8960348104633,73901.89681627405,0.011961754687984502
,,,900.9724196912773,73895.12241379797,0.011961237226268859
,,,901.0642313676636,73887.00035985334,0.011960622609419809
,,,901.15604304405,73878.8971872118,0.011960015992406165
,,,901.2701290466659,73868.84893598499,0.011959273298439373
,,,901.3842150492819,73858.81738816775,0.011958542827560403
,,,901.5330833417781,73845.74159020022,0.01195760789951397
,,,901.6819516342744,73832.66867144826,0.011956693461330554
,,,901.8916899081144,73814.22888538124,0.011955439530910127
,,,902.1543442820146,73791.05038900896,0.011953925269373548
,,,902.4891463908342,73761.26540278956,0.011952083877910876
,,,902.8239484996539,73731.09115681566,0.011950340110214903
,,,903.1587506084735,73700.4080408145,0.011948691945370416
,,,903.4935527172931,73669.10676420953,0.011947137412911455
,,,903.8958566945976,73630.53695962236,0.011945390604581226
,,,904.298160671902,73590.77558537757,0.011943772981604903
,,,904.7004646492064,73549.68442940488,0.01194228140579131
,,,905.1027686265109,73507.14138791828,0.01194091283708578
,,,905.5050726038153,73463.0392198732,0.011939664331361798
,,,905.9073765811197,73417.28438821534,0.011938533038214672
,,,906.3216241406654,73368.35890710396,0.011937487732203355
,,,906.7358717002112,73317.5199826892,0.011936560863425998
,,,907.1501192597569,73264.70413479755,0.011935749616035093
,,,907.5643668193027,73209.85887363317,0.011935051269092133
,,,907.9786143788484,73152.94177279151,0.011934463193927315
,,,908.3928619383942,73093.91960985052,0.011933982851511234
,,,908.8071094979399,73032.76756983498,0.011933607789844937
,,,909.3053611304425,72956.36940512467,0.011933292797814748
,,,909.8036127629451,72876.84895527292,0.011933122731128839
,,,910.0,72844.64671891407,0.011933094679639801
,,,910.0,72844.64671891407,0.011933094679639801
,,,910.0000018526845,72844.64641287563,0.011932160938554892
,,,910.000003705369,72844.64610707882,0.011929562113178185
,,,910.0000055580534,72844.64580172952,0.011925570535223395
,,,910.0000074107379,72844.64549699944,0.011920421596958834
,,,910.0000092634224,72844.6451930307,0.011914318876405601
,,,910.0000111161069,72844.64488993982,0.011907438455181803
,,,910.0000129687913,72844.64458782128,0.011899932580469948
,,,910.0000148214758,72844.64428675038,0.011891932789447888
,,,910.0000166741603,72844.64398678592,0.01188355258943348
,,,910.0000185268448,72844.64368797248,0.011874889767849586
,,,910.0000208028674,72844.6433225025,0.011863983435486775
,,,910.0000230788901,72844.64295885633,0.01185290814355605
,,,910.0000253549127,72844.64259705272,0.011841772196789398
,,,910.0000276309354,72844.64223709411,0.011830664275074319
,,,910.000029906958,72844.64187896968,0.011819656440064582
,,,910.0000327120202,72844.64144009314,0.011806312554504006
,,,910.0000355170824,72844.64100391127,0.011793292242423151
,,,910.0000383221446,72844.64057035127,0.011780657487886719
,,,910.0000411272068,72844.6401393296,0.011768452326373274
,,,910.0000446262644,72844.63960508905,0.011753873503960125
,,,910.000048125322,72844.63907446957,0.011740041447355893
,,,910.0000516243796,72844.63854727888,0.011726968275351975
,,,910.0000560427007,72844.63788618422,0.011711538357278324
,,,910.0000604610219,72844.63722986556,0.01169728123897561
,,,910.000066040033,72844.63640738228,0.011680876284162554
,,,910.0000721735131,72844.63551042839,0.011664760237745863
,,,910.0000795640852,72844.63443857725,0.011647763244051906
,,,910.0000869546574,72844.63337522965,0.011633115000623613
,,,910.0000943452295,72844.6323192029,0.011620515496318611
,,,910.0001017358016,72844.63126946888,0.011609691422246488
,,,910.0001091263738,72844.63022513864,0.011600399543152352
,,,910.0001165169459,72844.62918544601,0.01159242647251347
,,,910.0001239075181,72844.62814973213,0.01158558668367971
,,,910.0001312980902,72844.62711743111,0.011579719781673204
,,,910.0001386886623,72844.62608805732,0.011574687588839653
,,,910.0001460792345,72844.62506119415,0.011570371327313934
,,,910.0001534698066,72844.62403648433,0.01156666902962957
,,,910.0001608603787,72844.62301362144,0.0115634932260492
,,,910.000170058273,72844.62174280961,0.01156016387499832
,,,910.0001792561674,72844.62047402725,0.011557412755989163
,,,910.0001884540617,72844.6192069217,0.01155513928367324
,,,910.000197651956,72844.61794120165,0.01155326041138026
,,,910.000208800523,72844.6164085652,0.011551414579353759
,,,910.0002199490899,72844.61487726525,0.011549949371653951
,,,910.0002310976569,72844.6133470258,0.01154878623646597
,,,910.0002422462238,72844.61181762784,0.011547862856249737
,,,910.0002562980927,72844.6098908784,0.01154696505971233
,,,910.0002703715166,72844.60796196932,0.011546292960447771
,,,910.0002844449406,72844.60603365475,0.011545790691587973
,,,910.0003019151674,72844.60364052017,0.011545339964373498
,,,910.0003193853942,72844.60124786197,0.011545025977816646
,,,910.000336855621,72844.59885553412,0.011544807243184619
,,,910.0003597088997,72844.5957263985,0.011544617977619279
,,,910.0003825621785,72844.59259750541,0.011544500020755796
,,,910.0004113703363,72844.58865351953,0.01154441240781941
,,,910.0004401784942,72844.58470965861,0.011544364130629437
,,,910.0004787600178,72844.57942790743,0.011544331550047271
,,,910.0005253598933,72844.57304850429,0.011544315043106233
,,,910.0005840893751,72844.56500858681,0.011544307878297947
,,,910.0006623940658,72844.55428881028,0.011544305439500193
,,,910.0007763876673,72844.53868311536,0.011544304870647485
,,,910.0009692004854,72844.51228661036,0.011544304767107983
,,,910.0014045320223,72844.4526865219,0.011544304659019166
,,,910.0031436256653,72844.21456097832,0.011544304243020546
,,,910.0097852806824,72843.30469820817,0.01154430278693094
,,,910.0164269356995,72842.39411727765,0.011544301523614357
,,,910.0230685907167,72841.48281921416,0.011544300432784304
,,,910.0297102457338,72840.57080503662,0.011544299496467288
,,,910.0363519007509,72839.65807575927,0.011544298698736223
,,,910.042993555768,72838.7446323947,0.011544298025447866
,,,910.0510420192236,72837.63675162559,0.011544297358346086
,,,910.0590904826792,72836.52782552007,0.011544296835876058
,,,910.0671389461347,72835.41785590022,0.011544296440840323
,,,910.0751874095903,72834.30684460346,0.011544296158199572
,,,910.0832358730459,72833.19479348538,0.011544295974793154
,,,910.092929775639,72831.85401531604,0.011544295869300256
,,,910.1026236782322,72830.51173474253,0.011544295873571121
,,,910.1123175808254,72829.16795513376,0.011544295972502073
,,,910.1220114834186,72827.82267990876,0.011544296153055631
,,,910.1317053860118,72826.47591253705,0.011544296403966202
,,,910.1438166341017,72824.79121366145,0.011544296801463348
,,,910.1559278821915,72823.10419813433,0.01154429727729479
,,,910.1680391302813,72821.41487304308,0.011544297817574666
,,,910.1801503783711,72819.72324558522,0.011544298410479529
,,,910.1952638358816,72817.60906918808,0.011544299209070612
,,,910.2103519197395,72815.49489167139,0.011544300055859139
,,,910.2254400035974,72813.37718112113,0.011544300938456405
,,,910.2440172399836,72810.76491412989,0.011544302057310035
,,,910.2625944763697,72808.14734131597,0.011544303194840556
,,,910.2811717127558,72805.52449086723,0.01154430433608145
,,,910.3050916979005,72802.13959107138,0.011544305791069125
,,,910.3290116830451,72798.74605004955,0.011544307209654934
,,,910.3585252835584,72794.54712320569,0.01154430888351566
,,,910.3880388840716,72790.33525236826,0.011544310447847744
,,,910.4253951147452,72784.98578697705,0.011544312237644553
,,,910.4627513454188,72779.6160119332,0.0115443137835626
,,,910.5088370419818,72772.96379121469,0.011544315316309136
,,,910.5549227385447,72766.28147269058,0.01154431640138908
,,,910.6010084351077,72759.5695032758,0.01154431701189718
,,,910.6585563360032,72751.14721188239,0.011544317078796542
,,,910.7161042368988,72742.68023771083,0.0115443163492219
,,,910.7736521377943,72734.16943124932,0.011544314806087069
,,,910.8464478403694,72723.34213454841,0.011544311672730023
,,,910.9192435429444,72712.4477291653,0.011544307210047022
,,,911.0071200609407,72699.20932723979,0.011544300047675093
,,,911.094996578937,72685.87841578225,0.011544290947498724
,,,911.2045880356708,72669.12798305239,0.011544276899563024
,,,911.3141794924046,72652.2434072901,0.011544259882697165
,,,911.4575701326817,72629.95756973268,0.011544233190378736
,,,911.6009607729587,72607.46245554005,0.011544201554832838
,,,911.8034951227121,72575.35373056354,0.011544148613135621
,,,912.0580551319661,72534.48247813487,0.011544068695726363
,,,912.3887705581786,72480.61504813876,0.011543943346812191
,,,912.7194859843912,72425.98659225588,0.011543794608848551
,,,913.1226885416476,72358.51320183066,0.011543583052394097
,,,913.5258910989039,72290.25395946091,0.011543339903196021
,,,913.9290936561603,72221.37663311444,0.011543066808002945
,,,914.3322962134166,72152.03471226821,0.011542765347850627
,,,914.735498770673,72082.36847082284,0.011542437040810828
,,,915.1387013279293,72012.50595369976,0.011542083344561482
,,,915.5419038851857,71942.56389254291,0.01154170565884487
,,,915.945106442442,71872.64855556101,0.011541305327808572
,,,916.3483089996984,71802.8565361902,0.011540883642234432
,,,916.7515115569547,71733.27548492486,0.011540441841662594
,,,917.1547141142111,71663.98478835687,0.011539981116416683
,,,917.6464897389483,71579.9694415822,0.011539395221435185
,,,918.1382653636855,71496.60845435203,0.01153878485455878
,,,918.6300409884227,71414.00378386071,0.011538151902786281
,,,919.1218166131599,71332.2445562932,0.0115374981616343
,,,919.6135922378971,71251.40827514358,0.011536825339600017
,,,920.0,71188.58346061884,0.011536284352124622
,,,920.0,71188.58346061884,0.011536284352124622
,,,920.0000015852802,71188.58320411596,0.011537627092236054
,,,920.0000031705604,71188.58294732212,0.011541372387172255
,,,920.0000047558406,71188.58268998835,0.011547136149678576
,,,920.0000063411208,71188.5824319062,0.01155458353766597
,,,920.0000079264009,71188.58217290246,0.011563423576129182
,,,920.0000095116811,71188.58191283455,0.01157340414184622
,,,920.0000110969613,71188.58165158633,0.011584307357534749
,,,920.0000126822415,71188.58138906455,0.011595945412358555
,,,920.0000142675217,71188.58112519563,0.011608156805143424
,,,920.0000158528019,71188.58085992289,0.01162080299315446
,,,920.0000174380821,71188.58059320411,0.01163376542098917
,,,920.0000190233623,71188.58032500948,0.011646942899610444
,,,920.0000209909691,71188.57999005273,0.01166346932181978
,,,920.000022958576,71188.57965277533,0.011680058079107901
,,,920.0000249261828,71188.5793131766,0.011696597898982808
,,,920.0000268937897,71188.57897126992,0.011712999110304975
,,,920.0000288613966,71188.57862707991,0.011729190025185
,,,920.0000313240297,71188.57819313055,0.011749072638848697
,,,920.0000337866628,71188.57775573853,0.011768453414791042
,,,920.0000362492959,71188.57731499743,0.011787272046250177
,,,920.000038711929,71188.57687100965,0.011805487256787024
,,,920.0000418058978,71188.57630876357,0.011827477627504891
,,,920.0000448998666,71188.57574178613,0.011848448077929648
,,,920.0000479938353,71188.57517030288,0.011868393214263653
,,,920.0000518618451,71188.57444985227,0.011891902407299178
,,,920.0000558356681,71188.57370317818,0.011914448141377059
,,,920.0000598094912,71188.57295034909,0.011935430254071214
,,,920.0000650717502,71188.57194469075,0.011960940114444922
,,,920.0000703340093,71188.57092993503,0.011984033581278872
,,,920.0000768188386,71188.56966819087,0.012009457706811761
,,,920.0000833036679,71188.56839542011,0.012031863776957521
,,,920.0000897884972,71188.5671129381,0.01205158505073878
,,,920.0000962733266,71188.5658219126,0.012068927162288374
,,,920.0001027581559,71188.56452337706,0.012084166556344655
,,,920.0001092429852,71188.5632182439,0.012097551059102988
,,,920.0001157278145,71188.56190731743,0.012109301529456112
,,,920.0001222126439,71188.56059130587,0.012119613997919438
,,,920.0001286974732,71188.55927083218,0.012128661963481151
,,,920.0001351823025,71188.55794644402,0.012136598668809716
,,,920.0001416671319,71188.55661862255,0.012143559260190447
,,,920.0001481519612,71188.55528779032,0.012149662787642655
,,,920.000156038165,71188.55366583995,0.012156080749684507
,,,920.0001636658777,71188.55209388104,0.012161383315430556
,,,920.0001712935905,71188.5505192555,0.012165924364800181
,,,920.0001789213032,71188.54894234652,0.012169812792098682
,,,920.000186549016,71188.54736348247,0.01217314204519305
,,,920.0001960052028,71188.54540384549,0.012176612192453116
,,,920.0002054613897,71188.54344208477,0.012179474128442407
,,,920.0002149175765,71188.54147857279,0.012181834227079415
,,,920.0002243737633,71188.53951361687,0.01218378032939233
,,,920.0002357671475,71188.53714455791,0.012185677158977752
,,,920.0002471605317,71188.5347741277,0.012187180422730799
,,,920.0002585539158,71188.53240261109,0.01218837170478934
,,,920.0002699473,71188.53003023387,0.012189315704837469
,,,920.0002842655198,71188.52704788673,0.012190229275003756
,,,920.0002985837395,71188.5240647345,0.012190911168557535
,,,920.0003129019593,71188.52108098197,0.012191420117635795
,,,920.0003306730368,71188.51737708462,0.01219187611064813
,,,920.0003484441144,71188.51367270706,0.012192193247842124
,,,920.0003662151919,71188.50996799664,0.012192413805780847
,,,920.0003894708947,71188.5051195781,0.012192604331776984
,,,920.0004127265975,71188.50027091459,0.012192722775824113
,,,920.0004420706529,71188.49415266291,0.012192810558919428
,,,920.0004714147083,71188.48803428301,0.01219285873318087
,,,920.0005107817688,71188.47982596027,0.012192891116344487
,,,920.0005584011705,71188.46989690716,0.012192907384748496
,,,920.0006185437815,71188.45735664699,0.01219291432460779
,,,920.0006989904781,71188.44058284703,0.012192916563037445
,,,920.0008167153117,71188.41603637005,0.01219291692320982
,,,920.0010177372927,71188.37412219727,0.012192916717068942
,,,920.0014808588804,71188.27756057832,0.012192916126156745
,,,920.0034318372785,71187.87080502532,0.012192913613046778
,,,920.0093092899606,71186.64568700803,0.01219290587305745
,,,920.0151867426426,71185.42095885855,0.012192897896692702
,,,920.0210641953247,71184.19661946637,0.012192889704761215
,,,920.0269416480068,71182.97266777875,0.012192881316308631
,,,920.0330193326511,71181.70742541041,0.01219287245444617
,,,920.0390970172954,71180.44259548625,0.012192863419179177
,,,920.0451747019397,71179.17817699585,0.012192854226675084
,,,920.051252386584,71177.91416896919,0.012192844891646558
,,,920.0573300712283,71176.65057047186,0.012192835427468079
,,,920.0647981616672,71175.09845511171,0.01219282363912872
,,,920.0722662521061,71173.54695511093,0.012192811694294828
,,,920.0797343425451,71171.99606890345,0.012192799610940814
,,,920.087202432984,71170.44579496869,0.012192787405014272
,,,920.0946705234229,71168.89613182463,0.01219277509065619
,,,920.1021386138618,71167.34707802188,0.012192762680412354
,,,920.111313101105,71165.44491025599,0.012192747319615371
,,,920.1204875883482,71163.54365736981,0.01219273184890358
,,,920.1296620755913,71161.64331681722,0.012192716283952717
,,,920.1388365628345,71159.74388608657,0.012192700638349029
,,,920.1480110500777,71157.84536269376,0.012192684923870054
,,,920.1593595356995,71155.4982143828,0.012192665405602699
,,,920.1707080213214,71153.15244597512,0.012192645814137686
,,,920.1820565069432,71150.8080528772,0.01219262616359838
,,,920.1934049925651,71148.46503051795,0.012192606465998018
,,,920.2074217518359,71145.57299836958,0.012192582087283016
,,,920.2214385111067,71142.68304181316,0.012192557668561492
,,,920.2354552703775,71139.79515231065,0.012192533223473993
,,,920.2525011518247,71136.28594224688,0.01219250347658437
,,,920.2695470332719,71132.77976126412,0.012192473724703123
,,,920.2865929147191,71129.2765940668,0.01219244398210188
,,,920.3082194759701,71124.8363465342,0.01219240627882084
,,,920.329846037221,71120.40089443505,0.012192368629723754
,,,920.3561869721871,71115.00499054573,0.012192322870687972
,,,920.3825279071531,71109.61609845232,0.012192277241268331
,,,920.4155421397087,71102.87178282987,0.012192220265553977
,,,920.4485563722643,71096.13828440926,0.012192163556945392
,,,920.4893238017094,71087.8382276562,0.01219209393712488
,,,920.5300912311544,71079.55429528955,0.012192024801913266
,,,920.5708586605995,71071.28628503079,0.01219195618123499
,,,920.6202484251787,71061.29062782635,0.012191873769720312
,,,920.669638189758,71051.31769264668,0.012191792179474359
,,,920.7190279543372,71041.36713024975,0.012191711434358612
,,,920.7783393733273,71029.4467299062,0.012191615610245083
,,,920.8376507923174,71017.55750539176,0.012191521052194381
,,,920.8969622113075,71005.69887399524,0.0121914277751223
,,,920.9709591291054,70990.94606855747,0.012191313213136247
,,,921.0449560469033,70976.23888776067,0.012191200671068797
,,,921.1337899663051,70958.6415357608,0.012191068238061003
,,,921.222623885707,70941.10654509238,0.012190938723974514
,,,921.3332966311037,70919.345293647,0.012190781446485863
,,,921.4439693765005,70897.67463895222,0.012190628676121418
,,,921.5893572037685,70869.33859740879,0.012190434800282387
,,,921.7347450310365,70841.14586830107,0.01219024861377849
,,,921.9423066726287,70801.13115254464,0.012189996019403784
,,,922.2062424740762,70750.61838921995,0.012189697025309443
,,,922.558603476953,70683.76626465133,0.012189336052821312
,,,922.9613774169982,70608.06689048914,0.012188975980993567
,,,923.3641513570434,70533.02113190693,0.012188670848283116
,,,923.7669252970886,70458.52274542596,0.012188419528493078
,,,924.1696992371338,70384.47533981095,0.012188220932452197
,,,924.5724731771791,70310.79162704764,0.012188074006754252
,,,925.0562512723234,70222.65902445644,0.012187964400075921
,,,925.5400293674677,70134.81572940851,0.012187926166579358
,,,926.023807462612,70047.15441814541,0.012187957670206803
,,,926.5075855577563,69959.58108127932,0.012188057338338493
,,,926.9913636529006,69872.01378029607,0.01218822365904369
,,,927.475141748045,69784.38151111377,0.012188455178437937
,,,927.9589198431893,69696.62316572435,0.012188750498142128
,,,928.4426979383336,69608.68658369003,0.012189108272840386
,,,928.9264760334779,69520.5276859502,0.0121895272079338
,,,929.5162321516534,69412.70284515661,0.012190118836351583
,,,930.0,69323.93058334877,0.01219066909421596
,,,930.0,69323.93058334877,0.01219066909421596
,,,930.0000024506055,69323.93013289185,0.012190282355034854
,,,930.000004901211,69323.92968255898,0.01218923545008794
,,,930.0000073518165,69323.92923244946,0.012187675149850693
,,,930.000009802422,69323.92878263992,0.01218572165250937
,,,930.0000122530275,69323.92833318857,0.012183473224394607
,,,930.000014703633,69323.92788413844,0.01218101001637701
,,,930.0000177327784,69323.92732967585,0.012177764520966049
,,,930.0000207619237,69323.9267759101,0.012174387156782839
,,,930.000023791069,69323.92622286071,0.01217095258191223
,,,930.0000268202143,69323.92567053346,0.01216751741356033
,,,930.000030656811,69323.924972006,0.012163230791353938
,,,930.0000344934076,69323.92427460279,0.012159071561939235
,,,930.0000383300043,69323.92357828422,0.012155079728204912
,,,930.0000431806801,69323.92269939365,0.012150309397420742
,,,930.000048031356,69323.92182205191,0.012145869913414544
,,,930.0000540345287,69323.92073823418,0.01214084160052434
,,,930.0000600377015,69323.91965640371,0.01213631551850692
,,,930.0000682094209,69323.91818660946,0.012130908798361744
,,,930.0000784025656,69323.91635716005,0.012125253171927279
,,,930.0000885957103,69323.91453133135,0.012120629525555471
,,,930.000098788855,69323.9127084574,0.012116862132361045
,,,930.0001089819997,69323.91088798862,0.012113798050532755
,,,930.0001191751444,69323.9090694749,0.012111308479876418
,,,930.0001293682891,69323.9072525492,0.012109286791269993
,,,930.0001395614338,69323.9054369128,0.012107645517414955
,,,930.0001497545785,69323.90362232299,0.012106313266953023
,,,930.0001624838706,69323.90135742014,0.012104996153936967
,,,930.0001752131626,69323.8990935401,0.012103981225412666
,,,930.0001879424547,69323.89683044812,0.012103199153876273
,,,930.0002033680644,69323.89408878809,0.012102487796357352
,,,930.0002187936741,69323.89134777983,0.012101969071553968
,,,930.0002342192838,69323.88860724671,0.012101590808750153
,,,930.000253728219,69323.88514174837,0.012101255399262763
,,,930.0002732371543,69323.88167662319,0.012101030421421598
,,,930.0002969737045,69323.87746092881,0.012100854030534576
,,,930.0003218882589,69323.87303626101,0.012100741394398267
,,,930.0003522107176,69323.8676513808,0.012100663111306559
,,,930.0003825331762,69323.86226662119,0.012100621040081987
,,,930.0004236648585,69323.85496242072,0.012100593226396368
,,,930.000473827531,69323.84605455317,0.012100579743494988
,,,930.0005379543879,69323.83466696297,0.012100574293592967
,,,930.0006253127805,69323.81915394228,0.012100572699438922
,,,930.0007570473149,69323.79576062359,0.012100572532109723
,,,930.0009947008913,69323.7535581854,0.012100572780058182
,,,930.0016074616611,69323.64474376141,0.012100573479827055
,,,930.0045335621923,69323.12511349772,0.012100576830603466
,,,930.0144204094662,69321.36922062557,0.012100588226338653
,,,930.0243072567401,69319.61310992455,0.012100599723221637
,,,930.0341941040141,69317.85678211911,0.012100611306569694
,,,930.044080951288,69316.1002379826,0.012100622963860214
,,,930.053967798562,69314.34347833844,0.012100634684386104
,,,930.0663673258545,69312.13994600787,0.012100649459043055
,,,930.0787668531469,69309.93607792199,0.012100664303510218
,,,930.0911663804394,69307.73187603413,0.012100679205061807
,,,930.1035659077319,69305.52734241249,0.012100694153067212
,,,930.11912863491,69302.75995184068,0.012100712966584454
,,,930.1346913620881,69299.99204666151,0.012100731824740649
,,,930.1502540892662,69297.22363164212,0.012100750715657613
,,,930.1695111689635,69293.79733910665,0.012100774121933102
,,,930.1887682486607,69290.37028342437,0.012100797548614982
,,,930.208025328358,69286.94247483238,0.012100820983750857
,,,930.2330675218366,69282.48379273083,0.012100851456129116
,,,930.2581097153152,69278.02387931854,0.012100881909786199
,,,930.2893751960522,69272.45393285331,0.012100919885536573
,,,930.3206406767893,69266.88215477284,0.012100957792093407
,,,930.3611942921337,69259.65250473743,0.012101006832589665
,,,930.4017479074782,69252.41996898853,0.012101055707783435
,,,930.4543990452005,69243.02577948474,0.012101118888489268
,,,930.5070501829227,69233.62716305963,0.012101181735583734
,,,930.5724559237112,69221.94596346762,0.01210125931730202
,,,930.6378616644997,69210.25878796642,0.012101336337748724
,,,930.7196270487577,69195.640661675,0.012101431817142395
,,,930.8013924330157,69181.01483510697,0.01210152639274146
,,,930.9078432996238,69161.96331001233,0.012101648165452006
,,,931.0142941662318,69142.9021719555,0.012101768412816636
,,,931.1603099326048,69116.74432679059,0.01210193090043703
,,,931.3376291678651,69084.96589110984,0.012102124474547393
,,,931.5606384697784,69044.99103534131,0.012102362231960834
,,,931.8538287620562,68992.4467600372,0.012102665467825097
,,,932.2557756931835,68920.48694149198,0.012103064686419997
,,,932.6577226243108,68848.68539929818,0.012103445829024718
,,,933.1547888999228,68760.21719178533,0.012103893753088978
,,,933.6518551755347,68672.22096841274,0.012104317579096146
,,,934.1489214511466,68584.80359590737,0.012104719130786366
,,,934.6459877267586,68498.05904279315,0.012105100139325682
,,,935.1430540023705,68412.06959318995,0.012105462247777152
,,,935.6401202779824,68326.90695286388,0.012105807015274092
,,,936.1371865535943,68242.63325692965,0.012106135920988763
,,,936.6342528292063,68159.30198779026,0.012106450367895708
,,,937.231837357931,68060.4307975715,0.012106811137572128
,,,937.8294218866557,67963.05334477458,0.01210715510830066
,,,938.4270064153804,67867.22259106285,0.012107484323249502
,,,939.0245909441052,67772.9800147832,0.012107800696438758
,,,939.6221754728299,67680.35698626547,0.012108106020031269
,,,940.0,67622.64201319328,0.012108294124427783
,,,940.0,67622.64201319328,0.012108294124427783
,,,940.0000021188712,67622.64169139469,0.012107828443667042
,,,940.0000042377424,67622.64136972274,0.012106556462012603
,,,940.0000063566135,67622.64104828087,0.01210464205407895
,,,940.0000084754847,67622.64072715107,0.012102221651027747
,,,940.0000105943559,67622.64040639745,0.01209940872014863
,,,940.0000127132271,67622.64008606928,0.012096297490370765
,,,940.0000152895349,67622.63969721217,0.012092224435756149
,,,940.0000178658427,67622.63930908465,0.012087938958870484
,,,940.0000204421505,67622.6389217156,0.012083531025082472
,,,940.0000230184583,67622.63853511991,0.01207907125978141
,,,940.0000262040826,67622.63805816602,0.012073565983436174
,,,940.0000293897069,67622.63758239045,0.012068142771827417
,,,940.0000325753313,67622.63710776922,0.012062857092794765
,,,940.0000364774257,67622.63652792473,0.01205662498127411
,,,940.0000403795202,67622.63594968492,0.0120507002735228
,,,940.0000442816147,67622.6353729652,0.012045106518762798
,,,940.0000493785767,67622.6346217891,0.012038311888224983
,,,940.0000544755387,67622.63387285559,0.012032091654312764
,,,940.0000611187602,67622.63289976485,0.012024808707035395
,,,940.0000691959483,67622.63172073352,0.012017111438870116
,,,940.0000772731364,67622.63054559122,0.012010543961790554
,,,940.0000853503245,67622.62937376188,0.012004957281647998
,,,940.0000934275126,67622.6282047481,0.012000213414792528
,,,940.0001015047008,67622.62703812381,0.011996189465111743
,,,940.0001095818889,67622.62587352576,0.011992778283764558
,,,940.000117659077,67622.62471064509,0.011989887580047195
,,,940.0001275769303,67622.6232847287,0.01198693487345782
,,,940.0001374947835,67622.62186060431,0.011984526262880667
,,,940.0001474126368,67622.62043794172,0.011982561604001065
,,,940.0001573304901,67622.61901647154,0.011980959091245599
,,,940.0001693877366,67622.61728966614,0.01197940325111503
,,,940.0001814449831,67622.61556398489,0.011978188728805086
,,,940.0001935022296,67622.61383918127,0.011977240621728114
,,,940.0002080011809,67622.61176598223,0.011976371632489805
,,,940.0002225513136,67622.60968620601,0.011975724451757746
,,,940.0002371014464,67622.60760698094,0.011975244412495482
,,,940.0002552273711,67622.60501733185,0.011974815946878816
,,,940.0002733532958,67622.60242812237,0.011974520623751417
,,,940.000295123742,67622.5993187009,0.011974284516822588
,,,940.0003168941882,67622.59620956129,0.011974133507968186
,,,940.0003440287772,67622.5923345884,0.011974019054926146
,,,940.0003711633663,67622.58845977893,0.011973953488273494
,,,940.0004068280712,67622.58336700914,0.011973907837505423
,,,940.0004424927761,67622.57827432155,0.01197388589208646
,,,940.000493460869,67622.57099647688,0.011973872716427482
,,,940.0005584588472,67622.56171532474,0.011973867480408863
,,,940.0006474608145,67622.54900665018,0.011973865939051262
,,,940.0007827634366,67622.52968671774,0.011973865712040907
,,,940.0010305806458,67622.49430092378,0.011973865797678859
,,,940.0016900221945,67622.40014030179,0.011973866077407127
,,,940.0049392212345,67621.93621286318,0.0119738674676904
,,,940.0135591687194,67620.70560480018,0.011973871229348482
,,,940.0221791162044,67619.47523848352,0.011973875087417355
,,,940.0307990636893,67618.24511443776,0.011973879031076379
,,,940.0394190111742,67617.01523304722,0.011973883051262246
,,,940.0480389586592,67615.78559456972,0.011973887140395207
,,,940.0585452595842,67614.28719579078,0.011973892208498788
,,,940.0690515605093,67612.7891581348,0.011973897360281259
,,,940.0795578614343,67611.29148145237,0.011973902588216343
,,,940.0900641623593,67609.79416541284,0.011973907886294176
,,,940.1028114994728,67607.97794936507,0.011973914401852173
,,,940.1155588365862,67606.16226232488,0.011973921007078777
,,,940.1283061736996,67604.34710285219,0.01197392769702025
,,,940.141053510813,67602.53246926345,0.01197393446800283
,,,940.1571561340353,67600.24094625656,0.01197394313294084
,,,940.1732587572576,67597.95025510958,0.01197395191920269
,,,940.1893613804799,67595.66039115081,0.011973960824367717
,,,940.2094142389246,67592.8099351652,0.011973972078171032
,,,940.2294670973694,67589.96074379004,0.011973983512639341
,,,940.2495199558141,67587.11280602204,0.011973995127227159
,,,940.2757822185016,67583.38487581555,0.011974010610757889
,,,940.3020444811891,67579.65904897949,0.011974026404001331
,,,940.3348875280439,67575.00252360676,0.011974046592057948
,,,940.3677305748986,67570.34918747602,0.01197406726787306
,,,940.4096500615847,67564.41440565104,0.011974094368260038
,,,940.4515695482708,67558.48460233536,0.011974122266833288
,,,940.5034412986754,67551.1536879798,0.011974157893799343
,,,940.55531304908,67543.8299689822,0.011974194740830972
,,,940.6071847994847,67536.513207503,0.011974232804232838
,,,940.6741458911566,67527.07792438244,0.011974283731286136
,,,940.7411069828286,67517.65333280356,0.011974336666932347
,,,940.8222521670198,67506.2459773445,0.011974403491988465
,,,940.903397351211,67494.85270437752,0.011974473232060337
,,,941.0047964872207,67480.63413030976,0.011974564449910876
,,,941.1061956232304,67466.43453729145,0.011974660160330025
,,,941.2385909289544,67447.92023723769,0.011974791841436554
,,,941.3709862346784,67429.43203826931,0.011974931069203124
,,,941.5565354031015,67403.55869736432,0.011975138781672391
,,,941.7886907614657,67371.23567087078,0.011975419142668791
,,,942.0962449936816,67328.47244589288,0.011975825134106154
,,,942.5196453753804,67269.64784724168,0.011976447375518718
,,,942.9430457570792,67210.7990970161,0.011977141435978193
,,,943.366446138778,67151.84920380406,0.011977905663757546
,,,943.7898465204768,67092.72960075113,0.011978738454511757
,,,944.3042355674074,67020.58974284958,0.011979840216042965
,,,944.8186246143381,66948.01501628087,0.011981038172688346
,,,945.3330136612688,66874.92439774379,0.011982329713937383
,,,945.8474027081994,66801.24948796275,0.01198371232096965
,,,946.3617917551301,66726.9332512135,0.011985183563631482
,,,946.8761808020607,66651.92886808742,0.011986741097448161
,,,947.3905698489914,66576.1986916328,0.01198838266070405
,,,947.950926105005,66492.84079382145,0.01199026399209323
,,,948.5112823610186,66408.5586601837,0.011992239737473709
,,,949.0716386170322,66323.33331264342,0.011994307284240962
,,,949.6319948730459,66237.15386161911,0.011996464119842287
,,,950.0,66180.03573366225,0.01199792799416098
,,,950.0,66180.03573366225,0.01199792799416098
,,,950.0000020108002,66180.03542041477,0.011998418112736121
,,,950.0000040216005,66180.03510704337,0.011999759689859994
,,,950.0000060324007,66180.03479344632,0.01200178318652595
,,,950.000008043201,66180.03447954262,0.012004346702780342
,,,950.0000100540012,66180.03416526853,0.012007331747688126
,,,950.0000120648015,66180.03385057472,0.012010639615872403
,,,950.000014501521,66180.0334686085,0.012014964204335328
,,,950.0000169382406,66180.03308592444,0.012019524487896411
,,,950.0000193749602,66180.03270249243,0.012024226373753744
,,,950.0000218116797,66180.03231829585,0.012028995720122134
,,,950.0000248214668,66180.03184268033,0.012034894648436018
,,,950.0000278312539,66180.03136589534,0.012040726260234943
,,,950.0000308410409,66180.03088796053,0.012046431221546382
,,,950.000034516676,66180.03030277757,0.0120531670486734
,,,950.0000381923111,66180.02971599171,0.012059603517208849
,,,950.0000418679462,66180.02912767953,0.01206571281924059
,,,950.0000466162489,66180.02836555205,0.012073101383412155
,,,950.0000513645517,66180.0276011923,0.012079921159499447
,,,950.0000574042081,66180.02662600871,0.012087799550278151
,,,950.0000634438644,66180.02564784582,0.012094838953959148
,,,950.0000719893909,66180.02425937112,0.01210349846823244
,,,950.0000805349174,66180.02286638787,0.012110815842623851
,,,950.0000890804439,66180.02146960008,0.012116983072590745
,,,950.0000976259704,66180.02006960835,0.01212217287786619
,,,950.0001061714969,66180.01866692178,0.01212653605123767
,,,950.0001147170234,66180.01726197028,0.01213020212011082
,,,950.0001232625499,66180.01585511607,0.012133281327309347
,,,950.0001318080764,66180.01444666392,0.012135867001963908
,,,950.000142228725,66180.01272736522,0.012138465549035133
,,,950.0001526493737,66180.01100645257,0.012140564820762822
,,,950.0001630700224,66180.0092842361,0.012142260571972497
,,,950.000173490671,66180.00756096645,0.012143630270735853
,,,950.0001862906015,66180.00544308688,0.012144957689265448
,,,950.000199015864,66180.00333658079,0.012145973527263607
,,,950.0002117411266,66180.00122932148,0.012146756078680432
,,,950.000227247525,66179.9986607451,0.012147470981675552
,,,950.0002427539234,66179.99609153994,0.012147991155085872
,,,950.0002582603219,66179.9935218772,0.012148369636601321
,,,950.0002778857698,66179.99026915553,0.012148704607103525
,,,950.0002975112178,66179.98701607517,0.012148928596840117
,,,950.0003214207555,66179.98305255552,0.012149103808701498
,,,950.0003453302933,66179.97908881592,0.012149211136902451
,,,950.0003757595891,66179.97404403845,0.012149289906973443
,,,950.000406188885,66179.96899914167,0.012149332161691454
,,,950.0004474916954,66179.96215141911,0.012149360105764234
,,,950.0004979252609,66179.95378981013,0.012149373743790522
,,,950.0005625150646,66179.94308113038,0.012149379448869645
,,,950.0006507479297,66179.9284525148,0.01214938146431886
,,,950.0007844160319,66179.90629090824,0.01214938232639752
,,,950.0010276418465,66179.86596501942,0.01214938336749877
,,,950.0016661156423,66179.76010810155,0.012149386044416385
,,,950.0047723762266,66179.24509050764,0.01214939905746304
,,,950.0134919786481,66177.79929708781,0.012149435520627251
,,,950.0222115810695,66176.35337848394,0.012149471898334294
,,,950.030931183491,66174.90733403148,0.012149508203526489
,,,950.0396507859125,66173.46116315377,0.012149544447344111
,,,950.048370388334,66172.01486535184,0.012149580639369918
,,,950.0589297147989,66170.26324677203,0.012149624409839306
,,,950.0694890412638,66168.51144078617,0.012149668128774245
,,,950.0800483677286,66166.7594468626,0.012149711806506959
,,,950.0906076941935,66165.00726456878,0.0121497554516447
,,,950.1033494263094,66162.89268928612,0.012149808084103967
,,,950.1160911584252,66160.77783875856,0.012149860689800823
,,,950.128832890541,66158.66271265999,0.012149913277047996
,,,950.1415746226569,66156.54731078216,0.01214996585254251
,,,950.1575709455236,66153.89118617077,0.012150031848843333
,,,950.1735672683903,66151.23462672452,0.012150097843507915
,,,950.1895635912571,66148.57763260919,0.012150163843064249
,,,950.2093698257993,66145.28720920456,0.01215024557627607
,,,950.2291760603415,66141.99612080537,0.012150327331998221
,,,950.2489822948837,66138.70436855213,0.012150409115717804
,,,950.2747817769624,66134.41555854231,0.012150515695450908
,,,950.3005812590411,66130.12562787745,0.012150622336546272
,,,950.332893785861,66124.75113512394,0.0121507559932812
,,,950.3652063126808,66119.37489875445,0.012150889761614008
,,,950.407447916563,66112.34402369427,0.012151064812032266
,,,950.4496895204452,66105.31020492797,0.012151240071959451
,,,950.5047537370426,66096.13685817103,0.012151468858910518
,,,950.55981795364,66086.95859688194,0.012151698025820072
,,,950.6262793003137,66075.87415712685,0.0121519751440277
,,,950.6927406469874,66064.78272500653,0.012152252840053954
,,,950.7592019936611,66053.68439335402,0.012152531121882432
,,,950.8461775464285,66039.15014192976,0.012152896192988675
,,,950.9331530991959,66024.60444236784,0.012153262284134249
,,,951.0425526818375,66006.29263591063,0.01215372421519045
,,,951.1519522644791,65987.96345611526,0.012154187769008123
,,,951.2978219470235,65963.49762716598,0.012154808378728644
,,,951.4733169516147,65934.02429426397,0.012155558842246145
,,,951.6931982885305,65897.03936060805,0.012156504962546333
,,,951.9838032239836,65848.06586159032,0.012157765313381617
,,,952.4010346635745,65777.5817699602,0.0121595944024141
,,,953.0877846300854,65661.17637879436,0.012162654545417402
,,,954.0921164771987,65490.22015670346,0.012167238465955682
,,,955.0964483243121,65318.627180524294,0.01217194806851834
,,,956.1007801714254,65146.62096153056,0.012176779745536456
,,,957.1051120185388,64974.40460341581,0.0121817300340613
,,,958.1094438656521,64802.16288373816,0.012186795600056458
,,,959.1137757127655,64630.06407213604,0.012191973224277366
,,,960.0,64478.44514399849,0.012196632546275114
,,,960.0,64478.44514399849,0.012196632546275114
,,,960.0000019340503,64478.44481347529,0.012195720378409889
,,,960.0000038681005,64478.44448316878,0.012193211930730944
,,,960.0000058021508,64478.4441532587,0.012189408562899587
,,,960.000007736201,64478.443823890244,0.012184564269344157
,,,960.0000096702513,64478.44349517949,0.01217889312252351
,,,960.0000116043016,64478.443167217985,0.012172575451312957
,,,960.0000135383518,64478.44284007662,0.01216576299966535
,,,960.0000154724021,64478.44251380891,0.012158583255640905
,,,960.0000174064523,64478.442188453795,0.012151143099827453
,,,960.0000193405026,64478.44186403802,0.012143531891211543
,,,960.0000217299905,64478.44146454861,0.012134001901455523
,,,960.0000241194784,64478.44106653142,0.012124437781924145
,,,960.0000265089664,64478.4406699845,0.012114929466268567
,,,960.0000288984543,64478.44027489362,0.012105547073541988
,,,960.0000318234378,64478.4397932077,0.012094311257318469
,,,960.0000347484213,64478.43931360959,0.012083416767331621
,,,960.0000376734048,64478.43883602993,0.012072913208869723
,,,960.0000412309989,64478.43825776896,0.01206070976422861
,,,960.0000447885931,64478.43768223249,0.012049161815225605
,,,960.0000483461872,64478.43710926873,0.012038278800521014
,,,960.0000529839814,64478.43636594652,0.012025079068794216
,,,960.0000576217756,64478.435626408565,0.01201296109730579
,,,960.0000637252307,64478.43465839576,0.01199856741500175
,,,960.0000710504299,64478.43350360765,0.011983428053004574
,,,960.0000783756292,64478.43235546965,0.01197036278825585
,,,960.0000857008284,64478.43121306451,0.011959110324061346
,,,960.0000930260277,64478.430075593606,0.011949430847968609
,,,960.0000998052894,64478.42902669097,0.011941687901273907
,,,960.0001065845512,64478.42798094609,0.011934958924641111
,,,960.0001133638129,64478.426937945165,0.011929112264252917
,,,960.0001201430747,64478.425897328256,0.011924032730795417
,,,960.0001269223364,64478.42485878249,0.01191961985363033
,,,960.0001353247791,64478.423574044566,0.011914945550644793
,,,960.0001437272217,64478.422291630435,0.011911019190862956
,,,960.0001521296643,64478.42101116828,0.011907720974181
,,,960.000160532107,64478.41973234582,0.011904950293275431
,,,960.0001689345496,64478.418454900806,0.011902622674144705
,,,960.0001793840386,64478.41686783082,0.011900240197110752
,,,960.0001898335275,64478.415282203896,0.011898321700572739
,,,960.0002002830165,64478.413697738986,0.011896776758681255
,,,960.0002107325055,64478.41211420981,0.011895532591914015
,,,960.0002237146987,64478.41014790378,0.01189431870756292
,,,960.0002366968919,64478.40818248834,0.011893391063069199
,,,960.0002496790851,64478.40621775342,0.011892682145169637
,,,960.0002655430413,64478.40381758329,0.011892038622782661
,,,960.0002814069976,64478.401417973684,0.011891575318011624
,,,960.0002972709539,64478.39901876748,0.011891241761478107
,,,960.0003175252481,64478.39595599313,0.011890947961074198
,,,960.0003377795423,64478.39289353131,0.011890754837041124
,,,960.0003626621736,64478.38913153493,0.011890605642790276
,,,960.000387544805,64478.38536972429,0.011890516566781015
,,,960.0004195955321,64478.38052438097,0.011890452534728453
,,,960.0004516462592,64478.37567913215,0.01189041963535585
,,,960.0004959747619,64478.36897787091,0.011890398772588223
,,,960.0005509422792,64478.36066832588,0.011890389517071135
,,,960.0006181921384,64478.35050205166,0.011890386472444616
,,,960.0007185791476,64478.335326371365,0.011890385990857575
,,,960.0008782975293,64478.311181418256,0.011890386643019935
,,,960.0012002597897,64478.2625095434,0.011890388224428382
,,,960.0022428242971,64478.10490065131,0.01189039336637015
,,,960.0079826437885,64477.23714155039,0.011890421738098844
,,,960.0154308682794,64476.11098567921,0.011890458698936913
,,,960.0228790927703,64474.984699505425,0.011890495805963226
,,,960.0303273172611,64473.85828396467,0.011890533042959651
,,,960.037775541752,64472.73173993217,0.011890570395745993
,,,960.0452237662429,64471.60506823003,0.011890607851912184
,,,960.0526719907338,64470.47826963362,0.011890645400580102
,,,960.0617903575072,64469.0986332236,0.011890691480970715
,,,960.0709087242807,64467.71880900344,0.011890737670567877
,,,960.0800270910541,64466.33879817743,0.011890783956364689
,,,960.0891454578276,64464.95860188983,0.01189083032720194
,,,960.0982638246011,64463.578221233285,0.01189087677349767
,,,960.109446684669,64461.88505783263,0.011890933826695796
,,,960.120629544737,64460.19162055588,0.011890990968142747
,,,960.1318124048049,64458.497911186125,0.011891048187006285
,,,960.1429952648729,64456.8039314453,0.011891105474186162
,,,960.1566403418001,64454.73661127893,0.011891175456191946
,,,960.1702854187273,64452.66889400709,0.01189124551702572
,,,960.1839304956545,64450.60078249786,0.011891315647179223
,,,960.1975755725817,64448.532279553256,0.011891385838808789
,,,960.2149649229875,64445.895606692335,0.01189147537024497
,,,960.2323542733933,64443.258308133416,0.011891564980081537
,,,960.2497436237991,64440.620389353644,0.011891654659438613
,,,960.2716448543351,64437.2971560564,0.01189176769504593
,,,960.2935460848712,64433.97295810456,0.011891880817992175
,,,960.3200806358674,64429.944231247006,0.011892017976496888
,,,960.3466151868636,64425.91412213913,0.011892155236604118
,,,960.3799454442948,64420.849939797154,0.011892327778233111
,,,960.413275701726,64415.783640641224,0.011892500447682718
,,,960.4561698468464,64409.2605432691,0.011892722831237525
,,,960.4990639919668,64402.734071783794,0.011892945384514431
,,,960.5516006756851,64394.735968858055,0.011893218175324856
,,,960.6041373594035,64386.73304540312,0.01189349117437573
,,,960.6566740431218,64378.72543152346,0.011893764365096825
,,,960.7219514619551,64368.769540084344,0.011894104056402802
,,,960.7872288807883,64358.80684841838,0.011894444007679923
,,,960.8525062996216,64348.83759583942,0.011894784206995596
,,,960.936961343496,64335.93015998233,0.011895224707132503
,,,961.0214163873704,64323.01263938629,0.011895665596872133
,,,961.1268249430749,64306.8768505456,0.011896216408175722
,,,961.2322334987794,64290.72706355101,0.011896767806829142
,,,961.3713218871274,64269.39728179438,0.011897496278718044
,,,961.5104102754754,64248.04679999619,0.011898225761914493
,,,961.7105147312471,64217.297890239875,0.011899277031650394
,,,961.9672214956465,64177.80382694641,0.011900628734704488
,,,962.321493924069,64123.23195811508,0.011902499853855043
,,,962.8426821913012,64042.86158404544,0.011905264577294296
,,,963.3638704585333,63962.462399874945,0.011908043686584418
,,,963.8850587257654,63882.11025036251,0.011910837243466185
,,,964.5238535021657,63783.79007150285,0.011914280939157
,,,965.162648278566,63685.753722012,0.011917746456446705
,,,965.8014430549664,63588.098388325336,0.011921233812467532
,,,966.4402378313667,63490.90875017962,0.011924742992071932
,,,967.0790326077671,63394.25837201035,0.011928273949456404
,,,967.7178273841674,63298.21094320278,0.011931826609719535
,,,968.3566221605678,63202.82138351762,0.011935400870357275
,,,969.136437955464,63087.33329941176,0.01193979327884785
,,,969.9162537503602,62972.96740883795,0.011944217400329612
,,,970.0,62960.754681130864,0.011944694389323699
,,,970.0,62960.754681130864,0.011944694389323699
,,,970.0000029087755,62960.7542571964,0.011944451512334309
,,,970.000005817551,62960.75383334435,0.011943816436250606
,,,970.0000087263265,62960.75340963554,0.01194290414081723
,,,970.000011635102,62960.752986112355,0.011941802034379386
,,,970.0000145438776,62960.75256280322,0.011940576304169795
,,,970.0000181723818,62960.75203507957,0.011938948428800592
,,,970.0000218008861,62960.75150773414,0.011937275070924234
,,,970.0000254293903,62960.75098077146,0.011935604430304043
,,,970.0000300719754,62960.75030708537,0.011933521210232775
,,,970.0000347145605,62960.74963399459,0.011931536614541011
,,,970.0000404810752,62960.74879873395,0.011929241264898839
,,,970.0000462475899,62960.74796427015,0.011927148592582046
,,,970.0000539797078,62960.74684648839,0.011924659016447356
,,,970.0000635994481,62960.745457382116,0.01192203164845032
,,,970.0000762969332,62960.74362602101,0.011919251217932353
,,,970.0000889944183,62960.74179661918,0.01191710539200763
,,,970.0001016919034,62960.73996872694,0.011915454443241671
,,,970.0001143893885,62960.738141995396,0.011914185871384184
,,,970.0001270868736,62960.73631615553,0.011913211629097501
,,,970.0001397843587,62960.73449100046,0.011912463587463222
,,,970.0001553369342,62960.73225615393,0.011911779742362948
,,,970.0001708895097,62960.73002187992,0.011911285032738755
,,,970.0001864420852,62960.72778802021,0.011910927156274937
,,,970.0002062010758,62960.72495040248,0.011910611500961952
,,,970.0002259600664,62960.72211310746,0.011910402315891353
,,,970.0002501392248,62960.71864138129,0.01191023975620423
,,,970.0002743183833,62960.715169850686,0.011910141530787474
,,,970.0003052845269,62960.71072404281,0.011910070261491651
,,,970.0003362506706,62960.70627833917,0.01191003293234878
,,,970.0003786912071,62960.70018538058,0.011910008863953932
,,,970.0004309232642,62960.692686766444,0.0119099978036429
,,,970.000498611843,62960.6829691987,0.011909993821115468
,,,970.0005927768922,62960.66945061958,0.011909993139770945
,,,970.0007398869628,62960.648331149685,0.011909993780873809
,,,970.0010237125175,62960.607584582096,0.01190999537470258
,,,970.0018674731622,62960.48645338196,0.011910000142716698
,,,970.0066713801825,62959.79682135934,0.011910027296343712
,,,970.0191549670143,62958.0048976192,0.011910097901442047
,,,970.031638553846,62956.21322864407,0.01191016856345462
,,,970.0441221406778,62954.42181468742,0.011910239277512674
,,,970.0566057275096,62952.63065578484,0.011910310039935491
,,,970.0720928515599,62950.40890026098,0.011910397890958636
,,,970.0875799756102,62948.18753637838,0.011910485808822254
,,,970.1030670996605,62945.96656313474,0.011910573791252255
,,,970.1220260869301,62943.24822777059,0.011910681583316443
,,,970.1409850741996,62940.53047295322,0.01191078946903422
,,,970.1599440614692,62937.81329529247,0.011910897448169639
,,,970.1841750881244,62934.3413698601,0.011911035590268793
,,,970.2084061147797,62930.87037223497,0.011911173887062554
,,,970.2380852609508,62926.62020353819,0.011911343491996332
,,,970.267764407122,62922.37139394164,0.011911513335143939
,,,970.3053326583537,62916.99511353553,0.011911728671162788
,,,970.3429009095854,62911.62093784951,0.01191194439894212
,,,970.3912838002133,62904.70274870212,0.011912222810689804
,,,970.4396666908411,62897.78788565995,0.011912501883912255
,,,970.5007939339143,62889.056212724885,0.011912855416947614
,,,970.5619211769875,62880.3295042589,0.011913210012650303
,,,970.6385284721341,62869.39953150894,0.011913655906679163
,,,970.7151357672807,62858.476676415936,0.011914103464408316
,,,970.8141397558129,62844.37038478756,0.011914684322930328
,,,970.9131437443451,62830.27457031523,0.011915267934237622
,,,971.0480358458238,62811.08461431338,0.011916067501511363
,,,971.2115683595937,62787.84167192677,0.011917043589928223
,,,971.4171548098325,62758.65019916285,0.011918281094239539
,,,971.6880572634501,62720.223374197274,0.011919929250049425
,,,972.0706003965497,62666.012378271495,0.01192228995677376
,,,972.6007528868332,62590.92605045106,0.011925624713415909
,,,973.1309053771167,62515.8168644233,0.011929030910706242
,,,973.6610578674002,62440.615386918915,0.011932506506142295
,,,974.1912103576838,62365.26234772462,0.011936049523304152
,,,974.7213628479673,62289.7076107083,0.011939658049649936
,,,975.2515153382508,62213.909239888344,0.011943330234365805
,,,975.7816678285343,62137.8326519961,0.011947064286257565
,,,976.427025539288,62044.80865243271,0.011951690758658848
,,,977.0723832500418,61951.29236900871,0.011956403325651148
,,,977.7177409607955,61857.25619473055,0.011961199087299333
,,,978.3728874769978,61761.24360621209,0.011966149822156281
,,,979.0280339932001,61664.667153504844,0.011971180616424411
,,,979.6831805094024,61567.52484000115,0.011976288773267138
,,,980.0,61520.34636827663,0.011978785982328903
,,,980.0,61520.34636827663,0.011978785982328903
,,,980.0000018822769,61520.346087631646,0.011977808494122565
,,,980.0000037645539,61520.345807202,0.011975126680171005
,,,980.0000056468308,61520.345527165395,0.011971070416254925
,,,980.0000075291077,61520.3452476645,0.011965916186543387
,,,980.0000094113847,61520.34496881266,0.01195989572620137
,,,980.0000112936616,61520.34469069859,0.011953203156881769
,,,980.0000131759385,61520.34441339045,0.011946000913167493
,,,980.0000150582155,61520.34413693916,0.011938424689946993
,,,980.0000169404924,61520.343861381276,0.011930587590221519
,,,980.0000188227693,61520.3435867414,0.011922583614982836
,,,980.0000211142404,61520.34325365631,0.011912725973502207
,,,980.0000234057115,61520.3429219634,0.011902849147898518
,,,980.0000256971827,61520.34259165883,0.011893042189535652
,,,980.0000279886538,61520.342262727674,0.011883374177164271
,,,980.0000308054218,61520.34186023888,0.011871757024489844
,,,980.0000336221899,61520.34145973281,0.0118605002926156
,,,980.000036438958,61520.341061142535,0.011849652190474869
,,,980.0000398812207,61520.340576534254,0.011836993116307662
,,,980.0000433234834,61520.34009453467,0.01182501751714653
,,,980.0000467657461,61520.33961499798,0.01181373249620347
,,,980.0000512900997,61520.33898821831,0.011799935585930031
,,,980.0000558144533,61520.33836511962,0.011787273619643962
,,,980.0000618368249,61520.33754089571,0.011772073760768238
,,,980.0000678591965,61520.33672197623,0.011758610420671004
,,,980.0000751426116,61520.33573779821,0.011744402118579042
,,,980.0000824260268,61520.33475952893,0.011732188992597536
,,,980.0000888131062,61520.33390585328,0.011722908454954798
,,,980.0000952001857,61520.33305559015,0.01171479344208232
,,,980.0001015872651,61520.33220831049,0.011707699639472241
,,,980.0001079743446,61520.33136363861,0.011701499523146159
,,,980.000114361424,61520.33052124586,0.011696080930986449
,,,980.0001221405831,61520.32949791653,0.011690395399839508
,,,980.0001299197422,61520.32847709639,0.011685570490114214
,,,980.0001376989013,61520.32745840561,0.011681475825578299
,,,980.0001454780604,61520.32644152192,0.011678000759215943
,,,980.0001532572195,61520.325426171854,0.011675051420069922
,,,980.000162798673,61520.32418256027,0.01167203588993356
,,,980.0001723401266,61520.32294055183,0.011669569687282968
,,,980.0001818815801,61520.32169985446,0.01166755265529996
,,,980.0001914230337,61520.32046022934,0.011665902926383165
,,,980.0002031001455,61520.31894431612,0.011664286924775964
,,,980.0002147772574,61520.31742943157,0.011663023259907725
,,,980.0002264543692,61520.31591535131,0.011662035086336743
,,,980.0002404867007,61520.31409670716,0.011661128200083463
,,,980.0002545190322,61520.31227874012,0.011660453315418479
,,,980.0002685513637,61520.31046127679,0.011659951078286055
,,,980.0002860382023,61520.30819689951,0.011659501045741885
,,,980.0003035250409,61520.30593292613,0.011659189644231781
,,,980.0003210118795,61520.30366923188,0.011658974178777003
,,,980.0003439919884,61520.30069470962,0.011658788531029519
,,,980.0003669720974,61520.297720393486,0.01165867414594617
,,,980.0003960862696,61520.29395231985,0.011658589987722798
,,,980.0004252004418,61520.290184355734,0.011658544487208152
,,,980.0004645015867,61520.28509807677,0.01165851435515179
,,,980.0005090846038,61520.27932827919,0.01165850029425504
,,,980.000569157738,61520.271553822466,0.01165849410137653
,,,980.0006498518744,61520.26111066373,0.011658492563454852
,,,980.0007693124907,61520.24565043898,0.01165849300626423
,,,980.0009775414956,61520.21870194549,0.01165849450542143
,,,980.0014775537286,61520.153990849176,0.011658498198360512
,,,980.0036683052188,61519.870453873526,0.011658514392277015
,,,980.0110135003791,61518.919662556975,0.011658568794049199
,,,980.0183586955395,61517.96865178904,0.011658623346679109
,,,980.0257038906999,61517.017422407895,0.011658678035116058
,,,980.0330490858603,61516.06597516848,0.011658732846182459
,,,980.0403942810207,61515.1143107509,0.011658787768337106
,,,980.047739476181,61514.16242976789,0.011658842791457617
,,,980.0566725004223,61513.00448725305,0.011658909832357803
,,,980.0656055246636,61511.84622611973,0.011658976995637504
,,,980.0745385489049,61510.68764714668,0.011659044269410414
,,,980.0834715731462,61509.52875101858,0.011659111643474515
,,,980.0924045973875,61508.36953833655,0.011659179109069686
,,,980.1032620813168,61506.960168656246,0.01165926122133203
,,,980.114119565246,61505.55033292854,0.011659343446258246
,,,980.1249770491753,61504.14003184262,0.011659425774223384
,,,980.1358345331046,61502.729265977105,0.0116595081971524
,,,980.1489402897054,61501.02575264468,0.01165960780439296
,,,980.1620460463062,61499.32156349929,0.011659707530299213
,,,980.175151802907,61497.61669906851,0.01165980736676659
,,,980.1882575595077,61495.91115974528,0.01165990730713901
,,,980.2046942653653,61493.771188256185,0.011660032786807006
,,,980.2211309712229,61491.630155968574,0.011660158412576917
,,,980.2375676770805,61489.488062993856,0.011660284177396249
,,,980.2578782601663,61486.83964660949,0.011660439766690053
,,,980.2781888432521,61484.18961008706,0.011660595551122956
,,,980.2984994263379,61481.53795269016,0.011660751523877218
,,,980.3248216452123,61478.09903032289,0.011660953933584559
,,,980.3511438640867,61474.657381294855,0.011661156640921494
,,,980.383737114468,61470.392007340786,0.011661408042576064
,,,980.4163303648493,61466.12244152191,0.01166165987739259
,,,980.4573404315358,61460.744345062725,0.011661977346737304
,,,980.4983504982224,61455.359585706,0.011662295472397149
,,,980.5479670373571,61448.835837794984,0.011662681221127172
,,,980.5975835764918,61442.30228463042,0.011663067896207557
,,,980.6472001156266,61435.75889671593,0.011663455484073397
,,,980.7090227464581,61427.59197324636,0.011663939682664833
,,,980.7708453772897,61419.409678003685,0.011664425264433228
,,,980.8326680081212,61411.21195478712,0.011664912215816507
,,,980.9124709299307,61400.60713244419,0.011665542797958723
,,,980.9922738517402,61389.97639612534,0.011666175624796422
,,,981.0915037386071,61376.72143590785,0.011666965612241235
,,,981.1907336254741,61363.426032677926,0.0116677590204634
,,,981.3208543220816,61345.930085529726,0.011668804568044098
,,,981.4509750186891,61328.36385117271,0.011669855914576194
,,,981.6362116467351,61303.23499717914,0.011671362507092936
,,,981.8717276807853,61271.07698679869,0.011673294705043512
,,,982.1928122663525,61226.85653345289,0.01167595858628567
,,,982.671538734776,61160.107153234756,0.011679992783305218
,,,983.2831449530244,61073.39460591437,0.011685252884109798
,,,983.8947511712727,60985.06550258552,0.011690628628419308
,,,984.506357389521,60895.12261416486,0.011696116447378528
,,,985.1179636077693,60803.577268677174,0.011701712899564563
,,,985.7466823098838,60707.819947342934,0.011707575682977412
,,,986.3754010119983,60610.41645159214,0.011713546283846693
,,,987.0041197141128,60511.400241963034,0.011719621355968952
,,,987.6328384162273,60410.80993238981,0.011725797675967889
,,,988.2615571183418,60308.68846317182,0.01173207213848417
,,,989.0227970844327,60183.05944575413,0.011739796206265559
,,,989.7541863543042,60060.38880197542,0.011747344044038679
,,,990.0,60018.74180796213,0.011749907900200215
,,,990.0,60018.74180796213,0.011749907900200215
,,,990.000001462781,60018.74155953977,0.011749125300100595
,,,990.0000029255621,60018.741311249396,0.011746940346589347
,,,990.0000043883431,60018.74106320425,0.011743572777273533
,,,990.0000058511241,60018.740815499594,0.011739213171932345
,,,990.0000073139051,60018.74056821509,0.011734026890248168
,,,990.0000087766862,60018.74032141688,0.011728157421885821
,,,990.0000102394672,60018.74007515934,0.011721729250742573
,,,990.0000120007958,60018.7397794211,0.011713399643359698
,,,990.0000137621244,60018.73948459077,0.011704576757796358
,,,990.0000155234529,60018.73919071313,0.011695395856502314
,,,990.0000172847815,60018.738897819865,0.011685970287359456
,,,990.0000190461101,60018.73860593168,0.011676394757228883
,,,990.0000211967206,60018.738250910545,0.011664613215066316
,,,990.0000233473311,60018.737897410596,0.011652841524403802
,,,990.0000254979416,60018.73754542438,0.011641171709833016
,,,990.0000276485521,60018.73719493392,0.01162967556658825
,,,990.0000302758217,60018.736768752264,0.01161594647351546
,,,990.0000329030913,60018.73634470357,0.011602632057198208
,,,990.000035530361,60018.735922718195,0.01158978267622383
,,,990.0000387191857,60018.73541319944,0.011574856749947562
,,,990.0000419080104,60018.73490646468,0.0115606928965576
,,,990.0000450968352,60018.734402366936,0.011547299570811822
,,,990.0000492407029,60018.733750992185,0.01153103311429828
,,,990.0000533845706,60018.73310350687,0.011516013224901398
,,,990.0000588109455,60018.7322610062,0.011498128208262999
,,,990.0000648572814,60018.731328719376,0.011480401379558356
,,,990.0000709036173,60018.73040247789,0.011464771179468657
,,,990.0000769499532,60018.729481562375,0.011451010824380029
,,,990.000082996289,60018.728565333295,0.011438908053622516
,,,990.000089042625,60018.72765322485,0.011428269215605994
,,,990.0000950889608,60018.726744737956,0.011418920296864952
,,,990.0001011352967,60018.72583943318,0.011410706365613489
,,,990.0001071816326,60018.72493692404,0.011403490257107718
,,,990.0001132279685,60018.724036870844,0.01139715095620348
,,,990.0001204915058,60018.72295845481,0.01139054542255212
,,,990.000127755043,60018.721882705286,0.01138489171960212
,,,990.0001350185802,60018.72080923804,0.011380052488957836
,,,990.0001422821174,60018.719737724285,0.01137591020633419
,,,990.0001495456546,60018.71866788267,0.011372364336391905
,,,990.0001583790911,60018.717368719874,0.01136873253796894
,,,990.0001672125276,60018.71607131111,0.011365726061458283
,,,990.000176045964,60018.714775354325,0.01136323712312885
,,,990.0001848794005,60018.713480599516,0.011361176553207578
,,,990.0001955656103,60018.71191558915,0.011359151822371972
,,,990.00020625182,60018.71035173908,0.011357540551133196
,,,990.0002169380298,60018.70878881223,0.011356258272415327
,,,990.0002276242395,60018.70722661998,0.011355237790236295
,,,990.0002410512453,60018.7052645706,0.011354245546104248
,,,990.0002544847072,60018.703302272355,0.0113535004729813
,,,990.000267918169,60018.70134049523,0.01135294130682182
,,,990.0002845552513,60018.69891140267,0.011352438154921653
,,,990.0003011923335,60018.696482731284,0.011352085541599315
,,,990.0003178294157,60018.69405435455,0.011351838438716063
,,,990.0003394917463,60018.690892782826,0.011351623997936768
,,,990.0003611540769,60018.68773143144,0.011351489066648682
,,,990.00038832706,60018.68376605573,0.011351388188378057
,,,990.0004155000431,60018.67980080032,0.01135133184385086
,,,990.0004516184837,60018.6745302618,0.011351293507042469
,,,990.0004949827386,60018.66820244961,0.011351273834225432
,,,990.000549161417,60018.66029659962,0.011351265323460888
,,,990.0006204731053,60018.64989066507,0.011351262772376086
,,,990.0007221629158,60018.63505185137,0.011351262952738783
,,,990.0008879669078,60018.61085720532,0.011351264451329184
,,,990.0012356832219,60018.56011675027,0.011351267801653905
,,,990.0024535778782,60018.38238939847,0.011351279552560906
,,,990.008961122159,60017.43257915685,0.011351342429406584
,,,990.0154686664398,60016.482492567295,0.01135140544358366
,,,990.0219762107206,60015.53213042847,0.011351468581815781
,,,990.0284837550014,60014.58149351865,0.011351531832210032
,,,990.036463743773,60013.41538461299,0.011351609531630884
,,,990.0444437325446,60012.24886504228,0.01135168736629864
,,,990.0524237213161,60011.081936153096,0.011351765320890843
,,,990.0604037100877,60009.9145992705,0.01135184338191461
,,,990.0683836988593,60008.74685570267,0.011351921537480148
,,,990.0763636876309,60007.578706744745,0.011351999777085925
,,,990.0861690918587,60006.14279153204,0.011352096015368317
,,,990.0959744960865,60004.70626856215,0.011352192351511541
,,,990.1057799003142,60003.269140195596,0.01135228877246183
,,,990.115585304542,60001.83140878786,0.011352385266896085
,,,990.1253907087698,60000.39307669322,0.011352481824987767
,,,990.1374683842283,59998.620608252015,0.011352600833987158
,,,990.1495460596868,59996.847236449954,0.011352719912907261
,,,990.1616237351453,59995.07296571218,0.011352839050015225
,,,990.1737014106038,59993.29780048023,0.011352958235294726
,,,990.1885169290005,59991.119014623,0.011353104491493826
,,,990.2033324473971,59988.9388977494,0.011353250794023923
,,,990.2181479657937,59986.75745817144,0.011353397131652796
,,,990.2360181908784,59984.12449501549,0.011353573674914758
,,,990.2538884159632,59981.489634366815,0.011353750241823161
,,,990.2717586410479,59978.85289102011,0.011353926820959618
,,,990.2941614245469,59975.54473401853,0.011354148190004533
,,,990.316564208046,59972.23367086161,0.011354369548190081
,,,990.3435393783668,59968.24300819104,0.01135463605339299
,,,990.3705145486877,59964.24822619666,0.011354902507447858
,,,990.4039502051799,59959.291063759316,0.011355232684895163
,,,990.437385861672,59954.32774979523,0.011355562741740568
,,,990.4791053919092,59948.12626870167,0.011355974378705998
,,,990.5208249221464,59941.91555203542,0.011356385779270929
,,,990.5625444523836,59935.695788156045,0.011356796925778212
,,,990.6155793134625,59927.77630984006,0.011357319197968528
,,,990.6686141745414,59919.84289479945,0.011357841019328628
,,,990.7216490356203,59911.89592061063,0.011358362376603537
,,,990.7880504276063,59901.92750215263,0.011359014465506906
,,,990.8544518195923,59891.9391385168,0.01135966580229091
,,,990.9344284802949,59879.88326263893,0.011360449293488863
,,,991.0144051409974,59867.80071817898,0.011361231681274741
,,,991.1145038392797,59852.64248580565,0.011362209362982297
,,,991.214602537562,59837.44669369134,0.011363185323190183
,,,991.3469190003157,59817.30620517149,0.011364472781225717
,,,991.4792354630694,59797.10918387193,0.011365757276377631
,,,991.6699479416394,59767.90904868311,0.011367603513919826
,,,991.9146054848753,59730.31549700082,0.011369963208934993
,,,992.2470120361133,59679.04582505623,0.011373153771180098
,,,992.6643439968402,59614.45846466672,0.011377134944904315
,,,993.0816759575671,59549.74272710963,0.011381089674854955
,,,993.499007918294,59485.011865174485,0.011385018859399576
,,,993.9163398790208,59420.36882947885,0.011388923361430365
,,,994.3336718397477,59355.907053969764,0.011392804009525288
,,,994.7510038004746,59291.711183962296,0.011396661599089713
,,,995.1683357612014,59227.85775087146,0.011400496893461946
,,,995.5856677219283,59164.415797492395,0.011404310624980669
,,,996.0029996826552,59101.44745740626,0.011408103496015762
,,,996.5093728537834,59025.76001532009,0.01141267856228059
,,,997.0157460249116,58950.93969108943,0.011417225054469996
,,,997.5221191960397,58877.0630398025,0.011421744062047434
,,,998.0284923671679,58804.19617484114,0.01142623661853556
,,,998.5348655382961,58732.39576635151,0.011430703703764923
,,,999.0412387094243,58661.70995080964,0.011435146246032537
,,,999.5476118805525,58592.17915944815,0.011439565124177712
,,,1000.0,58531.06545916714,0.011443493565269254


==> csv/sinusoidal_response_ddpg_0k5_downsampled_interp.csv <==
t_ddpg_0k5,Pg_ddpg_0k5,lambda_ddpg_0k5
0,67733.634000906,0.00867613834316155
9.6,66066.4212877579,0.012045547768096
19.2,64539.5030159876,0.0118373816654287
28.8,64760.0497324526,0.0117783942397557
38.4,66328.8992754556,0.011547908096775
48,68351.87152894,0.0112485641723984
57.6,70177.0047403288,0.0112091319682638
67.2,72036.0126257876,0.0111070462688288
76.8,73832.9755415182,0.0108819250210352
86.4,75350.4341796185,0.0106511983373162
96,76389.9163041945,0.0103867579119766
105.6,77294.3651078379,0.0102020150352264
115.2,78043.3803909474,0.00996783526661898
124.8,78438.6389466258,0.00983198789974919
134.4,78766.6236178993,0.00923810873237276
144,79158.6361369704,0.00913428637778535
153.6,79638.5743222344,0.00862437217851177
163.2,79843.0414299881,0.00841461206817254
172.8,79789.7648703398,0.00794846457348158
182.4,79510.2484893629,0.00766280158617496
192,79020.2014101596,0.00730527594199228
201.6,78531.5658591669,0.00702488946954426
211.2,77912.9554251072,0.00667626764640358
220.8,77269.511711544,0.00667108997954624
230.4,76559.460646246,0.00651364001533111
240,75874.2035552515,0.00655988654232353
249.6,75138.0731305723,0.00646327553311875
259.2,74324.5398646593,0.00654107588334621
268.8,73336.2834932817,0.00652561626377658
278.4,72160.9960778944,0.00664791982680566
288,70969.2647643811,0.00674214976499851
297.6,69660.9867740317,0.00688173502420567
307.2,68249.8333270205,0.00711945544895196
316.8,66860.5564533292,0.00739378800461494
326.4,65613.2831925519,0.0076692942561052
336,64491.7023137893,0.00797875090183966
345.6,63394.153642428,0.00839137761426241
355.2,62256.9565808092,0.0088647477414977
364.8,60870.9647137302,0.00924215916153113
374.4,59565.1316952598,0.00975013257351181
384,58271.439119108,0.0101309722704812
393.6,56520.926680014,0.0104862280851035
403.2,55424.8197901316,0.0109792439674956
412.8,54936.6267222171,0.0111408602270346
422.4,53654.6581876545,0.0114243097841176
432,52704.9620814414,0.0118164244453116
441.6,52401.5657221453,0.0117839606047118
451.2,51231.9313275697,0.0120561905209104
460.8,50417.7587615475,0.0122069518851784
470.4,50494.7491388867,0.0120976776570129
480,50012.1705292508,0.0120968580467394
489.6,49872.4206816574,0.0122496013752277
499.2,50716.0259917276,0.0121264164570381
508.8,51048.8824021073,0.0118289405452325
518.4,50492.655289122,0.0120363651360481
528,51161.8113701723,0.011780543385997
537.6,52089.4049553908,0.0112895253653878
547.2,52078.9566230382,0.0114401058695082
556.8,52949.400041844,0.0107865831874755
566.4,54172.5580508595,0.01042804629689
576,55135.4967903194,0.0102793364236845
585.6,56429.367513881,0.00964654708961323
595.2,57753.8031579391,0.00940577588310764
604.8,59025.4314623927,0.00875268109458065
614.4,60098.6197293436,0.00844998733175642
624,60975.0938771561,0.00785887448398818
633.6,61812.4510286125,0.00748093263563271
643.2,62811.1491163295,0.00708094346048226
652.8,63941.8694728568,0.00677274072257433
662.4,65144.6990509524,0.00660328721113104
672,66453.8951983985,0.00645482099553953
681.6,67859.162596949,0.00632943642812281
691.2,69352.3155975042,0.0063465285402582
700.8,70915.1865129843,0.0063936771147326
710.4,72496.8560744092,0.00642648898141374
720,74034.3537331637,0.00640121290325791
729.6,75429.5242192702,0.0065745657457023
739.2,76584.5692013772,0.00674068554684197
748.8,77378.2769594352,0.00706193031939846
758.4,77505.5142903203,0.00702944444566114
768,77453.9901056124,0.0079888212812577
777.6,77973.2566251048,0.00772068688451773
787.2,78380.4072507197,0.00841744653465922
796.8,78835.0887815549,0.00890775553541181
806.4,79569.4547008801,0.0090038245425623
816,80325.6572772409,0.00935672001441684
825.6,80860.5461140687,0.0096741145347157
835.2,79958.6580610615,0.00972513423788519
844.8,78908.817267976,0.0102672090569569
854.4,78306.4548704244,0.0103498067348824
864,77501.1546340291,0.0107698353504759
873.6,76715.1850314863,0.0111774374234037
883.2,75638.4797264518,0.011512085815923
892.8,74517.2972858026,0.0115974040598154
902.4,73769.1961294862,0.011952574177699
912,72543.8036042627,0.0115440869217461
921.6,70867.2748106617,0.0121904211709087
931.2,69109.6312335493,0.0121019742288976
940.8,67509.3741775139,0.0119743851667813
950.4,66113.5836871067,0.0121510339476524
960,64478.4451439985,0.0121966325462751


==> csv/sinusoidal_response_ddpg_0k5_sampled.csv <==
t_sample,Pg_sample,lambda_sample
6.88097797013812e-07,67733.6340008847,0.00867809643780896
0.00050163804663858,67733.532635435,0.0120291176557406
4.75685043343377,66896.9326434626,0.0120312477124164
10.5106126237831,65889.3351961539,0.011866335800933
20.3617941306316,64467.2289160219,0.0118770544336486
30.6602422993551,64989.3445880034,0.0116608639759705
40.4442954885095,66747.7362319312,0.0113567595362827
50.447966357478,68835.2460251862,0.0113146674964945
63.5684004710193,71330.2884603546,0.011163260802644
80,74374.1844601693,0.0108366810115691
90,75777.7941849334,0.0106099661811439
95.6329261313033,76355.5584116982,0.0103907846497548
107.580146323786,77464.7476037894,0.010183100748673
112.894228923006,77889.8318376446,0.00998564020486531
129.357955785908,78539.4853341638,0.0098053723957857
130.218690467861,78564.8212279958,0.0092585935360448
140.14175656966,78990.7357917568,0.00915165304634695
150.000588793026,79407.0229572477,0.00863442342024564
160.000079470882,79814.7745020813,0.00846242278257464
170.000009529651,79763.8394610125,0.00837869153971754
170.530085186434,79772.9453499969,0.00794766232769944
180.01665028396,79598.9560103923,0.00765752702074399
190.000110752079,79086.1626439468,0.00734337590015106
200.000001236081,78605.5439322974,0.00732840139179129
200.659168454079,78576.9017925034,0.0070217417634693
210.022351210198,77972.5914469926,0.00667191385210111
220.000372522807,77326.4065116595,0.00666777696619431
230.000353520523,76583.8546063392,0.00651198538971326
240.000147085096,75874.192785901,0.00642110166447634
250.000173526723,75106.661159358,0.00648784362534982
260.000517720215,74248.1286608751,0.00646828428816459
270.073614380979,73188.5987800075,0.00658921645834502
280.982563888176,71843.7618883646,0.00668953274797518
292.938423213219,70309.7814015168,0.00684339477268212
301.115466742932,69152.635215521,0.00706663344412473
310.364941966665,67791.9224366792,0.00733699680946424
320.109902975304,66423.856450086,0.00761449157334815
330.000546281796,65197.0239212203,0.00792634484346304
340.000124785348,64058.7338532186,0.00832046816371468
350.000013994818,62913.6574989441,0.00848020701732703
351.126369655459,62768.7658421231,0.00882611548666495
360.130838161023,61596.6234933845,0.00919691007407431
370.00020278311,60161.2602760639,0.00971000034680834
380.000024278743,58860.0355502674,0.00987811680185462
384.8994714529,58131.2469114732,0.0101396817154415
390.386467689612,57166.1617561386,0.0104584629035133
400.000244114758,55659.9902611035,0.0109714598431456
410.00003006787,55117.1758566141,0.0110463936649869
420.000011928916,54089.8980745286,0.0112124177890174
422.550705924676,53627.6684298988,0.011425032871693
430.071867349411,52769.6304723455,0.0118225769893594
440.000780778994,52511.943299659,0.0117783884706744
450.001137134143,51420.9059824486,0.0120518673919778
460.00010001157,50422.977966599,0.0121922108904951
470.000026513184,50503.4713108027,0.0121578458595348
480.000027210367,50012.1689317092,0.0121639958371648
487.95086878796,49798.788596456,0.0122623201344149
498.943174748846,50695.3683694127,0.0121276316094002
500.80031750521,50847.8152441092,0.0118336063838291
510.162716747964,50977.7034981527,0.012055907593951
520.000262268422,50513.7568711699,0.0118350199936878
530.000068668445,51373.9156671566,0.0114183959191729
536.779275619131,52049.8150088964,0.011289784360887
541.102678414475,52130.9847648796,0.0114553377222957
550.000887628531,52191.6361978813,0.0108230248916733
560.000078292049,53347.0284656504,0.0105097866688816
570.000009855423,54550.2069195088,0.0104069630507419
580.000002117313,55585.4218457198,0.0102570934507626
580.304420932969,55632.7415863532,0.00966828870229051
590.05321227114,57051.9130569237,0.00942249263179337
600.000166139841,58352.1237404597,0.00877619014738402
610.00000820716,59620.1432079263,0.00872062993034583
611.687980715488,59816.3335283727,0.00845381820940514
620.093544796088,60594.4678431648,0.00786184929363165
630.000130776275,61464.6271399633,0.00750044144047139
640.000008219623,62425.8271426066,0.0074413411823462
640.827927201397,62527.8187957554,0.0070838327411228
650.108316712024,63601.2918227465,0.00677571782542434
660.000371697285,64824.1877594072,0.0066066229683639
670.000192706458,66164.8663758936,0.0064590779761813
680.0001352066,67612.9156919675,0.00633639193758818
690.000206537873,69164.0298050723,0.00634890058342143
700.038988515359,70791.4998844415,0.00639556551318671
710.190518101972,72463.4026261486,0.00642701461746391
720.088535706876,74047.241164964,0.00659914241271202
730.000300899719,75483.8380995541,0.00676427513609442
740.000089110353,76679.916716941,0.00702824225980317
748.834540010213,77379.8043635279,0.0070619227385884
760.00000628938,77527.639127775,0.00706737640524953
760.153243593367,77518.7325362964,0.0080110197204798
770.000155756841,77517.5068930121,0.00775282278702858
780.000027556908,78127.7843907664,0.00796080919185553
780.572108982492,78133.9063198409,0.00844718081828679
790.000409477044,78539.3825993956,0.00894915888706436
800.00005711204,79064.8692439635,0.00899095080009289
810.000016461751,79894.7928044275,0.00904150707423059
810.848434537707,79946.1363839565,0.00940130210847893
820.057597801039,80656.8536907857,0.00971181499207379
830.000277874452,80647.3155059685,0.00973998342970075
840.000037551711,79403.692938013,0.00994982803811736
841.110121780982,79261.1552171034,0.010295273769314
850.268245925068,78560.5511756691,0.0103777309353916
860.000641996519,77925.0059156729,0.0107952109522859
870.000057717191,77025.3045370599,0.0110111844994057
873.978514340183,76684.2020347291,0.0111749924238163
880.177946687537,76079.508309841,0.0115269806329774
890.000936714096,74797.0868162592,0.0116181190051517
900.000222028568,73983.2914651023,0.0119621238276024
910.00001667416,72844.6439867859,0.0118835525894335
911.457570132682,72629.9575697327,0.0115442331903787
920.033019332651,71181.7074254104,0.0121928724544462
930.000234219284,69323.8886072467,0.0121015908087502
940.000237101446,67622.6076069809,0.0119752444124955
950.000142228725,66180.0127273652,0.0121384655490351
960.000106584551,64478.4279809461,0.0119349589246411
970.000030071975,62960.7503070854,0.0119335212102328
980.000095200186,61520.3330555901,0.0117147934420823
990.000010239467,60018.7400751593,0.0117217292507426
991.11450383928,59852.6424858056,0.0113622093629823


==> csv/sinusoidal_response_ddpg_0k5_sampledv2.csv <==
t,yg,yl
6.88097797013812e-07,67733.6340008847,0.00867809643780896
0.00050163804663858,67733.532635435,0.0120291176557406
4.75685043343377,66896.9326434626,0.0120312477124164
10.5106126237831,65889.3351961539,0.011866335800933
20.3617941306316,64467.2289160219,0.0118770544336486
30.6602422993551,64989.3445880034,0.0116608639759705
40.4442954885095,66747.7362319312,0.0113567595362827
50.447966357478,68835.2460251862,0.0113146674964945
63.5684004710193,71330.2884603546,0.011163260802644
80,74374.1844601693,0.0108366810115691
90,75777.7941849334,0.0106099661811439
95.6329261313033,76355.5584116982,0.0103907846497548
107.580146323786,77464.7476037894,0.010183100748673
112.894228923006,77889.8318376446,0.00998564020486531
129.357955785908,78539.4853341638,0.0098053723957857
130.218690467861,78564.8212279958,0.0092585935360448
140.14175656966,78990.7357917568,0.00915165304634695
150.000588793026,79407.0229572477,0.00863442342024564
160.000079470882,79814.7745020813,0.00846242278257464
170.000009529651,79763.8394610125,0.00837869153971754
170.530085186434,79772.9453499969,0.00794766232769944
180.01665028396,79598.9560103923,0.00765752702074399
190.000110752079,79086.1626439468,0.00734337590015106
200.000001236081,78605.5439322974,0.00732840139179129
200.659168454079,78576.9017925034,0.0070217417634693
210.022351210198,77972.5914469926,0.00667191385210111
220.000372522807,77326.4065116595,0.00666777696619431
230.000353520523,76583.8546063392,0.00651198538971326
240.000147085096,75874.192785901,0.00642110166447634
250.000173526723,75106.661159358,0.00648784362534982
260.000517720215,74248.1286608751,0.00646828428816459
270.073614380979,73188.5987800075,0.00658921645834502
280.982563888176,71843.7618883646,0.00668953274797518
292.938423213219,70309.7814015168,0.00684339477268212
301.115466742932,69152.635215521,0.00706663344412473
310.364941966665,67791.9224366792,0.00733699680946424
320.109902975304,66423.856450086,0.00761449157334815
330.000546281796,65197.0239212203,0.00792634484346304
340.000124785348,64058.7338532186,0.00832046816371468
350.000013994818,62913.6574989441,0.00848020701732703
351.126369655459,62768.7658421231,0.00882611548666495
360.130838161023,61596.6234933845,0.00919691007407431
370.00020278311,60161.2602760639,0.00971000034680834
380.000024278743,58860.0355502674,0.00987811680185462
384.8994714529,58131.2469114732,0.0101396817154415
390.386467689612,57166.1617561386,0.0104584629035133
400.000244114758,55659.9902611035,0.0109714598431456
410.00003006787,55117.1758566141,0.0110463936649869
420.000011928916,54089.8980745286,0.0112124177890174
422.550705924676,53627.6684298988,0.011425032871693
430.071867349411,52769.6304723455,0.0118225769893594
440.000780778994,52511.943299659,0.0117783884706744
450.001137134143,51420.9059824486,0.0120518673919778
460.00010001157,50422.977966599,0.0121922108904951
470.000026513184,50503.4713108027,0.0121578458595348
480.000027210367,50012.1689317092,0.0121639958371648
487.95086878796,49798.788596456,0.0122623201344149
498.943174748846,50695.3683694127,0.0121276316094002
500.80031750521,50847.8152441092,0.0118336063838291
510.162716747964,50977.7034981527,0.012055907593951
520.000262268422,50513.7568711699,0.0118350199936878
530.000068668445,51373.9156671566,0.0114183959191729
536.779275619131,52049.8150088964,0.011289784360887
541.102678414475,52130.9847648796,0.0114553377222957
550.000887628531,52191.6361978813,0.0108230248916733
560.000078292049,53347.0284656504,0.0105097866688816
570.000009855423,54550.2069195088,0.0104069630507419
580.000002117313,55585.4218457198,0.0102570934507626
580.304420932969,55632.7415863532,0.00966828870229051
590.05321227114,57051.9130569237,0.00942249263179337
600.000166139841,58352.1237404597,0.00877619014738402
610.00000820716,59620.1432079263,0.00872062993034583
611.687980715488,59816.3335283727,0.00845381820940514
620.093544796088,60594.4678431648,0.00786184929363165
630.000130776275,61464.6271399633,0.00750044144047139
640.000008219623,62425.8271426066,0.0074413411823462
640.827927201397,62527.8187957554,0.0070838327411228
650.108316712024,63601.2918227465,0.00677571782542434
660.000371697285,64824.1877594072,0.0066066229683639
670.000192706458,66164.8663758936,0.0064590779761813
680.0001352066,67612.9156919675,0.00633639193758818
690.000206537873,69164.0298050723,0.00634890058342143
700.038988515359,70791.4998844415,0.00639556551318671
710.190518101972,72463.4026261486,0.00642701461746391
720.088535706876,74047.241164964,0.00659914241271202
730.000300899719,75483.8380995541,0.00676427513609442
740.000089110353,76679.916716941,0.00702824225980317
748.834540010213,77379.8043635279,0.0070619227385884
760.00000628938,77527.639127775,0.00706737640524953
760.153243593367,77518.7325362964,0.0080110197204798
770.000155756841,77517.5068930121,0.00775282278702858
780.000027556908,78127.7843907664,0.00796080919185553
780.572108982492,78133.9063198409,0.00844718081828679
790.000409477044,78539.3825993956,0.00894915888706436
800.00005711204,79064.8692439635,0.00899095080009289
810.000016461751,79894.7928044275,0.00904150707423059
810.848434537707,79946.1363839565,0.00940130210847893
820.057597801039,80656.8536907857,0.00971181499207379
830.000277874452,80647.3155059685,0.00973998342970075
840.000037551711,79403.692938013,0.00994982803811736
841.110121780982,79261.1552171034,0.010295273769314
850.268245925068,78560.5511756691,0.0103777309353916
860.000641996519,77925.0059156729,0.0107952109522859
870.000057717191,77025.3045370599,0.0110111844994057
873.978514340183,76684.2020347291,0.0111749924238163
880.177946687537,76079.508309841,0.0115269806329774
890.000936714096,74797.0868162592,0.0116181190051517
900.000222028568,73983.2914651023,0.0119621238276024
910.00001667416,72844.6439867859,0.0118835525894335
911.457570132682,72629.9575697327,0.0115442331903787
920.033019332651,71181.7074254104,0.0121928724544462
930.000234219284,69323.8886072467,0.0121015908087502
940.000237101446,67622.6076069809,0.0119752444124955
950.000142228725,66180.0127273652,0.0121384655490351
960.000106584551,64478.4279809461,0.0119349589246411
970.000030071975,62960.7503070854,0.0119335212102328
980.000095200186,61520.3330555901,0.0117147934420823
990.000010239467,60018.7400751593,0.0117217292507426
991.11450383928,59852.6424858056,0.0113622093629823


==> csv/sinusoidal_response_ddpg_1k_ch.csv <==
tref,ref_Pg,ref_lambda,t_ddpg_1k_ch,Pg_ddpg_1k_ch,lambda_ddpg_1k_ch
0.0,64315.83429600658,0.011858178973028781,0.0,67733.63400090598,0.008676138343161548
10.0,65813.33554570901,0.01183598965311423,6.567912345237917e-07,67733.63400088338,0.008678252736521166
20.0,67295.87425793249,0.011769815586105192,1.3135824690475834e-06,67733.63400067665,0.008684357056913665
30.0,68748.63739592666,0.011660831458035995,1.970373703571375e-06,67733.63400011604,0.008694107216939837
40.0,70157.10943063634,0.011510971895853307,2.6271649380951672e-06,67733.63399904664,0.008707178523539489
50.0,71507.21737506962,0.01132289712497115,3.2839561726189592e-06,67733.63399732755,0.00872326593322906
60.0,72785.47139693212,0.011099945746396694,3.940747407142751e-06,67733.633994831,0.008742083986558635
70.0,73979.09960457194,0.0108460754717016,4.597538641666543e-06,67733.63399144154,0.008763366485937436
80.0,75076.17565949942,0.010565792867879472,5.254329876190335e-06,67733.6339870551,0.008786865973448793
90.0,76065.73794041883,0.010264073359220464,5.911121110714127e-06,67733.63398157821,0.008812353057737985
100.0,76937.89906812503,0.009946272906286253,6.567912345237919e-06,67733.63397492723,0.008839615631814296
110.0,77683.94469692811,0.009618032929812158,7.224703579761711e-06,67733.63396702759,0.008868458016865068
120.0,78296.42058551498,0.009285180167275559,8.023286420527018e-06,67733.6339556454,0.00890539626024087
130.0,78769.20707726447,0.00895362323982235,8.821869261292325e-06,67733.63394221592,0.008944109645118811
140.0,79097.58024583348,0.00862924776563905,9.620452102057632e-06,67733.63392665044,0.008984332693091802
150.0,79278.25909506739,0.008317811881660924,1.0419034942822939e-05,67733.63390887386,0.00902582698292065
160.0,79309.43834162915,0.008024844028257946,1.1217617783588246e-05,67733.6338888233,0.00906837882903852
170.0,79190.80645279361,0.007755544811369185,1.2016200624353552e-05,67733.63386644683,0.009111797073777048
180.0,78923.54875917951,0.007514694684175667,1.281478346511886e-05,67733.63384170229,0.009155911010622474
190.0,78510.3356113178,0.007306569087096398,1.3776655982122065e-05,67733.6338087074,0.00920975413477778
200.0,77955.2956983918,0.007134862552496178,1.473852849912527e-05,67733.63377218529,0.009264152599309251
210.0,77263.97479573969,0.007002623121357136,1.5700401016128475e-05,67733.63373210658,0.00931890342107859
220.0,76443.28035330043,0.006912198236113562,1.6662273533131682e-05,67733.63368845415,0.009373830969645789
230.0,75501.41247865738,0.006865193070130983,1.762414605013489e-05,67733.63364122156,0.009428783643056788
240.0,74447.78200427385,0.006862442033541898,1.8586018567138097e-05,67733.63359041153,0.009483630913048352
250.0,73292.91645756592,0.006903993961251083,1.9759327648144796e-05,67733.63352360507,0.009550230343711979
260.0,72048.35487332854,0.0069891112460449345,2.0932636729151496e-05,67733.6334515244,0.009616335818738572
270.0,70726.53249951403,0.007116282932193413,2.2117569499130646e-05,67733.6333734227,0.009682451394156228
280.0,69340.65654834516,0.0072832515371141025,2.3302502269109796e-05,67733.63329004461,0.009747800884100542
290.0,67904.57423421631,0.007487053124974784,2.4487435039088945e-05,67733.63320145564,0.00981228835835709
300.0,66432.63441690459,0.007724069920869751,2.5915767887218643e-05,67733.63308784617,0.009888768681399457
310.0,64939.544232505934,0.007990094531591616,2.734410073534834e-05,67733.63296690783,0.009963781863979454
320.0,63440.22214459287,0.008280404632986415,2.877243358347804e-05,67733.6328387864,0.010037251801227344
330.0,61949.64888385785,0.008589846798082732,3.0200766431607736e-05,67733.63270363396,0.010109124972826521
340.0,60482.71776560411,0.008912927977923464,3.162909927973743e-05,67733.63256160684,0.010179366187485614
350.0,59054.08588066228,0.009243913011182329,3.341808460653921e-05,67733.63237426366,0.010265011228396565
360.0,57678.02764658379,0.009576926431627397,3.517682315390867e-05,67733.63218012384,0.010346668663762368
370.0,56368.29218237918,0.009906056766200995,3.693556170127813e-05,67733.63197640624,0.010425816050660487
380.0,55137.965931865794,0.010225461472273168,3.869430024864759e-05,67733.6317634086,0.010502477346360206
390.0,53999.34190824697,0.010529470651279724,4.088109690861299e-05,67733.63148606976,0.010594385011614898
400.0,52963.79686638765,0.010812687697676708,4.306789356857838e-05,67733.63119539285,0.010682593444047244
410.0,52041.67763004042,0.011070085096545917,4.525469022854378e-05,67733.63089191836,0.010767205172475237
420.0,51242.19770980276,0.011297093669304405,4.7441486888509174e-05,67733.63057617084,0.010848332087217263
430.0,50573.34524476476,0.011489683683276745,5.015035192215549e-05,67733.63016878317,0.010944170971035665
440.0,50041.803187663834,0.011644436385317031,5.282743119829038e-05,67733.62974934476,0.011034032502255861
450.0,49652.882531030125,0.011758604689654697,5.5504510474425266e-05,67733.62931403269,0.011119292069476946
460.0,49410.469241504616,0.011830161942666496,5.818158975056015e-05,67733.62886366155,0.01120016803395248
470.0,49316.985432545065,0.011857837898929005,6.147216481739798e-05,67733.62829058991,0.011293885993897392
480.0,49373.36516346897,0.011841141269924263,6.47627398842358e-05,67733.62769729723,0.011381683404416715
490.0,49579.04510664159,0.011780368445126253,6.805331495107362e-05,67733.6270850623,0.011463923180592157
500.0,49931.970176059505,0.01167659823065622,7.134389001791145e-05,67733.62645508518,0.011540948988385263
510.0,50428.61406109059,0.011531672698903345,7.463446508474927e-05,67733.62580849149,0.011613085005357815
520.0,51064.014460204286,0.011348164489057906,7.792504015158709e-05,67733.62514633674,0.011680636229422626
530.0,51831.82266264806,0.011129331139020076,8.194520169901215e-05,67733.62431768746,0.011757358678461524
540.0,52724.366982666776,0.010879057259359417,8.596536324643721e-05,67733.62346896523,0.01182815105262069
550.0,53732.7294124507,0.010601785575821572,8.998552479386227e-05,67733.6226017228,0.011893463147124384
560.0,54846.834727921756,0.010302438064477951,9.400568634128733e-05,67733.62171739514,0.01195371047225753
570.0,56055.55115704201,0.00998632857948442,9.802584788871239e-05,67733.62081730845,0.012009276836947328
580.0,57346.80160480022,0.009659068524433411,0.00010204600943613745,67733.61990268844,0.012060516816416837
590.0,58707.68432355304,0.009326467241770355,0.00010606617098356251,67733.61897466803,0.01210775806581088
600.0,60124.60182302269,0.008994428888507247,0.00011008633253098757,67733.61803429428,0.01215130346432786
610.0,61583.39673192514,0.008668847628839656,0.00011410649407841263,67733.61708253497,0.012191433087820114
620.0,63069.493253744135,0.008355503004150732,0.00011812665562583769,67733.61612028448,0.012228406015394898
630.0,64568.04280327183,0.008059957337737067,0.00012268486169522512,67733.61501760018,0.012266810763734478
640.0,66064.07236876398,0.007787456995471786,0.00012724306776461255,67733.61390359678,0.012301786808826348
650.0,67542.63411732382,0.007542839255171968,0.00013180127383399998,67733.61277928669,0.012333629063896623
660.0,68988.95474870724,0.00733044643787464,0.00013635947990338742,67733.61164559511,0.01236260781920686
670.0,70388.58310525556,0.00715404882531626,0.00014091768597277485,67733.61050336735,0.012388970828742536
680.0,71727.5345630857,0.0070167777319426,0.00014547589204216228,67733.60935337545,0.012412945198532139
690.0,72992.43076182959,0.006921069919518371,0.0001500340981115497,67733.60819632428,0.012434739099119609
700.0,74170.63327678842,0.006868624341058137,0.00015459230418093714,67733.60703285717,0.012454543322109622
710.0,75250.36989789472,0.0068603719819367425,0.00016007843681389776,67733.60562485916,0.012475987174381541
720.0,76220.85225374387,0.006896459333543463,0.0001655645694468584,67733.60420933939,0.012495078143658604
730.0,77072.38360543504,0.006976245792846563,0.00017105070207981902,67733.60278712508,0.012512065280868512
740.0,77796.45573318098,0.007098315034029784,0.00017653683471277964,67733.6013589557,0.01252717248769221
750.0,78385.83394762766,0.00726050015033765,0.00018202296734574027,67733.59992549176,0.012540600932604031
760.0,78834.62937647887,0.007459922119825253,0.0001875090999787009,67733.59848732292,0.012552531237542143
770.0,79138.35780416158,0.0076930409121894385,0.00019299523261166152,67733.59704497523,0.012563125460077419
780.0,79293.98447662566,0.00795571832946071,0.00019848136524462214,67733.59559891772,0.01257252889225727
790.0,79299.95442360317,0.008243291465042138,0.00020396749787758277,67733.59414956822,0.012580871694286684
800.0,79156.20799535731,0.008550655477090332,0.0002105855023841207,67733.5923973414,0.01258968909855735
810.0,78864.18145868287,0.008872354206890443,0.00021693676044883073,67733.59071227632,0.012597026639562688
820.0,78426.79264620318,0.009202677033617157,0.00022328801851354078,67733.5890242676,0.012603405013202562
830.0,77848.41180235098,0.009535760246168621,0.00022963927657825082,67733.5873337009,0.012608947004691088
840.0,77134.81791733079,0.009865691132575656,0.00023599053464296087,67733.58564091235,0.012613760184689229
850.0,76293.14098535893,0.01018661293924773,0.00024363231966185707,67733.5836016289,0.01261871774938551
860.0,75331.79076411828,0.010492828836876187,0.0002512741046807533,67733.5815599891,0.012622897477212838
870.0,74260.37274723932,0.010778903047448714,0.0002589158896996495,67733.5795163636,0.012626419686933054
880.0,73089.59218938301,0.011039757337223156,0.0002665576747185457,67733.57747106558,0.012629386502723045
890.0,71831.14714287485,0.011270761162770001,0.0002741994597374419,67733.57542435949,0.012631884508100995
900.0,70497.61157463293,0.01146781386986001,0.0002834457437842448,67733.57294635294,0.012634384247337758
910.0,69102.30973124686,0.011627417486047068,0.00029269202783104774,67733.57046693769,0.012636412529764302
920.0,67659.18300751029,0.0117467388147719,0.00030193831187785066,67733.5679863804,0.012638057614944444
930.0,66182.6506486125,0.011823659728725941,0.0003111845959246536,67733.56550489778,0.012639391437807988
940.0,64687.46567780695,0.011856814769694912,0.00032243193949662126,67733.56248538267,0.01264067810031696
950.0,63188.56748907944,0.011845615387430144,0.00033367928306858894,67733.55946500879,0.012641674294656133
960.0,61700.932577661886,0.011790260387272369,0.0003449266266405566,67733.55644397147,0.012642445358235272
970.0,60239.424899842445,0.011691732401067486,0.00035844875208593084,67733.55281126066,0.012643145173232881
980.0,58818.64735722765,0.011551780444020644,0.00037197087753130506,67733.54917800713,0.012643659184142543
990.0,57452.79588937676,0.011372888867129907,0.0003854930029766793,67733.54554435737,0.012644036637701594
1000.0,56155.51763266603,0.01115823325633899,0.00040243819978612766,67733.54099046638,0.012644371353054788
,,,0.00041938339659557605,67733.53643627072,0.012644598570368672
,,,0.00043985159416261955,67733.53093496944,0.012644778015221294
,,,0.00046031979172966305,67733.52543348969,0.012644890375417411
,,,0.0004860724966252612,67733.51851148845,0.012644974145361523
,,,0.0005118252015208593,67733.51158940875,0.012645020633426079
,,,0.0005461918440692586,67733.50235194479,0.0126450521995763
,,,0.0005875970167979659,67733.491222594,0.01264506841609689
,,,0.0006361219407588688,67733.47817958506,0.012645075372031413
,,,0.000703978639641975,67733.45994055958,0.012645078179875953
,,,0.000800964594008172,67733.4338723318,0.01264507904214966
,,,0.0009606907045577028,67733.39094156434,0.012645079494458944
,,,0.0013022442854080443,67733.29914379191,0.012645080299955742
,,,0.0025430729978377963,67732.96569910282,0.012645083188403792
,,,0.006902891485046298,67731.79468082328,0.012645092977566033
,,,0.0112627099722548,67730.62456951436,0.01264510219703842
,,,0.015430855506637546,67729.5067449744,0.01264511047213912
,,,0.019599001041020293,67728.38974280332,0.012645118217931704
,,,0.023824776438366755,67727.25813306066,0.012645125530728054
,,,0.028050551835713217,67726.12736242557,0.012645132303365253
,,,0.032276327233059676,67724.99742797524,0.01264513854224359
,,,0.03650210263040614,67723.86832689663,0.012645144256047526
,,,0.0407278780277526,67722.74005647983,0.012645149455436277
,,,0.04495365342509906,67721.61261411168,0.012645154152725989
,,,0.049179428822445526,67720.48599726974,0.01264515836159377
,,,0.05340520421979199,67719.36020351655,0.012645162096805534
,,,0.05763097961713845,67718.23523049429,0.012645165373513916
,,,0.06232811377385733,67716.98573416346,0.012645168498241158
,,,0.06702524793057621,67715.73724601547,0.012645171099936334
,,,0.07172238208729509,67714.48976311418,0.012645173201876015
,,,0.07641951624401397,67713.24328261528,0.012645174827373836
,,,0.08111665040073285,67711.99780175966,0.012645175999610946
,,,0.08581378455745173,67710.75331786729,0.012645176741189115
,,,0.09099289089017457,67709.38229022031,0.012645177087063223
,,,0.0961719972228974,67708.0124680639,0.012645176966147588
,,,0.10135110355562024,67706.64384809237,0.012645176406707943
,,,0.10653020988834308,67705.27642708553,0.012645175435873556
,,,0.11170931622106592,67703.91020190198,0.012645174079591004
,,,0.11688842255378876,67702.54516947301,0.012645172362416485
,,,0.12272877637760718,67701.00728234072,0.012645170022711408
,,,0.1285691302014256,67699.4709039526,0.01264516728581119
,,,0.13440948402524402,67697.93603018954,0.01264516418145891
,,,0.14024983784906245,67696.40265701605,0.012645160737415038
,,,0.14609019167288087,67694.87078047327,0.012645156979542183
,,,0.15313782354942512,67693.02423201123,0.01264515206106307
,,,0.15990854293751466,67691.25227832874,0.012645146974549276
,,,0.1666792623256042,67689.48231882323,0.012645141565942432
,,,0.17344998171369375,67687.71434774825,0.012645135864024054
,,,0.1802207011017833,67685.94835944397,0.01264512989506032
,,,0.188356279262078,67683.82899346345,0.012645122403303989
,,,0.19649185742237274,67681.7124726087,0.012645114597912491
,,,0.20462743558266747,67679.59878746876,0.012645106512382672
,,,0.2127630137429622,67677.48792875408,0.012645098176620372
,,,0.22089859190325692,67675.37988728496,0.012645089617323002
,,,0.22903417006355165,67673.27465398122,0.012645080858335215
,,,0.2390749279414696,67670.68027795383,0.012645069804385227
,,,0.24911568581938753,67668.09014890135,0.012645058513930753
,,,0.2591564436973055,67665.50425026902,0.012645047017872233
,,,0.2691972015752235,67662.9225656581,0.01264503534322634
,,,0.27923795945314145,67660.3450788117,0.012645023513647827
,,,0.291726327475557,67657.14511760032,0.012645008615280725
,,,0.3040145986140929,67654.00271258448,0.012644993786655087
,,,0.31630286975262883,67650.86651188639,0.012644978818930222
,,,0.32859114089116476,67647.73648665463,0.012644963736619219
,,,0.34403288122696085,67643.8119327362,0.01264494465381269
,,,0.35947462156275695,67639.89702888535,0.012644925459664067
,,,0.37491636189855304,67635.9917191209,0.012644906184886983
,,,0.3936071251153758,67631.27746666192,0.01264488278401439
,,,0.4122978883321986,67626.577091106,0.01264485934273552
,,,0.4309886515490214,67621.89049540511,0.012644835894291382
,,,0.45378660195108067,67616.1925620958,0.012644807324187188
,,,0.47658455235313996,67610.51481338253,0.012644778828436934
,,,0.49938250275519924,67604.8570772149,0.012644750443208192
,,,0.5221804531572585,67599.21918287917,0.012644722199014725
,,,0.5500792887179976,67592.34659837733,0.01264468786486764
,,,0.5779781242787367,67585.50316624851,0.012644653820477053
,,,0.6058769598394759,67578.68858106401,0.012644620099011059
,,,0.633775795400215,67571.90253989889,0.0126445867281142
,,,0.6616746309609541,67565.1447422385,0.012644553730887917
,,,0.6957445771665556,67556.9300182335,0.012644513969495327
,,,0.729814523372157,67548.756431268,0.012644474822954192
,,,0.7638844695777585,67540.6234476947,0.01264443631453274
,,,0.7979544157833599,67532.53053857593,0.01264439846287138
,,,0.839117843444244,67522.80536840936,0.012644353627426384
,,,0.8802812711051281,67513.13701587943,0.01264430979250519
,,,0.9214446987660122,67503.52457418437,0.012644266973187056
,,,0.9626081264268963,67493.96714560958,0.012644225180435276
,,,1.0144214936670088,67482.01381970974,0.012644174045882023
,,,1.0662348609071213,67470.14449531506,0.012644124559593935
,,,1.1180482281472337,67458.3574410655,0.01264407672650823
,,,1.1823822298431932,67443.83398314734,0.012644019637103465
,,,1.2467162315391527,67429.4314960569,0.012643965095416008
,,,1.3110502332351122,67415.14679917802,0.012643913094129867
,,,1.3951959977809634,67396.63568425336,0.012643848895824875
,,,1.4793417623268146,67378.31383395508,0.01264378899752703
,,,1.5853866399583727,67355.48280222664,0.01264371958545885
,,,1.6914315175899308,67332.92843182736,0.012643656884358045
,,,1.8332705149204283,67303.17123849136,0.012643583387794737
,,,2.0041075929410295,67267.91447303571,0.012643510395480968
,,,2.2165565401841745,67224.88860388844,0.012643442876376032
,,,2.478431151314471,67172.97324863599,0.012643394345720723
,,,2.740305762444767,67122.14186458768,0.012643383183843624
,,,3.0021803735750634,67072.24066438715,0.012643408421495429
,,,3.2640549847053597,67023.12546233309,0.01264346912825524
,,,3.525929595835656,66974.66117310004,0.012643564411251442
,,,3.7878042069659523,66926.72133521285,0.01264369341370026
,,,4.049678818096249,66879.18765805797,0.01264385531351831
,,,4.364191020782011,66822.48101160633,0.012644092126054284
,,,4.678703223467773,66766.02353650038,0.01264437394869512
,,,4.993215426153535,66709.65191165282,0.012644699539762133
,,,5.307727628839297,66653.21619417555,0.012645067717871683
,,,5.622239831525059,66596.57896340062,0.012645477359581644
,,,5.936752034210821,66539.6145157821,0.012645927396648653
,,,6.251264236896583,66482.20810772975,0.012646416813329278
,,,6.565776439582345,66424.25524359537,0.012646944643896648
,,,6.880288642268107,66365.66100619291,0.012647509970312302
,,,7.194800844953869,66306.33942738421,0.012648111919987243
,,,7.5093130476396315,66246.21289640476,0.012648749663625307
,,,7.8238252503253936,66185.21160373719,0.01264942241316426
,,,8.138337453011156,66123.27301846682,0.012650129419817923
,,,8.51845759102023,66047.0838451792,0.012651028618960041
,,,8.856684563343258,65978.00218002447,0.012651868953398827
,,,9.194911535666286,65907.6515551954,0.012652746355856311
,,,9.533138507989314,65835.98674492666,0.012653660080740908
,,,9.871365480312342,65762.96917364145,0.012654609422814826
,,,10.0,65734.83710610826,0.012654979685475002
,,,10.0,65734.83710610826,0.012654979685475002
,,,10.000002463643673,65734.83656542425,0.012654276737737767
,,,10.000004927287346,65734.83602495822,0.012652324776318252
,,,10.00000739093102,65734.83548489487,0.012649335549248623
,,,10.000009854574692,65734.83494538696,0.012645492724484371
,,,10.000012318218365,65734.83440655954,0.012640955570733263
,,,10.000014781862038,65734.83386851361,0.012635862089903093
,,,10.000017245505711,65734.83333132936,0.012630331701025524
,,,10.000019709149385,65734.83279506897,0.012624467553986508
,,,10.000022172793058,65734.83225977914,0.01261835853499602
,,,10.000025165876517,65734.83161080786,0.01261071646213954
,,,10.000028158959976,65734.83096335494,0.012602940447589021
,,,10.000031152043436,65734.83031743707,0.012595125431038152
,,,10.000034145126895,65734.82967305405,0.01258734888590022
,,,10.000037138210354,65734.82903019192,0.01257967339922481
,,,10.00004079775585,65734.82824621475,0.012570498123304885
,,,10.000044457301344,65734.82746441034,0.012561617682883686
,,,10.00004811684684,65734.82668470136,0.012553082256858474
,,,10.000051776392334,65734.82590700041,0.01254492612973396
,,,10.00005632323042,65734.82494339363,0.012535352263367187
,,,10.000060870068504,65734.82398255299,0.012526416230843928
,,,10.000065416906589,65734.82302428722,0.012518119685341385
,,,10.000071177658054,65734.8218135856,0.012508507313477978
,,,10.000076938409519,65734.82060633959,0.012499857727174076
,,,10.00008429033502,65734.8190701015,0.012490122513188226
,,,10.00009164226052,65734.81753824015,0.0124817176794153
,,,10.000100504223786,65734.8156967043,0.012473146692756135
,,,10.000109366187052,65734.81385972019,0.012466046704086567
,,,10.000118228150319,65734.81202649874,0.01246018890654302
,,,10.000126045259968,65734.81041201168,0.012455890536544842
,,,10.000133862369617,65734.80879955122,0.012452278992017955
,,,10.000141679479267,65734.8071887922,0.012449248693296992
,,,10.000149496588916,65734.80557945989,0.012446708788034576
,,,10.000157313698566,65734.80397132279,0.01244458165194621
,,,10.000166961282385,65734.80198798142,0.012442428346598264
,,,10.000176608866205,65734.80000586444,0.01244070088106574
,,,10.000186256450025,65734.7980247292,0.012439315742137375
,,,10.000195904033845,65734.79604438077,0.012438205489081644
,,,10.000207700639796,65734.79362374841,0.012437143056982916
,,,10.000219497245748,65734.79120383579,0.012436332859394621
,,,10.0002312938517,65734.78878447154,0.012435715108828328
,,,10.000245661817344,65734.78583830134,0.012435157367422843
,,,10.000260029782988,65734.78289257687,0.012434756592870664
,,,10.000274397748631,65734.77994717189,0.012434468620720486
,,,10.000292744110155,65734.7761865268,0.012434215507863593
,,,10.000311090471678,65734.77242612607,0.012434049550891843
,,,10.000333655931435,65734.76780116017,0.012433921577261184
,,,10.000356221391192,65734.76317633531,0.012433845442493686
,,,10.000385343785132,65734.75720777124,0.0124337908441144
,,,10.000414466179071,65734.75123927163,0.01243376293626109
,,,10.00045486769092,65734.74295920975,0.012433745288609663
,,,10.000505093855843,65734.73266564931,0.01243373748535842
,,,10.000571185083775,65734.71912060457,0.012433734809379716
,,,10.000665356300528,65734.6998206202,0.012433734353353515
,,,10.000818694420724,65734.66839437275,0.012433734672991548
,,,10.001139470121247,65734.60265117037,0.012433735525778833
,,,10.002263049751049,65734.37236143005,0.012433738527302505
,,,10.009265864663114,65732.93666244362,0.01243375733434385
,,,10.017899518322604,65731.16567273274,0.012433780730039121
,,,10.026264024308228,65729.44890313299,0.012433803580126959
,,,10.034628530293851,65727.73116165286,0.012433826577803297
,,,10.042993036279475,65726.01245021299,0.012433849693966714
,,,10.051357542265098,65724.29277102907,0.012433872902812478
,,,10.061753506434831,65722.15409434926,0.012433901843160039
,,,10.072149470604565,65720.01393199009,0.012433930852716567
,,,10.082545434774298,65717.8722898676,0.012433959897868331
,,,10.092941398944031,65715.7291744271,0.012433988949322029
,,,10.103337363113765,65713.58459260156,0.012434017981492844
,,,10.116362613070974,65710.89555757011,0.012434054295021634
,,,10.129387863028184,65708.20424765816,0.01243409050519321
,,,10.142413112985393,65705.51067920249,0.012434126579465582
,,,10.155438362942602,65702.8148693593,0.01243416248996091
,,,10.171653487851335,65699.45575262578,0.01243420693027873
,,,10.187788395008047,65696.10986900155,0.012434250823328023
,,,10.203923302164759,65692.76064579621,0.012434294357588816
,,,10.223536679315874,65688.68493251345,0.012434346755438037
,,,10.24315005646699,65684.60441051281,0.012434398543254276
,,,10.262763433618105,65680.51915157882,0.012434449688303543
,,,10.286701256099514,65675.52684440327,0.01243451120053824
,,,10.310639078580923,65670.52772593933,0.01243457167667427
,,,10.334576901062333,65665.52193379069,0.012434631086010613
,,,10.363535282344777,65659.45753930521,0.01243470149548623
,,,10.392493663627222,65653.38383020941,0.012434770276077605
,,,10.421452044909667,65647.30105630845,0.01243483740363746
,,,10.456418137189683,65639.94462527809,0.012434916229797206
,,,10.491384229469698,65632.57578468273,0.012434992599263834
,,,10.526350321749714,65625.19497506195,0.012435066498719458
,,,10.569628460109229,65616.04369988841,0.012435154534179276
,,,10.612906598468744,65606.8755887158,0.012435238769887627
,,,10.656184736828259,65597.69146269264,0.01243531920827693
,,,10.712411825323038,65585.73683491402,0.012435418055364087
,,,10.768638913817817,65573.758312875,0.012435510531102508
,,,10.839009808294374,65558.7356088904,0.012435617340595005
,,,10.909380702770932,65543.68156116927,0.01243571429038188
,,,11.002507022827436,65523.71699515976,0.012435827562097502
,,,11.09563334288394,65503.710781475,0.012435923882012367
,,,11.229683444459953,65474.8544734174,0.012436033139440625
,,,11.400512136200405,65438.01105672747,0.012436122900704324
,,,11.610973087499287,65392.56968128244,0.012436158812446314
,,,11.877766449182582,65334.99423516286,0.012436088865543272
,,,12.136172173829287,65279.38293261623,0.01243590156882332
,,,12.394577898475992,65224.043531684554,0.012435600194553208
,,,12.660963563421692,65167.396386249646,0.012435173680494472
,,,12.927349228367392,65111.267158734714,0.012434633108350133
,,,13.201902917959327,65054.06781052641,0.012433960235521149
,,,13.476456607551262,64997.63199321831,0.012433173472804917
,,,13.751010297143196,64942.054944831965,0.012432276302573339
,,,14.038903785207072,64884.79494656665,0.012431220612049525
,,,14.326797273270948,64828.66646829781,0.01243005092407737
,,,14.614690761334824,64773.75245110222,0.012428770812680002
,,,14.917489821698464,64717.38781400231,0.01242730904802338
,,,15.220288882062103,64662.52769272162,0.012425732777272595
,,,15.523087942425743,64609.24178710627,0.012424045696983878
,,,15.842572615602137,64554.79438022605,0.012422149435099108
,,,16.16205728877853,64502.23177343307,0.012420137780651838
,,,16.481541961954925,64451.60912930373,0.01241801458593881
,,,16.819733230464827,64400.18852353194,0.012415649653308918
,,,17.15792449897473,64351.041946334844,0.0124131680957582
,,,17.496115767484632,64304.2083166637,0.012410573957226952
,,,17.85532371397786,64257.03203684048,0.012407699650434013
,,,18.21453166047109,64212.52895388786,0.012404707172663183
,,,18.573739606964317,64170.719567748136,0.012401600799039339
,,,18.95662240068255,64129.13496915556,0.012398168894051443
,,,19.339505194400786,64090.632843175925,0.01239461699386702
,,,19.72238798811902,64055.21255194775,0.012390949648997337
,,,20.0,64031.45397100635,0.012388220898133979
,,,20.0,64031.45397100635,0.012388220898133979
,,,20.000002793283958,64031.4537400875,0.012387882349708114
,,,20.000005586567916,64031.45350928275,0.012386971694168549
,,,20.000008379851874,64031.45327868192,0.012385624236573495
,,,20.00001117313583,64031.453048352945,0.01238395002340509
,,,20.00001396641979,64031.452818346006,0.012382038305195376
,,,20.000016759703747,64031.452588696906,0.012379961206072305
,,,20.000020227079254,64031.45230416084,0.012377238912089316
,,,20.00002369445476,64031.45202023964,0.012374437033951418
,,,20.000027161830268,64031.45173694341,0.012371620542680477
,,,20.000030629205774,64031.45145426979,0.012368837451653016
,,,20.000035060228388,64031.45109392316,0.012365383650564289
,,,20.000039491251002,64031.45073453514,0.012362089279401503
,,,20.000043922273615,64031.45037605595,0.012358983459842338
,,,20.00004962460214,64031.44991597229,0.012355287003962039
,,,20.000055326930667,64031.449457175906,0.012351935746716627
,,,20.000062605829974,64031.4488732047,0.012348145696005699
,,,20.00006988472928,64031.4482908803,0.012344865907584995
,,,20.000080419393836,64031.447450550375,0.01234091969285216
,,,20.00009095405839,64031.446612604916,0.01233777631056372
,,,20.000101488722944,64031.44577655379,0.012335286229827287
,,,20.000112023387498,64031.44494200109,0.012333320337255961
,,,20.000122558052052,64031.44410863058,0.012331771504819993
,,,20.000133092716606,64031.44327619129,0.012330552803737141
,,,20.00014362738116,64031.44244448491,0.012329594607984426
,,,20.000156498385984,64031.44142909529,0.012328697790106752
,,,20.000169369390807,64031.44041434907,0.012328029928763192
,,,20.00018224039563,64031.43940008275,0.012327532669121677
,,,20.00019813935748,64031.43814769017,0.012327090129143441
,,,20.000214038319328,64031.43689568007,0.012326782761946691
,,,20.000229937281176,64031.43564393713,0.012326569269885821
,,,20.000250751878802,64031.43400545435,0.012326385022856679
,,,20.000271566476428,64031.432367175345,0.01232627064040229
,,,20.000297856635157,64031.430298104104,0.012326185883822411
,,,20.000324146793886,64031.428229153615,0.012326139388911224
,,,20.000359469852413,64031.42544945189,0.012326108020742677
,,,20.000402240616058,64031.42208375795,0.012326092065512086
,,,20.000452738143384,64031.41811011449,0.01232608517514792
,,,20.00052428081102,64031.41248053855,0.012326082109945277
,,,20.00062840977987,64031.404286992176,0.012326080566845572
,,,20.00080563231796,64031.39034247193,0.012326078765970106
,,,20.001210582125825,64031.3584819101,0.01232607476808898
,,,20.002860200684378,64031.228727704365,0.012326058488286069
,,,20.012345400166897,64030.4837140575,0.012325964887137162
,,,20.021830599649416,64029.740514394,0.012325871288389386
,,,20.031315799131935,64028.99912895336,0.012325777682174834
,,,20.042935533699648,64028.09337604961,0.012325662988864092
,,,20.05455526826736,64027.19034621448,0.01232554825976618
,,,20.066175002835074,64026.29003951153,0.012325433485015597
,,,20.077794737402787,64025.39245590417,0.012325318656719705
,,,20.092271959752185,64024.277951147116,0.01232517550585878
,,,20.106749182101584,64023.16767288976,0.012325032252625587
,,,20.121226404450983,64022.06162059523,0.0123248888897842
,,,20.13898997851638,64020.710265547255,0.01232471282564198
,,,20.15675355258178,64019.36527039951,0.01232453658082168
,,,20.174517126647178,64018.02663353192,0.012324360149985886
,,,20.197351068603012,64016.31523792239,0.012324133080153845
,,,20.220185010558847,64014.61434132656,0.012323905691264387
,,,20.248446910970042,64012.52364967013,0.012323623801675884
,,,20.276708811381237,64010.44902613285,0.012323341413808015
,,,20.31350756097615,64007.77180335287,0.012322972976743845
,,,20.35030631057106,64005.12178403767,0.012322603688572242
,,,20.40164357569243,64001.47019493436,0.012322087078067877
,,,20.464087090175926,63997.09983585025,0.012321456471235509
,,,20.526530604659424,63992.807523944786,0.012320823418160893
,,,20.608764848838245,63987.27367220954,0.012319986007432258
,,,20.690999093017066,63981.87466055285,0.012319144389281264
,,,20.792036107855218,63975.425324591415,0.012318104612775188
,,,20.89307312269337,63969.178477549336,0.012317058574040429
,,,21.02253560719905,63961.46913095724,0.012315709180369097
,,,21.15199809170473,63954.08989227282,0.012314349713926084
,,,21.329207434572847,63944.52178669144,0.012312472755562503
,,,21.54683761352925,63933.60847891577,0.012310142619010303
,,,21.827358917725512,63920.89213175357,0.012307099249911585
,,,22.209056321056536,63906.00563631647,0.012302888123762333
,,,22.711824971793174,63890.58198679792,0.012297222465292421
,,,23.218882436080506,63879.7493669515,0.012291377646139015
,,,23.725939900367838,63873.54901779071,0.012285407660243611
,,,24.23299736465517,63871.865616385076,0.012279318432120982
,,,24.7400548289425,63874.58017821269,0.012273115592430505
,,,25.307929885825676,63882.69075123322,0.012266040499856141
,,,25.87580494270885,63895.9907160493,0.01225883674723468
,,,26.443679999592025,63914.303999014526,0.012251511083294394
,,,27.06336460361764,63939.80012708464,0.012243385468532502
,,,27.683049207643254,63970.82495166253,0.012235130128531124
,,,28.30273381166887,64007.14919748286,0.012226752462850127
,,,28.980103907965777,64052.64912154949,0.012217463222305902
,,,29.657474004262685,64103.91640305135,0.012208044750574038
,,,30.0,64131.94449904508,0.012203235499761838
,,,30.0,64131.94449904508,0.012203235499761838
,,,30.000001917883257,64131.944659871915,0.012202337772218921
,,,30.000003835766513,64131.94482090959,0.012199859280365637
,,,30.00000575364977,64131.94498233449,0.012196085892664688
,,,30.000007671533027,64131.945144290505,0.012191261181605488
,,,30.000009589416283,64131.94530689384,0.012185592677452969
,,,30.00001150729954,64131.945470237115,0.012179257105105373
,,,30.000013425182797,64131.94563439288,0.012172404796969937
,,,30.000015343066053,64131.94579941664,0.01216516343194391
,,,30.00001726094931,64131.94596534939,0.012157641218457365
,,,30.000019178832567,64131.946132219906,0.012149929615207618
,,,30.000021540332316,64131.946339003145,0.012140287019420425
,,,30.000023901832066,64131.94654725211,0.012130591684374104
,,,30.000026263331815,64131.94675696736,0.01212093825667341
,,,30.000028624831565,64131.94696813663,0.012111401659211393
,,,30.000031472047763,64131.94722464057,0.012100141108125061
,,,30.00003431926396,64131.94748317148,0.012089211765444531
,,,30.00003716648016,64131.94774366362,0.012078667876837453
,,,30.000040013696356,64131.94800604306,0.012068545750979768
,,,30.00004364374697,64131.9483431742,0.01205628619982198
,,,30.000047273797584,64131.94868307333,0.012044768560415349
,,,30.000050903848198,64131.94902556736,0.012033993096850607
,,,30.000055642951754,64131.949476321766,0.012021017312023518
,,,30.00006038205531,64131.94993083855,0.01200922490535629
,,,30.000066654516424,64131.950537610355,0.011995311596291877
,,,30.000072926977538,64131.95114961945,0.011983155402394153
,,,30.00007919943865,64131.95176619765,0.011972564656705318
,,,30.000085471899766,64131.95238675258,0.011963355667479608
,,,30.00009174436088,64131.95301076306,0.011955358671127538
,,,30.000098016821994,64131.953637772975,0.011948420258100617
,,,30.000104289283108,64131.95426738451,0.01194240378523204
,,,30.000110561744222,64131.95489925159,0.011937188695916014
,,,30.000116834205336,64131.95553307356,0.011932669299246955
,,,30.00012446865087,64131.95630678485,0.011927974712407521
,,,30.00013187961969,64131.95705986904,0.011924137882154899
,,,30.00013929058851,64131.957814631045,0.01192089914150425
,,,30.00014670155733,64131.95857080937,0.011918165253309281
,,,30.000155707517937,64131.95949132344,0.01191540988164421
,,,30.000164713478544,64131.960413276356,0.011913167142669498
,,,30.00017371943915,64131.96133640056,0.011911341562275328
,,,30.000182725399757,64131.96226047832,0.011909855467473201
,,,30.000193791731217,64131.96339701271,0.0119084021509715
,,,30.000204858062677,64131.96453445935,0.011907273346540015
,,,30.000215924394137,64131.96567261475,0.011906396542667622
,,,30.000229293482306,64131.96704832783,0.011905594080457608
,,,30.000242662570475,64131.96842463508,0.011905002609790211
,,,30.000256031658644,64131.969801380605,0.011904566627243145
,,,30.000272816235405,64131.97153029944,0.011904177676666393
,,,30.000289600812167,64131.973259568025,0.011903912415383657
,,,30.000309866261187,64131.975347772495,0.011903701869147099
,,,30.000330131710207,64131.97743619888,0.01190356917137759
,,,30.0003555804953,64131.98005897935,0.011903469605770118
,,,30.00038102928039,64131.98268188755,0.011903413742820907
,,,30.000414859102094,64131.9861687053,0.011903375351596902
,,,30.000455477444152,64131.990355295515,0.011903355109092066
,,,30.00050623005466,64131.995586500976,0.011903345572434689
,,,30.00057304097455,64132.002472932254,0.011903341497446311
,,,30.00066833300024,64132.012295077904,0.011903339424927304
,,,30.000823767994564,64132.02831656012,0.01190333722272558
,,,30.001150063915404,64132.0619501488,0.011903332802407563
,,,30.002299229937595,64132.18040908447,0.011903317249991248
,,,30.00858151801786,64132.82817975831,0.011903232302335321
,,,30.014863806098123,64133.47624942241,0.011903147469021167
,,,30.021146094178388,64134.12461868984,0.011903062736764124
,,,30.027428382258652,64134.773288110155,0.011902978093814265
,,,30.03506369201156,64135.56206679688,0.011902875326609816
,,,30.042699001764465,64136.35129035657,0.011902772659980961
,,,30.05033431151737,64137.14095947629,0.011902670080016942
,,,30.057969621270278,64137.93107475769,0.011902567574720972
,,,30.065604931023184,64138.721636727394,0.011902465133761378
,,,30.07479579245134,64139.67385403778,0.011902341895084833
,,,30.083986653879496,64140.626719942615,0.011902218723537635
,,,30.09317751530765,64141.580235029156,0.011902095607927776
,,,30.102368376735807,64142.5343997935,0.011901972538814299
,,,30.111559238163963,64143.489214652735,0.011901849508250196
,,,30.123032422601174,64144.68204697065,0.011901695970163433
,,,30.134332286256083,64145.85785092417,0.011901544789362698
,,,30.14563214991099,64147.03463901626,0.011901393637681083
,,,30.1569320135659,64148.212411554305,0.011901242508127836
,,,30.171200603941625,64149.70101797169,0.011901051696217805
,,,30.18546919431735,64151.191194685984,0.011900860901049314
,,,30.199737784693074,64152.68294182076,0.011900670115131264
,,,30.21724765301335,64154.51570286736,0.011900435993858278
,,,30.234757521333623,64156.35082857793,0.011900201868733655
,,,30.2522673896539,64158.18831848511,0.01189996773285922
,,,30.274783066852464,64160.554592789034,0.011899666636531981
,,,30.29729874405103,64162.92477344568,0.011899365504220244
,,,30.3251554939456,64165.86260127521,0.011898992878130827
,,,30.353012243840173,64168.80640068761,0.011898620175232888
,,,30.389017955670493,64172.620191460366,0.011898138317767277
,,,30.425023667500813,64176.44393743062,0.011897656303374393
,,,30.47223494938207,64181.472758035365,0.011897024021443384
,,,30.519446231263327,64186.518638581154,0.011896391429794028
,,,30.566657513144584,64191.58154440337,0.01189575851273622
,,,30.626428166513474,64198.015673370144,0.011894956738578984
,,,30.686198819882364,64204.47695614523,0.011894154405053302
,,,30.745969473251254,64210.965313830915,0.011893351498943217
,,,30.81986080561143,64219.023835447246,0.01189235810321882
,,,30.893752137971607,64227.1234563931,0.011891363807454614
,,,30.967643470331783,64235.26401806026,0.011890368605641983
,,,31.06385867503026,64245.9250837355,0.011889071374232101
,,,31.16007387972874,64256.654932542195,0.01188777260371147
,,,31.280801468982766,64270.2151266754,0.011886140782042465
,,,31.401529058236793,64283.88231637857,0.01188450656358426
,,,31.562075029840845,64302.22170568696,0.011882329671450151
,,,31.754902233633224,64324.49455308916,0.011879709595472942
,,,31.995941463836836,64352.709233894784,0.011876426178561978
,,,32.313399601470806,64390.49187586223,0.011872088122845268
,,,32.76574420414267,64445.52561026196,0.011865880846948857
,,,33.46571170599856,64533.37141813727,0.011856218100792413
,,,34.165679207854446,64624.34270510852,0.011846489565308803
,,,35.02933933960034,64740.662168818046,0.01183440173577584
,,,35.892999471346236,64861.20424443802,0.011822228109320203
,,,36.75665960309213,64985.67365614586,0.011809975942742416
,,,37.62031973483803,65113.778629716195,0.011797652055046888
,,,38.48397986658392,65245.232781819446,0.011785262862507535
,,,39.56384119096726,65413.880484245994,0.011769689576412537
,,,40.0,65483.23771384072,0.011763375754537283
,,,40.0,65483.23771384072,0.011763375754537283
,,,40.00000206179537,65483.23804333314,0.011762580212509378
,,,40.00000412359074,65483.23837302887,0.011760417590179076
,,,40.00000618538611,65483.23870309218,0.011757179273499743
,,,40.00000824718148,65483.23903365156,0.011753105579034317
,,,40.000010308976854,65483.239364805995,0.011748394532187631
,,,40.000012370772225,65483.239696630175,0.011743209063955103
,,,40.000014432567596,65483.24002917883,0.011737682940048497
,,,40.00001649436297,65483.24036249031,0.011731925665364866
,,,40.00001855615834,65483.24069658958,0.011726026554095517
,,,40.00002104608997,65483.241101134845,0.011718815691285194
,,,40.0000235360216,65483.24150685711,0.011711603955786002
,,,40.00002602595323,65483.241913749946,0.011704468507481495
,,,40.000028515884864,65483.24232179594,0.011697467455336993
,,,40.000031636108055,65483.24283472127,0.011688948425814309
,,,40.000034756331246,65483.2433493537,0.011680765411327981
,,,40.00003787655444,65483.243865620556,0.011672954578496207
,,,40.00004178600577,65483.244514658465,0.011663722265358062
,,,40.000045695457096,65483.24516597965,0.011655117116764013
,,,40.0000505064733,65483.24597040066,0.01164537671817277
,,,40.000055317489505,65483.24677774733,0.011636535953724492
,,,40.00006181966092,65483.24787305388,0.011625918234763924
,,,40.00006832183234,65483.24897258035,0.011616687498005908
,,,40.000074824003754,65483.250075770135,0.011608684871602933
,,,40.00008132617517,65483.25118213289,0.011601759190912279
,,,40.00008782834659,65483.25229124001,0.011595772182006619
,,,40.000094330518,65483.25340271866,0.01159060020142721
,,,40.00010083268942,65483.25451624555,0.01158613418926525
,,,40.00010869469503,65483.25586498901,0.011581541709311522
,,,40.00011655670064,65483.25721589841,0.011577697894152701
,,,40.00012441870625,65483.25856862056,0.011574480995137127
,,,40.00013228071186,65483.25992285976,0.011571788849714808
,,,40.00014014271747,65483.261278368554,0.011569535856694254
,,,40.00014984102369,65483.262951923214,0.011567256250078048
,,,40.00015938910339,65483.26460082563,0.011565451510990811
,,,40.00016893718308,65483.266250742774,0.011563997622419945
,,,40.00017848526278,65483.2679014774,0.011562826333791808
,,,40.00019054259765,65483.26998695281,0.011561666708251364
,,,40.00020259993252,65483.27207322948,0.011560783990561273
,,,40.00021465726739,65483.27416011607,0.011560112027834588
,,,40.00022943248198,65483.276718035115,0.011559503200837732
,,,40.00024420769657,65483.27927645482,0.011559067326268815
,,,40.000258982911156,65483.281835232956,0.011558755249999107
,,,40.000277928735585,65483.28511664401,0.011558481088632496
,,,40.000296874560014,65483.28839833162,0.011558302405882768
,,,40.00032025527673,65483.292448447144,0.011558165122001168
,,,40.00034363599345,65483.29649872581,0.011558084094820831
,,,40.000373954380485,65483.30175096515,0.011558026210973557
,,,40.00040427276752,65483.30700328754,0.01155799684572295
,,,40.000446656763785,65483.31434590769,0.011557978142273957
,,,40.00049969305009,65483.32353397896,0.011557969530826176
,,,40.00057018611196,65483.33574630827,0.01155796583629716
,,,40.0006722532867,65483.35342860112,0.011557963780219433
,,,40.00084323203646,65483.383049269374,0.01155796130723655
,,,40.0012217856521,65483.448630641076,0.011557955979901776
,,,40.00268637618223,65483.70235992647,0.011557935379429498
,,,40.00995303354482,65484.961271365144,0.01155783322870776
,,,40.0172196909074,65486.220212927765,0.011557731167443002
,,,40.02448634826999,65487.47918535084,0.011557629184274196
,,,40.031753005632574,65488.73818930403,0.011557527269328726
,,,40.03901966299516,65489.99722539837,0.011557425414032796
,,,40.04793017450517,65491.5411237522,0.01155730058769704
,,,40.05684068601518,65493.08507221307,0.011557175828097599
,,,40.06575119752519,65494.62907163427,0.011557051125249598
,,,40.0746617090352,65496.17312279443,0.011556926470690536
,,,40.08357222054521,65497.71722640822,0.011556801857244626
,,,40.0946101280556,65499.63006044828,0.011556647540117709
,,,40.10564803556599,65501.54297714274,0.011556493267094207
,,,40.116685943076384,65503.45597755346,0.011556339030190354
,,,40.127723850586776,65505.36906266434,0.011556184822820477
,,,40.14135591659408,65507.73188440716,0.011555994405942665
,,,40.154987982601384,65510.09483835367,0.011555804017552199
,,,40.16862004860869,65512.457926012954,0.011555613650960013
,,,40.185184604327446,65515.32953609548,0.011555382354889615
,,,40.201749160046205,65518.20134810787,0.01155515107546596
,,,40.218313715764964,65521.073364326956,0.011554919806651076
,,,40.23930644681049,65524.71344867229,0.01155462672092755
,,,40.26029917785601,65528.35386868469,0.011554333636988654
,,,40.28590123891548,65532.79406823269,0.011553976195016814
,,,40.311503299974945,65537.23477996846,0.011553618738476015
,,,40.34409200239,65542.8880854134,0.011553163702929333
,,,40.376680704805054,65548.54224470594,0.01155270862266493
,,,40.42023969141663,65556.10111007259,0.011552100265408281
,,,40.46379867802821,65563.66155225027,0.011551491798331865
,,,40.52052520290671,65573.50986568647,0.011550699212673163
,,,40.57725172778521,65583.36095811387,0.011549906401471919
,,,40.63397825266371,65593.2148849923,0.011549113350441734
,,,40.704888187326254,65605.53666943299,0.011548121659020517
,,,40.7757981219888,65617.86306527347,0.011547129562853956
,,,40.846708056651345,65630.19416762197,0.011546137052973584
,,,40.937837110526786,65646.0483933625,0.011544860924968642
,,,41.02896616440223,65661.9107278166,0.011543584099552175
,,,41.14186531758463,65681.57397310568,0.01154200128105082
,,,41.254764470767036,65701.25025218206,0.011540417395037288
,,,41.4020456017274,65726.93877404902,0.011538349566235069
,,,41.54932673268777,65752.65060732447,0.011536279958562396
,,,41.757251007201866,65788.99010004432,0.011533355212140467
,,,42.01964442805962,65834.9195012257,0.011529659422173358
,,,42.372879115584745,65896.8775799261,0.011524675850226923
,,,42.88981966737865,65987.82370427722,0.01151736626828468
,,,43.59176481140993,66111.85537437056,0.011507411507726394
,,,44.29370995544121,66236.51755069749,0.01149742578380553
,,,44.995655099472486,66361.80960409725,0.011487411900724073
,,,45.697600243503764,66487.71890848191,0.011477372541671799
,,,46.39954538753504,66614.22287880184,0.011467310275956875
,,,47.24480021372335,66767.29905741301,0.011455166773346131
,,,48.09005503991166,66921.1262612052,0.01144299772615509
,,,48.93530986609997,67075.62754297194,0.011430807042266006
,,,49.78056469228828,67230.71806182976,0.011418598445257474
,,,50.0,67271.0661785364,0.011415426502514571
,,,50.0,67271.0661785364,0.011415426502514571
,,,50.00000140251803,67271.0664365501,0.011414636837796689
,,,50.00000280503606,67271.06669470694,0.011412431723319637
,,,50.00000420755409,67271.06695312979,0.011409032311598349
,,,50.00000561007212,67271.06721192205,0.011404630545997205
,,,50.00000701259015,67271.06747117026,0.011399393085314243
,,,50.000008415108184,67271.06773094628,0.011393464645256809
,,,50.000009817626214,67271.06799130922,0.011386970857508578
,,,50.00001150311519,67271.06830504647,0.011378571793817986
,,,50.000013188604164,67271.06861976568,0.011369674723701173
,,,50.00001487409314,67271.06893551536,0.011360415719152923
,,,50.000016559582114,67271.06925232991,0.011350908931737002
,,,50.00001824507109,67271.06957023183,0.011341249844517853
,,,50.00002029993093,67271.06995928977,0.011329382378781127
,,,50.00002235479077,67271.07034998879,0.011317523416871565
,,,50.000024409650614,67271.07074232104,0.011305765703750921
,,,50.000026464510455,67271.07113626732,0.01129418173060049
,,,50.00002897030728,67271.07161880759,0.011280370819069612
,,,50.0000314761041,67271.07210364178,0.011266975098067435
,,,50.00003398190092,67271.07259069533,0.011254045589559284
,,,50.00003701697169,67271.07318347898,0.01123905528003846
,,,50.00004005204246,67271.0737792457,0.011224827404733056
,,,50.00004308711323,67271.07437783855,0.011211371157104041
,,,50.00004701654487,67271.07515676404,0.011195083930453988
,,,50.00005094597651,67271.07593982958,0.011180038272219731
,,,50.00005605886773,67271.07696440925,0.011162222183210177
,,,50.000061171758944,67271.07799479399,0.011146255613787433
,,,50.00006760664145,67271.0792989125,0.01112853876146733
,,,50.00007404152396,67271.08061017939,0.011113176263600626
,,,50.000079586131214,67271.08174503074,0.011101599826224454
,,,50.00008513073847,67271.0828839421,0.011091378111608399
,,,50.000090675345724,67271.08402643772,0.011082355449091575
,,,50.00009621995298,67271.08517209682,0.01107439261566668
,,,50.000101764560235,67271.08632054765,0.011067365771022837
,,,50.00010842991404,67271.08770437226,0.011060003290379863
,,,50.00011509526785,67271.08909126163,0.011053668711450262
,,,50.00012176062166,67271.09048078787,0.011048218391917672
,,,50.00012842597547,67271.0918725829,0.011043528715097515
,,,50.00013509132928,67271.09326633008,0.011039493350570261
,,,50.00014312347947,67271.09494808872,0.011035370981618269
,,,50.00015115562966,67271.0966318845,0.01103193102597056
,,,50.00015918777985,67271.09831738017,0.011029060365763472
,,,50.00016721993004,67271.10000429436,0.011026664675069684
,,,50.00017686259283,67271.10203099455,0.011024306094614956
,,,50.00018650525562,67271.10405906946,0.01102240768037403
,,,50.00019614791841,67271.1060882508,0.011020879590935404
,,,50.0002057905812,67271.10811832265,0.011019649545081486
,,,50.00021777526083,67271.11064244236,0.011018449607118466
,,,50.00022975994046,67271.11316740919,0.011017533222509373
,,,50.00024174462009,67271.11569302273,0.011016833361014472
,,,50.000256394202346,67271.11878088769,0.011016198328520832
,,,50.0002710437846,67271.12186928451,0.011015741513151614
,,,50.000285693366855,67271.12495806359,0.011015412879453365
,,,50.000304408465205,67271.12890442157,0.011015123490454715
,,,50.000323123563554,67271.13285107483,0.011014933436841018
,,,50.0003461304425,67271.13770303901,0.011014786626932614
,,,50.00037045685531,67271.14283347005,0.01101469520962411
,,,50.00040033157065,67271.14913418323,0.011014633609250852
,,,50.000430206286,67271.15543498128,0.011014601948277752
,,,50.00047174656052,67271.16419619486,0.011014581575395133
,,,50.00052344838037,67271.17510060352,0.01101457206142006
,,,50.00059160296044,67271.18947506069,0.011014567992958845
,,,50.00068899136439,67271.21001518163,0.011014565900388334
,,,50.00084836169574,67271.24362776414,0.011014563639265526
,,,50.001185015932684,67271.31463061963,0.011014559059980694
,,,50.002380399342464,67271.56674097461,0.011014542814947615
,,,50.008359585202754,67272.8276590435,0.011014461629822362
,,,50.014338771063045,67274.0883908039,0.011014380552878981
,,,50.020317956923336,67275.3489371665,0.011014299573187591
,,,50.026297142783626,67276.60929897086,0.011014218681090683
,,,50.03227632864392,67277.869476992,0.011014137868051596
,,,50.03953829920278,67279.39976961985,0.011014039812734832
,,,50.04680026976165,67280.92979338029,0.011013941851096134
,,,50.05406224032051,67282.45954934963,0.011013843972894378
,,,50.06132421087938,67283.9890385121,0.011013746169257004
,,,50.06858618143824,67285.51826176948,0.011013648432499034
,,,50.07584815199711,67287.0472199497,0.01101355075595276
,,,50.084808871871225,67288.93347395182,0.011013430304937158
,,,50.09376959174534,67290.81932681793,0.011013309927531236
,,,50.10273031161946,67292.70477973233,0.01101318961587372
,,,50.11169103149358,67294.58983377116,0.011013069363323543
,,,50.120651751367696,67296.47448991453,0.011012949164277515
,,,50.1317521092207,67298.80861326109,0.011012800331258458
,,,50.1428524670737,67301.14212891519,0.011012651565631568
,,,50.153952824926705,67303.47503825971,0.01101250286123691
,,,50.16505318277971,67305.80734253934,0.011012354213018917
,,,50.17876382976589,67308.687263014,0.011012170681031174
,,,50.192474476752075,67311.56626399496,0.011011987222171834
,,,50.20618512373826,67314.44434715374,0.01101180383138159
,,,50.22284783164209,67317.94088151271,0.011011581040233734
,,,50.239510539545925,67321.43606476828,0.011011358337964437
,,,50.25617324744976,67324.9298989313,0.01101113572003459
,,,50.27729273378404,67329.35629382488,0.011010853673996865
,,,50.298412220118315,67333.78052718958,0.011010571751917804
,,,50.32414916420765,67339.1691340492,0.01101022835268806
,,,50.34988610829698,67344.5545380986,0.01100988512402638
,,,50.38243167627748,67351.36005146494,0.011009451331100317
,,,50.414977244257976,67358.16045165384,0.011009017793196565
,,,50.456724054969165,67366.87597069122,0.011008462047229018
,,,50.49847086568035,67375.58308364484,0.011007906694912537
,,,50.54021767639154,67384.28179093538,0.01100735172479971
,,,50.59265580706625,67395.19631657358,0.011006655154029805
,,,50.64509393774096,67406.0975718437,0.011005959154675074
,,,50.69753206841567,67416.98554857112,0.011005263713165984
,,,50.76060739022028,67430.06456937322,0.011004427923066665
,,,50.82368271202489,67443.12434444127,0.011003592907825984
,,,50.8867580338295,67456.16485303441,0.011002758654516514
,,,50.96554462283034,67472.42649238065,0.011001717653732767
,,,51.044331211831185,67488.65799571622,0.011000677809169314
,,,51.138999096646636,67508.12142163397,0.010999429870579972
,,,51.233666981462086,67527.54120495026,0.010998183564719592
,,,51.35172218099118,67551.69731477177,0.010996631629784637
,,,51.46977738052028,67575.7853199312,0.010995082187882992
,,,51.62507045906969,67607.36743345133,0.010993047772024145
,,,51.7803635376191,67638.83124761152,0.010991017594328217
,,,52.00269611046695,67683.67151814792,0.01098811829883209
,,,52.2869552902718,67740.64646838637,0.010984423834782769
,,,52.678689221313164,67818.50903489254,0.010979354942613513
,,,53.278469814838616,67936.25228800243,0.010971643216692839
,,,54.02218115293561,68079.77667301532,0.010962161191255598
,,,54.7658924910326,68220.56744555809,0.010952765072573587
,,,55.509603829129595,68358.63855380067,0.010943451862849032
,,,56.24419401220751,68492.36724759375,0.010934331533506854
,,,56.97878419528542,68623.48974944766,0.010925286863685985
,,,57.71337437836333,68752.03744206889,0.01091631552493718
,,,58.447964561441246,68878.04584195063,0.010907415354584624
,,,59.18255474451916,69001.55388360046,0.01089858434639779
,,,59.91714492759707,69122.60329445078,0.010889820641609997
,,,60.0,69136.10419380409,0.010888836322041583
,,,60.0,69136.10419380409,0.010888836322041583
,,,60.000001207767,69136.10439035522,0.010889759562861605
,,,60.000002415534,69136.10458675779,0.010892351364939806
,,,60.000003623301,69136.10478288285,0.0108963685944764
,,,60.000004831068,69136.10497862048,0.010901597209740871
,,,60.000006038835,69136.10517387757,0.010907849172254389
,,,60.000007246601996,69136.10536857569,0.010914959603572316
,,,60.000008454368995,69136.10556264933,0.010922784190906861
,,,60.000009662135994,69136.10575604424,0.010931196836642619
,,,60.00001114132855,69136.10599191247,0.010942141334180026
,,,60.000012620521105,69136.10622663224,0.010953630342609993
,,,60.00001409971366,69136.10646015556,0.010965517787584733
,,,60.000015578906215,69136.10669244813,0.010977680976447152
,,,60.00001705809877,69136.10692348717,0.010990017152893964
,,,60.00001886530996,69136.10720404047,0.011005199886677162
,,,60.00002067252115,69136.10748269538,0.01102038598018316
,,,60.000022479732344,69136.10775945807,0.011035474138985221
,,,60.000024286943535,69136.10803434595,0.0110503846603026
,,,60.000026490556564,69136.10836703087,0.011068236422687195
,,,60.00002869416959,69136.10869702869,0.011085648460718944
,,,60.00003089778262,69136.10902441117,0.011102561401407272
,,,60.00003354544299,69136.10941441747,0.011122166848649539
,,,60.000036193103355,69136.10980090954,0.01114095287911922
,,,60.00003884076372,69136.11018403944,0.011158900485997995
,,,60.00004216656905,69136.11066077283,0.011180254350219779
,,,60.00004549237438,69136.11113274693,0.011200302727454824
,,,60.00004956261681,69136.11170432155,0.011223121078192129
,,,60.00005388570162,69136.11230466174,0.01124538823586243
,,,60.00005919377648,69136.11303313405,0.011270144676107301
,,,60.00006450185134,69136.11375300815,0.011292289754250657
,,,60.0000698099262,69136.11446519646,0.011312072045872824
,,,60.000075118001064,69136.11517052236,0.011329727143103286
,,,60.000080426075925,69136.11586972587,0.011345473438217613
,,,60.00008573415079,69136.11656347025,0.011359510674558043
,,,60.00009104222565,69136.11725234892,0.011372019997840021
,,,60.00009635030051,69136.11793689209,0.011383164788968963
,,,60.00010165837537,69136.11861757307,0.011393091871543505
,,,60.00010803532151,69136.11943080628,0.011403592464079501
,,,60.00011441226765,69136.1202397182,0.011412726867043806
,,,60.00012078921379,69136.12104487137,0.01142067164027316
,,,60.00012716615993,69136.1218467555,0.011427580867262137
,,,60.00013354310607,69136.12264579687,0.011433588906508389
,,,60.000139920052206,69136.1234423664,0.011438812846478701
,,,60.000147630044054,69136.12440260875,0.011444226398147584
,,,60.00015511571634,69136.12533236941,0.011448674648395118
,,,60.000162601388624,69136.1262600074,0.01145244850778119
,,,60.00017008706091,69136.1271858446,0.011455650017045895
,,,60.00017912073555,69136.12830112848,0.01145887381405848
,,,60.000188154410196,69136.12941458651,0.011461516881632954
,,,60.00019718808484,69136.13052654767,0.011463683711360582
,,,60.000206221759484,69136.13163728175,0.011465460031196244
,,,60.000217193671006,69136.13298499682,0.01146719262345605
,,,60.00022816558253,69136.1343315446,0.011468553549071786
,,,60.00023913749405,69136.1356771756,0.011469622492757802
,,,60.00025010940557,69136.1370220866,0.011470462068935136
,,,60.00026403404806,69136.1387281386,0.011471273366033345
,,,60.000277958690546,69136.14043351854,0.011471870426914756
,,,60.000291883333034,69136.14213840406,0.011472309802985152
,,,60.00030935241606,69136.14427675659,0.011472700766439227
,,,60.00032682149909,69136.14641471813,0.011472966826460337
,,,60.00034792149186,69136.14899670424,0.01147317750419935
,,,60.00036902148463,69136.15157844599,0.01147330979140005
,,,60.00039554182011,69136.15482319784,0.011473408594029557
,,,60.00042206215559,69136.15806781479,0.011473463543536823
,,,60.00045737203355,69136.16238767534,0.011473500763094741
,,,60.000499825172476,69136.167581378,0.01147351967015771
,,,60.000552972087526,69136.17408331449,0.011473527657466261
,,,60.000623134111144,69136.18266685198,0.01147352981790214
,,,60.00072366037,69136.1949651361,0.011473529255379922
,,,60.000888947122036,69136.21518623945,0.011473527199691514
,,,60.00124151674094,69136.258319803,0.011473522626867306
,,,60.0025235515681,69136.41516882116,0.011473505982843524
,,,60.008348889286744,69137.12794468972,0.011473430259722918
,,,60.014174227005384,69137.84085379787,0.011473354390986271
,,,60.019999564724024,69138.55389486841,0.011473278389717971
,,,60.025824902442665,69139.2670667055,0.01147320226793501
,,,60.031650240161305,69139.98036818713,0.011473126036577557
,,,60.037475577879945,69140.69379825832,0.01147304970561286
,,,60.043300915598586,69141.40735592502,0.011472973284110049
,,,60.050405518619954,69142.27778478825,0.011472879969633537
,,,60.05751012164132,69143.14840044576,0.011472786545851085
,,,60.064584604340666,69144.01550920117,0.011472693421858735
,,,60.07165908704001,69144.88280028391,0.01147260021207293
,,,60.078733569739356,69145.7502723759,0.0114725069257651
,,,60.0858080524387,69146.61792422898,0.01147241357115973
,,,60.094450736506246,69147.6781507913,0.011472299440504742
,,,60.10309342057379,69148.73864182916,0.011472185230382346
,,,60.11173610464134,69149.79939540486,0.011472070950839259
,,,60.120378788708884,69150.86040967824,0.011471956610551587
,,,60.12902147277643,69151.9216828953,0.011471842217016493
,,,60.139596117707676,69153.22053988252,0.011471702189260396
,,,60.15017076263892,69154.5197790765,0.011471562101582018
,,,60.16074540757017,69155.81939767401,0.011471421962510234
,,,60.171320052501414,69157.1193929879,0.011471281779235903
,,,60.18421437020731,69158.70506355737,0.011471110794061455
,,,60.1971086879132,69160.29128589843,0.011470939761350512
,,,60.21000300561909,69161.87805567542,0.011470768688694037
,,,60.222897323324986,69163.46536870295,0.011470597582388163
,,,60.23933333927748,69165.48945213418,0.01147037943755612
,,,60.25576935522997,69167.51440353102,0.011470161255506288
,,,60.272205371182466,69169.540215035,0.011469943043565238
,,,60.29291696053499,69172.09422287253,0.011469668033889832
,,,60.31362854988751,69174.64956960523,0.011469392996211466
,,,60.338716252664824,69177.74660338195,0.011469059820376245
,,,60.36380395544214,69180.84555577392,0.011468726627133729
,,,60.395154539347125,69184.72078928452,0.011468310245905423
,,,60.42650512325211,69188.59893570398,0.01146789386822241
,,,60.46569129687216,69193.4503928085,0.011467373447825035
,,,60.504877470492204,69198.30624727855,0.011466853073578545
,,,60.54406364411225,69203.16641702344,0.011466332762295027
,,,60.592055231279694,69209.12446310747,0.011465695639152696
,,,60.64004681844714,69215.08871747144,0.011465058651618322
,,,60.688038405614584,69221.05903918057,0.011464421816055993
,,,60.73602999278203,69227.03528998101,0.011463785145481353
,,,60.79653338122813,69234.57783744432,0.011462982740575358
,,,60.85703676967423,69242.12932507171,0.011462180630216211
,,,60.91754015812033,69249.68948996415,0.011461378826362004
,,,60.992902255359084,69259.11806046487,0.01146038055359649
,,,61.068264352597836,69268.55920126048,0.011459382782302777
,,,61.14362644983659,69278.01242978041,0.011458385520869445
,,,61.242720277526985,69290.46010592836,0.011457075004291578
,,,61.34181410521738,69302.9268043462,0.011455765386867602
,,,61.46744645627695,69318.75796217639,0.01145410633742225
,,,61.593078807336525,69334.61597298238,0.011452448744427333
,,,61.76283415624255,69356.08253663879,0.011450211307789473
,,,61.96932801183411,69382.2491408567,0.011447493228283628
,,,62.23227183106402,69415.64283689391,0.011444037778992507
,,,62.58790737770496,69460.91296369853,0.01143937432168403
,,,63.10175793228539,69526.46537041964,0.011432656584724837
,,,63.72089268649318,69605.54112934813,0.011424594273696275
,,,64.34002744070096,69684.56649501226,0.011416566553043347
,,,64.95916219490874,69763.4009090647,0.011408573232407933
,,,65.57829694911652,69841.92213690685,0.011400614152223227
,,,66.1974317033243,69920.02425194293,0.011392689181530436
,,,66.81656645753208,69997.61583383296,0.011384798215900434
,,,67.43570121173985,70074.61835821686,0.011376941175463604
,,,68.18955213409708,70167.48413710839,0.011367420258582834
,,,68.94340305645431,70259.27684531761,0.01135794949126635
,,,69.69725397881155,70349.91486416136,0.011348528853340391
,,,70.0,70385.97491845279,0.011344759642749842
,,,70.0,70385.97491845279,0.011344759642749842
,,,70.00000160301514,70385.97510888381,0.0113441419755269
,,,70.00000320603027,70385.97529944801,0.011342433694743758
,,,70.00000480904541,70385.97549025726,0.011339827479868565
,,,70.00000641206054,70385.97568140339,0.011336487441794657
,,,70.00000801507568,70385.97587296109,0.01133255333313069
,,,70.00000961809081,70385.97606499051,0.011328144100260798
,,,70.00001122110595,70385.97625753937,0.011323360891812186
,,,70.00001319862778,70385.97649584289,0.011317071377588469
,,,70.00001517614962,70385.97673504445,0.011310476963891416
,,,70.00001715367145,70385.97697517862,0.011303686926989048
,,,70.00001913119328,70385.97721626626,0.011296789789022045
,,,70.00002151611274,70385.97750830292,0.01128842962908857
,,,70.0000239010322,70385.97780174033,0.011280114852414445
,,,70.00002628595165,70385.97809656431,0.011271919681190425
,,,70.0000286708711,70385.97839274995,0.011263899346097695
,,,70.00003168146853,70385.9787685318,0.011254085729433903
,,,70.00003469206595,70385.9791463519,0.011244668521613125
,,,70.00003770266338,70385.9795261225,0.011235680087286402
,,,70.00004151012513,70385.98000906153,0.011224950317892717
,,,70.00004531758688,70385.98049477981,0.01121493760698088
,,,70.00005005871166,70385.98110320268,0.01120345063752067
,,,70.00005479983645,70385.98171528363,0.011193002836593297
,,,70.00006133689693,70385.9825646033,0.011180176730344228
,,,70.00006787395742,70385.98341943604,0.011169005373615747
,,,70.0000744110179,70385.98427906513,0.011159296068877262
,,,70.00008094807839,70385.98514285996,0.011150868210106926
,,,70.00008748513888,70385.98601026928,0.011143558139814904
,,,70.00009402219936,70385.98688081291,0.011137220328225539
,,,70.00010055925985,70385.98775407362,0.011131726769093301
,,,70.00010709632033,70385.98862968927,0.011126965589074918
,,,70.00011494615683,70385.98968381857,0.011122079626283395
,,,70.00012257400273,70385.99071051687,0.011118072247468688
,,,70.00013020184863,70385.99173919625,0.011114681317696593
,,,70.00013782969454,70385.99276955193,0.011111811942598263
,,,70.00014710122439,70385.99402382152,0.011108911621984598
,,,70.00015637275423,70385.9952798036,0.011106543966069159
,,,70.00016564428408,70385.99653718356,0.011104611070607071
,,,70.00017491581393,70385.99779570465,0.011103033047379203
,,,70.00018627824157,70385.99933929714,0.011101488527266145
,,,70.00019764066921,70386.0008839825,0.01110028386648738
,,,70.00020900309686,70386.0024295201,0.01109934424995334
,,,70.00022268233248,70386.00429106182,0.011098482975056313
,,,70.0002363615681,70386.00615331906,0.011097844333752207
,,,70.00025004080372,70386.00801610656,0.011097370757662234
,,,70.00026713374798,70386.01034429988,0.011096947112163002
,,,70.00028422669224,70386.01267291662,0.011096655513042883
,,,70.00030476981524,70386.01547193644,0.011096422585013298
,,,70.00032531293824,70386.0182712249,0.01109627384849856
,,,70.00035094382578,70386.02176402393,0.011096161184136838
,,,70.00037657471331,70386.0252569744,0.011096096721575924
,,,70.00041031561365,70386.02985527167,0.011096051763201803
,,,70.00044405651398,70386.03445363729,0.011096030051824374
,,,70.0004924004275,70386.0410422149,0.011096016731239677
,,,70.00055418971543,70386.04946321982,0.011096010962459485
,,,70.00063910488747,70386.06103593725,0.011096008461898395
,,,70.00076898080897,70386.0787360856,0.011096006646902714
,,,70.00100961377974,70386.11153051317,0.011096003747303818
,,,70.00166611548653,70386.20099952522,0.01109599588245035
,,,70.0050366463309,70386.66030177407,0.011095955520286102
,,,70.01231417509482,70387.65179055488,0.011095868449211626
,,,70.01959170385874,70388.64297933277,0.011095781473253201
,,,70.02686923262266,70389.63386907712,0.01109569458086834
,,,70.03414676138658,70390.62446070496,0.011095607761951594
,,,70.0414242901505,70391.61475508832,0.011095521007702067
,,,70.04870181891442,70392.60475306073,0.011095434310427456
,,,70.05765879756011,70393.82280911943,0.011095327674140846
,,,70.0666157762058,70395.04041882067,0.011095221103184979
,,,70.07557275485148,70396.25758354606,0.01109511458829448
,,,70.08452973349716,70397.47430463346,0.011095008121544521
,,,70.09348671214285,70398.69058338499,0.011094901696162143
,,,70.1045661906538,70400.1944688252,0.011094770100150352
,,,70.11564566916475,70401.69768176028,0.011094638549313144
,,,70.1267251476757,70403.20022450776,0.011094507035856105
,,,70.13780462618665,70404.70209935257,0.011094375553248714
,,,70.15146478107101,70406.55288085759,0.011094213479550452
,,,70.16512493595538,70408.40265471606,0.011094051436018592
,,,70.17878509083974,70410.2514250972,0.011093889415655004
,,,70.19535258218987,70412.49233486044,0.01109369293477302
,,,70.21192007354,70414.7317820242,0.01109349647122369
,,,70.22848756489013,70416.9697739493,0.011093300018200577
,,,70.24942675321257,70419.79623880987,0.01109305173316129
,,,70.27036594153502,70422.6204056832,0.011092803447125583
,,,70.29582892941119,70426.05164377762,0.011092501508344177
,,,70.32129191728735,70429.47953222865,0.011092199546884621
,,,70.35355114292986,70433.81757805584,0.011091816944313115
,,,70.38581036857236,70438.15034417046,0.01109143427850678
,,,70.42850812526521,70443.87709179,0.011090927673426938
,,,70.47120588195806,70449.59480835806,0.011090420920083869
,,,70.52600065313626,70456.91941923847,0.011089770354671217
,,,70.58079542431447,70464.22961812378,0.011089119499137445
,,,70.63559019549268,70471.5256605066,0.011088468337587353
,,,70.7036869926649,70480.57354795406,0.011087658656645754
,,,70.77178378983712,70489.60043925686,0.011086848472156192
,,,70.83988058700933,70498.60680519798,0.011086037775834607
,,,70.92661092613805,70510.04862458064,0.01108500449858669
,,,71.01334126526677,70521.45884063723,0.011083970381747278
,,,71.11969253923353,70535.40859581846,0.01108270117483116
,,,71.22604381320028,70549.31387806755,0.011081430718484511
,,,71.36260130588886,70567.10596665386,0.011079797613168746
,,,71.49915879857744,70584.83074052812,0.011078162504316268
,,,71.68699116447651,70609.10680176016,0.011075910236165323
,,,71.91877429733245,70638.90808940658,0.011073125979771623
,,,72.21986377793253,70677.38679740952,0.01106950126513996
,,,72.63397803856544,70729.92930666801,0.011064501944802406
,,,73.16949180868635,70797.32655243817,0.011058014651216927
,,,73.70500557880725,70864.23168274549,0.011051504074425905
,,,74.24051934892815,70930.76524530127,0.011044972267697614
,,,74.77603311904905,70997.0323638055,0.011038421194751211
,,,75.31154688916995,71063.12430768598,0.011031852733951908
,,,75.84706065929085,71129.11991261187,0.011025268682247081
,,,76.38257442941175,71195.08686567478,0.011018670758911213
,,,77.03784659424218,71275.85081608899,0.011010580851462507
,,,77.69311875907262,71356.74544017798,0.011002475503958985
,,,78.34839092390305,71437.8410014984,0.010994357437150881
,,,79.00366308873349,71519.19257344719,0.010986229230213208
,,,79.69374044073717,71605.18787719631,0.010977661013745418
,,,80.0,71643.4684845598,0.01097385637543199
,,,80.0,71643.4684845598,0.01097385637543199
,,,80.00000124533386,71643.46864039652,0.010972943973257201
,,,80.00000249066773,71643.46879639011,0.010970382219471312
,,,80.00000373600159,71643.46895267686,0.01096640938636636
,,,80.00000498133545,71643.46910937317,0.010961234109876108
,,,80.00000622666931,71643.46926657797,0.010955039223845742
,,,80.00000747200318,71643.46942437493,0.010947985031624865
,,,80.00000871733704,71643.4695828343,0.010940212112414666
,,,80.0000099626709,71643.46974201458,0.010931843740211378
,,,80.00001148703896,71643.46993791248,0.010920946752611124
,,,80.00001301140702,71643.47013503245,0.010909489910241328
,,,80.00001453577508,71643.47033342748,0.01089761866359083
,,,80.00001606014314,71643.4705331359,0.010885456323806912
,,,80.0000175845112,71643.47073418365,0.010873107184421955
,,,80.00001942244893,71643.4709783901,0.010858093292167643
,,,80.00002126038666,71643.4712245759,0.01084306230971179
,,,80.00002309832439,71643.47147273629,0.010828116831284996
,,,80.00002493626212,71643.4717228544,0.010813338806359214
,,,80.0000271470059,71643.47202626195,0.01079587563025695
,,,80.00002935774967,71643.472332403,0.010778833547440898
,,,80.00003156849344,71643.47264120569,0.010762274540988548
,,,80.00003377923721,71643.47295258987,0.01074624160930863
,,,80.00003657976652,71643.47335061758,0.010726729169065809
,,,80.00003938029582,71643.47375246837,0.010708135327580165
,,,80.00004218082512,71643.4741579568,0.010690468168452273
,,,80.00004578408789,71643.47468472566,0.010669085837335968
,,,80.00004938735066,71643.47521682258,0.010649179756736394
,,,80.00005404479188,71643.47591188025,0.010625533586059343
,,,80.0000592005579,71643.47669004402,0.010601915568520264
,,,80.00006435632392,71643.4774764697,0.010580759147999786
,,,80.00006951208994,71643.47827029126,0.01056183161632142
,,,80.00007466785596,71643.47907072674,0.010544911337017857
,,,80.00007982362197,71643.47987707323,0.010529792525498084
,,,80.00008497938799,71643.48068870061,0.010516287023638285
,,,80.00009013515401,71643.48150504497,0.010504224409581792
,,,80.00009529092003,71643.48232560218,0.010493451231660124
,,,80.00010044668605,71643.48314992184,0.010483829823038903
,,,80.00010560245207,71643.48397760169,0.010475236955710586
,,,80.00011188167187,71643.48498965595,0.010466002188844165
,,,80.00011816089167,71643.48600559111,0.01045795466412371
,,,80.00012444011148,71643.4870249083,0.010450941359295652
,,,80.00013071933128,71643.48804717293,0.010444829030478216
,,,80.00013699855108,71643.48907200634,0.010439501661945195
,,,80.00014327777089,71643.49009907867,0.010434858233314484
,,,80.00015103381372,71643.49137037643,0.010429936901869254
,,,80.00015858571697,71643.49261063337,0.010425883890761056
,,,80.00016613762023,71643.49385291126,0.010422447736874353
,,,80.00017368952348,71643.49509690244,0.010419534446407827
,,,80.00018287754564,71643.49661234063,0.010416580872548277
,,,80.0001920655678,71643.49812953964,0.010414164511758382
,,,80.00020125358996,71643.49964817907,0.010412187587137819
,,,80.00021044161213,71643.50116799687,0.010410570138625685
,,,80.00022167884076,71643.503028072,0.010408986116178527
,,,80.0002329160694,71643.5048892769,0.010407746784127724
,,,80.00024415329803,71643.50675136552,0.010406777111435023
,,,80.0002576484023,71643.5089884997,0.010405887159180838
,,,80.00027114350657,71643.51122637762,0.010405224304192502
,,,80.00028463861084,71643.51346480913,0.010404730579884471
,,,80.00030144433929,71643.51625293674,0.010404287969779468
,,,80.00031825006774,71643.51904150809,0.010403981242735026
,,,80.00033505579619,71643.52183038623,0.01040376866262323
,,,80.00035712121604,71643.52549241076,0.010403585238712763
,,,80.0003791866359,71643.52915466137,0.010403471840135226
,,,80.00040711724661,71643.53379056256,0.010403388056946976
,,,80.00043504785732,71643.53842658288,0.010403342378354304
,,,80.00047269887739,71643.54467612265,0.0104033116874347
,,,80.00051841352025,71643.55226416732,0.010403296182333058
,,,80.00057647310152,71643.56190133245,0.010403289238083313
,,,80.00065478605073,71643.57490028426,0.010403286332817018
,,,80.00077096434217,71643.5941843231,0.010403284605231884
,,,80.00097433096664,71643.62794021177,0.010403282264629329
,,,80.00146718670061,71643.70974576083,0.010403276678323569
,,,80.00367580048398,71644.07631491,0.010403251661126682
,,,80.00942061629047,71645.02962341909,0.010403186680105595
,,,80.01516543209696,71645.98268304941,0.010403121819780743
,,,80.02091024790346,71646.93549491145,0.010403057068042065
,,,80.02665506370995,71647.88806004549,0.010402992414086812
,,,80.03239987951645,71648.84037942822,0.0104029278483655
,,,80.03814469532294,71649.79245397868,0.01040286336240216
,,,80.04388951112944,71650.74428456352,0.010402798948663037
,,,80.05088137312896,71651.90240419618,0.010402720640147264
,,,80.05787323512848,71653.06016505224,0.010402642418127227
,,,80.064865097128,71654.21756843777,0.010402564273321861
,,,80.07185695912753,71655.37461558287,0.010402486197620638
,,,80.07884882112705,71656.53130764954,0.010402408183970277
,,,80.08584068312658,71657.68764573864,0.010402330226204801
,,,80.09440084699298,71659.1028745092,0.010402234850580113
,,,80.10271667223623,71660.47720257641,0.010402142261565763
,,,80.11103249747947,71661.85103468897,0.010402049729212937
,,,80.11934832272271,71663.22437234719,0.01040195724776145
,,,80.12939449700356,71664.882815353,0.010401845583740455
,,,80.1394406712844,71666.54054121161,0.010401733979410615
,,,80.14948684556525,71668.19755220831,0.010401622428566246
,,,80.1595330198461,71669.85385052525,0.010401510925994183
,,,80.17169453276112,71671.8579510973,0.010401376003610734
,,,80.18385604567615,71673.86101387584,0.01040124113907942
,,,80.19601755859118,71675.86304225805,0.010401106327071306
,,,80.20817907150621,71677.8640395059,0.010400971563182974
,,,80.22350001578121,71680.38341160142,0.010400801851963251
,,,80.23882096005622,71682.90115823766,0.010400632205327368
,,,80.25414190433122,71685.41728522297,0.010400462618395839
,,,80.27318031096507,71688.54167496543,0.010400251960235803
,,,80.29221871759893,71691.66358271352,0.010400041381834863
,,,80.31125712423278,71694.783018443,0.010399830878070527
,,,80.33616807620886,71698.86095113566,0.01039955554848774
,,,80.36107902818495,71702.93468890309,0.0103992803315385
,,,80.39225919054925,71708.02776247452,0.010398936000946
,,,80.42343935291356,71713.11433346564,0.010398591825831768
,,,80.46286276780648,71719.53641469397,0.01039815686812932
,,,80.50228618269941,71725.94823072241,0.010397722129411209
,,,80.54170959759233,71732.3498507028,0.010397287596950775
,,,80.59038360376704,71740.23962670805,0.010396751371438447
,,,80.63905760994174,71748.11408537765,0.010396215427348272
,,,80.68773161611645,71755.97334626777,0.010395679751003813
,,,80.73640562229116,71763.81752620103,0.010395144331244307
,,,80.79711406415144,71773.58018393708,0.010394476877229122
,,,80.85782250601173,71783.31977722658,0.010393809794265397
,,,80.91853094787201,71793.03651975589,0.01039314307148622
,,,80.99318707048309,71804.9546514972,0.01039232365167941
,,,81.06784319309416,71816.83892788221,0.010391504752300856
,,,81.14249931570524,71828.68972623261,0.01039068636485223
,,,81.2387881705426,71843.92563707744,0.010389631583507572
,,,81.33507702537997,71859.10725696947,0.010388577634391463
,,,81.45465859572613,71877.88695472872,0.010387269879626862
,,,81.57424016607229,71896.58554169534,0.010385963391394786
,,,81.73080106114409,71920.94619870499,0.010384254792438711
,,,81.8873619562159,71945.17331525176,0.010382548349720088
,,,82.10974328521202,71979.36215164076,0.010380128192837516
,,,82.39197477702855,72022.38602556696,0.010377062931885353
,,,82.77558109681138,72080.23372143152,0.010372907830740328
,,,83.33684098553071,72163.63616847187,0.010366851591468825
,,,83.89810087425005,72245.66856586575,0.01036082278958552
,,,84.58346516216254,72344.12556380498,0.010353498024722785
,,,85.26882945007503,72440.8484748426,0.010346213956728599
,,,85.95419373798752,72535.97967340694,0.010338970476617604
,,,86.63955802590002,72629.64473695222,0.010331767481353426
,,,87.32492231381251,72721.95441500758,0.01032460487315667
,,,88.010286601725,72813.00637119963,0.010317482558864575
,,,88.69565088963749,72902.88672424736,0.010310400449332463
,,,89.52594859514684,73010.31276314164,0.010301874426178251
,,,90.0,73070.97127466006,0.010297032914947815
,,,90.0,73070.97127466006,0.010297032914947815
,,,90.00000132207234,73070.97144319375,0.0102963194262648
,,,90.00000264414467,73070.9716118596,0.010294334208594717
,,,90.00000396621701,73070.97178077015,0.010291285334515891
,,,90.00000528828934,73070.9719500193,0.010287351672156358
,,,90.00000661036168,73070.97211968491,0.010282687024007565
,,,90.00000793243402,73070.97228983106,0.010277423634119716
,,,90.00000925450635,73070.97246050995,0.010271675172444901
,,,90.0000108624698,73070.97266887526,0.010264169862958071
,,,90.00001247043323,73070.97287814872,0.010256239124171136
,,,90.00001407839667,73070.97308837285,0.01024800602663677
,,,90.00001568636011,73070.97329957702,0.010239572328823774
,,,90.00001729432356,73070.9735117797,0.010231021911442517
,,,90.00001929267091,73070.97377690651,0.010220335529644959
,,,90.00002129101827,73070.97404359262,0.010209680054496337
,,,90.00002328936563,73070.9743118273,0.010199136980425978
,,,90.00002528771299,73070.97458158938,0.010188768402381946
,,,90.0000277804802,73070.97492019084,0.010176148522064018
,,,90.0000302732474,73070.97526105469,0.010163935684273722
,,,90.00003276601461,73070.97560410271,0.010152171107708104
,,,90.00003586465257,73070.97603344703,0.010138207292288929
,,,90.00003896329054,73070.97646586834,0.010124992648321274
,,,90.0000427283128,73070.97699518081,0.010109942036291522
,,,90.00004649333508,73070.97752848492,0.01009596763771162
,,,90.00005143574437,73070.97823413713,0.010079178429543367
,,,90.00005738179466,73070.97909066768,0.010061150183946094
,,,90.00006332784496,73070.9799545565,0.010045266005721386
,,,90.00006927389525,73070.9808249236,0.010031290449085318
,,,90.00007521994554,73070.9817009881,0.010019003786651803
,,,90.00008094690035,73070.98254951366,0.010008580068997817
,,,90.00008667385517,73070.98340214015,0.009999378104410421
,,,90.00009240080998,73070.98425838667,0.009991255507582038
,,,90.00009812776479,73070.9851178285,0.009984085958966977
,,,90.0001038547196,73070.98598009067,0.009977757677216762
,,,90.00011085267539,73070.98703706675,0.009971023926284382
,,,90.00011785063118,73070.98809723608,0.00996524243641267
,,,90.00012484858698,73070.98916014709,0.009960278369181058
,,,90.00013184654277,73070.9902254121,0.009956016003818312
,,,90.00013884449857,73070.99129269834,0.009952356031780518
,,,90.00014732622178,73070.9925885825,0.009948606179390283
,,,90.00015580794499,73070.99388658824,0.009945488423956633
,,,90.0001642896682,73070.99518635785,0.009942896133691941
,,,90.00017277139142,73070.99648759395,0.009940740689414976
,,,90.00018298203797,73070.99805567363,0.009938621945362797
,,,90.00019319268452,73070.99962517,0.009936925194544565
,,,90.00020340333107,73071.00119580077,0.009935566356762933
,,,90.00021361397762,73071.00276733983,0.009934478114257437
,,,90.00022635951923,73071.00473003216,0.009933418558236502
,,,90.00023910506084,73071.00669358502,0.009932615477446807
,,,90.00025185060245,73071.00865778979,0.009932006775378008
,,,90.00026751252177,73071.01107209816,0.009931456617166852
,,,90.0002831744411,73071.01348693814,0.009931065213067757
,,,90.00029883636041,73071.01590215578,0.009930786738400255
,,,90.00031900521711,73071.01901276952,0.009930542999795906
,,,90.0003391740738,73071.02212367079,0.009930385728434566
,,,90.00036417853909,73071.02598067794,0.009930265810091004
,,,90.00039077894895,73071.03008404207,0.009930192789306581
,,,90.00042368966916,73071.03516096671,0.009930144987106718
,,,90.00045660038937,73071.04023796479,0.009930121455421357
,,,90.00050333649,73071.04744779521,0.009930106839083606
,,,90.00056255041946,73071.05658255804,0.009930100452147657
,,,90.00064280271184,73071.06896282703,0.009930097852831358
,,,90.00076274140623,73071.08746531041,0.009930096345026779
,,,90.0009755565651,73071.12029522673,0.009930094278072782
,,,90.00150570221471,73071.20207663205,0.009930089201083033
,,,90.00393929634016,73071.57746102902,0.00993006590748102
,,,90.01044569528672,73072.58086195661,0.009930003696852905
,,,90.01695209423328,73073.58394672375,0.00992994157478909
,,,90.02345849317983,73074.58671636364,0.009929879532035108
,,,90.02996489212639,73075.58917184333,0.009929817560456293
,,,90.03647129107294,73076.59131407047,0.00992975565290196
,,,90.0429776900195,73077.59314389944,0.009929693803077306
,,,90.05080707508094,73078.7982689485,0.0099296194456634
,,,90.05863646014238,73080.0029441279,0.009929545155419014
,,,90.06646584520382,73081.20717068065,0.009929470925081247
,,,90.07429523026526,73082.41094977884,0.009929396748379575
,,,90.0821246153267,73083.61428253174,0.009929322619900116
,,,90.0915402078378,73085.0608168478,0.009929233530508987
,,,90.10095580034888,73086.50670890007,0.009929144497167105
,,,90.11037139285997,73087.95196033471,0.009929055513996895
,,,90.11978698537106,73089.39657271792,0.00992896657603053
,,,90.12920257788215,73090.84054754538,0.009928877679068537
,,,90.14094040293175,73092.63976919942,0.009928766908884166
,,,90.15267822798134,73094.43800490799,0.009928656191179492
,,,90.16441605303093,73096.23525721367,0.009928545521213836
,,,90.17615387808053,73098.031528558,0.009928434895080253
,,,90.19076188441616,73100.26566501915,0.009928297274562906
,,,90.2053698907518,73102.49829013491,0.00992815971192621
,,,90.21997789708743,73104.7294081112,0.009928022203084034
,,,90.23788374266243,73107.46216350325,0.009927853719404184
,,,90.25578958823743,73110.19266778597,0.009927685306747936
,,,90.27369543381243,73112.92092795094,0.009927516961204991
,,,90.29667710695263,73116.4192991386,0.00992730098751609
,,,90.31965878009282,73119.91399863204,0.009927085113838831
,,,90.34802032942946,73124.22174537087,0.00992681883681283
,,,90.3763818787661,73128.523945171,0.009926552698865075
,,,90.41275898187321,73134.03395265392,0.009926211539827035
,,,90.44913608498032,73139.53492256957,0.009925870591246397
,,,90.49551055973608,73146.53467191025,0.009925436234061502
,,,90.54188503449183,73153.51990543923,0.009925002192969469
,,,90.58825950924758,73160.49071569364,0.009924568457058393
,,,90.64502981982075,73169.00467943167,0.009924037892361973
,,,90.70180013039392,73177.497325941,0.009923507758235044
,,,90.75857044096709,73185.9688139324,0.009922978044002275
,,,90.82725437655537,73196.19003756947,0.00992233771500902
,,,90.89593831214366,73206.38078944365,0.009921697976472167
,,,90.96462224773194,73216.54133605435,0.009921058819367204
,,,91.0512772118038,73229.31768415001,0.009920253246884912
,,,91.13793217587565,73242.04688872476,0.009919448578468805
,,,91.24313801906486,73257.43850096638,0.009918472852729919
,,,91.34834386225407,73272.7622720339,0.009917498438027961
,,,91.48153652543434,73292.06652748917,0.009916266678794783
,,,91.6147291886146,73311.26520572125,0.009915036997149459
,,,91.7940516109135,73336.9493782964,0.009913384694704394
,,,92.01162871633055,73367.86576712962,0.009911384915345595
,,,92.28775181077364,73406.72173048535,0.009908854892902537
,,,92.66011087502221,73458.47057842856,0.009905456924109577
,,,93.20664273676292,73533.13613419521,0.00990049805124128
,,,93.9013749826124,73625.96719229496,0.009894242897829777
,,,94.59610722846188,73716.63057788352,0.009888041181300536
,,,95.29083947431135,73805.28334393175,0.009881892143153216
,,,95.98557172016083,73892.0662030166,0.009875795056456567
,,,96.68030396601031,73977.1053740301,0.009869749224198981
,,,97.3750362118598,74060.51421603152,0.00986375397770354
,,,98.06976845770927,74142.39467389377,0.009857808675103247
,,,98.9038873673758,74238.81274412587,0.009850735657303404
,,,99.73800627704233,74333.30143322177,0.009843732725507799
,,,100.0,74362.60222158421,0.009841547437595275
,,,100.0,74362.60222158421,0.009841547437595275
,,,100.0000015850381,74362.60239830166,0.009842022344781022
,,,100.00000317007621,74362.60257491285,0.00984332028041396
,,,100.00000475511432,74362.60275133082,0.009845275354972781
,,,100.00000634015242,74362.60292748651,0.009847749902028038
,,,100.00000792519053,74362.60310332561,0.009850629885865584
,,,100.00000951022864,74362.60327880607,0.00985382102498603
,,,100.00001144563116,74362.60349254344,0.009858027356185024
,,,100.00001338103368,74362.60370565733,0.009862468123573205
,,,100.0000153164362,74362.60391812073,0.009867053510752089
,,,100.00001725183873,74362.6041299181,0.00987171329099745
,,,100.0000196732461,74362.60439395322,0.009877565878674189
,,,100.00002209465347,74362.60465693784,0.009883370195041099
,,,100.00002451606085,74362.60491888608,0.009889069109541956
,,,100.00002751229135,74362.60524161876,0.009895916656272107
,,,100.00003050852186,74362.60556285518,0.009902493685077613
,,,100.00003350475237,74362.60588265905,0.009908772396497801
,,,100.00003744268845,74362.60630091233,0.009916549999708573
,,,100.00004138062454,74362.60671696757,0.009923785367410308
,,,100.00004647080559,74362.60725175931,0.009932356361100805
,,,100.00005156098663,74362.60778346626,0.009940094317662315
,,,100.00005887012935,74362.60854216777,0.009949875968426756
,,,100.00006617927207,74362.60929593947,0.009958266380967406
,,,100.00007348841478,74362.61004548617,0.00996545193029385
,,,100.0000807975575,74362.61079141623,0.009971600442658428
,,,100.00008810670022,74362.61153425236,0.009976859191225705
,,,100.00009541584294,74362.61227444262,0.009981355798101799
,,,100.00010272498565,74362.61301237067,0.009985200156714863
,,,100.00011003412837,74362.61374836472,0.009988486584799424
,,,100.0001190048768,74362.61464943999,0.009991875352899263
,,,100.00012797562522,74362.61554845891,0.009994670501801936
,,,100.00013694637364,74362.61644578174,0.009996975922870459
,,,100.00014591712207,74362.61734170564,0.009998877361158719
,,,100.00015674401075,74362.61842148812,0.010000734000470848
,,,100.00016743416657,74362.61948632415,0.0100021888443453
,,,100.00017812432239,74362.62055012677,0.01000334516201651
,,,100.00019095400691,74362.62182577001,0.010004424105916239
,,,100.00020378369143,74362.62310051346,0.010005243092408522
,,,100.00021661337595,74362.62437457389,0.010005864740252023
,,,100.00023235321072,74362.62593693408,0.010006426691072028
,,,100.00024809304549,74362.62749873605,0.010006827352837885
,,,100.00026383288025,74362.62906013998,0.010007113004756346
,,,100.00028406038616,74362.63106631966,0.010007363156855827
,,,100.00030428789208,74362.63307219394,0.01000752506714418
,,,100.0003293180769,74362.63555406357,0.010007648701230684
,,,100.00035434826171,74362.63803575486,0.010007720814161328
,,,100.00038694308095,74362.64126731502,0.01000777166947875
,,,100.0004195379002,74362.64449878599,0.010007796772704912
,,,100.00046542091904,74362.64904758794,0.010007812062932655
,,,100.00052317751448,74362.6547734802,0.010007818203415567
,,,100.00060065499757,74362.66245444464,0.010007819727167707
,,,100.0007145177345,74362.67374256084,0.010007819218374755
,,,100.0009104358249,74362.69316547009,0.010007817584284647
,,,100.00136852642268,74362.73857960086,0.010007813661088332
,,,100.00330274922149,74362.93033416712,0.010007797088888938
,,,100.01131378288632,74363.72452695832,0.010007728416147898
,,,100.01932481655115,74364.51871376307,0.010007659693087567
,,,100.02733585021598,74365.3128938515,0.01000759092675306
,,,100.0353468838808,74366.1070665558,0.010007522123278396
,,,100.04335791754563,74366.9012312625,0.010007453287999206
,,,100.0530097804026,74367.85804628186,0.010007370318102993
,,,100.06266164325957,74368.814847963,0.010007287315708057
,,,100.07231350611654,74369.77163547171,0.0100072042867075
,,,100.08196536897351,74370.72840803878,0.010007121236085388
,,,100.09161723183048,74371.68516495093,0.010007038168056679
,,,100.10365752389743,74372.87865591937,0.010006934525165889
,,,100.11569781596437,74374.07212029377,0.010006830866459
,,,100.12773810803131,74375.26555695853,0.0100067271966402
,,,100.13977840009825,74376.45896487014,0.01000662351955454
,,,100.15479627251062,74377.94746237212,0.010006494197535862
,,,100.169814144923,74379.4359118224,0.010006364873975264
,,,100.18483201733537,74380.92431153204,0.010006235552756686
,,,100.20329638923502,74382.75421831456,0.010006076560917843
,,,100.22176076113468,74384.58404466829,0.010005917581713424
,,,100.24022513303433,74386.41378791118,0.010005758618610942
,,,100.26404240114931,74388.77385424779,0.010005553599586664
,,,100.2878596692643,74391.13377278278,0.010005348616317085
,,,100.31744519162761,74394.06502165877,0.010005094043541482
,,,100.34703071399093,74396.99602548941,0.01000483953635497
,,,100.38563442712453,74400.82006806033,0.010004507555998639
,,,100.42423814025813,74404.64365951737,0.01000417570086749
,,,100.4763740371033,74409.80682845513,0.010003727725060798
,,,100.52850993394847,74414.96909875855,0.010003279997645775
,,,100.59258607796006,74421.31234901024,0.010002730082730395
,,,100.65666222197166,74427.6541060373,0.01000218056597003
,,,100.72073836598325,74433.9942986111,0.010001631455575009
,,,100.80058794448071,74441.892943457,0.010000947750020589
,,,100.88043752297817,74449.78892127429,0.010000264693058149
,,,100.96028710147563,74457.68210534731,0.009999582290181396
,,,101.06517521753354,74468.04591320262,0.009998686904987363
,,,101.17006333359144,74478.4044142019,0.009997792658980584
,,,101.30297011729188,74491.52193438116,0.009996661173128253
,,,101.43587690099231,74504.62998203124,0.009995531520087187
,,,101.6153145050428,74522.31124564707,0.009994009278570214
,,,101.83343966086998,74543.77843121556,0.009992163318320757
,,,102.11091299833342,74571.04179877837,0.009989822187146166
,,,102.48589501480885,74607.7998442907,0.009986670883411786
,,,103.04083046828141,74661.99855988764,0.009982033532670196
,,,103.87091558934132,74742.57455159312,0.009975154782730835
,,,104.70100071040123,74822.49045046397,0.00996834456904298
,,,105.53108583146114,74901.68540929929,0.009961601951013652
,,,106.36117095252105,74980.11106963079,0.009954926029011178
,,,107.36604958265777,75073.96839736593,0.009946932348198954
,,,108.37092821279448,75166.59409485928,0.00993903368833363
,,,109.3758068429312,75257.9546424371,0.009931228657614402
,,,110.0,75314.05791895243,0.009926427018634639
,,,110.0,75314.05791895243,0.009926427018634639
,,,110.0000010732018,75314.05801501274,0.009925399969472674
,,,110.0000021464036,75314.05811123352,0.009922499852267523
,,,110.0000032196054,75314.05820775598,0.00991797418204738
,,,110.0000042928072,75314.05830470247,0.009912041725763808
,,,110.000005366009,75314.05840217872,0.00990489606915807
,,,110.00000643921081,75314.05850027571,0.00989670866777115
,,,110.00000751241261,75314.05859907139,0.009887631471057728
,,,110.00000858561441,75314.05869863211,0.009877799190883111
,,,110.0000098849438,75314.05882027415,0.00986505475302632
,,,110.00001118427318,75314.05894320126,0.009851563534678044
,,,110.00001248360256,75314.0590674785,0.009837485971783494
,,,110.00001378293194,75314.0591931563,0.00982296053848487
,,,110.00001508226133,75314.05932027248,0.009808106596525052
,,,110.00001638159071,75314.05944885407,0.009793026855700574
,,,110.00001797337951,75314.0596083999,0.009774373289928175
,,,110.00001956516832,75314.05977018746,0.0097556490181001
,,,110.00002115695712,75314.05993421827,0.009736966472488433
,,,110.00002274874592,75314.06010048161,0.009718417626087586
,,,110.00002434053472,75314.06026895683,0.00970007715260471
,,,110.000026308644,75314.06048027653,0.009677777299556515
,,,110.00002827675327,75314.0606948657,0.009655974941418231
,,,110.00003024486254,75314.06091264554,0.009634734700857354
,,,110.00003221297182,75314.06113352913,0.009614102398052144
,,,110.0000346765813,75314.06141425585,0.009589178160680785
,,,110.00003714019077,75314.06169951147,0.009565288184843668
,,,110.00003960380025,75314.06198910266,0.009542444671727063
,,,110.00004272398486,75314.06236179238,0.00951500725153543
,,,110.00004597288097,75314.0627564972,0.00948817584812635
,,,110.00004994076829,75314.0632471295,0.009457720335081507
,,,110.00005390865562,75314.06374649893,0.009429675759263102
,,,110.00005911066911,75314.0644132625,0.00939630015813726
,,,110.00006431268261,75314.06509240111,0.009366442434314622
,,,110.00006951469611,75314.06578260519,0.009339755047877612
,,,110.0000747167096,75314.06648269716,0.009315912852370706
,,,110.0000799187231,75314.06719162162,0.009294617764396227
,,,110.00008456100504,75314.0678309537,0.009277544288433326
,,,110.00008920328698,75314.06847596353,0.009262110141475354
,,,110.00009384556891,75314.06912610594,0.009248157778286805
,,,110.00009848785085,75314.06978088818,0.009235544573143675
,,,110.00010313013279,75314.07043986498,0.009224141555658654
,,,110.00010874547455,75314.0712420018,0.009211799867303522
,,,110.00011436081631,75314.07204905209,0.009200874503636417
,,,110.00011997615808,75314.07286045208,0.009191202356078664
,,,110.00012559149984,75314.0736757029,0.009182639206006274
,,,110.0001312068416,75314.07449436303,0.009175057525069445
,,,110.00013682218336,75314.07531604172,0.009168344528286895
,,,110.00014361862574,75314.07631409357,0.009161239611660725
,,,110.00015041506812,75314.0773155266,0.009155107140176689
,,,110.0001572115105,75314.07831987801,0.009149813792100546
,,,110.00016400795288,75314.07932674843,0.009145244582432873
,,,110.00017080439525,75314.08033579319,0.009141300325652585
,,,110.00017900513139,75314.08155580313,0.009137252207400337
,,,110.00018720586752,75314.0827781032,0.00913386214930667
,,,110.00019540660365,75314.08400232097,0.009131023099789345
,,,110.00020360733978,75314.08522814463,0.00912864544529497
,,,110.00021180807592,75314.08645531305,0.009126654162693917
,,,110.00022205715482,75314.08799055906,0.00912461402859465
,,,110.00023215305454,75314.08950424085,0.009123001240911772
,,,110.00024224895427,75314.09101902298,0.009121704693159413
,,,110.00025234485399,75314.09253468941,0.009120662360775307
,,,110.00026510742278,75314.0944516934,0.009119631924775601
,,,110.00027786999156,75314.09636956075,0.009118849903421523
,,,110.00029063256035,75314.09828808281,0.009118256399145493
,,,110.00030629872782,75314.1006437513,0.009117719698227432
,,,110.00032196489529,75314.10299995364,0.009117337132577617
,,,110.00033763106276,75314.10535653555,0.009117064425923888
,,,110.00035777739778,75314.10838743098,0.009116825493155156
,,,110.0003779237328,75314.11141861483,0.009116670860947623
,,,110.00040286533526,75314.11517153455,0.00911655270161681
,,,110.00042780693772,75314.11892461742,0.009116483711530543
,,,110.00046030642564,75314.1238151025,0.00911643488289684
,,,110.00049280591355,75314.12870565918,0.00911641058455906
,,,110.00053859813983,75314.13559656385,0.009116395425994244
,,,110.0005962857998,75314.14427752103,0.00911638878079218
,,,110.00067376739105,75314.15593706285,0.009116386212779565
,,,110.00078786747845,75314.1731068743,0.009116385020005034
,,,110.00098491993992,75314.20275898065,0.009116383668287825
,,,110.00144917497461,75314.27261724188,0.00911638057825041
,,,110.00343067817664,75314.57074992133,0.00911636740530667
,,,110.00875645319282,75315.37179941351,0.009116332086468119
,,,110.01408222820899,75316.17247802923,0.00911629688436117
,,,110.01940800322517,75316.97278690583,0.009116261788297896
,,,110.02473377824134,75317.77272711803,0.009116226788710423
,,,110.03005955325752,75318.57229968326,0.00911619187706706
,,,110.03538532827369,75319.37150556647,0.009116157045739676
,,,110.04071110328987,75320.17034568446,0.009116122287897174
,,,110.04603687830604,75320.96882090988,0.009116087597413244
,,,110.0525681061756,75321.94752864954,0.00911604513883218
,,,110.05909933404516,75322.92569032848,0.009116002764328484
,,,110.06563056191472,75323.90330732893,0.00911596046596044
,,,110.07216178978427,75324.88038096395,0.00911591823670944
,,,110.07869301765383,75325.85691248385,0.009115876070408811
,,,110.08522424552339,75326.83290308197,0.009115833961610507
,,,110.09306764647788,75328.00426432873,0.009115783462198232
,,,110.10065290229934,75329.13633459198,0.009115734690112324
,,,110.10823815812081,75330.26768018598,0.009115685976529066
,,,110.11582341394228,75331.39830266949,0.00911563731644055
,,,110.12340866976375,75332.52820353821,0.009115588705476683
,,,110.13276238116354,75333.92054236373,0.00911552882317595
,,,110.14211609256334,75335.31178864371,0.009115469003605065
,,,110.15146980396314,75336.70194486013,0.009115409241493361
,,,110.16082351536294,75338.09101339862,0.009115349532340087
,,,110.17017722676273,75339.47899655813,0.009115289872292423
,,,110.18176199912065,75341.19654222953,0.009115216045204357
,,,110.19334677147857,75342.91243047101,0.00911514228307252
,,,110.2049315438365,75344.6266652037,0.0091150685814469
,,,110.21651631619442,75346.3392502158,0.009114994936589769
,,,110.23082288088042,75348.45192849937,0.009114904062874945
,,,110.24512944556643,75350.56210308186,0.009114813265983141
,,,110.25943601025244,75352.66978042494,0.009114722541802222
,,,110.27681947962053,75355.22740313201,0.00911461239855729
,,,110.29420294898861,75357.78135904801,0.009114502352488217
,,,110.3115864183567,75360.3316587098,0.009114392399338093
,,,110.33359830142237,75363.55575505152,0.009114253298520336
,,,110.35561018448804,75366.77402548539,0.00911411433483637
,,,110.38233033870426,75370.67287330622,0.00911394582415255
,,,110.40905049292049,75374.56319898403,0.00911377750012884
,,,110.44219223760504,75379.37668606242,0.009113568972598456
,,,110.4753339822896,75384.1771737848,0.00911336071111394
,,,110.51519789397378,75389.93420987185,0.00911311054714799
,,,110.55506180565796,75395.67262343966,0.009112860740786825
,,,110.59492571734214,75401.39251153347,0.00911261128021675
,,,110.63478962902632,75407.0939689314,0.00911236215532611
,,,110.68365430234468,75414.05773595737,0.009112057226512028
,,,110.73251897566304,75420.99411692163,0.009111752775565507
,,,110.7813836489814,75427.9032763141,0.00911144879121756
,,,110.83024832229977,75434.78537591644,0.009111145264079046
,,,110.89077306846644,75443.27240269496,0.009110769931659516
,,,110.95129781463312,75451.71845796224,0.009110395276540093
,,,111.0118225607998,75460.12383602478,0.00911002128889944
,,,111.08570187063795,75470.3291220441,0.009109565675457152
,,,111.1595811804761,75480.47475384979,0.009109111033229427
,,,111.23346049031424,75490.56124567865,0.009108657353072211
,,,111.32770391832472,75503.34294672402,0.009108080005239492
,,,111.42194734633519,75516.03027647141,0.00910750419876706
,,,111.53766090287681,75531.48041439713,0.009106799308142205
,,,111.65337445941843,75546.79169053552,0.009106096710992464
,,,111.80233212315927,75566.3003596084,0.009105195615728109
,,,111.95128978690012,75585.58577693353,0.009104298274953121
,,,112.15723261550745,75611.88825431517,0.00910306379006771
,,,112.41271377892897,75643.94895719946,0.009101542187111476
,,,112.74810940840085,75685.1101819301,0.00909956099065337
,,,113.22141255606573,75741.4724202299,0.009096796367951163
,,,113.83679183891051,75811.88844225636,0.009093255544224934
,,,114.4521711217553,75879.25655319887,0.009089774191062557
,,,115.06755040460008,75943.76748226555,0.009086351027646607
,,,115.68292968744487,76005.59634382153,0.009082984813747924
,,,116.3140524981444,76066.38970468186,0.009079590376916753
,,,116.94517530884394,76124.69105263815,0.009076253325433326
,,,117.57629811954348,76180.64739602689,0.009072972447724034
,,,118.20742093024302,76234.39422716793,0.009069746572324679
,,,118.83854374094255,76286.05662424733,0.009066574566601706
,,,119.46966655164209,76335.75023871164,0.009063455335476414
,,,120.0,76376.06422764219,0.00906087427026094
,,,120.0,76376.06422764219,0.00906087427026094
,,,120.00000155249934,76376.06434381027,0.009060427592034286
,,,120.00000310499868,76376.06446007881,0.009059208696371102
,,,120.00000465749802,76376.06457652971,0.00905737526470192
,,,120.00000620999737,76376.06469322788,0.009055057433450081
,,,120.00000776249671,76376.06481022418,0.00905236253759888
,,,120.00000931499605,76376.06492755792,0.00904937901825434
,,,120.00001121722867,76376.06507182654,0.009045435481462806
,,,120.0000131194613,76376.065216685,0.009041274860728237
,,,120.00001502169393,76376.06536215846,0.009036981559522815
,,,120.00001692392655,76376.06550826122,0.00903262137949379
,,,120.00001931013207,76376.0656924341,0.009027134352378478
,,,120.0000216963376,76376.06587760341,0.009021696671650809
,,,120.00002408254312,76376.06606375502,0.009016361626065032
,,,120.00002704626087,76376.06629629288,0.009009932670881828
,,,120.00003000997862,76376.06653025716,0.009003763499775004
,,,120.0000335757335,76376.06681355044,0.008996720032557363
,,,120.00003714148838,76376.06709870347,0.008990106589089088
,,,120.0000416651225,76376.06746295023,0.008982334200075544
,,,120.00004618875661,76376.06782976599,0.008975229045606041
,,,120.00005257031772,76376.06835117664,0.00896626418659766
,,,120.00006023128178,76376.06898247756,0.008956974718994396
,,,120.00006789224584,76376.06961879395,0.008949083706483474
,,,120.0000755532099,76376.07025936803,0.008942388196759805
,,,120.00008321417396,76376.07090355369,0.008936709952137125
,,,120.00009087513801,76376.07155080176,0.008931895470681538
,,,120.00009853610207,76376.07220064622,0.00892781371083255
,,,120.00010619706613,76376.07285269181,0.008924353251336068
,,,120.00011385803019,76376.07350660344,0.008921419524441277
,,,120.00012151899425,76376.07416209701,0.008918932330453353
,,,120.00013102265957,76376.07497709757,0.00891636633763007
,,,120.0001405263249,76376.0757937817,0.008914275538292814
,,,120.00015002999022,76376.0766118375,0.008912571901046202
,,,120.00015953365555,76376.07743101088,0.00891118371165172
,,,120.00017119051145,76376.07843700492,0.00890982688038046
,,,120.00018275530016,76376.07943610885,0.008908778707206525
,,,120.00019432008887,76376.08043603135,0.008907961675536136
,,,120.00020837297193,76376.08165192536,0.008907207322178924
,,,120.00022242585499,76376.08286851658,0.008906649985100466
,,,120.00023647873805,76376.08408562255,0.008906238201582086
,,,120.00025407943674,76376.08561052475,0.008905870629302821
,,,120.00027168013544,76376.08713583603,0.0089056190147112
,,,120.00029288728611,76376.088974052,0.00890541883778474
,,,120.00031409443677,76376.09081252512,0.008905292027757564
,,,120.00034065141227,76376.09311500126,0.008905196571672713
,,,120.00036720838777,76376.09541761994,0.008905142643689749
,,,120.00040236514256,76376.09846599527,0.008905105461229525
,,,120.00043752189735,76376.10151443203,0.00890508793640614
,,,120.00048836651469,76376.10592319912,0.008905077495950058
,,,120.00055389017014,76376.11160480174,0.008905073310764603
,,,120.00064513721539,76376.1195168652,0.008905071806622472
,,,120.00078785103896,76376.13189152481,0.008905070968050188
,,,120.001063751894,76376.15581439438,0.008905069662006817
,,,120.00188509445331,76376.22702852408,0.00890506580025617
,,,120.00632192830483,76376.61164417547,0.008905044950879999
,,,120.01478191334571,76377.34465030897,0.008905005240810166
,,,120.0232418983866,76378.0771794607,0.008904965583691853
,,,120.03170188342749,76378.80923268605,0.008904925973608549
,,,120.04016186846837,76379.54081099154,0.008904886405456551
,,,120.04862185350926,76380.27191534154,0.00890484687483114
,,,120.05882325270069,76381.15288212738,0.008904799251703009
,,,120.06902465189212,76382.03316267091,0.00890475167193134
,,,120.07922605108355,76382.91275848266,0.008904704130712959
,,,120.08942745027498,76383.7916710258,0.008904656623992825
,,,120.09962884946641,76384.66990172348,0.008904609148341834
,,,120.11241950100278,76385.77007791205,0.008904549662212822
,,,120.12521015253914,76386.86918706448,0.008904490215609366
,,,120.1380008040755,76387.96723179841,0.008904430804611925
,,,120.15079145561187,76389.06421468357,0.008904371425995275
,,,120.16682091427187,76390.43747666477,0.00890429705339636
,,,120.18285037293187,76391.80907983625,0.008904222723236165
,,,120.19887983159187,76393.17902903997,0.008904148432094501
,,,120.21868415603079,76394.8693181933,0.008904056695532132
,,,120.23848848046971,76396.5570988901,0.008903965010189818
,,,120.25829280490863,76398.24237997974,0.00890387337277422
,,,120.28401693530688,76400.42769892281,0.008903754410848619
,,,120.30974106570513,76402.60883445755,0.008903635520757005
,,,120.3419231648129,76405.33167604663,0.008903486879301911
,,,120.37410526392067,76408.04803645134,0.008903338338982224
,,,120.41645016186158,76411.61238439227,0.008903143037744343
,,,120.45879505980248,76415.16565672746,0.00890294789597765
,,,120.51561259067726,76419.91610774431,0.008902686298495853
,,,120.57243012155205,76424.64695966171,0.008902424965399645
,,,120.64083885151416,76430.31720832156,0.008902110656956088
,,,120.70924758147628,76435.95965520457,0.008901796707838333
,,,120.77765631143839,76441.57462698391,0.008901483109785308
,,,120.86348632745863,76448.58116640158,0.008901090136836605
,,,120.94931634347887,76455.54558937551,0.00890069769864135
,,,121.05304089232979,76463.90668869574,0.008900224147223737
,,,121.15676544118071,76472.20825107284,0.008899751361506423
,,,121.28728823143955,76482.57162524665,0.008899157508255963
,,,121.41781102169838,76492.84443711427,0.008898564854729287
,,,121.59191372567503,76506.40970303827,0.008897776182966019
,,,121.80156125429731,76522.54188988954,0.008896829312226745
,,,122.06462629603645,76542.48272393516,0.008895645525266565
,,,122.41299375977222,76568.39629206788,0.00889408530202331
,,,122.90742174399583,76604.26812832287,0.00889188540256381
,,,123.5385504100386,76648.6358703904,0.00888910186498663
,,,124.16967907608137,76691.55929138718,0.008886345787338578
,,,124.80080774212414,76733.18436300098,0.00888361703423993
,,,125.4319364081669,76773.64169696723,0.008880915467086775
,,,126.06306507420967,76813.04815484374,0.0088782409441118
,,,126.69419374025244,76851.5082889916,0.008875593320453753
,,,127.32532240629521,76889.1156324722,0.00887297244822867
,,,128.09237072584943,76933.79405372716,0.008869822941581458
,,,128.85941904540365,76977.46872873885,0.008866712449997654
,,,129.62646736495788,77020.2556400014,0.008863640690921649
,,,130.0,77040.80123714119,0.008862158760979027
,,,130.0,77040.80123714119,0.008862158760979027
,,,130.00000123459856,77040.80130477405,0.008861482773251392
,,,130.0000024691971,77040.80137253019,0.008859601781862965
,,,130.00000370379567,77040.80144051462,0.008856712608286924
,,,130.00000493839423,77040.80150881501,0.008852984237739177
,,,130.00000617299278,77040.80157750408,0.008848561795656998
,,,130.00000740759134,77040.80164664179,0.008843569916177144
,,,130.0000086421899,77040.80171627707,0.008838115606610316
,,,130.00001014475274,77040.80180175418,0.008830985382273634
,,,130.00001164731557,77040.80188808162,0.00882344520581529
,,,130.0000131498784,77040.80197529994,0.008815610792754091
,,,130.00001465244125,77040.80206343748,0.008807577741317046
,,,130.0000161550041,77040.80215251255,0.00879942481342627
,,,130.00001802757185,77040.80226484903,0.008789193261267052
,,,130.00001990013962,77040.80237866162,0.008778975174714002
,,,130.00002177270738,77040.80249394258,0.008768847757961837
,,,130.00002364527515,77040.80261067438,0.008758869938791169
,,,130.0000259871599,77040.80275866562,0.00874666839083891
,,,130.00002832904462,77040.80290882615,0.008734831070585218
,,,130.00003067092936,77040.80306108635,0.008723398274046237
,,,130.00003358675144,77040.80325348198,0.008709764495916658
,,,130.00003650257352,77040.80344886341,0.008696816490920889
,,,130.00004004525135,77040.80369004353,0.008682009817718316
,,,130.00004358792918,77040.80393512844,0.008668197005866908
,,,130.00004821961858,77040.8042610003,0.008651572413820634
,,,130.00005378027103,77040.80465965641,0.008633617241662046
,,,130.00005934092349,77040.80506557011,0.008617654678414669
,,,130.00006490157594,77040.80547793169,0.008603480981980778
,,,130.0000704622284,77040.80589601643,0.008590904193708103
,,,130.00007602288085,77040.80631917852,0.00857974845127617
,,,130.0000816186797,77040.80674956006,0.008569796208276395
,,,130.00008721447855,77040.80718398262,0.0085609775860084
,,,130.0000928102774,77040.8076219858,0.008553163717491152
,,,130.00009840607626,77040.80806316162,0.008546240152136408
,,,130.00010400187512,77040.80850714857,0.008540105382264357
,,,130.00011090037822,77040.80905789304,0.008533495530169556
,,,130.00011779888132,77040.80961190083,0.008527801054361421
,,,130.00012469738442,77040.81016872,0.00852289503765411
,,,130.00013159588752,77040.81072796129,0.008518668190545477
,,,130.00013849439063,77040.81128928937,0.008515026399897832
,,,130.0001468229821,77040.81196935514,0.008511294598912048
,,,130.00015515157355,77040.812651612,0.008508176948567554
,,,130.000163480165,77040.81333569928,0.008505572316597916
,,,130.00017180875648,77040.81402131573,0.008503396242215957
,,,130.00018013734794,77040.81470820967,0.0085015781824135
,,,130.00019057364995,77040.81557042032,0.008499716181408615
,,,130.00020100995195,77040.81643397071,0.008498229652119412
,,,130.00021144625396,77040.81729859055,0.008497042863373305
,,,130.00022188255596,77040.81816406405,0.008496095364462882
,,,130.00023494164972,77040.81924798628,0.008495174096807
,,,130.00024800074348,77040.82033271508,0.008494479031010953
,,,130.00026105983724,77040.82141805215,0.008493954619994462
,,,130.00027715891133,77040.82275665952,0.008493481777665452
,,,130.00029325798542,77040.82409576056,0.00849314766227742
,,,130.0003093570595,77040.82543520993,0.008492911566581919
,,,130.0003301906388,77040.82716892545,0.00849270571528944
,,,130.0003510242181,77040.82890290413,0.008492574359534584
,,,130.00037698800932,77040.83106409626,0.008492475047553176
,,,130.00040471418905,77040.83337214835,0.008492415463783114
,,,130.0004391800153,77040.83624135988,0.00849237722664337
,,,130.00047364584154,77040.83911063499,0.008492358980329103
,,,130.00052325253642,77040.84324042611,0.008492348007512883
,,,130.000586837302,77040.84853391182,0.00849234356892718
,,,130.00067462274868,77040.85584209743,0.008492342029745262
,,,130.00080992758456,77040.86710620434,0.008492341324121213
,,,130.00106428198885,77040.88828084483,0.008492340368594978
,,,130.00177877969784,77040.94775948023,0.008492337719163306
,,,130.0054601335213,77041.25416199652,0.008492324084113323
,,,130.01224348445453,77041.81851378395,0.008492299018366165
,,,130.01902683538776,77042.38256463938,0.008492274021607333
,,,130.025810186321,77042.94631561023,0.008492249086650932
,,,130.03259353725423,77043.50976768842,0.00849222420715623
,,,130.03937688818746,77044.07292181611,0.008492199377527578
,,,130.0461602391207,77044.6357788909,0.008492174592818938
,,,130.05294359005393,77045.1983397703,0.008492149848652519
,,,130.06132473757756,77045.89300222025,0.008492119326316846
,,,130.0697058851012,77046.58721523962,0.008492088853575209
,,,130.07808703262484,77047.28098024409,0.008492058424887297
,,,130.08646818014847,77047.97429859084,0.008492028035452182
,,,130.0948493276721,77048.66717158534,0.008491997681110992
,,,130.1049303021044,77049.49998176652,0.00849196121183752
,,,130.1150112765367,77050.33215156342,0.008491924782748553
,,,130.125092250969,77051.16368301761,0.008491888389258784
,,,130.1351732254013,77051.9945781064,0.008491852027468398
,,,130.1452541998336,77052.82483875075,0.00849181569405946
,,,130.15782619816125,77053.85937190715,0.008491770418093618
,,,130.1703981964889,77054.89292477978,0.008491725177270872
,,,130.18297019481653,77055.92550081364,0.008491679967737729
,,,130.19554219314418,77056.95710337475,0.00849163478628166
,,,130.21119581288838,77058.24021449398,0.008491578565246191
,,,130.22684943263258,77059.52182776213,0.008491522379340258
,,,130.24250305237678,77060.80194928785,0.00849146622504995
,,,130.26170157752279,77062.3699381237,0.008491397393040112
,,,130.2809001026688,77063.93570296663,0.008491328599919535
,,,130.3000986278148,77065.4992544985,0.008491259842128097
,,,130.32475739383122,77067.50426458666,0.008491171576122633
,,,130.34941615984764,77069.50566262072,0.008491083358522125
,,,130.3798453179401,77071.97046053513,0.008490974557693293
,,,130.41027447603255,77074.4298308126,0.008490865817849077
,,,130.4491076549291,77077.56061675854,0.008490727126190431
,,,130.48794083382563,77080.68270718292,0.008490588516418702
,,,130.53640697475788,77084.56718489318,0.008490415627029676
,,,130.58487311569013,77088.43839186183,0.008490242842546066
,,,130.63333925662238,77092.29647655021,0.008490070153884248
,,,130.69192886349236,77096.94311540204,0.008489861512186508
,,,130.75051847036235,77101.57104551142,0.008489652989886659
,,,130.80910807723234,77106.18051731704,0.008489444579239842
,,,130.88002892421778,77111.73579431305,0.008489192445814302
,,,130.95094977120323,77117.2648182283,0.008488940459572911
,,,131.02187061818867,77122.76801347148,0.008488688614939281
,,,131.11144405428362,77129.68231808735,0.008488370730110578
,,,131.20101749037858,77136.55691581256,0.008488053059723336
,,,131.30990308545478,77144.86138835165,0.008487667183466151
,,,131.41878868053098,77153.10982012958,0.008487281616494733
,,,131.55689969231366,77163.49374347932,0.008486793004929848
,,,131.69501070409635,77173.79255282211,0.008486304889830052
,,,131.88149069209788,77187.5679533494,0.008485646619678953
,,,132.1082523035583,77204.12593923697,0.008484847392436403
,,,132.39682280181412,77224.90745914346,0.00848383230415412
,,,132.78591644566643,77252.45059072459,0.008482467190454611
,,,133.3236224302128,77289.69646800766,0.008480587588306394
,,,133.86132841475916,77326.10379838431,0.008478716198675379
,,,134.39903439930552,77361.78208929105,0.008476853224782364
,,,134.93674038385188,77396.82973864506,0.00847499885784756
,,,135.47444636839825,77431.33506342526,0.008473153277450811
,,,136.13029631582896,77472.80204722265,0.008470914327008177
,,,136.78614626325967,77513.70662352351,0.008468688981746837
,,,137.44199621069038,77554.15962248582,0.00846647750213066
,,,138.0978461581211,77594.25741518919,0.00846428012646375
,,,138.7536961055518,77634.08355505046,0.008462097071819026
,,,139.4095460529825,77673.71023938335,0.008459928534940276
,,,140.0,77709.26663776633,0.008457988792383115
,,,140.0,77709.26663776633,0.008457988792383115
,,,140.00000104759496,77709.26670080023,0.008457125176417904
,,,140.00000209518993,77709.26676396969,0.008454698556039824
,,,140.0000031427849,77709.26682739264,0.008450931815291149
,,,140.00000419037985,77709.26689117009,0.008446019902494313
,,,140.00000523797482,77709.26695538816,0.008440133469232475
,,,140.00000628556978,77709.26702011995,0.008433421979657357
,,,140.00000733316475,77709.2670854272,0.008426016379802049
,,,140.0000083807597,77709.26715136164,0.008418031398981118
,,,140.0000096629986,77709.26723298016,0.00840761530502227
,,,140.00001094523748,77709.26731566562,0.008396640177773583
,,,140.00001222747636,77709.26739946681,0.008385241182359874
,,,140.00001350971525,77709.26748442011,0.008373532948988077
,,,140.00001479195413,77709.26757055134,0.00836161252040385
,,,140.0000163429644,77709.26767633445,0.00834702607073457
,,,140.00001789397464,77709.26778388099,0.008332368543498553
,,,140.0000194449849,77709.26789319346,0.008317737121892177
,,,140.00002099599516,77709.26800426385,0.008303209894430789
,,,140.00002286561926,77709.2681404635,0.008285924360892472
,,,140.00002473524336,77709.26827915173,0.00826896411239326
,,,140.00002660486746,77709.26842027657,0.008252391197828435
,,,140.00002847449156,77709.2685637783,0.00823625012704384
,,,140.00003084136796,77709.26874875343,0.008216482180336548
,,,140.00003320824436,77709.26893729327,0.008197492326325388
,,,140.00003557512076,77709.26912925286,0.008179297613108408
,,,140.00003859580147,77709.26937897225,0.00815723382330604
,,,140.00004161648218,77709.26963372025,0.008136447145543294
,,,140.0000454430649,77709.2699631927,0.008111886564023108
,,,140.00004964595928,77709.27033313512,0.008087076879529493
,,,140.0000548195272,77709.27079909094,0.008059427704908579
,,,140.00005999309514,77709.27127556756,0.008034688898395832
,,,140.00006516666306,77709.27176145345,0.008012571847622949
,,,140.000070340231,77709.27225574944,0.00799280715858779
,,,140.00007551379892,77709.27275756013,0.00797514841652127
,,,140.00008068736685,77709.27326608443,0.007959372717072118
,,,140.00008586093477,77709.27378060631,0.00794527966273469
,,,140.0000910345027,77709.27430048602,0.007932689702856405
,,,140.00009620807063,77709.27482515216,0.007921442261810971
,,,140.00010138163856,77709.27535409435,0.007911393872278637
,,,140.0001065552065,77709.27588685679,0.007902416412773627
,,,140.0001117287744,77709.27642303235,0.007894395488715204
,,,140.00011690234234,77709.27696225738,0.007887228966754563
,,,140.0001232877015,77709.27763150845,0.007879427194864857
,,,140.00012946002812,77709.27828187177,0.007872849135043172
,,,140.00013563235473,77709.27893518722,0.007867097626533941
,,,140.00014180468133,77709.27959108385,0.007862068677196086
,,,140.00014797700794,77709.28024923736,0.00785767141076007
,,,140.00015557024713,77709.28106158273,0.007853011965771909
,,,140.00016316348632,77709.281876462,0.007849061559385105
,,,140.0001707567255,77709.28269348951,0.007845712222452304
,,,140.0001783499647,77709.28351233833,0.00784287244771989
,,,140.0001859432039,77709.28433273129,0.00784046467388469
,,,140.00019528744667,77709.2853440823,0.007837998286876096
,,,140.00020463168946,77709.28635705328,0.007835985116646117
,,,140.00021397593224,77709.2873713464,0.007834341858755492
,,,140.00022332017502,77709.2883867186,0.007833000527976537
,,,140.0002347619224,77709.28963119387,0.007831688945956088
,,,140.00024620366978,77709.2908767004,0.007830666019697965
,,,140.00025764541715,77709.29212301095,0.007829868213167593
,,,140.0002714120935,77709.29362338588,0.007829137369278373
,,,140.00028517876984,77709.29512443476,0.007828595426768023
,,,140.0002989454462,77709.29662598293,0.007828193555506666
,,,140.00031614077972,77709.29850200647,0.007827834185864113
,,,140.00033333611324,77709.30037842786,0.007827586814888913
,,,140.0003539973109,77709.30263341063,0.007827389260025883
,,,140.00037465850855,77709.30488864482,0.007827263121163714
,,,140.00040043035628,77709.307701938,0.00782716762844698
,,,140.000426202204,77709.31051537121,0.007827113039720463
,,,140.00046011793796,77709.31421795892,0.007827075066962692
,,,140.0004940336719,77709.31792060634,0.007827056838072971
,,,140.00054260463267,77709.32322322874,0.007827045845671253
,,,140.000604656385,77709.32999758706,0.007827041374288985
,,,140.0006898773754,77709.33930135095,0.007827039856068693
,,,140.00082008706627,77709.35351650363,0.007827039252928903
,,,140.00106092165998,77709.37980829061,0.007827038535187554
,,,140.0017170413649,77709.45143374286,0.007827036619882917
,,,140.00520385644387,77709.83200416421,0.007827026461594588
,,,140.0111190138794,77710.4773541695,0.007827009295573064
,,,140.01703417131495,77711.12237397161,0.007826992206768529
,,,140.02294932875049,77711.7670646852,0.007826975187960189
,,,140.02886448618602,77712.41142736624,0.007826958232630538
,,,140.03477964362156,77713.05546301701,0.007826941335016388
,,,140.0406948010571,77713.6991725907,0.007826924489976957
,,,140.04660995849264,77714.3425569956,0.00782690769291927
,,,140.0537306254373,77715.11663308804,0.007826887530620092
,,,140.0605845048475,77715.86126460972,0.007826868177721763
,,,140.06743838425768,77716.6054632849,0.007826848872876165
,,,140.07429226366787,77717.34923027919,0.00782682961168029
,,,140.08114614307806,77718.0925667072,0.007826810390244188
,,,140.08943505197658,77718.99096533075,0.007826787192548595
,,,140.0977239608751,77719.88873758067,0.007826764042652205
,,,140.10601286977362,77720.78588518259,0.007826740935934579
,,,140.11430177867214,77721.68240978873,0.007826717868386703
,,,140.12259068757066,77722.57831298496,0.007826694836526807
,,,140.13087959646919,77723.47359629712,0.007826671837325572
,,,140.14116505543868,77724.58366693546,0.007826643339771464
,,,140.15145051440817,77725.69278807026,0.007826614884128846
,,,140.16173597337766,77726.80096230257,0.0078265864667232
,,,140.17202143234715,77727.90819213924,0.007826558084433123
,,,140.18230689131664,77729.01448000224,0.007826529734602653
,,,140.19513972494633,77730.39344224065,0.00782649440553329
,,,140.20797255857602,77731.77094618381,0.007826459119779422
,,,140.2208053922057,77733.14699608665,0.007826423874260318
,,,140.2336382258354,77734.5215960697,0.007826388666406107
,,,140.24962860638297,77736.23239650119,0.00782634484505085
,,,140.26561898693055,77737.94095942593,0.007826301075398622
,,,140.28160936747813,77739.64729211325,0.00782625735460572
,,,140.30123523937118,77741.73852980019,0.007826203757016838
,,,140.32086111126424,77743.82643115304,0.00782615022589714
,,,140.3404869831573,77745.91100846755,0.007826096758271311
,,,140.36568785266232,77748.58288316798,0.007826028191575216
,,,140.39088872216735,77751.24932143978,0.007825959721059959
,,,140.4218112678357,77754.51376242538,0.007825875830800058
,,,140.45273381350404,77757.7700970012,0.0078257920739939
,,,140.49102723947,77761.79145782735,0.007825688530084755
,,,140.52932066543593,77765.80052793465,0.007825585175390698
,,,140.56761409140188,77769.79738223608,0.00782548200315881
,,,140.61470111647802,77774.6954254879,0.007825355380366453
,,,140.66178814155415,77779.57524171365,0.007825229015557206
,,,140.7088751666303,77784.43696085908,0.007825102901016522
,,,140.75596219170643,77789.28071037291,0.00782497703025026
,,,140.81361127737972,77795.18667361767,0.007824823249485392
,,,140.871260363053,77801.06611539153,0.007824669817651843
,,,140.9289094487263,77806.91925813061,0.00782451672799063
,,,140.99826063022562,77813.92598238004,0.007824333008605742
,,,141.06761181172493,77820.89534018282,0.007824149768829157
,,,141.13696299322424,77827.82770197398,0.007823967002617676
,,,141.22363586376935,77836.44008950147,0.007823739245841618
,,,141.31030873431445,77844.99596518153,0.007823512213949254
,,,141.4145250197352,77855.20978130153,0.007823240180463138
,,,141.51874130515597,77865.3440753967,0.007822969179008323
,,,141.64887455868504,77877.88873023886,0.007822632223308918
,,,141.7790078122141,77890.31342137569,0.007822296857280283
,,,141.9505836704763,77906.51522579984,0.007821857105236016
,,,142.1221595287385,77922.51711477614,0.007821420085047099
,,,142.3688492343517,77945.18353494689,0.007820796498979463
,,,142.68544898397383,77973.70385867942,0.007820004349894605
,,,143.12212369385398,78012.03729848273,0.007818926655801332
,,,143.7134267541399,78062.1996570559,0.00781749447977477
,,,144.30472981442583,78110.494831335,0.007816093003450882
,,,144.89603287471175,78157.06371624488,0.007814721672550203
,,,145.48733593499767,78202.03461624912,0.007813379944139552
,,,146.0786389952836,78245.52444905335,0.0078120672865191875
,,,146.66994205556952,78287.63983148153,0.007810783179104518
,,,147.26124511585544,78328.47805914117,0.007809527112286763
,,,147.85254817614137,78368.12799034288,0.0078082985872798
,,,148.57692123612688,78415.19985238867,0.00780683041048883
,,,149.27078758751446,78458.85618864435,0.0078054613276192005
,,,149.96465393890205,78501.21894067095,0.007804127944070007
,,,150.0,78503.34411420784,0.007804060962661837
,,,150.0,78503.34411420784,0.007804060962661837
,,,150.00000118141702,78503.3441852078,0.007803446496587511
,,,150.00000236283404,78503.34425631688,0.007801740778952337
,,,150.00000354425106,78503.34432762755,0.007799127410136011
,,,150.00000472566808,78503.34439921653,0.007795763093518412
,,,150.0000059070851,78503.34447114711,0.007791781597920352
,,,150.00000708850212,78503.34454347109,0.007787297103306852
,,,150.00000826991914,78503.34461623048,0.007782407035331149
,,,150.00000971710207,78503.34470599954,0.007775984900951784
,,,150.000011164285,78503.34479651955,0.007769206067280149
,,,150.00001261146795,78503.34488782489,0.00776217553073344
,,,150.0000140586509,78503.34497993911,0.0077549792390969536
,,,150.00001579985997,78503.34509186065,0.007746199482722421
,,,150.00001754106904,78503.34520498612,0.007737378118556641
,,,150.00001928227812,78503.3453193158,0.007728590673962054
,,,150.0000210234872,78503.34543484093,0.007719895154719198
,,,150.0000232059329,78503.3455813047,0.007709192281276238
,,,150.00002538837862,78503.3457295793,0.007698764937968202
,,,150.00002757082433,78503.34587961365,0.007688655241074069
,,,150.00003028856355,78503.346068821,0.0076765493031283084
,,,150.00003300630277,78503.3462605516,0.007665004273553909
,,,150.00003629950368,78503.34649608751,0.007651777877156548
,,,150.00003959270458,78503.34673493543,0.007639378752650206
,,,150.00004385482492,78503.3470486309,0.00762451741641653
,,,150.00004811694527,78503.34736708459,0.0076109219206089325
,,,150.00005400302004,78503.3478139463,0.007594063230975866
,,,150.0000598890948,78503.34826812499,0.007579211866470395
,,,150.0000657751696,78503.34872874632,0.007566140326188708
,,,150.00007166124436,78503.34919503679,0.0075546403201087005
,,,150.00007716362563,78503.34963545349,0.007545145552669742
,,,150.0000826660069,78503.35007973478,0.0075367245559463435
,,,150.00008816838817,78503.35052744353,0.007529256114846495
,,,150.00009367076944,78503.35097819199,0.007522632505591926
,,,150.00009917315072,78503.3514316363,0.007516758111887389
,,,150.00010595378785,78503.35199367917,0.0075104246934441735
,,,150.000112734425,78503.35255885558,0.007504961918786645
,,,150.00011951506212,78503.35312673474,0.007500249993868563
,,,150.00012629569926,78503.35369694517,0.0074961856301124005
,,,150.0001330763364,78503.35426916642,0.007492679767663812
,,,150.00014124579062,78503.35496087214,0.007489089458340675
,,,150.00014941524483,78503.35565468659,0.007486084750025042
,,,150.00015758469905,78503.35635026576,0.007483570085219036
,,,150.00016575415327,78503.35704732177,0.0074814655120690795
,,,150.0001739236075,78503.3577456137,0.007479704131954565
,,,150.00018413364302,78503.35861975998,0.007477900914556672
,,,150.00019434367854,78503.35949520134,0.007476457346698984
,,,150.00020455371407,78503.36037167931,0.007475301684602069
,,,150.0002147637496,78503.36124898701,0.007474376500216553
,,,150.00022750283094,78503.36234452079,0.007473476435140039
,,,150.00024024191228,78503.36344083938,0.0074727944879321205
,,,150.00025298099362,78503.36453775229,0.0074722777965366164
,,,150.00026863581095,78503.36588633222,0.007471810983568892
,,,150.0002842906283,78503.36723539642,0.007471479052362366
,,,150.00029994544562,78503.36858480444,0.007471243026787081
,,,150.00032011010407,78503.3703232989,0.007471036548729576
,,,150.00034027476252,78503.37206205486,0.007470903457665528
,,,150.0003652821279,78503.37421861256,0.007470802090670634
,,,150.00039028949325,78503.37637531903,0.007470743279892151
,,,150.00042296107364,78503.3791931301,0.007470701901161919
,,,150.00045907817866,78503.38230818308,0.0074706801423489585
,,,150.00050603878924,78503.38635851965,0.007470668443485834
,,,150.00056584436942,78503.39151674317,0.007470663588365446
,,,150.00064715542575,78503.39852978698,0.007470661972076435
,,,150.00076934472284,78503.40906847709,0.007470661472439825
,,,150.0009883606648,78503.4279580839,0.007470661058633959
,,,150.00154554315182,78503.4760121654,0.007470660060357648
,,,150.0041669692641,78503.70206586832,0.007470655371253196
,,,150.01126963481983,78504.31429733954,0.007470642706779845
,,,150.01837230037555,78504.9261595025,0.007470630096578001
,,,150.02547496593127,78505.53765341382,0.007470617535246679
,,,150.032577631487,78506.14878007234,0.00747060501802612
,,,150.0396802970427,78506.75954042474,0.007470592540721534
,,,150.04678296259843,78507.36993537057,0.007470580099630605
,,,150.05388562815415,78507.97996576673,0.007470567691481658
,,,150.0626546595992,78508.73261455211,0.0074705524133984276
,,,150.07142369104423,78509.48471037866,0.007470537176381083
,,,150.08019272248927,78510.2362546405,0.007470521976324777
,,,150.0889617539343,78510.98724866702,0.007470506809682485
,,,150.09773078537935,78511.73769372972,0.007470491673390566
,,,150.1082714588102,78512.63902935431,0.0074704735154886
,,,150.11881213224106,78513.53957557898,0.0074704553936933765
,,,150.1293528056719,78514.43933434805,0.007470437304673984
,,,150.13989347910277,78515.33830752983,0.007470419245612256
,,,150.15043415253362,78516.23649692505,0.0074704012141238495
,,,150.16356635017365,78517.3544207761,0.0074703787849469344
,,,150.1766985478137,78518.47113400768,0.0074703563921826996
,,,150.18983074545372,78519.58663975516,0.007470334033131786
,,,150.20296294309375,78520.70094105309,0.007470311705565629
,,,150.21929375155463,78522.0849770459,0.007470283980827787
,,,150.2356245600155,78523.4671604407,0.007470256299065592
,,,150.2519553684764,78524.84749656462,0.007470228657936256
,,,150.27195568986232,78526.53548359787,0.007470194858460588
,,,150.29195601124826,78528.2207169474,0.007470161114295483
,,,150.3119563326342,78529.90320561023,0.007470127423181021
,,,150.33758702597126,78532.05534006906,0.007470084322183143
,,,150.36321771930832,78534.20299937183,0.007470041302199115
,,,150.39475617047214,78536.83956892317,0.007469988473748887
,,,150.42629462163595,78539.46942090905,0.007469935760286902
,,,150.4663064889209,78542.79621498406,0.007469869044877826
,,,150.50631835620587,78546.1123087487,0.007469802504126119
,,,150.5558300472224,78550.20100395934,0.0074697204001328635
,,,150.60534173823893,78554.27351872828,0.007469638549850311
,,,150.65485342925547,78558.32996235524,0.007469556947523393
,,,150.71463120894705,78563.20623398748,0.007469458748863366
,,,150.77440898863864,78568.05942046126,0.007469360897777026
,,,150.83418676833023,78572.88970387937,0.007469263388645703
,,,150.9065881565953,78578.70961353728,0.007469145739376527
,,,150.97898954486035,78584.4965023187,0.007469028578557798
,,,151.05139093312542,78590.25067925575,0.007468911901033187
,,,151.14289195988732,78597.47649972166,0.007468765128744357
,,,151.23439298664923,78604.6511653287,0.0074686191152210256
,,,151.34568775203022,78613.30978365883,0.007468442530911181
,,,151.4569825174112,78621.89465865686,0.007468267053872991
,,,151.5982710421315,78632.68853708183,0.007468045871450555
,,,151.7395595668518,78643.3673164364,0.007467826452664116
,,,151.93061802980154,78657.62832506189,0.007467532529939923
,,,152.16329235962525,78674.72350049678,0.007467178885719449
,,,152.460252685765,78696.12060684258,0.007466734336630876
,,,152.8640913609076,78724.48913962582,0.007466141908911437
,,,153.44759514244254,78764.06904477553,0.007465310239748055
,,,154.03109892397748,78802.08467736124,0.007464506836479259
,,,154.61460270551243,78838.64074256182,0.007463731168080628
,,,155.19810648704737,78873.8332756412,0.007462982714939893
,,,155.90459725098924,78914.74428330867,0.007462112204756366
,,,156.6110880149311,78953.92785251037,0.007461279966167366
,,,157.31757877887298,78991.51292630298,0.007460485141978365
,,,158.02406954281486,79027.61626882975,0.007459726897905375
,,,158.73056030675673,79062.34378808051,0.007459004422045484
,,,159.4370510706986,79095.79170701552,0.007458316924167385
,,,160.0,79121.58649807493,0.007457793635640444
,,,160.0,79121.58649807493,0.007457793635640444
,,,160.00000161414604,79121.58657100581,0.007457458767487611
,,,160.0000032282921,79121.58664401727,0.007456555743268885
,,,160.00000484243813,79121.58671717327,0.007455214312287103
,,,160.00000645658417,79121.58679052291,0.007453538765643706
,,,160.00000807073022,79121.58686410333,0.0074516128424833164
,,,160.00000968487626,79121.58693794205,0.007449503680895094
,,,160.0000117159105,79121.58703124817,0.007446671231721915
,,,160.00001374694472,79121.58712502028,0.007443716151859825
,,,160.00001577797894,79121.58721927281,0.007440700821049678
,,,160.00001825641974,79121.58733494645,0.007437006126885919
,,,160.00002073486053,79121.58745134156,0.007433350528787949
,,,160.00002321330132,79121.58756844622,0.007429774914189236
,,,160.00002638777278,79121.58771944419,0.007425353749004851
,,,160.00002956224424,79121.58787152695,0.007421140555349791
,,,160.0000335076406,79121.58806197277,0.007416216978922271
,,,160.00003745303698,79121.58825390042,0.00741164612322875
,,,160.00004273988148,79121.58851321724,0.007406059663839433
,,,160.000049262119,79121.58883615429,0.007399961686033149
,,,160.00005726454305,79121.58923635443,0.007393549349539146
,,,160.00006526696708,79121.58964028368,0.007388154004892705
,,,160.00007326939112,79121.59004734876,0.007383619068683807
,,,160.00008127181516,79121.59045704892,0.007379808916719301
,,,160.0000892742392,79121.59086896278,0.007376608227181076
,,,160.00009727666324,79121.59128273615,0.007373919664589334
,,,160.00010527908728,79121.59169807142,0.007371661320344307
,,,160.00011328151132,79121.59211471866,0.0073697643505483655
,,,160.00012321160742,79121.59263324218,0.0073678268515601775
,,,160.00013314170351,79121.59315313419,0.007366266301347749
,,,160.0001430717996,79121.59367412838,0.007365009349428653
,,,160.0001530018957,79121.59419601025,0.00736399692271031
,,,160.0001653166556,79121.59484419647,0.007363010509915799
,,,160.00017763141548,79121.59549322513,0.00736225620117223
,,,160.00018994617537,79121.59614289788,0.007361679377569064
,,,160.00020497750603,79121.59693654015,0.007361155899722139
,,,160.0002200088367,79121.5977307125,0.007360778589285476
,,,160.00023504016735,79121.59852526669,0.0073605066306594
,,,160.00025420951243,79121.59953894389,0.007360266990076358
,,,160.00027337885751,79121.60055291686,0.007360109145117075
,,,160.00029690486244,79121.6017975959,0.007359987010837958
,,,160.0003217516311,79121.60311234124,0.00735991074112853
,,,160.0003522175427,79121.60472456813,0.00735985921593376
,,,160.00038268345432,79121.60633688232,0.007359832667885239
,,,160.00042487669953,79121.60856989569,0.007359815703647039
,,,160.00047721705297,79121.61133996876,0.007359808016328746
,,,160.00054586364905,79121.61497304823,0.007359805167769399
,,,160.00064316906736,79121.62012286058,0.007359804371210469
,,,160.00080017545454,79121.62843222993,0.007359804135409204
,,,160.00112269786783,79121.64550104726,0.0073598038404639144
,,,160.00220794182104,79121.70293248339,0.007359802860769535
,,,160.0085796521529,79122.04003806892,0.007359797118625362
,,,160.01860829800833,79122.5703182244,0.007359788110204142
,,,160.02863694386377,79123.10023055805,0.007359779133999292
,,,160.03866558971922,79123.62977602793,0.007359770186443114
,,,160.04869423557466,79124.15895553849,0.007359761264503678
,,,160.0587228814301,79124.68776994757,0.007359752365601942
,,,160.07101920909648,79125.33566302908,0.00735974148272057
,,,160.08331553676285,79125.98300988872,0.007359730627795151
,,,160.09561186442923,79126.62981189309,0.0073597197980265145
,,,160.1079081920956,79127.2760703506,0.007359708991103161
,,,160.1229241648224,79128.06452993286,0.0073596958221791246
,,,160.13794013754918,79128.85218302078,0.007359682681656761
,,,160.15295611027597,79129.63903174027,0.007359669567271267
,,,160.16797208300275,79130.4250781493,0.00735965647720651
,,,160.1871306338004,79131.42681586425,0.007359639808901506
,,,160.20628918459803,79132.42725481669,0.007359623175430248
,,,160.22544773539568,79133.42639893541,0.007359606574940648
,,,160.2496125488149,79134.6847857389,0.007359585681455252
,,,160.2737773622341,79135.94112621422,0.007359564835936424
,,,160.3031215605818,79137.46400479236,0.00735953958456111
,,,160.33246575892946,79138.98388955247,0.00735951439914952
,,,160.36960988931122,79140.90349876224,0.0073594826111584724
,,,160.40675401969298,79142.81835639318,0.007359450923384611
,,,160.456264173922,79145.36336317696,0.00735940883839239
,,,160.505774328151,79147.90002892015,0.0073593669239455616
,,,160.57186066198867,79151.2730793092,0.007359311237043986
,,,160.63794699582633,79154.63149959117,0.007359255843174231
,,,160.704033329664,79157.97541848788,0.007359200738052494
,,,160.78895211064494,79162.25115962284,0.007359130348339072
,,,160.8738708916259,79166.50343016839,0.007359060424352456
,,,160.95878967260685,79170.73248999346,0.007358990961869565
,,,161.07060271646105,79176.26594689081,0.00735890019864727
,,,161.18241576031525,79181.76018037167,0.007358810224023672
,,,161.32469465436827,79188.69561257563,0.007358696866882012
,,,161.4669735484213,79195.56958454785,0.007358584771461097
,,,161.66038095959755,79204.81718379798,0.007358434405662192
,,,161.89686050310883,79215.97667350138,0.00735825368338429
,,,162.20040731869923,79230.07039845076,0.007358026716792244
,,,162.61685506574523,79249.00079089757,0.007357724410144592
,,,163.24271981644327,79276.61661945934,0.007357289577326675
,,,164.0196340002624,79309.60399066648,0.007356781798624794
,,,164.79654818408156,79341.27914651654,0.007356308728273263
,,,165.5734623679007,79371.75767135632,0.007355869598749972
,,,166.35037655171985,79401.14284907267,0.007355463662536946
,,,167.127290735539,79429.5271260497,0.007355090191467847
,,,167.90420491935814,79456.99339183418,0.007354748476087463
,,,168.68111910317728,79483.616100554,0.007354437825011112
,,,169.6295221968366,79515.0688160205,0.007354099730748956
,,,170.0,79527.06484135574,0.007353979701292526
,,,170.0,79527.06484135574,0.007353979701292526
,,,170.0000011655262,79527.06487886932,0.007353365669913222
,,,170.00000233105243,79527.06491649199,0.007351658532289689
,,,170.00000349657864,79527.06495431648,0.007349038695631951
,,,170.00000466210486,79527.06499242004,0.007345660651177645
,,,170.00000582763107,79527.06503086667,0.00734165672492815
,,,170.00000699315729,79527.06506970899,0.007337140252476245
,,,170.0000081586835,79527.06510898989,0.007332208275715463
,,,170.00000958022693,79527.06515754246,0.007325750179409299
,,,170.00001100177036,79527.06520684702,0.007318923620383834
,,,170.0000124233138,79527.06525693915,0.007311833205983109
,,,170.00001384485722,79527.06530784363,0.007304565041402246
,,,170.00001526640065,79527.06535957643,0.007297189812195596
,,,170.00001704733012,79527.06542556969,0.007287886362192825
,,,170.00001882825958,79527.06549288065,0.0072785953485022285
,,,170.00002060918905,79527.06556150243,0.00726938621863121
,,,170.00002239011852,79527.06563141952,0.007260311687552746
,,,170.0000246310335,79527.06572120098,0.0072491443577170035
,,,170.0000268719485,79527.06581294382,0.007238307325691234
,,,170.0000291128635,79527.06590658573,0.007227836450216153
,,,170.0000319214652,79527.06602652802,0.007215261564261976
,,,170.0000347300669,79527.06614920916,0.007203313482628046
,,,170.00003816451618,79527.06630274504,0.007189555419737524
,,,170.00004159896548,79527.06645991269,0.007176714517588983
,,,170.00004612633003,79527.06667222978,0.007161125912786701
,,,170.0000506536946,79527.06688989942,0.007146963254347651
,,,170.00005650794185,79527.06717850141,0.0071305809744595374
,,,170.0000623621891,79527.06747426593,0.007116154826616484
,,,170.00006821643638,79527.06777633536,0.00710345985685436
,,,170.0000735354679,79527.06805561652,0.007093254578932029
,,,170.0000788544994,79527.06833897233,0.007084172334937773
,,,170.00008417353092,79527.06862595426,0.007076090003677249
,,,170.00008949256244,79527.06891616304,0.00706889763361171
,,,170.00009481159395,79527.06920924335,0.007062497221467278
,,,170.00010128817706,79527.06956952691,0.007055647563290304
,,,170.00010776476017,79527.06993309919,0.007049704715156146
,,,170.00011424134328,79527.0702995248,0.007044548502437481
,,,170.0001207179264,79527.07066842605,0.007040074697744699
,,,170.0001271945095,79527.07103947528,0.007036192905371119
,,,170.0001336710926,79527.07141238825,0.007032824722706451
,,,170.0001416998547,79527.07187689413,0.007029261199268366
,,,170.0001497286168,79527.07234348608,0.007026272453267365
,,,170.0001577573789,79527.07281182759,0.007023765731372647
,,,170.000165786141,79527.07328163642,0.007021663261476156
,,,170.0001738149031,79527.0737526759,0.007019899828984821
,,,170.00018382107635,79527.07434115313,0.007018094662183519
,,,170.0001938272496,79527.07493091974,0.007016644728024407
,,,170.00020383342286,79527.07552172188,0.007015480109033794
,,,170.0002138395961,79527.07611335568,0.007014544653398162
,,,170.00022628362822,79527.07685004875,0.007013633814999801
,,,170.00023872766033,79527.0775875299,0.007012940223782183
,,,170.00025117169244,79527.07832561096,0.0070124120598385065
,,,170.0002664074231,79527.07922988344,0.007011933722350345
,,,170.00028164315378,79527.08013464733,0.00701159106663243
,,,170.00029687888446,79527.08103976284,0.007011345604823852
,,,170.00031639680822,79527.08219962947,0.007011130023541837
,,,170.00033591473198,79527.0833597661,0.007010989410646676
,,,170.00035998155982,79527.08479052178,0.007010881387840963
,,,170.00038548527795,79527.08630686952,0.007010814759093421
,,,170.00041688559094,79527.08817393654,0.007010770460813534
,,,170.00044828590393,79527.09004107756,0.007010748180631939
,,,170.00049227703718,79527.09265695291,0.007010734239594874
,,,170.00054737560816,79527.09593334248,0.007010728197189083
,,,170.00062071805553,79527.10029458176,0.007010726115802743
,,,170.00072716335114,79527.1066242018,0.00701072561305754
,,,170.00090623366285,79527.11727221432,0.007010725502233295
,,,170.00130610223133,79527.14104879717,0.007010725364558514
,,,170.00287461765018,79527.23430494129,0.007010724831999104
,,,170.00995215252115,79527.65491514871,0.0070107224628842574
,,,170.01702968739212,79528.07522341004,0.007010720144714973
,,,170.0241072222631,79528.49523070842,0.007010717872489713
,,,170.03118475713407,79528.91493797065,0.007010715641788097
,,,170.03826229200504,79529.33434607243,0.007010713448701967
,,,170.04533982687602,79529.75345584302,0.007010711289770887
,,,170.05386714168299,79530.25802196414,0.007010708729631067
,,,170.06239445648995,79530.76215745785,0.007010706209932511
,,,170.07092177129692,79531.26586355489,0.007010703726591068
,,,170.0794490861039,79531.76914142097,0.00701070127605578
,,,170.08797640091086,79532.27199216343,0.007010698855240528
,,,170.09650371571783,79532.774416837,0.0070106964614574975
,,,170.10700260385323,79533.39242178532,0.007010693547889382
,,,170.11750149198863,79534.00978418403,0.007010690668011135
,,,170.12800038012404,79534.62650573703,0.007010687818627375
,,,170.13849926825944,79535.24258807035,0.0070106849970225284
,,,170.14899815639484,79535.85803274052,0.007010682200891709
,,,170.16196587590082,79536.61732227447,0.0070106787794937475
,,,170.1749335954068,79537.37564396493,0.007010675390886262
,,,170.18790131491278,79538.13300039642,0.007010672032494243
,,,170.20086903441876,79538.88939405189,0.00701066870218325
,,,170.21682960985194,79539.81903970602,0.007010664639202846
,,,170.23279018528513,79540.74723481252,0.00701066061340813
,,,170.2487507607183,79541.67398350414,0.007010656622603827
,,,170.26807199839783,79542.79393899071,0.00701065183576505
,,,170.28739323607735,79543.91178749086,0.007010647095074264
,,,170.30671447375687,79545.02753559832,0.007010642398487358
,,,170.3310622264668,79546.43056981532,0.007010636540321491
,,,170.35540997917673,79547.83029112063,0.0070106307469401915
,,,170.38488711851485,79549.52047810679,0.007010623816689082
,,,170.41436425785298,79551.20584734686,0.007010616975198769
,,,170.45117829666071,79553.30397179407,0.007010608551709466
,,,170.48799233546845,79555.39465039126,0.007010600258773512
,,,170.53404598412413,79557.99962087364,0.007010590063257004
,,,170.58009963277982,79560.59306545094,0.007010580061490909
,,,170.6261532814355,79563.17505166751,0.007010570248989722
,,,170.68292342091326,79566.34218491231,0.007010558408075696
,,,170.739693560391,79569.49212777762,0.0070105468431949855
,,,170.79646369986875,79572.62499863417,0.007010535549521756
,,,170.8532338393465,79575.74091374957,0.007010524523079197
,,,170.9256532036178,79579.69133054028,0.0070105108398218
,,,170.9980725678891,79583.61457522566,0.00701049758056888
,,,171.0704919321604,79587.51087813237,0.007010484740892731
,,,171.1619698450171,79592.39441074757,0.007010469116458439
,,,171.2534477578738,79597.23576832017,0.0070104541500731485
,,,171.36470186396852,79603.0675610822,0.00701043682838358
,,,171.47595597006324,79608.83841518905,0.007010420466474448
,,,171.61716067218032,79616.07629132041,0.007010401073183311
,,,171.7583653742974,79623.21879637735,0.007010383207097156
,,,171.94922322831744,79632.72400837379,0.007010361470206301
,,,172.1815495615103,79644.0683527236,0.007010338725088386
,,,172.4778433327981,79658.18554109221,0.007010315584010113
,,,172.88047927579342,79676.76085173151,0.007010294562716833
,,,173.47293392809178,79702.87704769982,0.0070102851441340855
,,,174.06538858039013,79727.6256179417,0.0070103008723073875
,,,174.7883551224739,79756.09459910005,0.007010353383126073
,,,175.51132166455764,79782.79060475914,0.007010441660215217
,,,176.2342882066414,79807.84006197724,0.0070105648151462824
,,,176.95725474872515,79831.35798445575,0.007010721983902673
,,,177.6802212908089,79853.44920852565,0.007010912326352927
,,,178.40318783289266,79874.20948511024,0.007011135025706549
,,,179.1261543749764,79893.72644479322,0.007011389287941893
,,,179.84912091706016,79912.08045107646,0.007011674341216377
,,,180.0,79915.77112258374,0.0070117376435155565
,,,180.0,79915.77112258374,0.0070117376435155565
,,,180.00000211578498,79915.77117402066,0.007011531951708436
,,,180.00000423156996,79915.77122552195,0.007010994618672615
,,,180.00000634735494,79915.7712771351,0.0070102227206770016
,,,180.00000846313992,79915.77132889332,0.007009289176056873
,,,180.0000105789249,79915.77138081907,0.007008248608899946
,,,180.00001323650775,79915.77144630074,0.007006851566237733
,,,180.0000158940906,79915.77151208496,0.007005407307801876
,,,180.00001855167346,79915.77157817727,0.007003955416047848
,,,180.00002200211668,79915.77166444431,0.007002101378459105
,,,180.0000254525599,79915.7717512139,0.007000314573780617
,,,180.0000297918686,79915.77186101592,0.0069981921242904055
,,,180.0000341311773,79915.7719715275,0.006996223438013195
,,,180.00004001773146,79915.77212248108,0.006993802329409024
,,,180.0000473458184,79915.7723118868,0.0069911689869090925
,,,180.00005699742795,79915.77256349298,0.00698827172178149
,,,180.0000666490375,79915.77281711585,0.00698592124105858
,,,180.00007630064707,79915.77307237333,0.006984017328258887
,,,180.00008595225663,79915.77332895438,0.006982475969116431
,,,180.00009560386619,79915.77358660683,0.0069812283505221
,,,180.00010525547575,79915.7738451264,0.006980218552177269
,,,180.00011732017052,79915.7741692514,0.006979222529292329
,,,180.0001293848653,79915.77449421989,0.0069784579031436115
,,,180.00014144956006,79915.77481983585,0.006977870913233967
,,,180.0001561266643,79915.77521661673,0.006977337439050557
,,,180.00017080376855,79915.77561393217,0.0069769506828315205
,,,180.0001854808728,79915.77601163498,0.006976670292846721
,,,180.00020411955398,79915.77651707789,0.006976422461250234
,,,180.00022275823517,79915.77702282298,0.006976257727865257
,,,180.0002455339454,79915.77764108792,0.006976129418554638
,,,180.0002683096556,79915.7782595354,0.006976051524613288
,,,180.00029741842232,79915.77905010371,0.006975994771912171
,,,180.00032652718903,79915.77984076747,0.00697596478657355
,,,180.0003662949978,79915.78092103098,0.006975945251295798
,,,180.00041511014425,79915.78224710713,0.006975936033338343
,,,180.00047812281403,79915.78395888397,0.0069759324466631065
,,,180.00056525197212,79915.78632579734,0.006975931449146304
,,,180.00069997155526,79915.78998549873,0.006975931334095189
,,,180.00095479203944,79915.79690765431,0.006975931429625862
,,,180.00168120260597,79915.81663956265,0.006975931730150583
,,,180.00560911013886,79915.92331217666,0.006975933358017597
,,,180.01869453856895,79916.27839662094,0.006975938798347796
,,,180.03177996699904,79916.63304404124,0.006975944262793856
,,,180.04486539542913,79916.98725545492,0.006975949748699766
,,,180.05795082385922,79917.34103184435,0.006975955253835598
,,,180.07396234124232,79917.77332727036,0.006975962013503276
,,,180.08997385862543,79918.20497449463,0.00697596879655201
,,,180.10598537600853,79918.63597518124,0.00697597560080986
,,,180.12530884962348,79919.15526900871,0.006975983838298243
,,,180.14463232323843,79919.67362637288,0.006975992101781869
,,,180.16395579685337,79920.19105006674,0.006976000389391799
,,,180.18820198043852,79920.8389724146,0.006976010820199775
,,,180.21244816402367,79921.48543456376,0.006976021284530592
,,,180.24172281251052,79922.26402962196,0.006976033961378841
,,,180.27099746099736,79923.04051328951,0.006976046682479727
,,,180.30777936829043,79924.01314167706,0.006976062726022619
,,,180.3445612755835,79924.98247026677,0.006976078834433434
,,,180.3934827284986,79926.26663583949,0.006976100356733945
,,,180.44240418141374,79927.5450398175,0.006976121987509152
,,,180.51239024898732,79929.36396764475,0.006976153116160802
,,,180.5968277294977,79931.5430843639,0.0069761909549872535
,,,180.6812652100081,79933.70556227576,0.006976229097138929
,,,180.7879647245852,79936.41471418385,0.00697627772302289
,,,180.89466423916232,79939.09806151662,0.006976326820964622
,,,181.02864007519184,79942.4314682864,0.00697638913260288
,,,181.16261591122137,79945.72565657203,0.006976452176601172
,,,181.34141137679077,79950.06214201453,0.006976537444687221
,,,181.55681158503864,79955.19814262936,0.006976641880701692
,,,181.82727993538157,79961.51505084985,0.006976775647156187
,,,182.18600348514366,79969.67569605591,0.0069769575463196
,,,182.7027956938113,79981.02059233829,0.00697722849646545
,,,183.4595127671463,79996.82412324674,0.0069776439219439
,,,184.21622984048128,80011.75918978064,0.006978081161771036
,,,184.97294691381626,80025.91814137586,0.006978539786699726
,,,185.72966398715124,80039.38301624852,0.0069790193750354015
,,,186.48638106048622,80052.22676179495,0.006979519512394712
,,,187.40224585164648,80067.03329774356,0.0069801517389481964
,,,188.31811064280674,80081.12609602771,0.0069808127619058235
,,,189.233975433967,80094.59349249979,0.006981501886643673
,,,190.0,80105.43351677107,0.006982099353523352
,,,190.0,80105.43351677107,0.006982099353523352
,,,190.00000120297364,80105.43353353323,0.006981531266536858
,,,190.00000240594727,80105.43355040021,0.006979954700370901
,,,190.0000036089209,80105.43356746076,0.0069775399585793145
,,,190.00000481189454,80105.43358478846,0.00697443240146399
,,,190.00000601486818,80105.43360244395,0.006970756111873422
,,,190.0000072178418,80105.43362047679,0.006966616992828531
,,,190.00000842081545,80105.4336389271,0.006962105393670874
,,,190.0000098947327,80105.4336621485,0.006956181812842276
,,,190.00001136864995,80105.43368608956,0.006949932681390417
,,,190.0000128425672,80105.43371078277,0.006943455327811282
,,,190.00001431648445,80105.43373625024,0.006936829370262524
,,,190.00001608985423,80105.43376793677,0.006928751260552674
,,,190.000017863224,80105.43380077403,0.0069206415080651324
,,,190.00001963659378,80105.43383476134,0.006912569830093226
,,,190.00002140996355,80105.43386988933,0.0069045896596919626
,,,190.00002363322184,80105.43391551542,0.006894775224051232
,,,190.00002585648014,80105.43396286658,0.006885224877942788
,,,190.00002807973843,80105.43401189212,0.0068759768984910825
,,,190.00003084999787,80105.43407523732,0.006864912005949872
,,,190.0000336202573,80105.43414097939,0.0068543772980154075
,,,190.00003698064373,80105.43422377248,0.006842318761541262
,,,190.00004034103014,80105.43430970625,0.006831039146014351
,,,190.00004469795377,80105.4344254631,0.006817530856755941
,,,190.0000490548774,80105.43454572457,0.006805211490467808
,,,190.0000549533017,80105.43471500467,0.0067902731752046835
,,,190.00006085172603,80105.43489090874,0.006777136984216269
,,,190.00006675015035,80105.43507263486,0.006765595731693843
,,,190.00007264857467,80105.43525947488,0.006755460275314698
,,,190.00007817046435,80105.43543846822,0.006747095405470551
,,,190.00008369235402,80105.43562094493,0.0067396903771445565
,,,190.0000892142437,80105.43580650522,0.0067331352615306065
,,,190.00009473613338,80105.43599479515,0.006727332540177044
,,,190.00010025802305,80105.4361855014,0.006722195812499119
,,,190.00010707758912,80105.43642394966,0.006716658007317532
,,,190.0001138971552,80105.43666520626,0.006711894047379741
,,,190.00012071672126,80105.43690887876,0.006707795697638101
,,,190.00012753628732,80105.43715462962,0.006704269882156641
,,,190.0001343558534,80105.43740216846,0.00670123655882749
,,,190.00014259649092,80105.43770332178,0.006698130776096425
,,,190.00015083712844,80105.43800634943,0.006695541176703126
,,,190.00015907776597,80105.43831093988,0.006693381932157512
,,,190.0001673184035,80105.43861683336,0.0066915814969419896
,,,190.00017555904103,80105.4389238133,0.006690080228038022
,,,190.00018590390795,80105.43931044356,0.0066885435715280574
,,,190.00019624877487,80105.43969821192,0.006687320316341685
,,,190.0002065936418,80105.44008688618,0.0066863465343448
,,,190.00021693850871,80105.44047628148,0.006685571341312377
,,,190.0002299169718,80105.44096560605,0.006684818348555995
,,,190.00024289543487,80105.44145561062,0.006684252723465117
,,,190.00025587389794,80105.44194612581,0.006683827841207405
,,,190.00027192364698,80105.44255323806,0.00668344560243191
,,,190.000287973396,80105.44316076298,0.0066831772711253
,,,190.00030402314505,80105.44376857724,0.006682988903067889
,,,190.00032489145295,80105.44455916698,0.006682825277203497
,,,190.00034575976085,80105.44534997389,0.006682721990463604
,,,190.0003718993211,80105.44634072128,0.006682644550310419
,,,190.00039803888134,80105.44733158866,0.006682601035097484
,,,190.00043271078076,80105.44864598611,0.006682571209621111
,,,190.00046738268017,80105.44996043573,0.0066825573334347455
,,,190.00051769014496,80105.45186768024,0.006682549251165611
,,,190.00057836795762,80105.45416809156,0.006682546345107749
,,,190.00066788816366,80105.45756195305,0.006682545502945682
,,,190.0008073562396,80105.46284935003,0.006682545458245071
,,,190.0010771717062,80105.47307810353,0.006682545634258696
,,,190.00188079611783,80105.50354157703,0.00668254618044253
,,,190.0062146565787,80105.66777433848,0.006682549137301672
,,,190.01384933138698,80105.9568732684,0.0066825543857929074
,,,190.02148400619527,80106.24569365279,0.006682559680225867
,,,190.02911868100355,80106.5342364958,0.006682565015890699
,,,190.03675335581184,80106.82250274318,0.006682570388640924
,,,190.04438803062013,80107.11049328785,0.006682575794825828
,,,190.0520227054284,80107.39820897505,0.006682581231226424
,,,190.0611866440264,80107.7431937351,0.006682587792480324
,,,190.0703505826244,80108.0877849658,0.006682594388899155
,,,190.0795145212224,80108.43198390778,0.006682601016774302
,,,190.0886784598204,80108.77579173699,0.006682607672896007
,,,190.09784239841838,80109.11920957142,0.006682614354486793
,,,190.10700633701637,80109.46223847709,0.006682621059138113
,,,190.11839143198276,80109.88787053832,0.0066826294178500036
,,,190.12977652694914,80110.31290572019,0.006682637805522891
,,,190.14116162191553,80110.73734579915,0.006682646219261229
,,,190.15254671688191,80111.16119247323,0.00668265465661968
,,,190.1639318118483,80111.58444737074,0.006682663115534666
,,,190.17815553309842,80112.11240257672,0.006682673711134231
,,,190.19237925434854,80112.6394394991,0.006682684334834971
,,,190.20660297559866,80113.16556095234,0.006682694984298586
,,,190.22082669684877,80113.69076964632,0.006682705657600341
,,,190.23857820150485,80114.34496475199,0.006682719009148398
,,,190.25632970616093,80114.99774716342,0.00668273239287279
,,,190.274081210817,80115.64912161595,0.006682745806749614
,,,190.29590969566442,80116.44817356055,0.006682762340316983
,,,190.31773818051184,80117.24511171333,0.006682778914594224
,,,190.33956666535926,80118.03994405158,0.006682795527631629
,,,190.36769592322722,80119.06111123905,0.006682816990635333
,,,190.39582518109518,80120.07881039813,0.00668283851270451
,,,190.43056862288532,80121.33104273904,0.00668286517366292
,,,190.46531206467546,80122.57803669284,0.006682891918073299
,,,190.509196964841,80124.14568709281,0.00668292581436905
,,,190.55308186500656,80125.70507834209,0.006682959835005511
,,,190.60618256029522,80127.58097316408,0.006683001160966387
,,,190.6592832555839,80129.44494433615,0.006683042658251907
,,,190.71238395087255,80131.29708097351,0.006683084322489299
,,,190.77630368574773,80133.51100908079,0.006683134692031198
,,,190.84022342062292,80135.70806478281,0.006683185293213554
,,,190.9041431554981,80137.88839480968,0.006683236121960208
,,,190.98253673253095,80140.53981029637,0.006683298766193096
,,,191.0609303095638,80143.16654711695,0.006683361743048741
,,,191.13932388659663,80145.76886330842,0.006683425048802385
,,,191.24019610050019,80149.0818509906,0.006683506986102152
,,,191.34106831440374,80152.35535925951,0.006683589458200572
,,,191.46606072673134,80156.35763305698,0.006683692386901163
,,,191.59105313905894,80160.30107331576,0.006683796124914237
,,,191.75413848124848,80165.35945069803,0.006683932687150111
,,,191.917223823438,80170.32138723004,0.006684070609443359
,,,192.14757249579722,80177.16945981362,0.006684267717575912
,,,192.43851726861695,80185.55843756511,0.006684520496544284
,,,192.83108336949584,80196.43430258006,0.006684868251398927
,,,193.40473600212655,80211.45926378305,0.0066853900333198
,,,194.1180290551221,80228.80252400775,0.006686060942486351
,,,194.83132210811763,80244.77994000187,0.006686755808856319
,,,195.54461516111317,80259.5063591681,0.006687474051412406
,,,196.2579082141087,80273.08533871325,0.006688215102906491
,,,196.97120126710425,80285.61038850911,0.006688978409601564
,,,197.6844943200998,80297.16607091628,0.006689763430999495
,,,198.39778737309533,80307.82897424941,0.00669056963955438
,,,199.25688988267413,80319.58442559,0.006691568048329938
,,,200.0,80328.8736152863,0.006692455168896997
,,,200.0,80328.8736152863,0.006692455168896997
,,,200.00000126053743,80328.87363040894,0.006691955008350484
,,,200.00000252107486,80328.8736456283,0.006690573464324014
,,,200.0000037816123,80328.8736610254,0.006688468072422882
,,,200.00000504214972,80328.87367666663,0.006685772010929555
,,,200.00000630268715,80328.87369260592,0.0066825978540519925
,,,200.00000756322459,80328.87370888675,0.006679040723120823
,,,200.00000882376202,80328.8737255437,0.006675180939906192
,,,200.00001038774158,80328.87374677337,0.006670072071689485
,,,200.00001195172115,80328.87376866193,0.006664707895285759
,,,200.00001351570072,80328.87379123582,0.006659174731995526
,,,200.00001507968028,80328.87381451175,0.006653541991491024
,,,200.00001698942836,80328.87384389802,0.006646608921340315
,,,200.00001889917644,80328.87387434777,0.006639688436484671
,,,200.00002080892452,80328.87390585433,0.0066328397365002095
,,,200.00002310736826,80328.87394515377,0.006624753520629136
,,,200.000025405812,80328.87398592645,0.006616888288964623
,,,200.00002770425576,80328.87402812802,0.006609279594334048
,,,200.00003059894672,80328.87408323328,0.0066000949585600524
,,,200.0000334936377,80328.87414042061,0.006591373438278825
,,,200.00003704341268,80328.87421323247,0.006581317301888657
,,,200.00004059318766,80328.87428881263,0.006571953305571915
,,,200.00004527868305,80328.87439248517,0.006560607594051216
,,,200.00005091238037,80328.87452248363,0.00654838846541969
,,,200.0000565460777,80328.87465768705,0.006537578649981379
,,,200.00006217977503,80328.87479749203,0.006528027292356297
,,,200.00006781347236,80328.87494136141,0.006519593326568812
,,,200.00007344716968,80328.87508881907,0.006512148511169889
,,,200.000079080867,80328.87523944383,0.006505577925134031
,,,200.00008471456434,80328.87539286367,0.0064997793536356995
,,,200.00009034826166,80328.87554875012,0.006494662241711562
,,,200.0000971499393,80328.87573983126,0.006489278929139837
,,,200.00010395161695,80328.87593364228,0.006484649818849489
,,,200.00011078939755,80328.87613084755,0.006480649614252786
,,,200.00011762717816,80328.87633009128,0.006477212471974146
,,,200.00012446495876,80328.87653108651,0.006474259083142996
,,,200.00013268814618,80328.87677477926,0.006471252390521045
,,,200.0001409113336,80328.87702028723,0.0064687469611382125
,,,200.00014913452102,80328.87726730775,0.006466659190364692
,,,200.00015735770845,80328.87751558863,0.006464919428822099
,,,200.00016722616897,80328.87781491535,0.006463209987725555
,,,200.0001770946295,80328.87811545875,0.006461836488021494
,,,200.00018696309002,80328.87841697963,0.006460732897872785
,,,200.00019683155054,80328.87871928583,0.006459846169003882
,,,200.00020910374045,80328.87909609237,0.006458982492980156
,,,200.00022137593035,80328.87947364365,0.006458324536825448
,,,200.00023364812026,80328.87985176213,0.006457823297270836
,,,200.00024866952558,80328.8803151636,0.006457369234640359
,,,200.0002636909309,80328.88077903005,0.006457043774152836
,,,200.0002787123362,80328.8812432295,0.006456810492746165
,,,200.0002979481017,80328.88183800165,0.006456605540994904
,,,200.00031718386717,80328.88243302992,0.006456471742691181
,,,200.00034089364024,80328.88316667717,0.006456368889695137
,,,200.00036460341332,80328.8839004742,0.006456308090625777
,,,200.00039529620565,80328.88485051377,0.006456264704225315
,,,200.000425988998,80328.88580062662,0.006456242747616974
,,,200.00046878157553,80328.88712534889,0.006456228969544006
,,,200.00052220748873,80328.88877927406,0.006456222962620683
,,,200.000592971715,80328.8909699486,0.006456220922756037
,,,200.0006948628111,80328.89412419754,0.0064562205345624745
,,,200.0008638700695,80328.89935606191,0.006456220661166652
,,,200.00123077135723,80328.91071356538,0.006456221058724892
,,,200.00260729336247,80328.95331849915,0.006456222557995369
,,,200.01027306624528,80329.19042192026,0.006456230931887398
,,,200.01793883912808,80329.42725292525,0.006456239343979121
,,,200.02560461201088,80329.66381231749,0.006456247790881656
,,,200.03327038489368,80329.9001008322,0.006456256269595044
,,,200.04093615777649,80330.13611914203,0.0064562647775062085
,,,200.05025793804828,80330.42276039584,0.006456275159384143
,,,200.05957971832007,80330.70900400028,0.006456285577530963
,,,200.06890149859186,80330.99485085157,0.006456296028913782
,,,200.07822327886365,80331.28030175033,0.006456306510945703
,,,200.08754505913544,80331.5653574101,0.006456317021432713
,,,200.09686683940723,80331.85001846487,0.006456327558507922
,,,200.10844764053383,80332.20311489298,0.006456340683749559
,,,200.12002844166042,80332.55560408218,0.006456353845078511
,,,200.13160924278702,80332.90748682358,0.006456367040409886
,,,200.14319004391362,80333.25876377907,0.006456380268042963
,,,200.15477084504022,80333.60943549366,0.006456393526607904
,,,200.16923753877862,80334.04664368616,0.006456410130911124
,,,200.18370423251702,80334.48290872968,0.006456426780094969
,,,200.19817092625541,80334.91823106102,0.006456443472848442
,,,200.2126376199938,80335.35261092965,0.00645646020818161
,,,200.23068699661098,80335.89324380204,0.006456481146611227
,,,200.24873637322816,80336.43240955677,0.0064565021492271
,,,200.26678574984533,80336.9701077061,0.006456523215339035
,,,200.28896673758004,80337.62887707555,0.00645654918990504
,,,200.31114772531475,80338.2854269347,0.006456575259273065
,,,200.33332871304947,80338.93975485566,0.006456601423207492
,,,200.36185827456413,80339.77809097756,0.00645663521460314
,,,200.3903878360788,80340.61273955171,0.0064566691624125695
,,,200.42548713216053,80341.63451887794,0.0064567111424139335
,,,200.46058642824227,80342.65068918651,0.006456753359649957
,,,200.5045198598355,80343.91468878834,0.006456806537110966
,,,200.54845329142876,80345.16983825834,0.006456860086696199
,,,200.60129329826574,80346.66766670163,0.0064569249849867425
,,,200.65413330510273,80348.15257178829,0.006456990420555894
,,,200.70697331193972,80349.6244847067,0.006457056392258287
,,,200.77108718938393,80351.39289667715,0.006457137157507606
,,,200.83520106682815,80353.14195294879,0.006457218707298543
,,,200.89931494427236,80354.87152817454,0.006457301038786596
,,,200.97855004171203,80356.98192233556,0.006457403863863314
,,,201.0577851391517,80359.06213978655,0.006457507873302537
,,,201.13702023659135,80361.11195162698,0.006457613062126094
,,,201.23974203213444,80363.72373690359,0.006457751178663964
,,,201.34246382767753,80366.2835645151,0.00645789125969802
,,,201.4705374833433,80369.40168331613,0.006458068650513599
,,,201.59861113900905,80372.4374432176,0.006458249063762525
,,,201.76709739694,80376.3042697903,0.006458490980866492
,,,201.93558365487092,80380.02530454201,0.006458738064212528
,,,202.17667634083458,80385.09289595539,0.006459100539272922
,,,202.48471436999841,80391.12075756444,0.0064595787893208904
,,,202.90644962198266,80398.54554718999,0.006460260724994093
,,,203.47302618710088,80406.98265603739,0.0064612254319161115
,,,204.0396027522191,80413.62128770945,0.006462244667672664
,,,204.60617931733734,80418.43125335581,0.006463317192490113
,,,205.17275588245556,80421.39064739103,0.006464441791311377
,,,205.75937131759818,80422.48943773555,0.006465659766301076
,,,206.3459867527408,80421.58040752957,0.006466930996500978
,,,206.93260218788342,80418.6618132217,0.006468254219040853
,,,207.51921762302604,80413.73796704331,0.006469628200377062
,,,208.10583305816866,80406.81854917799,0.006471051736283261
,,,208.69244849331128,80397.91798451619,0.006472523651767362
,,,209.39856720835195,80384.60320494372,0.00647435796683187
,,,210.0,80371.04944728703,0.006475972848704475
,,,210.0,80371.04944728703,0.006475972848704475
,,,210.00000188801314,80371.04940156227,0.006476214097211441
,,,210.0000037760263,80371.04935576908,0.0064768548399103
,,,210.00000566403943,80371.04930985505,0.006477791307953599
,,,210.00000755205258,80371.04926378171,0.006478942610517627
,,,210.00000944006572,80371.04921752142,0.006480245844592379
,,,210.00001174949233,80371.04916065393,0.0064819762341696355
,,,210.00001405891894,80371.0491034562,0.006483794392454769
,,,210.00001636834554,80371.04904591672,0.006485651580277859
,,,210.0000192523356,80371.04897357684,0.006487973398353276
,,,210.00002213632564,80371.04890070262,0.006490255589373391
,,,210.00002561130646,80371.04881220382,0.006492911769394005
,,,210.00002908628727,80371.04872298076,0.006495438177736333
,,,210.00003346661114,80371.04860954035,0.00649841665245279
,,,210.00003784693502,80371.04849509288,0.006501158647680927
,,,210.00004383267165,80371.04833722093,0.006504533690665107
,,,210.00005132643136,80371.04813744615,0.006508199709660808
,,,210.00006039235663,80371.04789306367,0.006511907422453555
,,,210.0000694582819,80371.04764623112,0.006514944959309229
,,,210.00007852420717,80371.04739739258,0.00651743055014165
,,,210.00008759013244,80371.04714691293,0.006519463542734247
,,,210.0000966560577,80371.04689509106,0.006521126033773699
,,,210.00010572198298,80371.04664217157,0.006522485433939174
,,,210.00011478790825,80371.0463883545,0.006523596957870843
,,,210.00012611894945,80371.04607010569,0.006524705693189576
,,,210.00013744999066,80371.04575096359,0.006525567753355296
,,,210.00014878103187,80371.04543112681,0.006526238012997731
,,,210.00016243181096,80371.04504510564,0.00652685059242506
,,,210.00017608259006,80371.04465850384,0.00652730295685624
,,,210.00018973336915,80371.04427147305,0.006527637009579115
,,,210.00020683174995,80371.04378625797,0.0065279350388611065
,,,210.00022393013074,80371.04330070075,0.00652813890328226
,,,210.00024453734937,80371.04271519568,0.006528300994340315
,,,210.000265144568,80371.04212947321,0.00652840357025318
,,,210.00029096218378,80371.04139546595,0.006528480716621103
,,,210.00031677979956,80371.04066133371,0.006528524223557191
,,,210.00035098388028,80371.03968862441,0.006528554167927857
,,,210.000385187961,80371.0387158519,0.0065285682255012
,,,210.00043471965841,80371.0373071045,0.006528576550044846
,,,210.00049862855892,80371.03548940555,0.006528579823485552
,,,210.00058779971204,80371.03295315086,0.0065285809223876055
,,,210.0007277397285,80371.02897281758,0.0065285814415950985
,,,210.00100015940785,80371.02122407105,0.006528582204872075
,,,210.0018274681367,80370.9976897496,0.006528584502889174
,,,210.0067828041037,80370.85665594273,0.006528598266024673
,,,210.01906794853247,80370.50648987178,0.006528632385883175
,,,210.03135309296124,80370.15558445262,0.006528666505775525
,,,210.04363823739,80369.8039394598,0.006528700627847179
,,,210.0559233818188,80369.45155477921,0.0065287347539202106
,,,210.06820852624756,80369.09843039623,0.00652876888543654
,,,210.08354415571824,80368.65658492895,0.006528811501470466
,,,210.09887978518893,80368.21358724606,0.006528854129514029
,,,210.1142154146596,80367.76943783698,0.006528896770919093
,,,210.1295510441303,80367.32413734171,0.006528939426692778
,,,210.14875192431433,80366.76497996473,0.006528992854979445
,,,210.16795280449836,80366.2040211234,0.006529046307829038
,,,210.1871536846824,80365.64126284102,0.006529099785872388
,,,210.21085830181542,80364.94402589869,0.0065291658429905575
,,,210.23456291894846,80364.24405438907,0.006529231939270335
,,,210.2582675360815,80363.5413532779,0.006529298074748536
,,,210.289001266876,80362.62622563608,0.0065293838795122666
,,,210.3197349976705,80361.70653058767,0.006529469749310985
,,,210.3580169836491,80360.55458840726,0.006529576798971902
,,,210.39629896962768,80359.39560516668,0.0065296839473214284
,,,210.44594200278323,80357.88222527341,0.006529823039645807
,,,210.49558503593877,80356.35710892355,0.006529962294015949
,,,210.56026064501634,80354.35266164536,0.0065301439570928585
,,,210.6249362540939,80352.32853288321,0.006530325889992659
,,,210.70431101675192,80349.8176727171,0.006530549537959771
,,,210.78368577940992,80347.27763012011,0.006530773587418479
,,,210.88015405795062,80344.15166574648,0.00653104642461213
,,,210.97662233649132,80340.98342757166,0.006531319850304114
,,,211.09780282119607,80336.94437280904,0.006531664150327615
,,,211.21898330590082,80332.84020681272,0.006532009372540224
,,,211.37915588802332,80327.31701879349,0.006532467085531347
,,,211.53932847014582,80321.68357460968,0.006532926395183552
,,,211.7687244506264,80313.42729104291,0.006533586973052262
,,,212.06104842803836,80302.59293354525,0.006534433440738513
,,,212.45982197702824,80287.26598194255,0.006535596515704235
,,,213.04690411613905,80263.60400060196,0.006537326129073723
,,,213.78404187597457,80232.15438660592,0.006539526444864041
,,,214.52117963581009,80198.90493150186,0.0065417578788190996
,,,215.2583173956456,80163.99069363244,0.006544019656674821
,,,215.99545515548112,80127.53541615473,0.00654631103026171
,,,216.73259291531664,80089.65270780963,0.006548631276298125
,,,217.46973067515216,80050.44708748156,0.006550979695241602
,,,218.35452507244264,80001.77642265527,0.0065538347789208555
,,,219.23931946973312,79951.49100163626,0.006556728348685126
,,,220.0,79907.07494326275,0.0065592459620379346
,,,220.0,79907.07494326275,0.0065592459620379346
,,,220.0000017104729,79907.07484223861,0.006558946742616475
,,,220.0000034209458,79907.07474129151,0.006558140265526744
,,,220.0000051314187,79907.07464048252,0.0065569431149825295
,,,220.0000068418916,79907.0745398584,0.006555449096809066
,,,220.0000085523645,79907.07443945437,0.006553733592598505
,,,220.0000102628374,79907.07433929644,0.006551857073836041
,,,220.00001241539422,79907.07421362973,0.0065493404454353196
,,,220.00001456795104,79907.07408840577,0.006546719748536537
,,,220.00001672050786,79907.07396363739,0.0065440511506881
,,,220.000019343828,79907.07381220411,0.006540793782520936
,,,220.00002196714814,79907.07366144977,0.006537580505053673
,,,220.00002459046829,79907.07351136109,0.0065344475927205875
,,,220.000027946826,79907.07332027201,0.006530593008387338
,,,220.00003130318373,79907.07313019058,0.006526936557261031
,,,220.00003547484488,79907.07289525705,0.006522686500522016
,,,220.00003964650602,79907.07266168522,0.006518765764988964
,,,220.00004524996308,79907.07234990032,0.006513999766398024
,,,220.0000521566985,79907.07196834315,0.006508855929633619
,,,220.00005906343392,79907.07158942192,0.006504431235114776
,,,220.00006597016935,79907.07121276564,0.006500632662398573
,,,220.00007287690477,79907.07083805278,0.0064973747805823785
,,,220.0000797836402,79907.07046500624,0.006494581951043191
,,,220.00008815392098,79907.07001480511,0.006491726843420571
,,,220.00009652420178,79907.06956634547,0.006489358869856063
,,,220.00010489448258,79907.06911933012,0.0064873950189249015
,,,220.00011326476337,79907.06867351253,0.006485766344171677
,,,220.00012163504417,79907.06822868825,0.006484415637923096
,,,220.00013210496928,79907.06767342446,0.006483045833663917
,,,220.0001425748944,79907.06711918217,0.0064819618900058456
,,,220.0001530448195,79907.06656574817,0.006481104142673556
,,,220.00016351474463,79907.06601295371,0.0064804253838670525
,,,220.00017672678877,79907.06531608847,0.006479767155289821
,,,220.0001899388329,79907.0646198245,0.006479277244856188
,,,220.00020315087704,79907.06392400793,0.006478912611328088
,,,220.0002196001209,79907.0630581582,0.006478586081243022
,,,220.00023604936473,79907.06219266691,0.0064783600192463335
,,,220.00025249860857,79907.0613274236,0.0064782035172626625
,,,220.00027410439887,79907.06019119342,0.0064780686371304855
,,,220.00029571018916,79907.05905514678,0.006477985441910561
,,,220.00032307118425,79907.05761664346,0.006477924165892462
,,,220.0003526367709,79907.0560623428,0.006477889070506408
,,,220.00038994405799,79907.05410113043,0.006477867932676566
,,,220.00043546589242,79907.05170813663,0.0064778576555977515
,,,220.00049353203391,79907.04865573715,0.006477853552740492
,,,220.00057237923878,79907.04451092778,0.006477852471963527
,,,220.00069064384687,79907.03829401414,0.0064778525968825175
,,,220.00090188576058,79907.02718939235,0.00647785325972074
,,,220.00143540854498,79906.99914248273,0.006477854984094349
,,,220.00392665383995,79906.86816926127,0.006477863039272495
,,,220.0149115701238,79906.29045391429,0.006477898578030785
,,,220.02589648640762,79905.71241158519,0.006477934146609551
,,,220.03688140269145,79905.1340432019,0.00647796974158072
,,,220.04786631897528,79904.55534964582,0.006478005360020885
,,,220.0588512352591,79903.97633175818,0.006478040999433663
,,,220.07233903997067,79903.26494353612,0.00647808478477542
,,,220.08582684468223,79902.55306899495,0.006478128595206209
,,,220.0993146493938,79901.84070950956,0.006478172427966614
,,,220.11280245410535,79901.12786640652,0.006478216280764952
,,,220.12925450620557,79900.25770719409,0.006478269795579835
,,,220.1457065583058,79899.38683260906,0.006478323334551463
,,,220.162158610406,79898.5152448525,0.006478376895393812
,,,220.17861066250623,79897.64294607278,0.006478430476257721
,,,220.19956661039419,79896.5308214144,0.006478498752008765
,,,220.22052255828214,79895.41755082215,0.006478567055351364
,,,220.2414785061701,79894.30313847879,0.0064786353843507985
,,,220.26785994676314,79892.89858783371,0.006478721437877042
,,,220.29424138735618,79891.49224231631,0.0064788075273047325
,,,220.32621466503008,79889.7854119446,0.006478911909887989
,,,220.35818794270398,79888.07597088246,0.00647901634010151
,,,220.39853317731692,79885.91522168493,0.006479148179670302
,,,220.43887841192986,79883.75036506049,0.006479280089262698
,,,220.49230355853436,79880.87738806702,0.006479454868025501
,,,220.54572870513886,79877.99731831954,0.0064796297620032875
,,,220.61637741302795,79874.17796512823,0.006479861211639229
,,,220.68702612091704,79870.3464559961,0.006480092852898756
,,,220.77222396255706,79865.70992736494,0.006480372447347756
,,,220.8574218041971,79861.05615978882,0.0064806523107134315
,,,220.95993676139366,79855.43395969177,0.0064809894103263115
,,,221.06245171859024,79849.78754380977,0.006481326890449764
,,,221.19083038354657,79842.68303705772,0.006481750046303743
,,,221.3192090485029,79835.54194020778,0.006482173790063691
,,,221.48938772735178,79826.02058521146,0.006482736405347072
,,,221.65956640620067,79816.43795592478,0.0064833000421696246
,,,221.90628949765443,79802.43974394906,0.0064841190001874716
,,,222.22493606647768,79784.18337843697,0.006485179835673722
,,,222.66953864511532,79758.39405912542,0.006486665865319216
,,,223.33125525322671,79719.3790625516,0.006488890070414034
,,,223.9929718613381,79679.67810033487,0.00649112900918669
,,,224.6546884694495,79639.36305637844,0.006493382440754448
,,,225.4626783557329,79589.39824308305,0.006496153302998603
,,,226.27066824201628,79538.72201998203,0.0064989449936590695
,,,227.07865812829968,79487.42999100877,0.006501757093516895
,,,227.88664801458307,79435.60762265832,0.006504589189672314
,,,228.69463790086647,79383.33145726858,0.006507440875168247
,,,229.50262778714986,79330.67017190118,0.006510311748637367
,,,230.0,79298.08913206801,0.006512088333867935
,,,230.0,79298.08913206801,0.006512088333867935
,,,230.00000129838784,79298.08904688463,0.006511589754026214
,,,230.0000025967757,79298.08896179937,0.006510210273314967
,,,230.00000389516353,79298.08887689475,0.0065081044231416274
,,,230.00000519355137,79298.08879223862,0.006505403464487921
,,,230.00000649193922,79298.08870788636,0.0065022188794110125
,,,230.00000779032706,79298.08862388275,0.006498645314309319
,,,230.0000090887149,79298.0885402636,0.00649476306865665
,,,230.00001069088475,79298.0884376514,0.0064896472371101695
,,,230.0000122930546,79298.08833570674,0.0064842706750877135
,,,230.00001389522444,79298.08823445706,0.006478719755467297
,,,230.0000154973943,79298.08813391991,0.006473064409946523
,,,230.00001743926708,79298.08801303456,0.006466150065686369
,,,230.00001938113988,79298.08789321422,0.006459243422428998
,,,230.00002132301267,79298.08777445287,0.006452404345891507
,,,230.00002326488547,79298.08765673648,0.006445677702579635
,,,230.0000257283606,79298.0875088724,0.006437356848784471
,,,230.00002819183575,79298.08736260702,0.006429316076712166
,,,230.0000306553109,79298.08721788257,0.006421584374268522
,,,230.00003377568285,79298.08703668135,0.006412258813348944
,,,230.0000368960548,79298.08685772173,0.006403466323588228
,,,230.00004076270375,79298.08663887439,0.006393304060319071
,,,230.0000446293527,79298.08642302174,0.0063839265793638475
,,,230.0000498333604,79298.08613682841,0.006372472376475944
,,,230.00005503736813,79298.08585510326,0.006362251553785155
,,,230.00006024137585,79298.08557736177,0.006353145698463813
,,,230.00006544538357,79298.08530316761,0.006345040623488856
,,,230.0000706493913,79298.08503213002,0.006337830138797987
,,,230.000075853399,79298.08476390014,0.006331417408075431
,,,230.00008105740673,79298.0844981671,0.006325715091967752
,,,230.000087441406,79298.08417518629,0.006319575809055417
,,,230.0000938254053,79298.08385509966,0.006314260884579467
,,,230.00010020940456,79298.08353751854,0.0063096596802862046
,,,230.00010659340384,79298.08322210649,0.006305676320558809
,,,230.00011297740312,79298.08290857224,0.0063022277844648825
,,,230.0001193614024,79298.08259666365,0.006299242206541536
,,,230.0001272420795,79298.08221355072,0.006296103427240467
,,,230.00013492498766,79298.0818417843,0.006293536569170194
,,,230.00014260789584,79298.08147145346,0.00629137838531851
,,,230.00015029080402,79298.08110232963,0.0062895637753313995
,,,230.00015968555468,79298.080652323,0.006287732617523481
,,,230.00016908030534,79298.08020354541,0.006286251263983973
,,,230.000178475056,79298.07975576204,0.006285052873267756
,,,230.00018786980667,79298.07930878292,0.006284083383012744
,,,230.0001994753987,79298.07875750167,0.0062831374269588965
,,,230.0002110809907,79298.07820698596,0.006282409375114878
,,,230.00022268658273,79298.07765705934,0.006281849028927182
,,,230.00023678691647,79298.0769895197,0.0062813388968839656
,,,230.00025088725022,79298.07632246806,0.006280967758658399
,,,230.00026498758396,79298.07565577127,0.0062806977448859255
,,,230.0002828478775,79298.07481165571,0.00628045864856022
,,,230.000300708171,79298.07396781791,0.006280298853982558
,,,230.00032247505817,79298.07293965096,0.00628017391162263
,,,230.00034424194533,79298.071911653,0.006280097470172568
,,,230.0003719535368,79298.07060304392,0.006280041462571906
,,,230.0003996651283,79298.06929452404,0.006280011527470401
,,,230.0004372944591,79298.06751776606,0.006279991870694191
,,,230.00048325576947,79298.06534763915,0.00627998247187328
,,,230.00054214444307,79298.06256714843,0.006279978808293048
,,,230.00062264430863,79298.058766259,0.006279977909150566
,,,230.0007447373626,79298.05300146739,0.0062799780990064925
,,,230.000967385731,79298.04248869649,0.006279978817260917
,,,230.00155466078226,79298.01475861359,0.006279980750815946
,,,230.00444147955776,79297.8784321101,0.006279990260754922
,,,230.01287621974114,79297.47995919177,0.006280018079305846
,,,230.02131095992453,79297.0812596804,0.006280045942099681
,,,230.02974570010792,79296.68233447464,0.006280073844809347
,,,230.0381804402913,79296.28318440054,0.006280101783632614
,,,230.0466151804747,79295.88381021825,0.006280129755251698
,,,230.0550499206581,79295.48421262785,0.006280157756762486
,,,230.06523213893203,79295.0015311807,0.006280191595728798
,,,230.07541435720597,79294.5185261431,0.006280225470699806
,,,230.0855965754799,79294.03519845844,0.006280259378360925
,,,230.09577879375385,79293.55154898397,0.0062802933158748585
,,,230.1059610120278,79293.06757849928,0.006280327280819159
,,,230.11825227720539,79292.48293638893,0.006280368314523813
,,,230.13054354238298,79291.89782866923,0.006280409382126849
,,,230.14283480756058,79291.31225634461,0.006280450481058499
,,,230.15512607273817,79290.7262203117,0.006280491609179881
,,,230.16741733791577,79290.13972137048,0.006280532764717364
,,,230.18281875063047,79289.40416402584,0.006280584370573484
,,,230.19822016334518,79288.66788221367,0.006280636014816651
,,,230.2136215760599,79287.93087699598,0.0062806876955350185
,,,230.2290229887746,79287.19314928453,0.0062807394111966085
,,,230.2483074272118,79286.26840711827,0.006280804212883345
,,,230.26759186564902,79285.34253470338,0.006280869065590358
,,,230.28687630408623,79284.41553305819,0.006280933967850273
,,,230.31067027171238,79283.27020362258,0.00628101411364401
,,,230.33446423933853,79282.1231573912,0.0062810943315608075
,,,230.35825820696468,79280.97439509233,0.006281174620358499
,,,230.38902686470993,79279.48635411463,0.006281278547628277
,,,230.4197955224552,79277.99544443635,0.006281382590272706
,,,230.4577786118698,79276.15099894447,0.006281511185409336
,,,230.4957617012844,79274.30217930398,0.0062816399526035805
,,,230.54317118373297,79271.98839037598,0.0062818009154428185
,,,230.59058066618152,79269.66777562995,0.006281962141383398
,,,230.63799014863008,79267.34032694534,0.006282123628204661
,,,230.69810507199335,79264.3792960302,0.006282328764542362
,,,230.75821999535663,79261.407243115,0.006282534313669873
,,,230.8183349187199,79258.42414745073,0.006282740272493288
,,,230.89194201035744,79254.75645740633,0.006282993010623039
,,,230.96554910199498,79251.07214036249,0.0062832463545985815
,,,231.03915619363252,79247.37115730443,0.006283500300672483
,,,231.1331500372673,79242.62083329169,0.006283825451671251
,,,231.2271438809021,79237.84319293727,0.006284151573240592
,,,231.34264272712284,79231.93495314628,0.006284553630128919
,,,231.45814157334357,79225.98522413585,0.006284957136092516
,,,231.60688175106714,79218.26180705121,0.006285478895881696
,,,231.7556219287907,79210.46913588427,0.006286003030533541
,,,231.9612081997708,79199.58381288288,0.006286731363676914
,,,232.21608845656883,79185.9034506877,0.006287640536050934
,,,232.55027678717715,79167.65472168346,0.006288842904029539
,,,233.02357986577601,79141.2021648215,0.00629056550875673
,,,233.69631698642786,79102.37481393412,0.006293052979804763
,,,234.3690541070797,79062.10520016913,0.006295585184705209
,,,235.04179122773155,79020.399254732,0.006298160959764528
,,,235.7145283483834,78977.26839545238,0.0063007791719606075
,,,236.42077740577872,78930.47357286807,0.006303572263847175
,,,237.12702646317405,78882.1496665897,0.006306409671233318
,,,237.83327552056937,78832.3243461941,0.006309290189907871
,,,238.5395245779647,78781.02879241401,0.006312212650915262
,,,239.24577363536002,78728.29710646783,0.006315175919860844
,,,240.0,78670.43869186302,0.006318384309505154
,,,240.0,78670.43869186302,0.006318384309505154
,,,240.00000459635956,78670.43833450487,0.006318315695789625
,,,240.00000919271912,78670.43797718927,0.006318159411478594
,,,240.00001378907868,78670.43761993821,0.006317964410757926
,,,240.00001838543824,78670.43726276033,0.0063177576326929824
,,,240.00002459313055,78670.43678048556,0.006317484066467489
,,,240.00003206157612,78670.43620043278,0.006317182841152427
,,,240.0000415046662,78670.43546724958,0.006316856310226531
,,,240.00005449849525,78670.43445873045,0.006316500752322311
,,,240.00007300019132,78670.43302324146,0.006316142609430689
,,,240.0000915018874,78670.43158817783,0.006315906840176495
,,,240.00011000358347,78670.43015339362,0.0063157518903363494
,,,240.00012850527955,78670.42871879275,0.006315650091862218
,,,240.00015300225354,78670.42681950222,0.0063155669294759536
,,,240.00017749922753,78670.42492033313,0.006315519277993705
,,,240.00020963628097,78670.42242895343,0.0063154861625924295
,,,240.0002417733344,78670.41993763058,0.006315470264250854
,,,240.0002876398072,78670.41638201907,0.006315460799897591
,,,240.0003460643588,78670.41185291449,0.006315457176597067
,,,240.00042591852335,78670.40566257315,0.00631545634641985
,,,240.00054694369044,78670.39628060361,0.006315456650029584
,,,240.00076734391652,78670.37919489616,0.0063154575781338
,,,240.00134687347972,78670.33426838438,0.006315460057952815
,,,240.0041729899655,78670.11516784136,0.006315472153108842
,,,240.02723019436,78668.32678828687,0.006315570853967185
,,,240.05694787532326,78666.0196473453,0.006315698114157549
,,,240.08666555628653,78663.71008511375,0.006315825417668901
,,,240.1163832372498,78661.39811221232,0.006315952754720692
,,,240.15301982963712,78658.54456378196,0.006316109772601837
,,,240.18965642202443,78655.68739850757,0.0063162668162450785
,,,240.22629301441174,78652.82664709336,0.006316423875384585
,,,240.27093398013594,78649.33607920317,0.006316615257991239
,,,240.31557494586013,78645.84030026107,0.006316806639819344
,,,240.36021591158433,78642.33937724213,0.006316998012013815
,,,240.41524132997404,78638.01708847091,0.006317233878465434
,,,240.47026674836374,78633.6872219352,0.0063174697109893655
,,,240.52529216675345,78629.34991246749,0.006317705503110055
,,,240.5958361725824,78623.7786998857,0.006318007728522016
,,,240.66638017841137,78618.1957648835,0.006318309873918435
,,,240.75330022181038,78611.30111548031,0.006318682043578278
,,,240.84022026520938,78604.38963670566,0.006319054082077659
,,,240.95254088734248,78595.43435127847,0.006319534644107556
,,,241.06486150947558,78586.45295947428,0.006320014983326008
,,,241.22060343145168,78573.95835817463,0.00632068064690715
,,,241.41368376897543,78558.4057385673,0.0063215053154424584
,,,241.66563536907537,78538.01515846906,0.006322580474736126
,,,242.01565483924193,78509.5271007932,0.00632407237481429
,,,242.51223612818458,78468.83973511087,0.006326185617594878
,,,243.00881741712723,78427.90138620713,0.006328295111123786
,,,243.50539870606988,78386.77938227275,0.006330401051686112
,,,244.00197999501253,78345.53464105558,0.006332503627393831
,,,244.49856128395518,78304.22221705187,0.006334603018444041
,,,245.0999665302999,78254.16932117533,0.006337141555243249
,,,245.7013717766446,78204.16849319648,0.00633967596552994
,,,246.30277702298932,78154.28900394241,0.006342206525838814
,,,246.90418226933403,78104.59164081776,0.006344733497884235
,,,247.50558751567874,78055.12958923655,0.006347257129110274
,,,248.10699276202345,78005.94922556872,0.006349777653219868
,,,248.70839800836816,77957.09083040305,0.00635229529068411
,,,249.4315775113456,77898.81468126061,0.00635531917679028
,,,250.0,77853.40506265106,0.00635769346716191
,,,250.0,77853.40506265106,0.00635769346716191
,,,250.0000016710574,77853.40492970552,0.0063573794787578596
,,,250.00000334211478,77853.40479683712,0.006356529504257595
,,,250.00000501317217,77853.40466410761,0.006355262033879788
,,,250.00000668422956,77853.40453156484,0.0063536733842754056
,,,250.00000835528695,77853.40439924532,0.006351841756455728
,,,250.00001002634434,77853.40426717639,0.006349830542017563
,,,250.00001210665155,77853.40410314284,0.006347152390226406
,,,250.00001418695877,77853.4039395538,0.006344352663486801
,,,250.00001626726598,77853.40377642395,0.006341490745668306
,,,250.00001877287792,77853.40358056128,0.006338024017839389
,,,250.00002127848987,77853.40338537257,0.006334588965799471
,,,250.0000237841018,77853.4031908475,0.0063312254059909034
,,,250.00002693388657,77853.40294722684,0.006327139037551975
,,,250.00003008367133,77853.40270458571,0.006323240597570202
,,,250.0000339219011,77853.4024101643,0.00631876806010925
,,,250.00003776013085,77853.40211703247,0.00631460990445874
,,,250.00004273486235,77853.40173887016,0.006309681384109958
,,,250.00004770959384,77853.40136251981,0.006305247562779445
,,,250.00005486516022,77853.40082399386,0.00629966236519754
,,,250.0000620207266,77853.40028834346,0.006294904259622773
,,,250.00006917629298,77853.39975514033,0.006290858226162766
,,,250.00007633185936,77853.3992240172,0.0062874208045520874
,,,250.00008348742574,77853.39869466076,0.006284501720790308
,,,250.00009064299212,77853.39816680446,0.006282023323333894
,,,250.0000977985585,77853.39764022175,0.0062799192771869974
,,,250.00010658495896,77853.39699508635,0.00627776535343447
,,,250.0001153713594,77853.39635128567,0.006276003861641773
,,,250.00012415775987,77853.39570857653,0.0062745632977953495
,,,250.00013294416033,77853.39506676007,0.006273385180296509
,,,250.0001436622924,77853.39428481202,0.006272234608943923
,,,250.00015438042448,77853.39350371542,0.00627133432793481
,,,250.00016509855655,77853.39272328505,0.006270629882914764
,,,250.0001779636099,77853.39178720667,0.006269983601337237
,,,250.00019082866325,77853.39085168908,0.006269502144341113
,,,250.0002036937166,77853.38991658928,0.006269143476043274
,,,250.00021970801583,77853.38875301105,0.006268822012523904
,,,250.00023572231507,77853.38758976849,0.006268599191973462
,,,250.0002517366143,77853.38642675862,0.00626844475051726
,,,250.00027275232125,77853.38490076693,0.0062683115609386926
,,,250.0002937680282,77853.38337494842,0.006268229247945437
,,,250.00032035565735,77853.38144473545,0.00626816853682171
,,,250.00034906420655,77853.37936065214,0.006268133679374148
,,,250.0003852600783,77853.37673310826,0.0062681126190302855
,,,250.00042936899737,77853.37353119015,0.0062681023432150885
,,,250.0004855288143,77853.36945451413,0.006268098233055305
,,,250.00056157335547,77853.36393440956,0.006268097172743769
,,,250.00067510554555,77853.35569306843,0.00626809736200035
,,,250.0008761613,77853.34109836671,0.0062680981529443965
,,,250.0013749995966,77853.30488755608,0.006268100169452536
,,,250.00365583230356,77853.13932166203,0.0062681093928323274
,,,250.0142883622984,77852.36751372766,0.006268152407504731
,,,250.02492089229324,77851.59572045333,0.006268195449564999
,,,250.03555342228807,77850.82394246555,0.006268238516353591
,,,250.0461859522829,77850.05218026724,0.006268281605658801
,,,250.05681848227775,77849.28043424906,0.006268324715645884
,,,250.06976993451465,77848.34039505545,0.006268377253550268
,,,250.08272138675156,77847.4003806274,0.006268429817686721
,,,250.09567283898846,77846.46039111647,0.006268482406312129
,,,250.10862429122537,77845.52042650874,0.006268535018067413
,,,250.1242302632221,77844.38784031404,0.0062685984423442405
,,,250.13983623521884,77843.2552894912,0.006268661897332994
,,,250.15544220721557,77842.12277324742,0.0062687253820755155
,,,250.1710481792123,77840.9902905673,0.006268788895922674
,,,250.19056697106606,77839.573910632,0.006268868374679542
,,,250.21008576291982,77838.15757853353,0.0062689478978927345
,,,250.22960455477357,77836.74129114157,0.006269027465420999
,,,250.2536367128004,77834.99756928092,0.0062691254924616534
,,,250.2776688708272,77833.25390291051,0.006269223587137479
,,,250.301701028854,77831.51028445805,0.006269321749965056
,,,250.3326506887752,77829.26483424338,0.006269448269673063
,,,250.3636003486964,77827.01943206807,0.0062695749046339155
,,,250.40166518174348,77824.2578609523,0.0062697308120925384
,,,250.43973001479057,77821.49629724422,0.006269886897502767
,,,250.48746118011277,77818.03340380896,0.00627008287358183
,,,250.53519234543498,77814.5703864123,0.006270279133965132
,,,250.5938172991482,77810.31671305357,0.006270520578387635
,,,250.65244225286145,77806.06259035032,0.006270762455312252
,,,250.71106720657468,77801.80787229793,0.006271004765277577
,,,250.78611924356235,77796.35985350591,0.006271315603862063
,,,250.86117128055002,77790.91031523615,0.006271627150775071
,,,250.95135791618114,77784.35941607668,0.006272002456973594
,,,251.04154455181225,77777.80537091284,0.006272378779528482
,,,251.15339228070502,77769.6720394034,0.006272846893216555
,,,251.2652400095978,77761.53214112444,0.006273316555896447
,,,251.41018669317484,77750.972135197,0.006273927496811036
,,,251.55513337675188,77740.39759534755,0.00627454100917824
,,,251.75612884476843,77725.7064659437,0.006275395982563802
,,,252.00532144537135,77707.4414585678,0.006276462729438968
,,,252.33102320674377,77683.46980789636,0.0062778681519419935
,,,252.77841896106807,77650.32845729419,0.006279818997043384
,,,253.31711088899425,77610.04249439959,0.006282198541251004
,,,253.85580281692043,77569.27800399526,0.006284610805766487
,,,254.3944947448466,77527.97840333906,0.006287055042920929
,,,254.9331866727728,77486.09520100513,0.006289530521535792
,,,255.47187860069897,77443.58721922123,0.006292036526790949
,,,256.0105705286252,77400.41988528117,0.006294572360075234
,,,256.5492624565514,77356.5645859952,0.006297137338813558
,,,257.0879543844776,77311.99807966847,0.006299730796274782
,,,257.6266463124038,77266.7019605788,0.00630235208136221
,,,258.28636129482743,77210.21541544584,0.006305599244861726
,,,258.9183025914665,77155.04458811329,0.006308746897109446
,,,259.55024388810557,77098.82492907364,0.006311929957555025
,,,260.0,77058.17212243954,0.006314216406805425
,,,260.0,77058.17212243954,0.006314216406805425
,,,260.00000129508635,77058.1720045939,0.006314723224583424
,,,260.0000025901727,77058.17188665149,0.006316127983086384
,,,260.00000388525905,77058.17176853059,0.006318275986479177
,,,260.0000051803454,77058.17165016383,0.006321034920928668
,,,260.00000647543175,77058.17153149602,0.006324291802567331
,,,260.0000077705181,77058.17141248239,0.006327950309328591
,,,260.00000906560444,77058.17129308709,0.006331928457535896
,,,260.0000106553787,77058.17114596124,0.006337147259690756
,,,260.0000122451529,77058.17099817854,0.006342635992604522
,,,260.00001383492713,77058.17084971146,0.006348307148772329
,,,260.00001542470136,77058.17070054216,0.00635408968775091
,,,260.0000173481703,77058.17051910952,0.0063611535903062
,,,260.0000192716392,77058.17033662906,0.006368216883877045
,,,260.0000211951081,77058.17015310559,0.006375218431571773
,,,260.000023118577,77058.16996855185,0.006382112154090604
,,,260.00002554979255,77058.16973383604,0.006390619108339432
,,,260.0000279810081,77058.16949755159,0.006398851550015407
,,,260.0000304122236,77058.16925975305,0.00640677879598047
,,,260.00003346400536,77058.16895920435,0.006416271185350646
,,,260.0000365157871,77058.16865648475,0.006425240586781548
,,,260.0000402375669,77058.16828454573,0.006435473385124333
,,,260.0000439593467,77058.16790978094,0.006444951295019502
,,,260.00004878778014,77058.16741971625,0.006456179202686108
,,,260.00005361621356,77058.16692568577,0.006466284437407679
,,,260.00005976370255,77058.16629158224,0.00647767719593014
,,,260.00006591119154,77058.16565243741,0.006487599931304573
,,,260.00007205868053,77058.16500890422,0.0064962332821433795
,,,260.0000782061695,77058.16436155417,0.006503740116750181
,,,260.0000843536585,77058.16371088596,0.006510264945360072
,,,260.0000905011475,77058.16305733401,0.0065159348690854825
,,,260.0000966486365,77058.16240127638,0.006520861126375618
,,,260.0001027961255,77058.16174304183,0.00652514079635858
,,,260.00010894361446,77058.16108291617,0.00652885845961296
,,,260.0001163326987,77058.16028731219,0.0065326865228159175
,,,260.00012351075446,77058.15951250728,0.0065358333341017615
,,,260.0001306888102,77058.15873609745,0.006538502681902581
,,,260.00013786686594,77058.15795832625,0.006540766927546732
,,,260.00014654221627,77058.15701679274,0.006543049777103957
,,,260.0001552175666,77058.1560738754,0.006544920690992217
,,,260.00016389291693,77058.15512982396,0.006546453958120044
,,,260.00017256826726,77058.15418484311,0.006547710485202595
,,,260.0001831240034,77058.15303402397,0.00654893762407311
,,,260.00019367973954,77058.1518823184,0.006549900769668782
,,,260.0002042354757,77058.1507299171,0.0065506567032690725
,,,260.0002147912118,77058.14957696976,0.0065512499986745375
,,,260.00022820840235,77058.14811087486,0.00655182361417295
,,,260.0002416255929,77058.14664426955,0.006552245197405837
,,,260.0002550427834,77058.14517728915,0.006552555045303691
,,,260.00027189767803,77058.14333406297,0.006552830686168395
,,,260.00028875257266,77058.14149053999,0.006553017914178036
,,,260.0003091351952,77058.13926090497,0.0065531660420808146
,,,260.00032951781776,77058.13703108422,0.006553258856540303
,,,260.000355178979,77058.13422364155,0.006553328161679752
,,,260.0003808401403,77058.13141609545,0.006553366676762757
,,,260.00041509117983,77058.12766866002,0.006553392904749521
,,,260.0004563519779,77058.1231542202,0.006553406469057777
,,,260.00050815341143,77058.11748646815,0.006553412631722949
,,,260.0005768278499,77058.10997256958,0.0065534150524198575
,,,260.00067588781627,77058.09913408,0.006553416078035985
,,,260.0008407164654,77058.08109960855,0.006553417044705802
,,,260.00120077773533,77058.04170404894,0.006553419040172618
,,,260.00256496877944,77057.89244298686,0.00655342659336445
,,,260.01060771965876,77057.01245123292,0.006553471099264619
,,,260.0186504705381,77056.13244971029,0.006553515566607731
,,,260.0266932214174,77055.25243765369,0.006553559999562351
,,,260.03473597229674,77054.37241433909,0.006553604401920451
,,,260.04446949987414,77053.30737324653,0.006553658102685483
,,,260.05420302745154,77052.24231350917,0.0065537117690633575
,,,260.06393655502893,77051.17723403915,0.006553765405873816
,,,260.0736700826063,77050.11213380548,0.0065538190173836325
,,,260.0834036101837,77049.04701182766,0.00655387260735818
,,,260.0931371377611,77047.98186717,0.006553926179125805
,,,260.1050581786395,77046.67730966081,0.0065539917701282115
,,,260.11697921951793,77045.37271521713,0.0065540573429
,,,260.12890026039634,77044.06808233513,0.006554122901512331
,,,260.14082130127474,77042.76340957188,0.006554188449474097
,,,260.15274234215315,77041.4586955378,0.006554253989795562
,,,260.1674405463549,77039.84997240182,0.00655433479195025
,,,260.18213875055665,77038.24118205578,0.006554415590516152
,,,260.1968369547584,77036.63232215,0.006554496388981228
,,,260.21153515896015,77035.02339040564,0.006554577190276475
,,,260.2296245890511,77033.04313788934,0.006554676641885303
,,,260.2477140191421,77031.06276918198,0.0065547761052193445
,,,260.2658034492331,77029.08228036563,0.0065548755834124355
,,,260.28771799013646,77026.68283977853,0.006554996120444336
,,,260.3096325310398,77024.28321065345,0.006555116686693904
,,,260.3315470719432,77021.88338648535,0.006555237285173059
,,,260.35919807936983,77018.85508341462,0.006555389501943959
,,,260.3868490867965,77015.82644711358,0.006555541777727904
,,,260.42034253007364,77012.15742034894,0.00655572631171062
,,,260.4538359733508,77008.48786510425,0.006555910941178575
,,,260.4955677837208,77003.91493967087,0.006556141122694644
,,,260.53729959409077,76999.34112105571,0.006556371462840348
,,,260.589100806903,76993.66239155336,0.006556657607996634
,,,260.6409020197152,76987.9821516379,0.0065569440092926555
,,,260.69270323252744,76982.30032901604,0.006557230670960015
,,,260.75744940785245,76975.19630310829,0.006557589339234567
,,,260.82219558317746,76968.08955777551,0.006557948423282862
,,,260.8869417585025,76960.97995969691,0.00655830792591289
,,,260.9676282420068,76952.11581000533,0.006558756525363509
,,,261.04831472551115,76943.24677914938,0.006559205779180134
,,,261.1452448602424,76932.58545600327,0.006559746341623667
,,,261.2421749949737,76921.91632897394,0.006560287847915222
,,,261.36316722684273,76908.58712413824,0.006560965099570666
,,,261.48415945871176,76895.24438414772,0.006561643812462805
,,,261.6436014589056,76877.63959342422,0.006562540431302338
,,,261.80304345909946,76860.00842459236,0.0065634395582699215
,,,262.03187835006344,76834.65459532924,0.006564734353149661
,,,262.32460195795517,76802.13154091378,0.006566398034007684
,,,262.7246526650664,76757.50527950055,0.006568684926696121
,,,263.26765865223786,76696.5707609524,0.0065718129876697695
,,,263.8106646394093,76635.18219308202,0.006574968009537844
,,,264.35367062658077,76573.3043089819,0.006578149315279123
,,,264.8966766137522,76510.90790732432,0.006581356247869937
,,,265.4396826009237,76447.96923320954,0.006584588169648894
,,,265.98268858809513,76384.46941622875,0.006587844461700823
,,,266.6437645235936,76306.38424819708,0.006591840820860622
,,,267.304840459092,76227.42770537078,0.006595871362070823
,,,267.96591639459047,76147.58885632198,0.006599935073308602
,,,268.6269923300889,76066.86327460548,0.006604030978108979
,,,269.28806826558736,75985.25216454698,0.006608158134127829
,,,269.9491442010858,75902.7615863929,0.006612315631763395
,,,270.0,75896.37952040049,0.006612636694637284
,,,270.0,75896.37952040049,0.006612636694637284
,,,270.0000020178882,75896.37926705368,0.006612889245773769
,,,270.00000403577644,75896.37901363435,0.006613564114577305
,,,270.00000605366466,75896.37876008615,0.006614556452282262
,,,270.0000080715529,75896.3785063671,0.0066157830429334884
,,,270.0000100894411,75896.37825244655,0.006617178020046843
,,,270.0000125252424,75896.37794563928,0.006619013050854961
,,,270.00001496104375,75896.37763848259,0.006620948045136847
,,,270.00001739684507,75896.37733096308,0.006622930797533941
,,,270.0000203794047,75896.37695391435,0.00662536828503934
,,,270.00002336196434,75896.37657631707,0.006627770610217216
,,,270.000026344524,75896.37619818318,0.006630104861315084
,,,270.00003018840187,75896.37571008802,0.006632979997547379
,,,270.00003403227976,75896.37522117875,0.006635683069276587
,,,270.00003885215483,75896.37460706018,0.006638814891721124
,,,270.0000436720299,75896.37399184844,0.006641660805782975
,,,270.00005025736664,75896.37314971024,0.006645110085492953
,,,270.0000584263959,75896.37210284111,0.006648751253392934
,,,270.0000665954252,75896.37105390908,0.006651781084653051
,,,270.0000747644545,75896.37000326288,0.0066542957993571935
,,,270.0000829334838,75896.36895119492,0.006656380304327006
,,,270.00009110251307,75896.36789794882,0.006658107074735378
,,,270.00009927154235,75896.36684372694,0.006659537023751112
,,,270.0001093292691,75896.36554467208,0.006660964305720427
,,,270.00011938699583,75896.36424464502,0.0066620954151582696
,,,270.0001294447226,75896.36294384752,0.006662991748999623
,,,270.0001395024493,75896.36164243946,0.006663702012625442
,,,270.0001521093975,75896.36001050699,0.0066643878524786015
,,,270.0001647163457,75896.35837800518,0.006664900176119747
,,,270.0001773232939,75896.35674507804,0.0066652828819745704
,,,270.00019296982344,75896.3547180137,0.006665626089365084
,,,270.000208616353,75896.35269060716,0.006665865063108342
,,,270.00022426288257,75896.35066296229,0.006666031467350398
,,,270.00024472918574,75896.34801047714,0.006666175384009268
,,,270.0002651954889,75896.3453578135,0.00666626505175062
,,,270.0002910031108,75896.34201270151,0.006666331672722844
,,,270.0003168107327,75896.33866749055,0.0066663684084401435
,,,270.0003513956255,75896.33418447914,0.0066663932815118065
,,,270.0003931931701,75896.32876648009,0.006666406009121675
,,,270.0004459138304,75896.32193253662,0.006666411731819249
,,,270.00051629511165,75896.31280930183,0.006666413996650644
,,,270.0006121198741,75896.30038791515,0.006666415007145363
,,,270.00078189522543,75896.27838056948,0.006666416146034265
,,,270.0011579651233,75896.22963187969,0.006666418564994605
,,,270.0026268523403,75896.03922292226,0.006666428007599837
,,,270.0121195347564,75894.80862857669,0.006666489023379351
,,,270.0249078981819,75893.15058492351,0.006666571206512024
,,,270.0376962616074,75891.49229979239,0.0066666533740446865
,,,270.0504846250329,75889.83377295938,0.0066667355286653155
,,,270.0632729884584,75888.17500434033,0.006666817672560773
,,,270.0760613518839,75886.51599397628,0.0066668998075031655
,,,270.09204814835465,75884.4417171466,0.006667002474361049
,,,270.1080349448254,75882.36706329214,0.006667105131626751
,,,270.1240217412962,75880.29203314714,0.006667207780946097
,,,270.14000853776696,75878.21662763547,0.006667310423543624
,,,270.1600062198337,75875.62000229326,0.006667438809756863
,,,270.1800039019004,75873.02279377825,0.006667567188056587
,,,270.20000158396715,75870.42500485177,0.006667695559218565
,,,270.22464852256536,75867.2224625688,0.006667853766208623
,,,270.24929546116357,75864.0190493609,0.006668011963466219
,,,270.2739423997618,75860.81477178921,0.006668170151099026
,,,270.30575430499863,75856.6777309789,0.006668374310157342
,,,270.3375662102355,75852.53927735686,0.006668578452627553
,,,270.37685341508325,75847.42642634401,0.0066688305417250526
,,,270.416140619931,75842.31147694074,0.0066690826037787716
,,,270.4660378478043,75835.81219472799,0.006669402698208759
,,,270.51593507567753,75829.30964792476,0.0066697227463780265
,,,270.5790607364024,75821.07861742255,0.006670127576057314
,,,270.6421863971273,75812.8426124018,0.006670532329345769
,,,270.71962323451334,75802.73284080325,0.006671028739187818
,,,270.79706007189935,75792.61605413273,0.006671525033755919
,,,270.89239077770776,75780.15225732823,0.006672135853252425
,,,270.98772148351617,75767.6786923126,0.0066727465007296516
,,,271.1091276220615,75751.77987759671,0.006673523930041857
,,,271.2305337606069,75735.86692329048,0.006674301086974783
,,,271.3937067222493,75714.45885387914,0.0066753451827738074
,,,271.5905119801923,75688.60961765794,0.006676603846363897
,,,271.83735480589627,75656.14930402875,0.006678181560049762
,,,272.1630960155692,75613.25846099517,0.006680261953289998
,,,272.6216807576441,75552.79632058808,0.006683187765974655
,,,273.20584510145727,75475.69825330065,0.0066869098934607425
,,,273.7900094452704,75398.57939021368,0.0066906267840162416
,,,274.37417378908356,75321.50484867669,0.006694338690196057
,,,274.9583381328967,75244.53241116776,0.006698045850752732
,,,275.54250247670984,75167.71326139802,0.00670174849116121
,,,276.126666820523,75091.09264831616,0.006705446824116837
,,,276.7108311643361,75014.71048502282,0.00670914105001169
,,,277.41544108848734,74922.94639079213,0.0067135917703836
,,,278.12005101263856,74831.63344089089,0.0067180370980215445
,,,278.82466093678977,74740.81699243988,0.00672247731871593
,,,279.529270860941,74650.53536579295,0.006726912696198945
,,,280.0,74590.53503076104,0.006729873263729968
,,,280.0,74590.53503076104,0.006729873263729968
,,,280.00000148182386,74590.53484230822,0.006729422346750271
,,,280.0000029636477,74590.5346539505,0.006728178804916791
,,,280.0000044454716,74590.53446576725,0.006726287441167205
,,,280.00000592729543,74590.53427782314,0.006723870796456056
,,,280.0000074091193,74590.53409017032,0.006721032528300911
,,,280.00000889094315,74590.53390285041,0.006717860255127551
,,,280.000010372767,74590.53371589613,0.0067144279581680365
,,,280.00001221275903,74590.53348429975,0.0067098970458012
,,,280.00001405275106,74590.53325334043,0.00670515931850316
,,,280.0000158927431,74590.5330230409,0.006700294105122641
,,,280.0000177327351,74590.53279341415,0.006695364940583748
,,,280.00001997478364,74590.53251452801,0.00668934477838945
,,,280.0000222168322,74590.53223664529,0.006683374899166631
,,,280.0000244588807,74590.53195975299,0.006677507729218928
,,,280.0000271553999,74590.53162801616,0.00667064040805331
,,,280.00002985191907,74590.5312976362,0.006664021730414785
,,,280.00003254843824,74590.53096856,0.0066576799825380315
,,,280.0000359531412,74590.5305548317,0.0066500916711175
,,,280.0000393578442,74590.53014296998,0.006642980677753688
,,,280.0000435656205,74590.52963636046,0.006634845252943087
,,,280.00004777339683,74590.52913219426,0.006627405455932069
,,,280.000053416555,74590.52845951027,0.006618449884173802
,,,280.0000590597131,74590.52779036679,0.0066105641511498454
,,,280.00006470287127,74590.52712433736,0.006603635153641607
,,,280.0000703460294,74590.5264610423,0.006597554622072239
,,,280.00007598918756,74590.52580014581,0.0065922227705171865
,,,280.0000816323457,74590.52514135205,0.006587549550526961
,,,280.00008727550386,74590.52448440099,0.006583454688136235
,,,280.00009420115634,74590.5236803331,0.006579115922686026
,,,280.00010112680883,74590.52287833403,0.006575427648027238
,,,280.0001080524613,74590.52207809355,0.00657229247291304
,,,280.0001149781138,74590.52127934793,0.006569627472578766
,,,280.0001219037663,74590.52048187301,0.006567362113456878
,,,280.0001303147783,74590.51951479836,0.006565062613614605
,,,280.0001387257903,74590.51854903299,0.006563174790434428
,,,280.0001471368023,74590.51758434251,0.0065616248999544125
,,,280.0001555478143,74590.51662053452,0.006560352419682324
,,,280.0001657893711,74590.5154479316,0.006559106333616501
,,,280.00017592388315,74590.51428841842,0.0065581352910131
,,,280.0001860583952,74590.5131295586,0.006557369578541762
,,,280.0001983052938,74590.51172982881,0.006556656988951413
,,,280.0002105521924,74590.51033066485,0.006556122211996236
,,,280.00022279909103,74590.50893192555,0.006555720876979338
,,,280.0002379629349,74590.50720046929,0.006555359825583736
,,,280.0002531267787,74590.50546935669,0.006555106779539951
,,,280.00026829062256,74590.50373848494,0.006554929436586958
,,,280.0002880320822,74590.50148534765,0.006554775533700054
,,,280.00030777354186,74590.49923239171,0.006554678671694059
,,,280.00033253488897,74590.49640670668,0.006554606234446217
,,,280.0003572962361,74590.49358112302,0.0065545657497879505
,,,280.0003902057324,74590.48982581521,0.006554538173484489
,,,280.0004297142185,74590.48531755505,0.00655452398050633
,,,280.0004790702379,74590.47968564165,0.0065545177836597536
,,,280.00054402396484,74590.47227392379,0.006554515840510253
,,,280.00063662431916,74590.46170751867,0.006554515813675033
,,,280.000787542331,74590.4444866177,0.006554516636281602
,,,280.00110376839916,74590.4084027614,0.00655451850932805
,,,280.00220966128825,74590.2822113419,0.006554525069388784
,,,280.0088279877811,74589.52699224751,0.006554564345315669
,,,280.0181898295379,74588.45866953814,0.006554619946193948
,,,280.0275516712947,74587.3903003177,0.006554675593590463
,,,280.0369135130515,74586.32188528913,0.006554731282904554
,,,280.0462753548083,74585.25342505208,0.006554787010167678
,,,280.0556371965651,74584.18492011202,0.006554842771959088
,,,280.0649990383219,74583.11637088847,0.006554898565328148
,,,280.0764732389678,74581.80665968765,0.006554966986990537
,,,280.08794743961374,74580.49688295425,0.006555035448306431
,,,280.09942164025966,74579.18704102376,0.006555103945948956
,,,280.1108958409056,74577.87713409997,0.0065551724771391465
,,,280.1223700415515,74576.5671622677,0.006555241039560525
,,,280.136463372118,74574.95808410223,0.006555325292123539
,,,280.15055670268447,74573.34890773219,0.006555409585987226
,,,280.16465003325095,74571.73963271915,0.006555493918807471
,,,280.17874336381743,74570.13025844924,0.006555578288713126
,,,280.19596491492734,74568.16352417237,0.0065556814339442614
,,,280.21318646603726,74566.19663884128,0.00655578463024683
,,,280.23040801714717,74564.22960049845,0.006555887876022607
,,,280.2510777335774,74561.86850901824,0.006556011857707933
,,,280.27174745000764,74559.50718975777,0.006556135907435379
,,,280.2924171664379,74557.14563815972,0.006556260024124058
,,,280.31811257564203,74554.20956097524,0.006556414411115195
,,,280.3438079848462,74551.27310724928,0.006556568899428257
,,,280.36950339405035,74548.33626651349,0.006556723488388665
,,,280.40293578069645,74544.51453541705,0.006556924774540237
,,,280.43636816734255,74540.69210576016,0.006557126229599755
,,,280.4775261894478,74535.98538255437,0.0065573744685383266
,,,280.5186842115531,74531.27751250888,0.006557622961795358
,,,280.5691739879696,74525.50058755482,0.00655792814204254
,,,280.6196637643861,74519.72176764779,0.006558233702239645
,,,280.6701535408026,74513.94095836791,0.006558539640810284
,,,280.7340638712558,74506.62056686354,0.006558927440222329
,,,280.797974201709,74499.29664461811,0.006559315840160242
,,,280.8618845321622,74491.96900118848,0.006559704837563328
,,,280.94267745539537,74482.70006369654,0.006560197443331596
,,,281.02347037862853,74473.42450138139,0.006560690993884869
,,,281.12122628923106,74462.19208903215,0.006561289424580962
,,,281.2189821998336,74450.9487921152,0.006561889223113269
,,,281.3417645555996,74436.8107163258,0.006562644502369247
,,,281.4645469113656,74422.6532624411,0.006563401914171401
,,,281.6273308234692,74403.85153109716,0.006564409350997682
,,,281.79011473557284,74385.01101761966,0.006565420485236698
,,,282.02552416105243,74357.69112731586,0.0065668892176254726
,,,282.32842963299254,74322.39927898197,0.006568790221808829
,,,282.7417485675263,74273.96668491059,0.006571404144313318
,,,283.2540075414324,74213.4522607264,0.0065746751963374
,,,283.76626651533843,74152.34545199141,0.00657798027650168
,,,284.2785254892445,74090.59792865733,0.006581318610515243
,,,284.79078446315054,74028.16845504277,0.006584689441127
,,,285.3030434370566,73965.02223306996,0.006588092027979929
,,,285.81530241096266,73901.13030113596,0.006591525647451996
,,,286.3275613848687,73836.46898399352,0.006594989592475729
,,,286.8398203587748,73771.0193894002,0.006598483172339271
,,,287.35207933268083,73704.76694764661,0.006602005712470701
,,,287.9766320220144,73622.88979195294,0.006606338662241365
,,,288.5740154113262,73543.43169481281,0.006610521413182331
,,,289.1713988006379,73462.85117228965,0.006614740602527321
,,,289.76878218994966,73381.14833659165,0.006618995270054171
,,,290.0,73349.22475280298,0.006620651366415363
,,,290.0,73349.22475280298,0.006620651366415363
,,,290.00000143689516,73349.22455387867,0.006621119391884928
,,,290.0000028737903,73349.22435486014,0.006622412361034599
,,,290.0000043106855,73349.22415566846,0.006624382244886091
,,,290.00000574758064,73349.2239562391,0.006626903055197531
,,,290.0000071844758,73349.22375651982,0.006629867759041077
,,,290.00000862137097,73349.22355646871,0.006633185593860108
,,,290.0000100582661,73349.22335605274,0.006636779739892427
,,,290.00001183477957,73349.22310772528,0.006641509519439903
,,,290.000013611293,73349.22285876602,0.006646461701732091
,,,290.00001538780646,73349.2226091515,0.00665155446361464
,,,290.0000171643199,73349.22235886785,0.006656722104761048
,,,290.00001932758823,73349.22205318432,0.006663040746825989
,,,290.00002149085657,73349.22174650048,0.006669319729866862
,,,290.0000236541249,73349.2214388272,0.006675504227795692
,,,290.00002625096266,73349.2210682085,0.006682747610928184
,,,290.0000288478004,73349.22069623253,0.0066897490411292875
,,,290.0000314446382,73349.22032294855,0.006696477609669526
,,,290.000034700101,73349.21985322521,0.00670450059310693
,,,290.00003795556387,73349.21938164228,0.006712051675647467
,,,290.00004192314094,73349.21880455273,0.006720617542719568
,,,290.000045890718,73349.21822507,0.006728503048295576
,,,290.000051044557,73349.21746907126,0.006737784783705478
,,,290.00005619839595,73349.21670975666,0.006746060907809529
,,,290.00006275088987,73349.21574015792,0.006755276774464353
,,,290.0000693033838,73349.21476644701,0.006763202561157026
,,,290.0000758558777,73349.21378920208,0.00677000971409064
,,,290.0000824083716,73349.21280892321,0.006775851364825239
,,,290.0000889608655,73349.21182604141,0.006780861937656383
,,,290.00009551335944,73349.21084092736,0.006785158298788884
,,,290.00010206585335,73349.20985389946,0.006788841486035798
,,,290.00010861834727,73349.20886523095,0.006791998567331186
,,,290.0001151708412,73349.20787515624,0.006794704425120057
,,,290.00012316519087,73349.20666560417,0.006797487373883506
,,,290.00013115954056,73349.20545456462,0.006799792603326272
,,,290.0001393291195,73349.20421570887,0.006801739963473659
,,,290.0001474986985,73349.2029757916,0.0068033462282025585
,,,290.00015566827744,73349.20173499876,0.006804671096370714
,,,290.0001657539704,73349.20020220519,0.006805991061977949
,,,290.00017583966337,73349.19866854248,0.006807031632483238
,,,290.00018592535633,73349.19713419458,0.0068078519278726
,,,290.0001960110493,73349.19559930652,0.006808498566993495
,,,290.00020876916,73349.19365711926,0.006809124252283667
,,,290.0002215272707,73349.19171442624,0.006809587342557195
,,,290.0002342853814,73349.18977135883,0.006809930092196324
,,,290.0002502281007,73349.18734289308,0.006810236062672604
,,,290.00026617082,73349.18491412887,0.006810446148292952
,,,290.00028534913554,73349.18199217823,0.006810613630908502
,,,290.0003045274511,73349.1790700377,0.0068107202076110925
,,,290.00032849194787,73349.17541847708,0.006810800714070364
,,,290.00035245644466,73349.17176680778,0.006810846528929657
,,,290.00038408052706,73349.16694789345,0.006810878331235272
,,,290.00041570460945,73349.16212892605,0.006810893537996574
,,,290.0004612014,73349.15519595412,0.00681090276703057
,,,290.0005195647195,73349.146302303,0.006810906660914528
,,,290.00060023805935,73349.13400893594,0.006810908266729523
,,,290.00072483350334,73349.11502249763,0.006810909381889266
,,,290.0009599650638,73349.07919198392,0.006810911185376811
,,,290.0016259678703,73348.977702729,0.006810916266269032
,,,290.00511087024097,73348.44664300734,0.006810942846478914
,,,290.0144604467893,73347.02178428585,0.00681101412199239
,,,290.02381002333766,73345.59679535113,0.006811085349570258
,,,290.033159599886,73344.1716755401,0.006811156534317228
,,,290.04250917643435,73342.74642429917,0.006811227680743758
,,,290.0518587529827,73341.32104117498,0.006811298792816716
,,,290.06120832953104,73339.89552580599,0.006811369874024136
,,,290.07250460104177,73338.17302408564,0.006811455718381453
,,,290.0838008725525,73336.45032857724,0.006811541526801954
,,,290.09509714406323,73334.72743908978,0.006811627303279955
,,,290.10639341557396,73333.00435556677,0.006811713051218394
,,,290.1176896870847,73331.2810780733,0.006811798773506659
,,,290.131412873897,73329.18730723554,0.006811902881579575
,,,290.14513606070926,73327.09325090334,0.006812006959058509
,,,290.15885924752155,73324.99890978097,0.006812111008963355
,,,290.17258243433383,73322.90428474502,0.006812215033765947
,,,290.18917791845723,73320.37087166663,0.006812340800560262
,,,290.20577340258063,73317.83704699081,0.006812466536403588
,,,290.22236888670403,73315.30281306083,0.006812592243545153
,,,290.23896437082743,73312.76817244399,0.00681271792374737
,,,290.25985169270086,73309.57746249386,0.006812876070538885
,,,290.2807390145743,73306.38611858708,0.006813034178883172
,,,290.3016263364477,73303.19414697899,0.006813192250353854
,,,290.3275162266249,73299.2368284642,0.006813388130940723
,,,290.35340611680203,73295.27856872478,0.00681358395827487
,,,290.3792960069792,73291.31938131536,0.006813779733560933
,,,290.4128109314299,73286.1927877085,0.006814033092325635
,,,290.44632585588056,73281.06469404788,0.006814286366787161
,,,290.48729057808697,73274.7947215071,0.006814595827039231
,,,290.5282553002934,73268.522614458,0.006814905164721601
,,,290.57809704851894,73260.88855432639,0.006815281372464433
,,,290.6279387967445,73253.25153141136,0.006815657403169268
,,,290.67778054497006,73245.61165466225,0.006816033258902721
,,,290.7409132257072,73235.93058161225,0.006816509093050519
,,,290.8040459064443,73226.24532518491,0.006816984652863047
,,,290.8671785871814,73216.55610456495,0.006817459941364871
,,,290.9475125072458,73204.22155311814,0.006818064339695375
,,,291.0278464273102,73191.88137709691,0.00681866830778291
,,,291.12564063947167,73176.85214724664,0.0068194029714030765
,,,291.22343485163316,73161.81600148986,0.0068201370098394595
,,,291.3473323673611,73142.75764973859,0.006821066089170406
,,,291.47122988308905,73123.69092102224,0.006821994183788177
,,,291.63765231159744,73098.0693727623,0.006823239291034476
,,,291.8389110648404,73067.07287007954,0.006824742706702406
,,,292.0927953773778,73027.96159902359,0.006826635659619039
,,,292.43028098599825,72975.97255054394,0.006829145862669675
,,,292.8881484218105,72905.48148136627,0.00683254060999698
,,,293.3460158576228,72835.09073874477,0.006835923184227529
,,,293.80388329343504,72764.85143528914,0.00683929392319418
,,,294.2617507292473,72694.8096350395,0.006842653152011402
,,,294.71961816505956,72625.00676864445,0.006846001183560238
,,,295.27329510402916,72540.96953232886,0.006850035268539218
,,,295.82697204299876,72457.39402988018,0.006854053929767124
,,,296.38064898196836,72374.33094764572,0.006858057654200756
,,,296.93432592093797,72291.82421602188,0.006862046906464192
,,,297.48800285990757,72209.91169099802,0.006866022129770564
,,,298.04167979887717,72128.62577081315,0.006869983746801215
,,,298.59535673784677,72047.99395380306,0.006873932160541568
,,,299.1490336768164,71968.03934294978,0.006877867755077483
,,,299.82532509850313,71871.32478773067,0.006882658046237926
,,,300.0,71846.51737904856,0.006883892358129401
,,,300.0,71846.51737904856,0.006883892358129401
,,,300.00000141954877,71846.51717771648,0.006884399476854413
,,,300.00000283909753,71846.51697628546,0.006885804649558156
,,,300.0000042586463,71846.51677467205,0.006887952284735867
,,,300.00000567819507,71846.51657280751,0.006890709032237843
,,,300.00000709774383,71846.51637063567,0.006893960818466755
,,,300.0000085172926,71846.51616811115,0.006897610240945658
,,,300.00000993684137,71846.51596519773,0.006901574288681807
,,,300.0000116767258,71846.51571592333,0.006906759352854172
,,,300.0000134166103,71846.5154659836,0.0069122031831818816
,,,300.0000151564947,71846.51521535189,0.006917817353915879
,,,300.0000168963792,71846.51496401156,0.006923530072651023
,,,300.0000189945223,71846.5146599637,0.006930468567349994
,,,300.0000210926654,71846.51435487058,0.006937386533953557
,,,300.0000231908085,71846.51404874011,0.006944223065306158
,,,300.00002528895163,71846.51374158818,0.006950932463974313
,,,300.00002793103283,71846.5133533891,0.006959149365415579
,,,300.00003057311403,71846.51296365826,0.006967065593125761
,,,300.00003321519523,71846.51257245566,0.006974652451069558
,,,300.0000365227867,71846.51208073735,0.006983663092526694
,,,300.0000398303781,71846.51158694319,0.006992123133503598
,,,300.00004386120906,71846.51098255854,0.007001696892882642
,,,300.00004789204,71846.51037551535,0.007010489626941338
,,,300.00005312438503,71846.50958391871,0.007020806719609385
,,,300.00005835673005,71846.50878866174,0.007029982003250088
,,,300.0000647976978,71846.50780528267,0.007039869520018658
,,,300.00007123866556,71846.50681765241,0.007048387497609217
,,,300.0000776796333,71846.50582636232,0.00705571607697961
,,,300.00008412060106,71846.50483192485,0.007062016168816737
,,,300.0000905615688,71846.50383478244,0.007067429256779583
,,,300.00009700253656,71846.50283531641,0.0070720786115310115
,,,300.0001034435043,71846.50183385484,0.007076071052160762
,,,300.00010988447207,71846.50083067987,0.007079498835260252
,,,300.0001163254398,71846.49982603395,0.007082441476010421
,,,300.00012412861554,71846.49860724015,0.00708545397042871
,,,300.00013173535245,71846.49741764252,0.007087899962639953
,,,300.00013934208937,71846.49622682207,0.007089942028188985
,,,300.0001469488263,71846.49503498082,0.00709164678164553
,,,300.00015624816984,71846.49357679507,0.007093353078241404
,,,300.0001655475134,71846.4921175868,0.007094721301991094
,,,300.00017484685696,71846.4906575587,0.007095818395944001
,,,300.0001841462005,71846.48919687333,0.00709669806324569
,,,300.0001957064809,71846.48738033113,0.007097552575710714
,,,300.00020726676127,71846.48556316897,0.007098201883144252
,,,300.00021882704164,71846.4837455359,0.007098695257991372
,,,300.0002329931194,71846.48151771256,0.00709914134956903
,,,300.0002471591972,71846.47928950468,0.0070994599653015165
,,,300.000261325275,71846.47706102244,0.007099687538537687
,,,300.0002795084483,71846.47420032762,0.007099887074471176
,,,300.00029769162154,71846.47133942273,0.007100016645855266
,,,300.0003201646807,71846.46780337351,0.007100115898748186
,,,300.0003426377399,71846.46426720255,0.007100174150744337
,,,300.000371849726,71846.45967055048,0.007100215556409012
,,,300.00040106171207,71846.45507383981,0.00710023634679104
,,,300.0004420631149,71846.44862193943,0.007100249434232679
,,,300.00049354729157,71846.44052046872,0.007100255290127049
,,,300.0005623438657,71846.4296947473,0.007100257644402091
,,,300.0006628166577,71846.41388453591,0.007100258807470229
,,,300.0008337468075,71846.38698738508,0.007100260140137876
,,,300.0012242919126,71846.32553263883,0.007100263093269533
,,,300.0028193846044,71846.0745415988,0.007100275148583566
,,,300.011472483351,71844.71315209195,0.007100340505572654
,,,300.0201255820976,71843.35208787091,0.007100405798469995
,,,300.0287786808442,71841.99134819873,0.007100471033132398
,,,300.0374317795908,71840.63093240668,0.007100536214816705
,,,300.0460848783374,71839.27083988773,0.007100601348218091
,,,300.054737977084,71837.91107009072,0.007100666437532311
,,,300.06541335757413,71836.23395776078,0.007100746683420298
,,,300.07608873806424,71834.55733502022,0.007100826874069397
,,,300.08676411855436,71832.88120111899,0.007100907014873518
,,,300.09743949904447,71831.20555539106,0.0071009871105205055
,,,300.1081148795346,71829.5303972452,0.007101067165073519
,,,300.1209949607528,71827.50993040318,0.007101163702966266
,,,300.133875041971,71825.4901717646,0.007101260191438392
,,,300.1467551231892,71823.47112063269,0.00710135663498797
,,,300.15963520440744,71821.45277640746,0.007101453037418936
,,,300.17509588031976,71819.03097870527,0.007101568704822893
,,,300.1905565562321,71816.6101980637,0.007101684322189476
,,,300.2060172321444,71814.19043386658,0.00710179989335081
,,,300.2214779080567,71811.77168561332,0.007101915421469671
,,,300.240747856432,71808.75841668881,0.007102059357632065
,,,300.26001780480726,71805.7467248024,0.007102203235041173
,,,300.27928775318253,71802.7366095423,0.007102347057025097
,,,300.3029521848705,71799.04219850556,0.007102523605527153
,,,300.32661661655845,71795.3501645704,0.0071027000783939415
,,,300.3502810482464,71791.66050774824,0.007102876478785532
,,,300.38069513640494,71786.921964573,0.007103103090374221
,,,300.41110922456346,71782.18734909504,0.007103329590615243
,,,300.4484950420996,71776.37281518325,0.007103607863253178
,,,300.4858808596357,71770.56422053649,0.007103885977695734
,,,300.5326985735721,71763.29858296737,0.00710423403929494
,,,300.57951628750845,71756.04227148349,0.007104581865166063
,,,300.6363610900924,71747.24440120698,0.007105003876157788
,,,300.69320589267636,71738.46030487011,0.007105425553958867
,,,300.7500506952603,71729.68999697296,0.0071058469042175046
,,,300.82091097894363,71718.77663780679,0.0071063716895171
,,,300.89177126262695,71707.88475520024,0.007106895979999135
,,,300.96263154631026,71697.01437651226,0.007107419781353161
,,,301.05374749269924,71683.06830708364,0.0071080926017088155
,,,301.1448634390882,71669.15789010207,0.00710876462899523
,,,301.25775273557423,71651.97292192654,0.007109596155880306
,,,301.37064203206023,71634.84284806004,0.0071104264861798746
,,,301.5178870575201,71612.58218826051,0.007111507728846661
,,,301.66513208298,71590.41521680208,0.007112586969973475
,,,301.8728583077764,71559.30269330491,0.007114106140920529
,,,302.1348114221744,71520.33493948354,0.007116016330702874
,,,302.48723469142374,71468.37898511326,0.007118576596566492
,,,303.0007101021685,71393.64582459412,0.007122287456486248
,,,303.65404688410047,71300.21124134939,0.0071269766754094846
,,,304.2833213815435,71211.9632887686,0.007131459910418059
,,,304.9125958789865,71125.41693966529,0.007135911516658852
,,,305.54187037642953,71040.55721546814,0.007140332455904994
,,,306.17114487387255,70957.36576058653,0.007144723640247833
,,,306.92691187672597,70859.62663023808,0.00714995939969098
,,,307.6826788795794,70764.22193861104,0.007155154898603282
,,,308.4356607956603,70671.44550065981,0.0071602925305451395
,,,309.1886427117412,70580.89372716768,0.0071653927449856795
,,,309.9416246278221,70492.51652586296,0.007170456696094572
,,,310.0,70485.75436845864,0.007170847799052139
,,,310.0,70485.75436845864,0.007170847799052139
,,,310.0000019861961,70485.75413858207,0.007171140931374098
,,,310.00000397239216,70485.75390862822,0.007171930606241345
,,,310.00000595858825,70485.75367853594,0.007173101552525969
,,,310.00000794478433,70485.75344825862,0.007174560464813677
,,,310.0000099309804,70485.7532177614,0.007176232020984246
,,,310.0000119171765,70485.75298701892,0.007178055600370469
,,,310.0000144028081,70485.75269788342,0.0071804786276438584
,,,310.00001688843975,70485.75240831476,0.00718299011588964
,,,310.00001937407137,70485.75211830252,0.007185534494348236
,,,310.00002238656754,70485.75176622122,0.007188604041587024
,,,310.0000253990637,70485.75141349419,0.007191609968488324
,,,310.00002841155987,70485.75106013886,0.007194517654406977
,,,310.0000322413793,70485.75061004449,0.0071980387466982106
,,,310.00003607119874,70485.7501590288,0.007201341298219016
,,,310.00004080855587,70485.7495999535,0.007205110998206264
,,,310.000045545913,70485.74903967757,0.007208534821287579
,,,310.00005188072174,70485.74828879458,0.007212600168944054
,,,310.0000596060962,70485.74737081578,0.007216836279732882
,,,310.0000673314707,70485.74645072373,0.0072203808977464815
,,,310.00007505684516,70485.74552886627,0.007223338050665911
,,,310.00008278221964,70485.74460553736,0.007225800978262573
,,,310.0000905075941,70485.74368098356,0.007227850338525979
,,,310.0000982329686,70485.74275541092,0.007229554651888351
,,,310.00010761922647,70485.74162972317,0.007231243466770053
,,,310.00011700548436,70485.74050303512,0.007232592495057839
,,,310.00012639174224,70485.73937554818,0.007233669945482759
,,,310.00013577800013,70485.73824742329,0.007234530420215364
,,,310.0001474012219,70485.73684974578,0.007235359772917748
,,,310.0001590244437,70485.73545147589,0.00723598748795286
,,,310.00017064766547,70485.7340527578,0.00723646257881672
,,,310.00018492719556,70485.73233392918,0.00723689119030037
,,,310.00019920672565,70485.73061473621,0.007237195577994611
,,,310.00021348625575,70485.7288952848,0.00723741175054965
,,,310.00023189277704,70485.72667862466,0.007237600713231285
,,,310.00025029929833,70485.72446176794,0.007237722295791313
,,,310.00027315130967,70485.72170933265,0.007237814806762448
,,,310.000296003321,70485.71895678513,0.007237868357635897
,,,310.00032590905175,70485.71535451825,0.007237906014441383
,,,310.0003558147825,70485.71175219896,0.007237924502732358
,,,310.0003982531984,70485.70664020804,0.007237935927918316
,,,310.0004484623129,70485.70059216903,0.007237940683769835
,,,310.00052019451914,70485.69195152838,0.007237942726590702
,,,310.0006263427273,70485.67916527792,0.007237943764653876
,,,310.0008125444491,70485.65673617319,0.00723794506450129
,,,310.00126522221785,70485.60220908109,0.007237948159967791
,,,310.0032826211847,70485.35921519919,0.007237961951389767
,,,310.01502932182615,70483.9446917798,0.007238042229030449
,,,310.0267760224676,70482.53077530379,0.007238122468442261
,,,310.038522723109,70481.11746459713,0.007238202676003259
,,,310.0502694237504,70479.7047583873,0.0072382828572962665
,,,310.0646570991342,70477.97525939098,0.007238381036836214
,,,310.07904477451797,70476.24666250945,0.007238479192078969
,,,310.09343244990174,70474.51896485672,0.007238577329702637
,,,310.1078201252855,70472.7921633689,0.007238675455440556
,,,310.1255420145534,70470.66641817667,0.007238796311848806
,,,310.14326390382126,70468.54202137403,0.007238917165520746
,,,310.16098579308914,70466.41896629332,0.0072390380230453796
,,,310.1824622180792,70463.84791182645,0.007239184498354847
,,,310.20393864306925,70461.27880471716,0.0072393309956794195
,,,310.2254150680593,70458.71163161594,0.0072394775218109705
,,,310.25248745365917,70455.47828253263,0.007239662276886429
,,,310.27955983925904,70452.24795637726,0.007239847095801598
,,,310.3122574048272,70448.35041239379,0.007240070412451334
,,,310.3449549703954,70444.4571832637,0.007240293843173485
,,,310.38547081519766,70439.63895423646,0.007240570868236902
,,,310.4259866599999,70434.82716545816,0.007240848092217728
,,,310.47652586175957,70428.83384089699,0.00724119419132322
,,,310.5270650635192,70422.850172656,0.007241540625337687
,,,310.58881033295637,70415.55255333864,0.007241964340780188
,,,310.6505556023935,70408.26867350627,0.007242388578626954
,,,310.72578051290907,70399.41267868136,0.007242906146778806
,,,310.8010054234246,70390.57587073478,0.007243424505576577
,,,310.895514203934,70379.49994400452,0.007244076869709945
,,,310.9900229844434,70368.45200007258,0.007244730485818044
,,,311.11487536464466,70353.89771477207,0.007245595870166345
,,,311.23972774484594,70339.38726731663,0.007246463422492741
,,,311.41647914993285,70318.91469933525,0.007247695280926551
,,,311.63711681045794,70293.46306444856,0.0072492389923397155
,,,311.92474496454787,70260.43566192756,0.007251261258990183
,,,312.30782149952717,70216.66832902319,0.007253971603461854
,,,312.69089803450646,70173.09336110766,0.007256700941058092
,,,313.07397456948576,70129.65130561826,0.0072594488204321675
,,,313.5389625086197,70077.02071814759,0.007262808542385437
,,,314.00395044775365,70024.41745764708,0.007266194159043003
,,,314.4689383868876,69971.76224864292,0.0072696049165918005
,,,314.93392632602155,69918.98423290158,0.007273040080195572
,,,315.3989142651555,69866.02027151379,0.00727649893365466
,,,315.86390220428945,69812.8143015411,0.007279980779063335
,,,316.3288901434234,69759.31674302211,0.007283484936460579
,,,316.79387808255734,69705.4839524579,0.007287010743476859
,,,317.2588660216913,69651.27771919525,0.00729055755497808
,,,317.72385396082524,69596.66480140068,0.007294124742707456
,,,318.29109017833076,69529.45077292713,0.007298503037394996
,,,318.8583263958363,69461.54525445243,0.007302909667368885
,,,319.4255626133418,69392.91263919228,0.007307343589391477
,,,319.99279883084733,69323.52466104474,0.00731180379407753
,,,320.0,69322.63881200434,0.007311860581853757
,,,320.0,69322.63881200434,0.007311860581853757
,,,320.0000013283032,69322.63864857236,0.007312494321632516
,,,320.0000026566064,69322.63848502822,0.0073142649703199485
,,,320.0000039849096,69322.63832127558,0.007316995250364686
,,,320.0000053132128,69322.63815723336,0.0073205303796173215
,,,320.000006641516,69322.63799283381,0.007324735487814776
,,,320.0000079698192,69322.63782802077,0.007329493279423698
,,,320.0000092981224,69322.63766274814,0.007334701932992252
,,,320.0000106264256,69322.63749697855,0.007340273223125536
,,,320.00001227171936,69322.63729091619,0.00734756358701603
,,,320.0000139170131,69322.63708400317,0.007355170845356136
,,,320.0000155623069,69322.63687620938,0.00736299271900221
,,,320.00001720760065,69322.63666751531,0.007370944549714441
,,,320.0000188528944,69322.63645791025,0.007378956550877712
,,,320.00002088627093,69322.6361976014,0.007388857140234247
,,,320.00002291964745,69322.6359359018,0.007398676654010408
,,,320.00002495302397,69322.63567282775,0.007408348757437576
,,,320.0000269864005,69322.63540840374,0.007417823139933731
,,,320.0000295040547,69322.63507917915,0.007429224976406201
,,,320.0000320217089,69322.63474799973,0.0074402173277883414
,,,320.00003453936307,69322.63441493994,0.007450768961741154
,,,320.0000376278032,69322.63400391852,0.007463086309122456
,,,320.0000407162433,69322.63359033485,0.007474703741563879
,,,320.0000438046834,69322.63317433848,0.007485626378643458
,,,320.00004784227957,69322.6326271012,0.007498885914089108
,,,320.00005187987574,69322.63207630867,0.0075110405273070245
,,,320.0000570442293,69322.63136710276,0.007525082040580529
,,,320.0000622085829,69322.63065315204,0.007537572603239003
,,,320.0000673729365,69322.62993498481,0.007548662088623404
,,,320.00007253729007,69322.62921307671,0.00755849430024964
,,,320.00007770164365,69322.62848785351,0.007567203355152923
,,,320.00008286599723,69322.62775969495,0.007574912167485311
,,,320.0000880303508,69322.62702893886,0.007581732124287185
,,,320.0000931947044,69322.6262958852,0.007587763416899614
,,,320.00009948530214,69322.62540024615,0.0075941737687427995
,,,320.00010553057786,69322.62453708521,0.0075994893331914355
,,,320.00011157585357,69322.62367185034,0.0076040887161414675
,,,320.0001176211293,69322.6228048211,0.00760806773515356
,,,320.000123666405,69322.62193623965,0.007611509606760991
,,,320.0001310436007,69322.62087448842,0.007615086306440593
,,,320.00013842079636,69322.619811061,0.007618082118106699
,,,320.00014579799205,69322.61874622968,0.0076205911335947
,,,320.00015317518773,69322.61768022265,0.007622692286087199
,,,320.0001605523834,69322.61661323108,0.007624451763860496
,,,320.00016969023426,69322.61529046157,0.007626239661870065
,,,320.0001788280851,69322.61396667549,0.007627674551164591
,,,320.00018796593594,69322.61264207358,0.007628826072877061
,,,320.0001971037868,69322.61131681698,0.007629750151438927
,,,320.00020844750145,69322.60967092658,0.007630647540549209
,,,320.0002197912161,69322.60802441882,0.007631330380226858
,,,320.0002311349308,69322.60637744133,0.0076318499547316215
,,,320.0002450189619,69322.60436116172,0.00763231997513362
,,,320.000258902993,69322.6023444978,0.007632656383526632
,,,320.0002727870241,69322.60032755887,0.007632897166757043
,,,320.00029057961075,69322.5977425429,0.007633108508507173
,,,320.0003083721974,69322.59515731523,0.007633246208563629
,,,320.0003303273354,69322.59196709268,0.007633351950921936
,,,320.0003522824734,69322.5887767456,0.007633414324163529
,,,320.00038075353586,69322.58463945157,0.007633458836798045
,,,320.00040922459834,69322.58050209466,0.007633481371700435
,,,320.00044903413556,69322.57471700471,0.00763349565951234
,,,320.0004988620763,69322.56747601659,0.007633502144695257
,,,320.00056511347987,69322.55784835803,0.007633504797119835
,,,320.00066109420897,69322.54390042789,0.007633506105348537
,,,320.0008220528954,69322.52050990053,0.007633507552988285
,,,320.0011794515368,69322.46857274476,0.007633510654029049
,,,320.00259077925847,69322.26347919134,0.007633522891715072
,,,320.0105861254905,69321.10161460059,0.007633592164140702
,,,320.0185814717225,69319.93977603846,0.007633661348888499
,,,320.0265768179545,69318.77796249124,0.007633730454024601
,,,320.0345721641865,69317.61617302957,0.007633799486980484
,,,320.0425675104185,69316.4544068012,0.007633868454434706
,,,320.0505628566505,69315.29266302432,0.007633937362419878
,,,320.0585582028825,69314.13094098156,0.0076340062163796985
,,,320.0683659120939,69312.70591171784,0.00763409061125508
,,,320.07783374640184,69311.33029425729,0.007634172019049733
,,,320.0873015807098,69309.95470442607,0.0076342533718626645
,,,320.0967694150177,69308.57914141363,0.007634334675331327
,,,320.10623724932566,69307.20360448748,0.007634415934430635
,,,320.1178431920778,69305.51746650712,0.00763451549002722
,,,320.12944913483,69303.83136564567,0.0076346149925397375
,,,320.14105507758217,69302.1453009424,0.007634714447994621
,,,320.15266102033434,69300.45927155086,0.007634813861559253
,,,320.1642669630865,69298.77327672656,0.007634913237666818
,,,320.1785513086858,69296.69823692598,0.007635035501815638
,,,320.19283565428515,69294.62324745269,0.007635157720961675
,,,320.20711999988447,69292.54830741922,0.007635279900106862
,,,320.2214043454838,69290.47341608153,0.0076354020434254
,,,320.238944980598,69287.92559385566,0.0076355519868812356
,,,320.25648561571217,69285.377843215,0.007635701886879201
,,,320.27402625082635,69282.83016345906,0.007635851747756895
,,,320.29521465455775,69279.75275939675,0.007636032726701419
,,,320.31640305828915,69276.67545743512,0.007636213658754932
,,,320.33759146202055,69273.59825727319,0.007636394547966702
,,,320.36417990337765,69269.73695149501,0.0076366214826375425
,,,320.39076834473474,69265.87580629926,0.007636848360163702
,,,320.42271799128963,69261.23632612124,0.007637120914722272
,,,320.4546676378445,69256.59708095875,0.0076373933984210775
,,,320.4938306216153,69250.91074832773,0.0076377273112697075
,,,320.5329936053861,69245.22477840235,0.007638061131126591
,,,320.58050958382154,69238.326555642,0.007638466033474029
,,,320.628025562257,69231.42888905687,0.007638870814274568
,,,320.67554154069245,69224.53179225777,0.00763927547950402
,,,320.7345088636752,69215.97330980207,0.00763977751538012
,,,320.793476186658,69207.41575499064,0.007640279387738248
,,,320.85244350964075,69198.85915660534,0.007640781102098008
,,,320.9257698040324,69188.22034243862,0.007641404773482185
,,,320.9990960984241,69177.58310853415,0.007642028213229084
,,,321.0724223928158,69166.94751113605,0.007642651425833919
,,,321.16842455603376,69153.02546410746,0.007643467026509842
,,,321.26442671925173,69139.10644249871,0.007644282248688817
,,,321.3855666927742,69121.5472843646,0.0076453103991813215
,,,321.5067066662967,69103.99338103854,0.007646337957792732
,,,321.6691390463183,69080.46462311385,0.0076477148525374815
,,,321.8654893986287,69052.03673486608,0.0076493778570247
,,,322.11324688775136,69016.18927398513,0.007651474078048869
,,,322.44431357712233,68968.33142451847,0.007654271385586119
,,,322.9286403483658,68898.41626206797,0.00765835592672997
,,,323.6828532499747,68789.7975162621,0.007664698473595314
,,,324.4370661515836,68681.52578093173,0.007671019306648078
,,,325.2084976565498,68571.17787722347,0.0076774622980183005
,,,325.979929161516,68461.26239083313,0.007683883195848473
,,,326.7513606664822,68351.807347628,0.007690282283823139
,,,327.5227921714484,68242.83681803457,0.007696659825919495
,,,328.29422367641456,68134.3714200226,0.0077030160673876935
,,,329.2324215495446,68003.16416678198,0.007710718009004219
,,,330.0,67896.41169494535,0.007716996366658581
,,,330.0,67896.41169494535,0.007716996366658581
,,,330.0000018043212,67896.41144462851,0.007717387844493032
,,,330.0000036086424,67896.41119422061,0.0077184584152462056
,,,330.00000541296356,67896.41094364706,0.007720071433570759
,,,330.00000721728475,67896.41069284861,0.007722112611111289
,,,330.00000902160593,67896.41044177885,0.007724486584727944
,,,330.0000108259271,67896.41019040199,0.007727113981577021
,,,330.0000130106337,67896.40988558113,0.0077305409791211125
,,,330.0000151953403,67896.40958023751,0.007734148530397428
,,,330.0000173800469,67896.40927435014,0.007737861445077655
,,,330.00001956475353,67896.40896790795,0.007741620601088363
,,,330.0000222628352,67896.40858868614,0.007746259206043661
,,,330.0000249609169,67896.40820861967,0.007750833294370075
,,,330.0000276589986,67896.40782772488,0.007755296202624753
,,,330.0000309553859,67896.4073612763,0.00776055155762776
,,,330.00003425177323,67896.40689367914,0.007765555480111758
,,,330.00003754816055,67896.40642499225,0.007770287412690009
,,,330.0000418149096,67896.40581682051,0.007775995657963364
,,,330.00004608165864,67896.40520706313,0.007781236251682337
,,,330.0000515222546,67896.40442746301,0.007787266308759071
,,,330.0000569628505,67896.4036457634,0.0077926132797388
,,,330.00006439679055,67896.40257470189,0.007798924562857331
,,,330.0000718307306,67896.40150071518,0.007804230508601302
,,,330.0000792646706,67896.40042427271,0.007808679364127845
,,,330.00008669861063,67896.39934577297,0.007812403481317333
,,,330.00009413255066,67896.39826555202,0.007815517759268878
,,,330.0001015664907,67896.39718389223,0.00781812039780347
,,,330.0001090004307,67896.39610103027,0.007820294565104675
,,,330.00011643437074,67896.3950171642,0.007822110317853653
,,,330.0001255340282,67896.3936893103,0.007823930290698692
,,,330.00013463368566,67896.39236044766,0.007825389545458127
,,,330.0001437333431,67896.39103077631,0.007826559446420217
,,,330.0001528330006,67896.3897004567,0.007827497300544455
,,,330.0001640998596,67896.38805259598,0.007828404936608312
,,,330.0001753667186,67896.3864041282,0.007829095150346802
,,,330.00018663357764,67896.38475519887,0.007829620009393518
,,,330.00020042637055,67896.3827361249,0.00783009456464356
,,,330.00021421916347,67896.38071667383,0.007830433933273668
,,,330.0002280119564,67896.37869695321,0.007830676630229476
,,,330.00024569926177,67896.37610667339,0.00783088956109161
,,,330.00026400714,67896.37342529449,0.00783103196790944
,,,330.00028231501824,67896.37074377353,0.007831123257988768
,,,330.0003067737519,67896.36716121268,0.00783119631373772
,,,330.00033123248556,67896.36357856181,0.007831236706797425
,,,330.00036392713815,67896.35878946279,0.00783126410157289
,,,330.0004033903035,67896.35300886468,0.007831278208508107
,,,330.0004530758457,67896.34573085674,0.007831284623399652
,,,330.0005192243474,67896.33604132227,0.007831287223908037
,,,330.00061529223785,67896.32196915775,0.007831288496321599
,,,330.0007770923969,67896.29826847333,0.007831289910531622
,,,330.00113924823364,67896.24521962924,0.007831292967696737
,,,330.0025655855113,67896.03629121071,0.007831305001797574
,,,330.0114494032475,67894.73508758815,0.007831379926286098
,,,330.02216300745874,67893.16608019997,0.007831470223186303
,,,330.03287661166996,67891.59729413186,0.007831560462760513
,,,330.0435902158812,67890.02872854895,0.007831650652349205
,,,330.0543038200924,67888.46038264815,0.00783174079833343
,,,330.0650174243036,67886.89225565217,0.007831830906262141
,,,330.0780218775883,67884.98911508221,0.007831940237396749
,,,330.091026330873,67883.08629460624,0.00783204952695123
,,,330.10403078415766,67881.18379293043,0.007832158781201507
,,,330.11703523744234,67879.28160878093,0.007832268005466476
,,,330.1327512959218,67876.98321533734,0.007832399970855298
,,,330.1484673544013,67874.68528159967,0.007832531905678713
,,,330.1641834128808,67872.38780537689,0.00783266381544716
,,,330.1798994713603,67870.09078448496,0.007832795704723632
,,,330.1996802515457,67867.2003175909,0.007832961681842497
,,,330.21946103173116,67864.31056420822,0.00783312763863661
,,,330.2392418119166,67861.42151998023,0.007833293580070887
,,,330.2638171363979,67857.83319894875,0.007833499727632363
,,,330.2883924608792,67854.24595737977,0.007833705863756823
,,,330.3129677853605,67850.65978686116,0.007833911993258847
,,,330.3451653054812,67845.96294917185,0.007834182051418967
,,,330.3773628256019,67841.267916506,0.00783445211138665
,,,330.4179347031347,67835.35427848672,0.00783479242250699
,,,330.45850658066746,67829.4434384764,0.007835132752262759
,,,330.51169745371874,67821.69833642992,0.007835578971775182
,,,330.56488832677,67813.9578938355,0.007836025242404326
,,,330.632951221052,67804.05990656538,0.007836596373907734
,,,330.701014115334,67794.16923648176,0.007837167609140164
,,,330.78271025056773,67782.30685000464,0.007837853410168315
,,,330.8644063858015,67770.45446470202,0.00783853937561683
,,,330.96388503301444,67756.03529909074,0.00783937487958967
,,,331.0633636802274,67741.6300262976,0.007840210634968809
,,,331.1899583087159,67723.31745571095,0.007841274564996335
,,,331.31655293720445,67705.02557762312,0.007842338899598667
,,,331.4884143642298,67680.22439860676,0.007843784450118078
,,,331.69826070350655,67649.98752165858,0.00784555047485319
,,,331.96692203698717,67611.34344462828,0.007847813000140933
,,,332.3325853592315,67558.85487482976,0.007850895072156163
,,,332.84905681861125,67484.89785565312,0.007855253181994789
,,,333.365528277991,67411.1074122812,0.007859616663646853
,,,333.8819997373708,67337.44111192257,0.007863985100823142
,,,334.39847119675056,67263.86175278768,0.007868358091701572
,,,335.0244735751729,67174.74830091515,0.007873664035607937
,,,335.6504759535953,67085.66566253356,0.007878975436161128
,,,336.27647833201763,66996.57256002765,0.007884291656831487
,,,336.90248071044,66907.43494769595,0.007889612087602882
,,,337.52848308886234,66818.2251606052,0.007894936143795038
,,,338.1544854672847,66728.9211548373,0.007900263264937608
,,,338.78048784570706,66639.50582956722,0.007905592913693587
,,,339.54181944335653,66530.59254174048,0.007912077389715817
,,,340.0,66464.95178829823,0.007915980906287513
,,,340.0,66464.95178829823,0.007915980906287513
,,,340.00000162859703,66464.95155483035,0.00791646379468559
,,,340.00000325719407,66464.95132126268,0.007917796863710538
,,,340.0000048857911,66464.95108751176,0.007919825839332135
,,,340.00000651438813,66464.95085350958,0.007922419136835742
,,,340.00000814298517,66464.95061920128,0.00792546476999157
,,,340.0000097715822,66464.95038454319,0.00792886764328065
,,,340.00001140017923,66464.9501495011,0.00793254719015773
,,,340.00001341031225,66464.94985882733,0.007937369981627976
,,,340.00001542044527,66464.94956749395,0.007942405302880137
,,,340.0000174305783,66464.9492754785,0.007947567752189657
,,,340.0000194407113,66464.94898276874,0.007952788855999144
,,,340.0000218793957,66464.9486267171,0.007959124289904466
,,,340.00002431808014,66464.94826964327,0.007965391191473083
,,,340.00002675676456,66464.94791156308,0.00797153385058883
,,,340.000029195449,66464.94755250015,0.00797751185933828
,,,340.0000323004037,66464.94709396227,0.007984840951242463
,,,340.0000354053584,66464.94663394752,0.007991820189287837
,,,340.0000385103131,66464.9461725304,0.007998429731013069
,,,340.00004246852177,66464.94558240291,0.008006309251871695
,,,340.0000464267304,66464.94499028256,0.00801358244903742
,,,340.0000513810166,66464.94424658707,0.008021863391391704
,,,340.00005633530276,66464.94350030807,0.008029284869937803
,,,340.0000629405985,66464.94250178087,0.008037960932908839
,,,340.0000695458943,66464.94149972282,0.008045397978480206
,,,340.00007615119006,66464.9404946421,0.008051757023008884
,,,340.0000827564858,66464.93948697908,0.008057185407733
,,,340.0000893617816,66464.93847711296,0.008061814284229345
,,,340.00009596707736,66464.93746536892,0.008065758505794282
,,,340.0001025723731,66464.93645202515,0.00806911765081171
,,,340.0001091776689,66464.93543731923,0.00807197751005986
,,,340.00011578296466,66464.93442145377,0.008074411695021846
,,,340.0001239890873,66464.93315803065,0.008076936869713789
,,,340.0001321952099,66464.9318933597,0.00807900300798173
,,,340.00014040133254,66464.93062766784,0.008080693326283547
,,,340.0001486074552,66464.92936114085,0.0080820760505281
,,,340.0001585505584,66464.92782562644,0.008083418693043083
,,,340.00016838987494,66464.92630536412,0.008084461410508193
,,,340.0001782291915,66464.92478449602,0.008085280783467732
,,,340.0001900974267,66464.92294939337,0.008086039158922753
,,,340.0002019656619,66464.92111377185,0.008086606154121437
,,,340.00021383389713,66464.91927776248,0.008087030057529023
,,,340.00022855378734,66464.9170002095,0.00808741035105949
,,,340.00024327367754,66464.91472234455,0.008087675483652143
,,,340.00025799356774,66464.91244426218,0.008087860337058992
,,,340.0002772252613,66464.90946770254,0.008088020293916096
,,,340.00029645695486,66464.90649098047,0.008088120179349487
,,,340.000320679253,66464.90274166316,0.008088194516790903
,,,340.0003449015511,66464.89899225652,0.008088235660431034
,,,340.0003773055517,66464.8939763192,0.008088263612615325
,,,340.00041641148715,66464.8879229133,0.008088278020698484
,,,340.0004656370374,66464.88030301197,0.008088284585854566
,,,340.00053115281275,66464.87016144229,0.008088287260991913
,,,340.0006262542031,66464.85544014387,0.008088288584774946
,,,340.0007862831529,66464.83066835067,0.0080882900657698
,,,340.0011438279234,66464.7753220596,0.008088293263311964
,,,340.00254811652815,66464.55794598615,0.008088305814940855
,,,340.0109793097576,66463.25288965988,0.008088381134234606
,,,340.01941050298706,66461.94791091282,0.008088456392054202
,,,340.0278416962165,66460.64300907963,0.00808853159504119
,,,340.0381326359133,66459.0503762529,0.008088623320559677
,,,340.0484235756101,66457.45785593784,0.008088714982821196
,,,340.0587145153069,66455.86544705085,0.008088806590233607
,,,340.0690054550037,66454.27314854041,0.008088898150158149
,,,340.0792963947005,66452.68095938132,0.008088989669038512
,,,340.0916955882635,66450.76273013854,0.008089099890389886
,,,340.1040947818265,66448.8446564622,0.008089210068849361
,,,340.1164939753895,66446.92673665783,0.008089320211718605
,,,340.1288931689525,66445.00896905245,0.00808943032524236
,,,340.1412923625155,66443.09135198919,0.008089540414765096
,,,340.1568488003232,66440.68565667872,0.008089678509760114
,,,340.17240523813086,66438.28019251794,0.008089816581782018
,,,340.18796167593854,66435.8749562899,0.00808995463719074
,,,340.2035181137462,66433.46994478574,0.008090092681286841
,,,340.2230672637833,66430.44797721745,0.00809026614647723
,,,340.24261641382043,66427.42635311508,0.008090439607966883
,,,340.26216556385754,66424.4050661228,0.008090613071627728
,,,340.2864151761658,66420.657789793,0.008090828253605376
,,,340.31066478847407,66416.91101025481,0.008091043453552573
,,,340.33491440078234,66413.16471537088,0.008091258677299507
,,,340.36659079755844,66408.27177493884,0.008091539859844732
,,,340.39826719433455,66403.3796137797,0.008091821099037068
,,,340.43795051837816,66397.2519064227,0.008092173517301671
,,,340.47763384242177,66391.12532703287,0.008092526043734305
,,,340.52866403105713,66383.24851550041,0.008092979540109606
,,,340.5796942196925,66375.37337162433,0.008093433237864229
,,,340.64275587349397,66365.6436334429,0.008093994194196666
,,,340.70581752729544,66355.91606973432,0.008094555479783279
,,,340.7688791810969,66346.19047860609,0.008095117101092298
,,,340.84936719886656,66333.77988222484,0.008095834413904407
,,,340.9298552166362,66321.37176862828,0.008096552284600014
,,,341.0278714230744,66306.26426741561,0.008097427244398544
,,,341.12588762951253,66291.1591521987,0.008098303033320596
,,,341.2507419697333,66271.92042658813,0.008099419820660847
,,,341.3755963099541,66252.68307439914,0.008100537938960296
,,,341.5453192777164,66226.53223927393,0.00810205998676435
,,,341.7527804503308,66194.56208529297,0.008103923731015799
,,,342.0187234317778,66153.56383274039,0.008106318017131794
,,,342.37960519539075,66097.88245576897,0.008109576109872832
,,,342.8608738340398,66023.50124215598,0.008113936836781629
,,,343.34214247268886,65948.92746318704,0.008118314928504141
,,,343.8234111113379,65874.11336117018,0.008122709694816078
,,,344.304679749987,65799.01743861243,0.00812712046835634
,,,344.78594838863603,65723.60389342923,0.008131546603929913
,,,345.2672170272851,65647.84210096968,0.008135987477807197
,,,345.74848566593414,65571.7061390665,0.008140442487038555
,,,346.33483044915636,65478.41058271296,0.008145888423668958
,,,346.9211752323786,65384.49623952956,0.008151353462784108
,,,347.5075200156008,65289.93918118967,0.008156836630456845
,,,348.093864798823,65194.72216006705,0.008162336992304306
,,,348.6802095820452,65098.83382375947,0.008167853651902047
,,,349.26655436526744,65002.26800980292,0.008173385749251867
,,,349.85289914848966,64905.02311269559,0.008178932459301914
,,,350.0,64880.520179258725,0.008180326204315875
,,,350.0,64880.520179258725,0.008180326204315875
,,,350.0000012004893,64880.51997909332,0.008181218128915486
,,,350.0000024009786,64880.51977879361,0.008183736215145445
,,,350.0000036014679,64880.5195782416,0.00818766251879408
,,,350.0000048019572,64880.51937733532,0.008192802171217439
,,,350.00000600244647,64880.51917598717,0.008198981357695841
,,,350.00000720293576,64880.51897412233,0.0082060453866316
,,,350.00000840342506,64880.518771677336,0.008213856869125437
,,,350.00000960391435,64880.5185685988,0.008222294020293916
,,,350.00001080440364,64880.51836484229,0.008231249087494162
,,,350.0000122827281,64880.5181129444,0.008242848396827583
,,,350.00001376105257,64880.51785990946,0.008254934991090625
,,,350.00001523937703,64880.51760569722,0.008267376921925182
,,,350.0000167177015,64880.517350279144,0.00828006184406727
,,,350.00001819602596,64880.51709363662,0.008292894400301195
,,,350.0000196743504,64880.51683575946,0.008305793929703917
,,,350.0000215109923,64880.516513653994,0.008321812045189038
,,,350.0000233476342,64880.51618964526,0.008337722201103966
,,,350.0000251842761,64880.51586375141,0.008353438923798452
,,,350.000027020918,64880.51553599967,0.008368894751216036
,,,350.000029225425,64880.51514019727,0.008387028619607185
,,,350.000031429932,64880.514741837615,0.008404643712607221
,,,350.000033634439,64880.51434099852,0.008421692533637075
,,,350.00003583894596,64880.51393776339,0.008438143678963188
,,,350.0000385967096,64880.5134300893,0.008457854427109994
,,,350.00004135447324,64880.51291897599,0.008476585910115419
,,,350.0000441122369,64880.51240459869,0.00849434064048073
,,,350.0000475444622,64880.511760123816,0.008515097512096757
,,,350.0000510608146,64880.51109522872,0.008534870634960279
,,,350.000054577167,64880.51042598861,0.008553200141149858
,,,350.00005916261597,64880.50954727673,0.00857506042121805
,,,350.0000637480649,64880.50866238507,0.008594774362164267
,,,350.00006833351387,64880.507771925346,0.008612522048809806
,,,350.0000729189628,64880.50687645632,0.008628478400648223
,,,350.00007750441176,64880.50597648599,0.008642809377387418
,,,350.0000820898607,64880.505072474574,0.008655670011636656
,,,350.00008667530966,64880.5041648379,0.008667203588873733
,,,350.0000912607586,64880.50325395093,0.008677541537683383
,,,350.0000967892936,64880.502151877845,0.008688585446233079
,,,350.0001023178286,64880.501046095436,0.00869825407358964
,,,350.00010784636356,64880.49993706631,0.008706715102485078
,,,350.00011337489855,64880.49882519651,0.008714116782222272
,,,350.00011890343353,64880.49771084206,0.008720589867751564
,,,350.0001244319685,64880.49659431495,0.00872624947444402
,,,350.0001299605035,64880.49547588845,0.0087311968057601
,,,350.00013661831997,64880.49412682341,0.008736334511764619
,,,350.000143061611,64880.492819273706,0.00874057209041373
,,,350.0001495049021,64880.49151008495,0.008744192695148346
,,,350.00015594819314,64880.4901994959,0.008747285702599299
,,,350.0001623914842,64880.488887710715,0.008749927666078886
,,,350.0001703990776,64880.4872560438,0.008752680291734963
,,,350.000178406671,64880.48562307851,0.008754942630151826
,,,350.0001864142644,64880.483989046195,0.008756801799662154
,,,350.0001944218578,64880.482354137086,0.008758329507189458
,,,350.00020410372616,64880.48037644185,0.008759817453426483
,,,350.0002137855945,64880.478397914965,0.008760990729651525
,,,350.00022346746283,64880.47641873241,0.008761915818985461
,,,350.00023314933117,64880.47443903295,0.008762645183551491
,,,350.000245378647,64880.4719378732,0.008763350128757674
,,,350.0002576079628,64880.46943623077,0.00876387218260759
,,,350.0002698372786,64880.46693423103,0.00876425878729176
,,,350.0002851049067,64880.463810259185,0.00876460384722176
,,,350.0003003725348,64880.460686003054,0.008764841013382133
,,,350.0003187268975,64880.45692984757,0.00876503019810793
,,,350.00033708126017,64880.45317351179,0.008765150770666407
,,,350.0003599983729,64880.448483224995,0.008765241957715296
,,,350.00038291548566,64880.443792836144,0.008765293984749704
,,,350.000413124945,64880.43760985727,0.008765330190410243
,,,350.00044333440434,64880.431426831055,0.008765347596925068
,,,350.00048672123376,64880.42254673412,0.008765358242683121
,,,350.0005422963711,64880.41117200702,0.00876536283255727
,,,350.00061893228354,64880.39548671031,0.008765364834838512
,,,350.00073681857157,64880.37135860292,0.008765366334599416
,,,350.00095762030287,64880.32616660436,0.008765368788416276
,,,350.0015741953909,64880.19997140792,0.008765375606294725
,,,350.0048694473757,64879.525544149015,0.008765412017688632
,,,350.0119159477986,64878.08345301393,0.008765489744422286
,,,350.01896244822154,64876.641484258194,0.0087655672990529
,,,350.02600894864446,64875.19963678877,0.008765644694583904
,,,350.0330554490674,64873.75790961359,0.00876572194309455
,,,350.0401019494903,64872.31630183375,0.00876579905553044
,,,350.0475077781881,64870.80130869812,0.008765879965092607
,,,350.0549136068859,64869.286445698766,0.008765960746690818
,,,350.06231943558373,64867.77171207557,0.008766041410250523
,,,350.06972526428154,64866.2571071505,0.008766121964820711
,,,350.07713109297936,64864.74263032109,0.008766202418639516
,,,350.08616986446384,64862.894392836046,0.008766300486399389
,,,350.0952086359483,64861.04634453277,0.008766398427439197
,,,350.1042474074328,64859.198484699795,0.008766496252649412
,,,350.1132861789173,64857.350812742574,0.008766593971701573
,,,350.1223249504018,64855.50332817262,0.008766691593173738
,,,350.13136372188626,64853.656030597755,0.008766789124675283
,,,350.14235972351173,64851.40897608658,0.008766907663798285
,,,350.1533557251372,64849.16219748375,0.008767026090335844
,,,350.1643517267627,64846.91569455368,0.008767144413504686
,,,350.17534772838815,64844.66946719989,0.008767262641281108
,,,350.1863437300136,64842.42351545028,0.008767380780560911
,,,350.1997938413129,64839.676682634105,0.00876752517478173
,,,350.2132439526122,64836.930262840346,0.008767669454821362
,,,350.22669406391145,64834.1842567212,0.008767813628593881
,,,350.24014417521073,64831.43866510125,0.008767957702794702
,,,350.25653831247223,64828.09266694351,0.008768133186207056
,,,350.27293244973373,64824.747288089864,0.008768308538636426
,,,350.28932658699523,64821.402530826075,0.008768483767233754
,,,350.30572072425673,64818.05839765559,0.008768658877955932
,,,350.32657773338354,64813.80481866819,0.00876888149539842
,,,350.34743474251036,64809.5522600887,0.008769103938539248
,,,350.3682917516372,64805.30072817903,0.008769326214372373
,,,350.3943841148845,64799.98346744739,0.008769604057249898
,,,350.4204764781318,64794.66783710269,0.008769881656558927
,,,350.4465688413791,64789.35385095361,0.008770159019938259
,,,350.4802556863461,64782.49562286924,0.008770516774372425
,,,350.5139425313131,64775.64019019954,0.008770874157259072
,,,350.5476293762801,64768.78758465013,0.008771231177844218
,,,350.5903296490011,64760.105573462635,0.00877168321595277
,,,350.6330299217221,64751.42822202865,0.008772134697136103
,,,350.6757301944431,64742.75559640446,0.008772585632000741
,,,350.72745185179355,64732.25710885985,0.008773131117736926
,,,350.779173509144,64721.765768801,0.008773675827553055
,,,350.8308951664945,64711.28169244637,0.008774219771911045
,,,350.8943520068,64698.42896462028,0.008774886099276324
,,,350.95780884710547,64685.5875543178,0.008775551300413192
,,,351.02126568741096,64672.75766899737,0.008776215386029797
,,,351.10264644449416,64656.321069563266,0.008777065429739609
,,,351.18402720157735,64639.904184348125,0.008777913669285061
,,,351.28445293737434,64619.67315787477,0.008778957949572062
,,,351.38487867317133,64599.47354298007,0.008779999525167417
,,,351.5150327779754,64573.342311178596,0.008781345439637217
,,,351.6451868827795,64547.26663982687,0.008782686884117739
,,,351.82687206196914,64510.9627424851,0.008784552033553118
,,,352.0538699160823,64465.76674489523,0.008786870365587465
,,,352.354235332296,64406.25133289428,0.008789917821512018
,,,352.76836855029865,64324.7581603602,0.008794082550532129
,,,353.1825017683013,64243.952055962036,0.008798205336202939
,,,353.5966349863039,64163.86476084165,0.008802287180262118
,,,354.0946838685468,64068.540262280716,0.008807143262907723
,,,354.5705899032407,63978.500067928515,0.008811730910393454
,,,355.04649593793465,63889.5125568202,0.008816268583383552
,,,355.5224019726286,63801.60210005407,0.008820757574025798
,,,355.9983080073225,63714.78827673998,0.008825199122266963
,,,356.47421404201646,63629.086351062186,0.00882959441837596
,,,357.04664859849896,63527.490321424026,0.00883482155486114
,,,357.59544803340344,63431.627080312224,0.008839773352356334
,,,358.1442474683079,63337.27567379318,0.008844668511341981
,,,358.6930469032124,63244.43744639458,0.008849508560489366
,,,359.2418463381169,63153.10957488051,0.008854294960891396
,,,359.79064577302137,63063.285592538494,0.00885902910953739
,,,360.0,63029.414183726905,0.008860821590281594
,,,360.0,63029.414183726905,0.008860821590281594
,,,360.00000182622017,63029.41388917631,0.008861674106321953
,,,360.00000365244034,63029.41359443883,0.008864017530432535
,,,360.0000054786605,63029.41329935971,0.008867567145054118
,,,360.0000073048807,63029.41300381437,0.008872081560692392
,,,360.00000913110085,63029.412707703836,0.00887735676762921
,,,360.000010957321,63029.41241095071,0.008883220879024385
,,,360.0000127835412,63029.41211349576,0.008889529523654075
,,,360.00001460976137,63029.41181529498,0.008896161834773698
,,,360.00001643598154,63029.4115163171,0.00890301697655985
,,,360.0000182622017,63029.41121654145,0.008910011148995261
,,,360.0000204630627,63029.41085419179,0.008918527364454575
,,,360.0000226639237,63029.41049065953,0.008927047381756547
,,,360.0000248647847,63029.410125949704,0.008935494293105441
,,,360.00002706564567,63029.40976007676,0.008943808468854049
,,,360.0000297574508,63029.409311039824,0.008953731234828167
,,,360.00003244925597,63029.40886034641,0.008963327334680606
,,,360.0000351410611,63029.40840805566,0.008972555920487391
,,,360.0000383985398,63029.40785867433,0.00898319661740009
,,,360.0000416560185,63029.407307169546,0.008993238979224513
,,,360.00004491349716,63029.406753664975,0.009002677669821782
,,,360.00004908381334,63029.406042330535,0.00901389285176201
,,,360.0000532541295,63029.405328172994,0.009024166334738041
,,,360.0000585096137,63029.4044245343,0.009035848643461132
,,,360.00006376509793,63029.40351724519,0.009046227525114796
,,,360.0000703451156,63029.40237677244,0.0090575677287937
,,,360.00007692513327,63029.40123194153,0.00906728306040878
,,,360.00008350515094,63029.400083381115,0.009075588362260197
,,,360.0000900851686,63029.398931635034,0.009082677471922101
,,,360.0000966651863,63029.397777171354,0.009088721898425679
,,,360.0001030206065,63029.396659910526,0.009093709044945272
,,,360.0001093760267,63029.395540799575,0.009097978877585972
,,,360.00011573144695,63029.39442010498,0.009101633073849508
,,,360.0001220868672,63029.39329805534,0.00910475942255595
,,,360.0001298047371,63029.391933923274,0.009107954350925112
,,,360.0001375226071,63029.390568376184,0.009110596386107584
,,,360.000145240477,63029.38920165915,0.009112780761888924
,,,360.000152958347,63029.387833974986,0.009114586473672184
,,,360.0001606762169,63029.38646549148,0.009116078983690278
,,,360.00017033955226,63029.38475113316,0.00911758806462041
,,,360.0001800028876,63029.3830359579,0.009118776643570494
,,,360.0001896662229,63029.38132013938,0.009119712711237947
,,,360.00019932955826,63029.37960381443,0.009120449867642579
,,,360.0002115384452,63029.377434809896,0.009121161552953734
,,,360.0002237473322,63029.37526533381,0.009121687771303415
,,,360.00023595621917,63029.373095509356,0.009122076845715837
,,,360.0002512146102,63029.370383358415,0.00912242380373471
,,,360.00026647300126,63029.36767093134,0.009122661704151767
,,,360.00028483703153,63029.36440618184,0.00912285114657864
,,,360.0003032010618,63029.361141258705,0.009122971467513135
,,,360.00032616755425,63029.35705791958,0.009123062221955261
,,,360.0003491340467,63029.35297448426,0.009123113721436852
,,,360.00037948328065,63029.3475783231,0.009123149390034967
,,,360.0004098325146,63029.34218212094,0.009123166367386401
,,,360.000453598589,63029.3344003321,0.009123176635956283
,,,360.0005098620187,63029.32439645943,0.009123180946008785
,,,360.00058789813846,63029.310521338535,0.009123182732524625
,,,360.000709120247,63029.288967666405,0.009123184013928398
,,,360.00094046202406,63029.24783466296,0.00912318613822552
,,,360.00161279827444,63029.12829419346,0.009123192283416608
,,,360.00540987927593,63028.453239270806,0.009123226969869934
,,,360.013829201161,63026.956799066225,0.009123303778894575
,,,360.0222485230461,63025.46086615917,0.009123380458936136
,,,360.03066784493114,63023.96543947901,0.009123457022559362
,,,360.0390871668162,63022.47051800652,0.009123533481087324
,,,360.0475064887013,63020.97610076696,0.009123609844614959
,,,360.05592581058636,63019.48218682407,0.009123686122167072
,,,360.06606806500184,63017.683224936845,0.009123777906307072
,,,360.0758942785982,63015.94101404388,0.009123866734363108
,,,360.0857204921945,63014.19948470574,0.009123955477873601
,,,360.09554670579087,63012.45863561912,0.009124044145529506
,,,360.1053729193872,63010.718465511956,0.009124132744957292
,,,360.117593639836,63008.55518643908,0.009124242849621426
,,,360.1298143602848,63006.39295330395,0.009124352870197742
,,,360.1420350807336,63004.23176379738,0.00912446281618895
,,,360.1542558011824,63002.07161564318,0.009124572695707892
,,,360.1689710900382,62999.471903510566,0.009124704926062283
,,,360.18368637889404,62996.87369410419,0.009124837080285587
,,,360.19840166774986,62994.276983566895,0.00912496916691824
,,,360.2131169566057,62991.68176806593,0.009125101193108932
,,,360.23154661607333,62988.43358219685,0.009125266468634317
,,,360.249976275541,62985.18772791454,0.009125431668488657
,,,360.2684059350086,62981.9441977808,0.009125596800645465
,,,360.29117076778977,62977.94089576089,0.009125800692712776
,,,360.3139356005709,62973.94111463015,0.009126004501423165
,,,360.33670043335206,62969.94484046918,0.00912620823480504
,,,360.3662346381021,62964.765434012,0.009126472448786074
,,,360.3957688428522,62959.59187666915,0.009126736558168062
,,,360.43245113712555,62953.17427474899,0.009127064456890736
,,,360.4691334313989,62946.76559180957,0.009127392221200521
,,,360.51559649715733,62938.660845523045,0.009127807201657494
,,,360.56205956291575,62930.570201061026,0.009128221998557522
,,,360.6185854602569,62920.746156984365,0.0091287264002596
,,,360.67511135759804,62910.94260987244,0.009129230563248152
,,,360.7316372549392,62901.15935702299,0.009129734498804167
,,,360.80252637867466,62888.91855760692,0.009130366175228896
,,,360.8734155024101,62876.708970115935,0.009130997518116128
,,,360.9443046261456,62864.53020887841,0.009131628535217203
,,,361.0372086668575,62848.61531938821,0.00913245503266515
,,,361.1301127075694,62832.75187934364,0.009133280987151072
,,,361.24768817049346,62812.74824042793,0.009134325509232216
,,,361.3652636334175,62792.82403275858,0.00913536917442053
,,,361.52374908634323,62766.09012172982,0.009136774628190165
,,,361.71617510986255,62733.81553328295,0.009138478986350456
,,,361.96051181588416,62693.1160524188,0.009140639841156858
,,,362.2890357321603,62638.8689990357,0.009143539430453387
,,,362.7474690889927,62564.03039973836,0.009147574499492958
,,,363.20590244582513,62490.124897974354,0.009151596612899032
,,,363.66433580265755,62417.082858913396,0.009155605766865629
,,,364.12276915948996,62344.84048500678,0.009159601959710483
,,,364.6785661712029,62258.24395897438,0.009164429495914983
,,,365.2343631829158,62172.64278864255,0.00916923798614322
,,,365.7901601946287,62087.95217446516,0.009174027438989336
,,,366.3459572063416,62004.0960435646,0.009178797866860268
,,,366.9017542180545,61921.00620663239,0.009183549285777507
,,,367.45755122976743,61838.62159431377,0.009188281715178638
,,,368.01334824148034,61756.88756564431,0.00919299517773325
,,,368.56914525319326,61675.755281799335,0.009197689699169388
,,,369.24846719348875,61577.345483808,0.009203401888493652
,,,369.92778913378424,61479.6996351755,0.009209085882588348
,,,370.0,61469.36236145196,0.00920968842713712
,,,370.0,61469.36236145196,0.00920968842713712
,,,370.000001472336,61469.36215072029,0.009211041027167837
,,,370.000002944672,61469.36193975326,0.009214822835271684
,,,370.00000441700803,61469.361728348435,0.009220656856825705
,,,370.00000588934404,61469.361516335404,0.009228211716109628
,,,370.00000736168005,61469.36130357186,0.009237197174537127
,,,370.00000883401606,61469.36108994005,0.009247359844406725
,,,370.00001030635207,61469.36087534365,0.009258479168097872
,,,370.0000117786881,61469.360659704944,0.009270363701852764
,,,370.0000132510241,61469.36044296237,0.009282847720849656
,,,370.0000147233601,61469.36022506829,0.009295788146445404
,,,370.0000161956961,61469.360005987124,0.009309061785738567
,,,370.0000176680321,61469.359785693625,0.009322562866729365
,,,370.0000191403681,61469.35956417141,0.009336200848319128
,,,370.00002096519756,61469.35928789657,0.009353179202020232
,,,370.000022790027,61469.35900971793,0.009370127217863919
,,,370.00002461485644,61469.358729644686,0.009386945172165347
,,,370.0000264396859,61469.35844769609,0.009403552698067863
,,,370.0000282645153,61469.35816389949,0.009419885660661254
,,,370.00003052389513,61469.357810012254,0.009439653047004722
,,,370.00003278327495,61469.35745341857,0.009458850516632337
,,,370.00003504265476,61469.35709420134,0.009477427135437094
,,,370.00003730203457,61469.35673244932,0.009495348980335357
,,,370.00004010556086,61469.35628018846,0.009516647103322543
,,,370.00004290908714,61469.35582434819,0.0095368895039618
,,,370.0000457126134,61469.3553651105,0.009556078076521429
,,,370.0000491678878,61469.35479470505,0.009578301702436513
,,,370.0000526903579,61469.35420851825,0.009599385602555065
,,,370.000056212828,61469.35361793222,0.00961894959230575
,,,370.0000607644465,61469.35284880112,0.009642104312418841
,,,370.00006531606505,61469.352073508235,0.009663027062392169
,,,370.0000698676836,61469.35129265283,0.00968189781430158
,,,370.00007536427904,61469.35034304602,0.009702201747398768
,,,370.0000808608745,61469.34938699968,0.009720064471254364
,,,370.00008635746997,61469.34842529188,0.009735758882386794
,,,370.00009185406543,61469.34745861249,0.009749533862283572
,,,370.0000973506609,61469.34648757141,0.009761614055415174
,,,370.00010284725636,61469.34551270664,0.009772200754527815
,,,370.0001083438518,61469.34453449187,0.009781473374396858
,,,370.0001138404473,61469.34355334366,0.009789591200105904
,,,370.00011933704275,61469.342569627865,0.009796695221858508
,,,370.0001248336382,61469.341583665555,0.009802909946048294
,,,370.0001303302337,61469.340595738264,0.009808345120362218
,,,370.0001369271586,61469.33940779482,0.00981397428703815
,,,370.00014330241487,61469.338257762334,0.00981861542930165
,,,370.0001496776711,61469.337106046325,0.009822585073187368
,,,370.00015605292737,61469.335952890564,0.009825979667736075
,,,370.0001624281836,61469.33479850377,0.00982888199931238
,,,370.00017031801633,61469.3333684282,0.009831897444960195
,,,370.00017820784905,61469.331937023904,0.00983438046156225
,,,370.00018609768176,61469.33050452568,0.009836424725375279
,,,370.0001939875145,61469.32907112695,0.009838107537828562
,,,370.00020349131677,61469.32734353581,0.009839744256424721
,,,370.00021299511906,61469.32561509307,0.00984103866893299
,,,370.00022249892135,61469.323885977,0.009842062260492316
,,,370.00023200272364,61469.32215632864,0.009842871628179789
,,,370.0002439598791,61469.31997959484,0.009843653763216728
,,,370.0002559170346,61469.31780236439,0.009844235748047915
,,,370.0002678741901,61469.31562476468,0.009844668782105801
,,,370.00028274364223,61469.31291641213,0.009845056053299696
,,,370.00029761309435,61469.310207765026,0.009845324181423414
,,,370.00031248254646,61469.30749891449,0.009845509827490996
,,,370.00033200476815,61469.30394223734,0.009845669817959729
,,,370.00035152698985,61469.30038541071,0.009845768590753444
,,,370.00037625053733,61469.29588080909,0.009845841473106513
,,,370.0004009740848,61469.29137612906,0.009845881114600037
,,,370.00043433383814,61469.28529785471,0.009845907683515603
,,,370.00047487461615,61469.277911133424,0.009845921033140763
,,,370.0005264279025,61469.26851786977,0.009845926942996849
,,,370.0005960980329,61469.255823642474,0.009845929344506928
,,,370.00069977989114,61469.236932373205,0.009845930702321917
,,,370.0008823223504,61469.20367254836,0.009845932514097903
,,,370.0013301858813,61469.12207132996,0.009845936887887501
,,,370.0034012298802,61468.744742635965,0.009845957096135451
,,,370.0101166654165,61467.521441004326,0.00984602246864672
,,,370.0168321009528,61466.2984445852,0.009846087620606158
,,,370.0235475364891,61465.07575202526,0.009846152569082485
,,,370.0302629720254,61463.853362057926,0.009846217329810402
,,,370.03715037994635,61462.59998156085,0.009846283569648558
,,,370.0440377878673,61461.34691690156,0.009846349642187358
,,,370.05092519578824,61460.09416695023,0.00984641556080804
,,,370.0578126037092,61458.84173064307,0.009846481337784364
,,,370.0647000116301,61457.58960697641,0.009846546984356885
,,,370.0730760933888,61456.067263879006,0.00984662665914085
,,,370.0814521751475,61454.54538017011,0.009846706172942202
,,,370.0898282569062,61453.02395433882,0.009846785540756433
,,,370.09820433866486,61451.50298496144,0.009846864775998282
,,,370.10658042042354,61449.98247069225,0.009846943890651567
,,,370.1149565021822,61448.462410255466,0.009847022895423238
,,,370.1250894930077,61446.62411731299,0.009847118338469628
,,,370.13522248383316,61444.786484744145,0.009847213649564401
,,,370.14535547465863,61442.94951061596,0.009847308841775725
,,,370.1554884654841,61441.113193088815,0.009847403926516516
,,,370.16562145630957,61439.27753040548,0.009847498913740323
,,,370.1779363275775,61437.04748381213,0.00984761423529704
,,,370.1902511988455,61434.818399051095,0.009847729439060949
,,,370.20256607011345,61432.590273347814,0.009847844536572602
,,,370.2148809413814,61430.363104033946,0.00984795953769845
,,,370.22978498589833,61427.66895297991,0.009848098600535742
,,,370.244506066686,61425.00924275192,0.009848235842178647
,,,370.2592271474736,61422.350887082415,0.00984837298066996
,,,370.2769226170199,61419.157198785986,0.009848537703502733
,,,370.29461808656623,61415.96545525909,0.009848702302184147
,,,370.31231355611254,61412.775649976116,0.009848866787049779
,,,370.33404587871286,61408.86079959121,0.009849068652548334
,,,370.35577820131317,61404.948851573274,0.009849270372456052
,,,370.3775105239135,61401.03979469298,0.009849471957542924
,,,370.40531311591553,61396.0430583196,0.009849729666812674
,,,370.4331157079176,61391.05101321647,0.009849987185158083
,,,370.4667487692139,61385.01832709696,0.00985029846987093
,,,370.5003818305102,61378.99243547142,0.009850609510755136
,,,370.5340148918065,61372.97330066645,0.009850920321902244
,,,370.57711540984604,61365.26964245274,0.009851318306259602
,,,370.62021592788557,61357.5769428431,0.009851715951134644
,,,370.6633164459251,61349.895126283955,0.009852113271590447
,,,370.71535555756077,61340.63457844453,0.009852592576588753
,,,370.76739466919645,61331.38965798337,0.009853071442224571
,,,370.8194337808321,61322.16023741684,0.00985354988099609
,,,370.8833318892255,61310.84857462638,0.009854136779470868
,,,370.9472299976188,61299.55986154874,0.00985472306216777
,,,371.01112810601217,61288.293871463684,0.009855308739010303
,,,371.0934658907131,61273.80989293014,0.009856062548540412
,,,371.17580367541404,61259.36280153188,0.009856815375918166
,,,371.27802612967963,61241.4773489677,0.009857748657899717
,,,371.3802485839452,61223.647163684305,0.0098586804508575
,,,371.5140222811482,61200.395705644674,0.009859897609641318
,,,371.64779597835116,61177.2355553036,0.00986111224948432
,,,371.8376121657486,61144.525932861616,0.009862831447414363
,,,372.0781970487271,61103.318669508335,0.009865003269721097
,,,372.4041230072728,61047.92521371312,0.009867932762479511
,,,372.8750850355344,60968.71439393933,0.009872140289893474
,,,373.34604706379605,60890.429088264515,0.009876317981904468
,,,373.91741719330815,60796.60985214254,0.009881346919046345
,,,374.48878732282026,60703.966874705846,0.009886333336947545
,,,375.06015745233236,60612.41241779323,0.009891277965902173
,,,375.6349643447477,60521.325939422095,0.009896210883223752
,,,376.209771237163,60431.18928660306,0.009901102918937732
,,,376.78457812957834,60341.93781084279,0.009905954748448778
,,,377.35938502199366,60253.51353620878,0.00991076702660207
,,,377.934191914409,60165.86449380318,0.009915540388583418
,,,378.6315635624948,60060.500476475114,0.009921280200632557
,,,379.32893521058065,59956.13564482181,0.009926964702775092
,,,380.0,59856.591035193975,0.009932383509062299
,,,380.0,59856.591035193975,0.009932383509062299
,,,380.00000152266347,59856.59081022791,0.00993366911087172
,,,380.00000304532693,59856.590585036414,0.00993726811403962
,,,380.0000045679904,59856.59035942505,0.009942827489020185
,,,380.00000609065387,59856.590133229634,0.00995003585658218
,,,380.00000761331734,59856.58990631263,0.009958619545959741
,,,380.0000091359808,59856.589678559845,0.009968338802429753
,,,380.00001065864427,59856.58944987755,0.009978984209460464
,,,380.00001218130774,59856.589220189846,0.009990373363743721
,,,380.0000137039712,59856.58898943633,0.010002347821574359
,,,380.0000152266347,59856.58875757006,0.010014770320785236
,,,380.00001674929814,59856.58852455575,0.01002752227256759
,,,380.0000182719616,59856.58829036814,0.010040501510974995
,,,380.0000201262632,59856.58800356624,0.010056488488115809
,,,380.00002198056484,59856.587714984686,0.01007254960998717
,,,380.00002383486645,59856.58742462155,0.010088574956281278
,,,380.00002568916807,59856.58713248597,0.010104474631624932
,,,380.0000275434697,59856.58683859608,0.010120175683651117
,,,380.0000298169212,59856.58647591861,0.010139069761126813
,,,380.0000320903727,59856.58611070117,0.010157494106639223
,,,380.0000343638242,59856.585743012125,0.010175387061977688
,,,380.00003663727574,59856.58537292694,0.010192704817857001
,,,380.0000394247771,59856.584916010055,0.010213111063648216
,,,380.0000422122785,59856.58445576652,0.010232577806995402
,,,380.0000449997799,59856.58399235427,0.010251093595376997
,,,380.0000483849017,59856.58342555754,0.010272306185784168
,,,380.00005177002345,59856.5828546021,0.010292149257067054
,,,380.0000551551452,59856.58227976125,0.010310666459784559
,,,380.00005951366995,59856.58153432462,0.010332644363733873
,,,380.0000640488181,59856.58075287738,0.010353416992447505
,,,380.00006858396625,59856.57996606403,0.010372207074448853
,,,380.0000742654752,59856.5789735801,0.010393191212031317
,,,380.0000799469841,59856.577974403976,0.010411614394639486
,,,380.000085628493,59856.57696935766,0.010427760854533546
,,,380.00009131000195,59856.57595917023,0.01044189234292156
,,,380.0000969915109,59856.57494448584,0.010454246547469473
,,,380.0001026730198,59856.57392587188,0.010465037199803006
,,,380.0001083545287,59856.572903827015,0.010474455137068185
,,,380.00011403603764,59856.571878788665,0.010482669865176597
,,,380.00011971754657,59856.57085113999,0.010489831347203046
,,,380.0001253990555,59856.56982121621,0.01049607184999206
,,,380.0001310805644,59856.56878931031,0.010501507750562983
,,,380.00013676207334,59856.56775567817,0.01050624124681395
,,,380.0001436956822,59856.566492236154,0.010511195672009015
,,,380.00015062929106,59856.565226903105,0.010515377431971082
,,,380.0001575628999,59856.56395997423,0.010518905968061676
,,,380.0001644965088,59856.56269169903,0.010521882564923363
,,,380.00017143011763,59856.56142228828,0.01052439301999498
,,,380.0001798507584,59856.559879357774,0.010526918803878014
,,,380.00018809839173,59856.558367012134,0.010528933694753153
,,,380.00019634602506,59856.55685376683,0.01053057807509105
,,,380.0002045936584,59856.55533978744,0.010531919883849421
,,,380.0002148290226,59856.55346010962,0.010533246833633738
,,,380.00022506438677,59856.55157971416,0.010534277538121672
,,,380.00023529975095,59856.54969876149,0.010535078046036896
,,,380.0002476114924,59856.54743566899,0.010535807761119575
,,,380.00025992323384,59856.54517211393,0.010536346075274783
,,,380.0002722349753,59856.542908217954,0.010536743169853714
,,,380.0002876468965,59856.540073911885,0.010537096829511452
,,,380.0003030588177,59856.537239336256,0.010537338460403096
,,,380.0003216351287,59856.53382252462,0.010537530347812657
,,,380.0003402114398,59856.53040554442,0.010537651612810428
,,,380.00036349659626,59856.52612226159,0.010537742729322012
,,,380.00038678175275,59856.521838886125,0.010537794045783576
,,,380.00041766203293,59856.516158291015,0.010537829374980785
,,,380.0004485423131,59856.510477657095,0.010537845986996952
,,,380.0004933420287,59856.50223642729,0.010537855940040738
,,,380.0005512392592,59856.49158581446,0.010537860056420056
,,,380.00063223556236,59856.47668598919,0.010537861780905268
,,,380.00075991112715,59856.45319928083,0.010537863113799634
,,,380.00101049857506,59856.40710249394,0.0105378654513018
,,,380.00178029617757,59856.26549712548,0.010537872608068065
,,,380.00602691571663,59855.484397617554,0.010537912023628684
,,,380.01278333645257,59854.24191063266,0.010537974521343361
,,,380.0195397571885,59852.999731151904,0.010538036775321493
,,,380.02629617792445,59851.75785793165,0.010538098804409566
,,,380.0330525986604,59850.51628983777,0.01053816062594999
,,,380.03980901939633,59849.27502583649,0.010538222255855429
,,,380.04656544013227,59848.034064986074,0.010538283708707592
,,,380.0533218608682,59846.793406429155,0.010538344997846002
,,,380.06007828160415,59845.55304938583,0.010538406135455869
,,,380.0683432369992,59844.03616155386,0.010538480733501445
,,,380.0762998107445,59842.576295933424,0.0105385523668557
,,,380.0842563844898,59841.11684547183,0.01053862383709929
,,,380.09221295823505,59839.657809347176,0.010538695157314459
,,,380.1001695319803,59838.19918683062,0.010538766339198619
,,,380.1098135362137,59836.43177315822,0.010538852446809788
,,,380.1194575404471,59834.66496519274,0.010538938382903535
,,,380.1291015446805,59832.89876208359,0.010539024161799655
,,,380.1387455489139,59831.13316311179,0.010539109795977624
,,,380.1483895531473,59829.36816767585,0.010539195296315062
,,,380.16004098939015,59827.23658683872,0.010539298428758562
,,,380.171692425633,59825.10588553025,0.010539401394031653
,,,380.18334386187587,59822.97606323263,0.010539504204387004
,,,380.1949952981187,59820.84711958285,0.010539606870254532
,,,380.2090007516212,59818.28921381694,0.010539730099645938
,,,380.2230062051237,59815.732577114686,0.01053985314606679
,,,380.23701165862616,59813.17720952629,0.010539976020359545
,,,380.25101711212864,59810.62311128931,0.010540098731586003
,,,380.2685018780317,59807.43629196008,0.010540251710011524
,,,380.2859866439348,59804.25145271413,0.01054040445833867
,,,380.30347140983787,59801.06859492128,0.010540556986617898
,,,380.3249582828441,59797.15992540204,0.010540744138013503
,,,380.3464451558503,59793.25425407932,0.010540930982153059
,,,380.3679320288565,59789.35158474499,0.010541117529294245
,,,380.3954278147472,59784.36189939082,0.010541355825424313
,,,380.42292360063794,59779.377145770224,0.010541593663482623
,,,380.4561651086461,59773.35734045138,0.010541880607012446
,,,380.4894066166542,59767.34477548609,0.01054216691523776
,,,380.52264812466234,59761.33946938648,0.010542452602046134
,,,380.56531921624,59753.641314414286,0.010542818436769144
,,,380.6079903078177,59745.95519248457,0.010543183286444277
,,,380.6506613993954,59738.28114458171,0.010543547167460582
,,,380.70254200368277,59728.9671642482,0.010543988297884164
,,,380.7544226079701,59719.67116632922,0.010544428036357745
,,,380.8063032122575,59710.39322369931,0.010544866399272707
,,,380.8704536971202,59698.94609928175,0.01054540655410809
,,,380.9346041819829,59687.52682402668,0.010545944647837695
,,,380.99875466684557,59676.13552887896,0.01054648069823718
,,,381.08208802454357,59661.37989408057,0.010547174016882982
,,,381.16542138224156,59646.671963097135,0.01054786394168597
,,,381.2696840423597,59628.33769305029,0.01054872240103787
,,,381.37394670247784,59610.07900472794,0.01054957563163743
,,,381.51193431330825,59586.03134507202,0.010550696879792792
,,,381.64992192413865,59562.11793510165,0.010551809130882136
,,,381.8493072521672,59527.80332947603,0.01055340056008307
,,,382.1060147341509,59484.04352216097,0.01055542252112667
,,,382.46081183030464,59424.34986699462,0.010558167958549502
,,,382.9378251129519,59345.55078211901,0.010561771388585408
,,,383.4075117909905,59269.61324110553,0.010565223908000517
,,,383.8771984690291,59195.327972308005,0.01056858444173669
,,,384.3468851470677,59122.70300882897,0.01057185569235075
,,,384.81657182510634,59051.7413232218,0.01057504024823123
,,,385.3323186560713,58975.73473726833,0.010578440181843535
,,,385.8480654870363,58901.724193406975,0.010581741712002563
,,,386.3638123180013,58829.69709338718,0.010584947839110691
,,,386.8795591489663,58759.63642869632,0.010588061431073006
,,,387.44989967532393,58684.424053305396,0.010591400163171982
,,,388.0202402016816,58611.55809133527,0.010594632623586014
,,,388.59058072803924,58541.0015776621,0.0105977621858223
,,,389.1609212543969,58472.71408864856,0.01060079206673176
,,,389.7951531813194,58399.38855296202,0.010604048041012368
,,,390.0,58376.28329329943,0.010605074813546379
,,,390.0,58376.28329329943,0.010605074813546379
,,,390.0000017646201,58376.28309543107,0.010606052816613497
,,,390.0000035292402,58376.28289736988,0.010608765823509364
,,,390.0000052938603,58376.282698952855,0.01061291547955091
,,,390.0000070584804,58376.282500045636,0.010618243597878177
,,,390.0000088231005,58376.28230053858,0.010624527473635265
,,,390.00001058772057,58376.28210034335,0.010631575596021948
,,,390.00001235234066,58376.28189938989,0.010639223769284282
,,,390.00001411696076,58376.28169762382,0.010647331635562349
,,,390.00001588158085,58376.28149500409,0.010655779580766423
,,,390.00001764620094,58376.28129150107,0.010664465997615762
,,,390.00001941082104,58376.281087094736,0.010673304876315673
,,,390.000021604958,58376.280831657816,0.010684399554750583
,,,390.000023799095,58376.280574798155,0.010695503887833583
,,,390.000025993232,58376.280316520606,0.010706526285250059
,,,390.00002818736897,58376.280056840485,0.010717394357000545
,,,390.00003082607503,58376.27974272092,0.01073018115642438
,,,390.0000334647811,58376.27942666007,0.010742590099214765
,,,390.00003610348716,58376.27910872038,0.01075456930271616
,,,390.0000387421932,58376.27878897092,0.010766084026192517
,,,390.0000420652933,58376.278383827805,0.010779892654203904
,,,390.0000453883934,58376.27797608245,0.010792912062250703
,,,390.0000487114935,58376.27756588826,0.010805141849504582
,,,390.00005290895746,58376.27704450103,0.010819482540250318
,,,390.0000571064214,58376.27651974703,0.010832632774796916
,,,390.00006231770107,58376.27586399015,0.010847397039198172
,,,390.0000675289807,58376.27520398946,0.010860557842564589
,,,390.000074031945,58376.27437515085,0.01087494673268903
,,,390.00008053490933,58376.27354123946,0.010887329595955335
,,,390.00008703787364,58376.27270296794,0.010897960529301032
,,,390.00009354083795,58376.27186095665,0.010907071010975374
,,,390.0000996387175,58376.27106847755,0.010914416987607548
,,,390.000105736597,58376.27027356673,0.010920759125273594
,,,390.0001118344765,58376.269476557325,0.010926230599410275
,,,390.00011793235603,58376.268677738015,0.010930948189153697
,,,390.00012403023555,58376.267877358594,0.010935013865383045
,,,390.0001314193214,58376.26690571826,0.010939193276575793
,,,390.00013880840726,58376.26593242946,0.01094268034716149
,,,390.0001461974931,58376.26495776561,0.010945588742821501
,,,390.00015358657896,58376.26398195516,0.010948013814798315
,,,390.0001609756648,58376.26300518885,0.010950035429402356
,,,390.0001700535123,58376.261804108166,0.010952064262961326
,,,390.0001791313598,58376.260602065064,0.010953685960043761
,,,390.0001882092073,58376.25939925291,0.01095498200493561
,,,390.0001972870548,58376.25819582634,0.01095601765615881
,,,390.00020855775784,58376.25670102724,0.010957018693831998
,,,390.0002198284609,58376.25520565463,0.010957776238886803
,,,390.00023109916395,58376.25370984833,0.010958349468902813
,,,390.00024493126654,58376.25187366316,0.010958866013734405
,,,390.0002587633691,58376.25003712674,0.010959232834471193
,,,390.0002725954717,58376.24820034145,0.010959493321834948
,,,390.00029041284245,58376.24583409465,0.010959720858033515
,,,390.0003082302132,58376.24346765971,0.010959867266427439
,,,390.00033034345046,58376.240530502764,0.010959978632519629
,,,390.0003524566877,58376.237593240076,0.010960043092560762
,,,390.0003813870774,58376.23375038221,0.010960088388214483
,,,390.00041031746713,58376.229907478206,0.010960110596442517
,,,390.0004513566509,58376.2244561016,0.010960124256735456
,,,390.00050336469627,58376.21754769,0.010960130060098962
,,,390.0005691647542,58376.20880726273,0.010960132110329352
,,,390.0006723539245,58376.195100403755,0.010960133054500883
,,,390.00085239348505,58376.1711855783,0.010960134070764543
,,,390.0012901114442,58376.11304442408,0.010960136463221665
,,,390.0032393709982,58375.854151388616,0.010960147104808875
,,,390.0107619381236,58374.85538529321,0.010960188040980567
,,,390.018284505249,58373.857177001795,0.010960228784474469
,,,390.02580707237445,58372.85952504643,0.010960269355380378
,,,390.03332963949987,58371.862427958535,0.010960309771870307
,,,390.0408522066253,58370.86588426447,0.010960350050378636
,,,390.0483747737507,58369.86989248188,0.010960390205761153
,,,390.0574104142654,58368.67429648189,0.010960438294015495
,,,390.0664460547801,58367.47949197028,0.010960486244726956
,,,390.0754816952948,58366.285476297715,0.010960534076324194
,,,390.0845173358095,58365.0922467783,0.010960581805124315
,,,390.0935529763242,58363.89980068753,0.010960629445570703
,,,390.104402646993,58362.468985748856,0.010960686551736694
,,,390.11525231766177,58361.0392915335,0.010960743568290231
,,,390.12610198833056,58359.6107130952,0.010960800512094014
,,,390.13695165899935,58358.18324540573,0.010960857397791969
,,,390.14780132966814,58356.756883357484,0.01096091423810743
,,,390.1613461606971,58354.97774339234,0.010960985151173719
,,,390.1748909917261,58353.20030827038,0.010961056029197676
,,,390.1884358227551,58351.42456758508,0.010961126887929228
,,,390.20198065378406,58349.6505107796,0.010961197740765174
,,,390.21889431718125,58347.437563449515,0.0109612862249015
,,,390.23580798057844,58345.22720401007,0.010961374736191541
,,,390.25272164397563,58343.019411108005,0.010961463290200984
,,,390.2735339131396,58340.30621130537,0.010961572333632942
,,,390.29434618230357,58337.59682428875,0.010961681481125172
,,,390.31515845146754,58334.89120910074,0.01096179074889797
,,,390.3419380169795,58331.4153221606,0.010961931544074072
,,,390.36871758249146,58327.94552340347,0.010962072582821884
,,,390.4015422830846,58323.700637799564,0.010962245817547681
,,,390.43436698367776,58319.46460215793,0.010962419470601973
,,,390.4750177152854,58314.23063658887,0.010962635134573124
,,,390.515668446893,58309.00968188968,0.010962851497511243
,,,390.56460771355637,58302.74101563134,0.010963112931350438
,,,390.6135469802197,58296.490220808664,0.010963375431546834
,,,390.6624862468831,58290.25676424844,0.010963639014514755
,,,390.72444013589114,58282.38966161855,0.01096397426238923
,,,390.7863940248992,58274.54843789605,0.010964311274884765
,,,390.8483479139073,58266.732045964374,0.01096465005766036
,,,390.929473566855,58256.53268017061,0.010965096355542261
,,,391.0105992198027,58246.37183855736,0.0109655456849733
,,,391.11220257823743,58233.69711365574,0.010966112692996034
,,,391.21380593667214,58221.074985558946,0.010966684410701944
,,,391.3477274073917,58204.5112368101,0.010967445120717836
,,,391.48164887811123,58188.02215044917,0.01096821387626347
,,,391.67294661408187,58164.58009927561,0.010969325781596595
,,,391.91539172990986,58135.02265392922,0.010970757941181193
,,,392.2089848065137,58099.391634075,0.010972525947602793
,,,392.566582971045,58056.120319792186,0.010974728091186985
,,,392.92418113557636,58012.85982276165,0.010976982298658348
,,,393.2817793001077,57969.48375143048,0.01097928709577615
,,,393.63937746463904,57925.87650365539,0.010981641049601821
,,,393.9969756291704,57881.93255375735,0.010984042767752604
,,,394.3545737937017,57837.555783559364,0.010986490897611776
,,,394.71217195823306,57792.658854744506,0.010988984125527684
,,,395.0697701227644,57747.162620034884,0.010991521176007575
,,,395.42736828729574,57700.99557084316,0.010994100810908684
,,,395.7849664518271,57654.09331919012,0.010996721828628143
,,,396.1425646163584,57606.39811181477,0.010999383063293516
,,,396.50016278088975,57557.85837452838,0.011002083383955126
,,,396.9338875198128,57497.78656351522,0.011005409435970557
,,,397.36761225873585,57436.33400367539,0.011008789483795788
,,,397.8013369976589,57373.440027113254,0.011012221706032513
,,,398.23506173658194,57309.05366663176,0.011015704349241128
,,,398.668786475505,57243.13281923526,0.011019235725904127
,,,399.10251121442803,57175.64347323196,0.011022814212413851
,,,399.5362359533511,57106.55899428066,0.01102643824709163
,,,399.9699606922741,57035.85946606395,0.011030106328239489
,,,400.0,57030.90270432142,0.011030361969313686
,,,400.0,57030.90270432142,0.011030361969313686
,,,400.00000212764235,57030.90235293635,0.011031033976841513
,,,400.0000042552847,57030.902001396316,0.011032873077678343
,,,400.00000638292704,57030.90164957431,0.011035645142231048
,,,400.0000085105694,57030.90129736944,0.01103915295593343
,,,400.00001063821173,57030.90094470277,0.01104323095072708
,,,400.0000127658541,57030.90059151377,0.01104774059751076
,,,400.0000148934964,57030.900237757276,0.01105256640321
,,,400.0000170211388,57030.89988340093,0.01105761245157712
,,,400.0000191487811,57030.89952842298,0.011062799426696955
,,,400.0000217746653,57030.89908944219,0.011069299408839422
,,,400.0000244005495,57030.89864948551,0.011075817179009415
,,,400.00002702643366,57030.89820855623,0.011082276846699024
,,,400.00002965231783,57030.89776666757,0.011088620573854981
,,,400.00003289682843,57030.89721938174,0.011096235234847004
,,,400.000036141339,57030.89667071387,0.011103549905207701
,,,400.0000393858496,57030.89612072317,0.011110527636393204
,,,400.00004337118105,57030.895443437716,0.01111860705906196
,,,400.0000473565125,57030.89476437888,0.011126130408186198
,,,400.0000513418439,57030.89408367309,0.011133099821389781
,,,400.00005661155546,57030.89318127397,0.01114149060692264
,,,400.000061881267,57030.892276488004,0.01114899261188915
,,,400.00006883990994,57030.89107849677,0.011157650549843495
,,,400.00007579855287,57030.889877326576,0.011165039057752681
,,,400.0000827571958,57030.888673448746,0.011171320516345964
,,,400.0000897158387,57030.887467272114,0.011176646360185992
,,,400.00009667448165,57030.88625914832,0.011181153103274616
,,,400.0001036331246,57030.88504937799,0.011184961229495385
,,,400.0001105917675,57030.88383821707,0.011188175606808222
,,,400.00011755041044,57030.882625882805,0.011190886653429401
,,,400.00012603638174,57030.88114613446,0.011193623124262626
,,,400.00013452235305,57030.87966519047,0.011195843366983428
,,,400.00014300832436,57030.87818327653,0.011197643914398165
,,,400.00015149429566,57030.87670057603,0.011199103600224383
,,,400.00016172067114,57030.8749129498,0.011200500039973638
,,,400.00017184796855,57030.873141932694,0.011201574580305004
,,,400.00018197526595,57030.871370366054,0.011202410430022404
,,,400.0001942280487,57030.86922642624,0.011203177424430952
,,,400.0002064808315,57030.86708202326,0.011203743248377772
,,,400.00021873361425,57030.864937278326,0.011204160633210305
,,,400.00023406028976,57030.86225412744,0.011204532127539663
,,,400.00024938696527,57030.85957070485,0.011204786006172888
,,,400.00026785625613,57030.85633682568,0.011204987634544524
,,,400.000286325547,57030.853102773784,0.011205115102429771
,,,400.00030947119524,57030.849049721364,0.011205210898743895
,,,400.0003326168435,57030.844996568994,0.011205264876562348
,,,400.00036330199265,57030.83962305112,0.011205302042858557
,,,400.0003939871418,57030.834249481035,0.011205319522054885
,,,400.00043847922205,57030.826458000476,0.011205329978459777
,,,400.00049594986535,57030.81639366289,0.011205334271479146
,,,400.000576284498,57030.8023253011,0.011205336014566303
,,,400.0007027417072,57030.78017976017,0.011205337291309306
,,,400.0009502683297,57030.736831857444,0.011205339493812642
,,,400.00170619819687,57030.60444740489,0.011205346196205284
,,,400.0058733058865,57029.874593624525,0.011205383123665815
,,,400.01474244014616,57028.32076426133,0.011205461618875522
,,,400.02361157440583,57026.7663457129,0.01120553998819776
,,,400.0324807086655,57025.211337743654,0.01120561824236835
,,,400.0413498429252,57023.65574039946,0.01120569639052719
,,,400.05021897718484,57022.09955398434,0.0112057744404268
,,,400.0590881114445,57020.542779039126,0.01120585239862061
,,,400.06996739204436,57018.63236599284,0.011205947908463158
,,,400.0808466726442,57016.72107036829,0.011206043296943968
,,,400.09172595324407,57014.80889437751,0.011206138570777815
,,,400.1026052338439,57012.895840599034,0.011206233735297569
,,,400.11348451444377,57010.98191194164,0.011206328794697152
,,,400.1269131697371,57008.61828497077,0.011206445989493132
,,,400.1403418250305,57006.25333654392,0.01120656303363308
,,,400.15377048032383,57003.88707379695,0.011206679930352787
,,,400.1671991356172,57001.51950434846,0.011206796681850045
,,,400.1836826479485,56998.61156688016,0.01120693979640002
,,,400.2001661602798,56995.701688347675,0.011207082695664321
,,,400.21664967261114,56992.78988511077,0.011207225380181237
,,,400.23643877405584,56989.291632994304,0.011207396394746529
,,,400.25622787550054,56985.790661672516,0.011207567098881405
,,,400.27601697694524,56982.28700240616,0.011207737491390365
,,,400.3003514234968,56977.97495238708,0.01120794659204411
,,,400.32468587004837,56973.65894695061,0.011208155217000878
,,,400.34902031659993,56969.33904784362,0.011208363364096557
,,,400.37947140152374,56963.92792178577,0.01120862315467722
,,,400.40992248644756,56958.5109203603,0.011208882191722364
,,,400.44037357137137,56953.08816821664,0.011209140473715089
,,,400.4786866808596,56946.257364412246,0.011209464366788142
,,,400.5169997903478,56939.41790480119,0.011209787063923749
,,,400.55531289983605,56932.57003876822,0.011210108566764382
,,,400.6039703394143,56923.86155948196,0.011210515156264356
,,,400.6526277789925,56915.1404289385,0.011210919830494352
,,,400.71101927259184,56904.65861893803,0.01121140294349623
,,,400.7694107661912,56894.160173079246,0.011211883323629102
,,,400.84128998104995,56881.21512683426,0.011212470934541854
,,,400.9131691959087,56868.247721968284,0.011213054453267205
,,,401.00466636812797,56851.711209484274,0.011213791353170917
,,,401.0961635403472,56835.144070383896,0.01121452171800037
,,,401.21820354406367,56813.00421568161,0.011215485804280315
,,,401.3402435477801,56790.82233049301,0.011216438473447199
,,,401.5153680064057,56758.93207014063,0.011217785813298808
,,,401.7373055765394,56718.443375663104,0.011219460394427524
,,,402.0273612935733,56665.46181274909,0.011221594482965211
,,,402.31741701060713,56612.478281316784,0.011223668168287066
,,,402.607472727641,56559.56640679029,0.011225682825824358
,,,402.95694361405145,56496.00787024324,0.011228033654074
,,,403.2884852885655,56435.99793510142,0.011230188509163914
,,,403.6200269630795,56376.35580277725,0.011232271877328504
,,,403.95156863759354,56317.16005132603,0.011234285557393366
,,,404.28311031210757,56258.482401087495,0.011236231288963549
,,,404.6146519866216,56200.38817079738,0.011238110754858794
,,,404.9461936611356,56142.93670521076,0.011239925583442906
,,,405.27773533564965,56086.18177599266,0.011241677350831626
,,,405.67665170273733,56018.88494983856,0.01124370367606573
,,,406.075568069825,55952.741961770196,0.011245643479051463
,,,406.46322782057564,55889.633598352724,0.011247447993770709
,,,406.85088757132627,55827.73014245981,0.01124917531602607
,,,407.2385473220769,55767.07742601112,0.011250827551114166
,,,407.6262070728275,55707.714825763614,0.01125240672960362
,,,408.01386682357816,55649.675790587324,0.011253914810564586
,,,408.4015265743288,55592.98832995337,0.011255353684647848
,,,408.8702489182842,55526.28469670755,0.011257003613315454
,,,409.33897126223957,55461.62224346589,0.01125855813460588
,,,409.80769360619496,55399.0240544119,0.01126002022602145
,,,410.0,55373.942388761956,0.01126059401689963
,,,410.0,55373.942388761956,0.01126059401689963
,,,410.00000170713463,55373.94216762874,0.011261704100458191
,,,410.00000341426926,55373.94194629476,0.011264780834278263
,,,410.0000051214039,55373.941724590666,0.01126948255100991
,,,410.0000068285385,55373.94150237712,0.01127551430815976
,,,410.00000853567315,55373.9412795407,0.011282622340929941
,,,410.0000102428078,55373.94105599021,0.011290588992931361
,,,410.0000119499424,55373.94083165352,0.011299228139420574
,,,410.00001365707703,55373.94060647475,0.011308381094609297
,,,410.00001536421166,55373.94038041189,0.01131791297977369
,,,410.0000170713463,55373.94015343467,0.011327709520119888
,,,410.0000187784809,55373.93992552276,0.011337674233896698
,,,410.0000208669508,55373.93964541242,0.011349976083118584
,,,410.0000229554207,55373.939363877886,0.011362286857539336
,,,410.0000250438906,55373.939080923985,0.01137450900414886
,,,410.0000271323605,55373.93879656561,0.011386565343040472
,,,410.00002964558064,55373.93845254558,0.01140076948270281
,,,410.00003215880076,55373.93810657633,0.011414567940704468
,,,410.0000346720209,55373.93775871844,0.011427904881958504
,,,410.000037185241,55373.937409038954,0.011440742685915571
,,,410.00004035017145,55373.93696620203,0.011456164527320773
,,,410.0000435151019,55373.936520736796,0.011470736476322263
,,,410.0000466800323,55373.936072792596,0.011484456776743946
,,,410.0000506723535,55373.935504438654,0.011500570166404496
,,,410.0000546646747,55373.93493266591,0.011515397515463387
,,,410.0000596106699,55373.93421998253,0.011532079578155056
,,,410.0000645566651,55373.93350297169,0.011547025050966182
,,,410.0000707901096,55373.932593859434,0.011563613993765593
,,,410.00007702355407,55373.93167941571,0.011577966926523056
,,,410.00008325699855,55373.930760364485,0.01159035759829282
,,,410.00008949044303,55373.92983733911,0.011601036618883518
,,,410.0000953581346,55373.92896533665,0.011609726996297332
,,,410.0001012258262,55373.92809070209,0.011617267238867503
,,,410.0001070935178,55373.92721378459,0.011623805212539374
,,,410.00011296120937,55373.92633488821,0.011629471149331374
,,,410.00011882890095,55373.92545427731,0.011634379282911372
,,,410.0001258920064,55373.92439231018,0.011639422791470622
,,,410.00013295511184,55373.92332853283,0.01164366237647457
,,,410.0001400182173,55373.92226323415,0.011647225054432277
,,,410.0001470813227,55373.92119665731,0.011650218145028712
,,,410.00015414442817,55373.92012900688,0.011652732198146156
,,,410.00016274298457,55373.91882805726,0.011655255718529236
,,,410.000171341541,55373.917526026264,0.011657295683286736
,,,410.0001799400974,55373.91622312135,0.011658944494371022
,,,410.0001885386538,55373.91491951032,0.01166027698941042
,,,410.0001990951014,55373.91331829885,0.011661568467620146
,,,410.00020965154897,55373.91171642463,0.011662562537803862
,,,410.00022020799656,55373.91011404063,0.011663327622170904
,,,410.0002330009908,55373.90817165044,0.011664022580034085
,,,410.0002457939851,55373.906228840584,0.011664528517011243
,,,410.0002585869793,55373.90428572581,0.011664896827710642
,,,410.00027476509723,55373.90182813918,0.011665222755835696
,,,410.00029094321513,55373.899370315536,0.01166544089450012
,,,410.00031064226107,55373.896377375895,0.011665611617779752
,,,410.000330341307,55373.89338429409,0.011665716326922738
,,,410.00035539529864,55373.88957746128,0.011665793236251344
,,,410.0003804492903,55373.8857705573,0.011665834561412021
,,,410.00041442421,55373.88060808521,0.011665861911176861
,,,410.0004558828675,55373.87430843863,0.011665875264455483
,,,410.0005053855903,55373.86678650139,0.011665880624769533
,,,410.00057648548915,55373.85598291713,0.011665882641472102
,,,410.0006826925325,55373.839844942224,0.011665883335882374
,,,410.00087227905703,55373.81103796487,0.011665883992276261
,,,410.00135013912836,55373.73843095751,0.011665885579090264
,,,410.0035752008532,55373.40038985185,0.011665892950754994
,,,410.010850315792,55372.295572542724,0.011665916899070271
,,,410.01812543073083,55371.19144342889,0.01166594062787814
,,,410.02540054566964,55370.08800132479,0.011665964157095789
,,,410.03267566060845,55368.98524510328,0.011665987504723157
,,,410.03995077554725,55367.88317368796,0.011666010687019985
,,,410.04722589048606,55366.78178604642,0.011666033718663107
,,,410.05450100542487,55365.68108118431,0.011666056612891823
,,,410.06343026739034,55364.33104031376,0.01166608454224803
,,,410.0723595293558,55362.98202484154,0.011666112302155389
,,,410.0812887913213,55361.63403310086,0.011666139909936389
,,,410.0902180532868,55360.28706346922,0.011666167380841358
,,,410.09914731525225,55358.94111436061,0.01166619472828518
,,,410.10986732161666,55357.32658388549,0.01166622741371204
,,,410.12058732798107,55355.71351941728,0.011666259955917935
,,,410.1313073343455,55354.10191834858,0.011666292370240567
,,,410.1420273407099,55352.491778102405,0.011666324669895787
,,,410.1527473470743,55350.88309612489,0.011666356866273151
,,,410.1661303767513,55348.876834270115,0.011666396930702618
,,,410.1795134064283,55346.8728363286,0.011666436865710816
,,,410.19289643610534,55344.87109741205,0.011666476685038318
,,,410.20627946578236,55342.871612644856,0.01166651640026383
,,,410.2229958511694,55340.37726839433,0.011666565876054982
,,,410.23971223655644,55337.88642395632,0.011666615220423376
,,,410.2564286219435,55335.39906985227,0.011666664446476509
,,,410.27701669376177,55332.34040151977,0.011666724927146844
,,,410.29760476558005,55329.286995451264,0.011666785261201351
,,,410.3181928373983,55326.238833924916,0.011666845462074143
,,,410.3447684167286,55322.311919005035,0.011666922991506118
,,,410.37134399605884,55318.39367505423,0.011667000336067934
,,,410.40412193460156,55313.572855287326,0.01166709549930436
,,,410.4368998731443,55308.76509699243,0.011667190426304996
,,,410.4778951453468,55302.77032300344,0.011667308844797464
,,,410.5188904175493,55296.79573080135,0.011667426946552834
,,,410.56818998976877,55289.637415379075,0.011667568579842082
,,,410.61748956198824,55282.50784944239,0.01166770980881724
,,,410.6667891342077,55275.4067971421,0.011667850652275618
,,,410.728101325897,55266.61489048385,0.01166802529732745
,,,410.7894135175863,55257.866278912654,0.011668199387027803
,,,410.8507257092756,55249.16052178479,0.011668372935248986
,,,410.9300210150478,55237.96417378876,0.0116685965987543
,,,411.00931632082006,55226.837846302515,0.011668819388171771
,,,411.10820860692263,55213.05849239605,0.011669096028320962
,,,411.2071008930252,55199.38486723697,0.011669371339081023
,,,411.3374168989108,55181.524909515174,0.011669732118196064
,,,411.46773290479643,55163.8417044008,0.011670090623183516
,,,411.65475853994525,55138.764637894485,0.01167060119211475
,,,411.8940657254717,55107.179879568095,0.011671247752655229
,,,412.2218500554211,55064.795874086194,0.011672121207411219
,,,412.6728588465327,55008.04852638933,0.011673300339574748
,,,413.12386763764425,54953.002365923814,0.011674453588492744
,,,413.57487642875583,54899.53751476565,0.011675581371915567
,,,414.0258852198674,54847.54332115417,0.011676684099338246
,,,414.476894010979,54796.91764661208,0.011677762172345944
,,,414.92790280209056,54747.56620815591,0.011678815984925267
,,,415.47230896457154,54689.568736033114,0.011680056260303802
,,,416.0167151270525,54633.16125508533,0.011681262416450516
,,,416.5611212895335,54578.21645959558,0.011682435105672531
,,,417.1055274520145,54524.61874390588,0.011683574966692312
,,,417.64993361449547,54472.26312023526,0.011684682625279233
,,,418.19433977697645,54421.0542366411,0.01168575869482549
,,,418.73874593945743,54370.90548586109,0.01168680377689481
,,,419.2831521019384,54321.73819662912,0.011687818461742579
,,,419.94773432217613,54262.9442587343,0.011689016774634905
,,,420.0,54258.37445089661,0.01168910916113676
,,,420.0,54258.37445089661,0.01168910916113676
,,,420.00000207713435,54258.3742694183,0.011689559646925458
,,,420.0000041542687,54258.37408784373,0.011690788218014172
,,,420.00000623140306,54258.37390609459,0.011692633351037457
,,,420.0000083085374,54258.3737241092,0.01169496021690032
,,,420.00001038567177,54258.37354183981,0.01169765659590277
,,,420.0000124628061,54258.37335925017,0.011700629375180984
,,,420.00001497982163,54258.373137526156,0.011704492699066234
,,,420.00001749683713,54258.37291526095,0.011708538833829395
,,,420.00002001385263,54258.372692435776,0.011712680762982238
,,,420.00002253086814,54258.37246904238,0.011716850664122863
,,,420.000025644298,54258.37219192954,0.011721970330331776
,,,420.0000287577278,54258.37191396029,0.01172698019499246
,,,420.00003187115766,54258.37163515776,0.011731829184287957
,,,420.00003569007794,54258.37129208668,0.011737508121136194
,,,420.0000395089982,54258.37094787271,0.011742856599332406
,,,420.0000433279185,54258.37060258642,0.011747857119956299
,,,420.0000483301909,54258.370148806855,0.011753876134818956
,,,420.0000533324633,54258.36969347393,0.01175930828797094
,,,420.000059872911,54258.36909604204,0.011765578857166335
,,,420.00006774308025,54258.36837443044,0.01177199416431333
,,,420.0000756132495,54258.36765031507,0.011777334575763208
,,,420.0000834834188,54258.36692411981,0.011781762457717287
,,,420.00009135358806,54258.366196202434,0.011785424163681854
,,,420.00009922375733,54258.36546686225,0.01178844704837085
,,,420.0001070939266,54258.36473634821,0.01179093968701362
,,,420.00011496409587,54258.36400486666,0.01179299349384958
,,,420.00012283426514,54258.36327258818,0.011794684830186461
,,,420.0001326908037,54258.3623545772,0.011796387769108766
,,,420.00014254734225,54258.36143575844,0.01179772197928922
,,,420.0001524038808,54258.36051630696,0.011798767039827397
,,,420.00016226041936,54258.35959636002,0.01179958548133263
,,,420.0001746868245,54258.35843601605,0.01180036926541721
,,,420.00018711322963,54258.357275217946,0.011800945046552533
,,,420.00019953963476,54258.35611408639,0.011801367995003276
,,,420.00021513098005,54258.35465688274,0.011801743623782118
,,,420.00023072232534,54258.35319941654,0.011801998674667935
,,,420.0002495743202,54258.35143691553,0.011802200338928566
,,,420.00026928202976,54258.34959423894,0.011802331065367348
,,,420.0002930918558,54258.347367872135,0.011802423502386406
,,,420.0003169016818,54258.345141417354,0.011802474691630304
,,,420.0003487427329,54258.342163893045,0.011802509409985588
,,,420.0003871364375,54258.33857356858,0.011802527155369495
,,,420.0004354072657,54258.334059577304,0.01180253498378841
,,,420.00049953742035,54258.32806251618,0.011802537763430775
,,,420.0005923594897,54258.31938238245,0.011802538546347793
,,,420.0007477503174,54258.30485128408,0.011802538899726808
,,,420.00109132711316,54258.27272263015,0.011802539534904934
,,,420.0024165485823,54258.14880229352,0.011802541975666828
,,,420.0105966429776,54257.38403474073,0.011802556992830966
,,,420.02079001004546,54256.431394965715,0.011802575599660532
,,,420.03098337711333,54255.47914371496,0.011802594102499559
,,,420.0411767441812,54254.5272797944,0.011802612514246427
,,,420.05137011124907,54253.57580208483,0.011802630845917384
,,,420.06156347831694,54252.62470953092,0.011802649106924794
,,,420.07414012592454,54251.45177416224,0.011802671551956922
,,,420.08671677353215,54250.27942180455,0.01180269391430352
,,,420.09929342113975,54249.107650764236,0.011802716204465895
,,,420.11187006874735,54247.936459422075,0.011802738431130482
,,,420.1273605834476,54246.49471070464,0.01180276573074485
,,,420.1428510981479,54245.05383625908,0.01180279295583207
,,,420.1583416128482,54243.61383337747,0.011802820115151734
,,,420.17712301302345,54241.86907399685,0.011802852966117872
,,,420.1959044131987,54240.12558740972,0.011802885740563268
,,,420.214685813374,54238.383369162504,0.011802918446184035
,,,420.23842312535976,54236.18323360529,0.011802959692740636
,,,420.2621604373455,54233.98510844684,0.011803000848286362
,,,420.29102926735504,54231.31449090708,0.01180305078829366
,,,420.31989809736456,54228.64681930618,0.01180310061370533
,,,420.3564691072802,54225.27162169522,0.011803163578956924
,,,420.3930401171958,54221.90109809535,0.011803226382428514
,,,420.4414750728008,54217.4442923932,0.011803309324054389
,,,420.4899100284058,54212.99556633413,0.011803392008922003
,,,420.5533683729799,54207.17906628009,0.011803499967726004
,,,420.616826717554,54201.37617414158,0.01180360751712433
,,,420.69455033251796,54194.28713484169,0.011803738700617883
,,,420.77227394748195,54187.21802892753,0.011803869298655094
,,,420.8689731500705,54178.45049601416,0.011804030976948526
,,,420.965672352659,54169.71292920622,0.011804191774043758
,,,421.09277562847706,54158.27288003428,0.0118044018011801
,,,421.2198789042951,54146.88270931711,0.011804610331432465
,,,421.40178174776946,54130.66646350467,0.011804906181779451
,,,421.63408670524694,54110.09773423208,0.0118052796113548
,,,421.9528913696044,54082.11707650253,0.011805784131855198
,,,422.4346857097805,54040.343862291506,0.011806529324899343
,,,423.0881816288074,53984.5958456294,0.011807507424935195
,,,423.74167754783423,53929.80371764605,0.011808448680322907
,,,424.3951734668611,53875.87543761314,0.011809353914286353
,,,425.04866938588793,53822.72987700842,0.011810223940086783
,,,425.7021653049148,53770.295582858766,0.011811059561354255
,,,426.35566122394164,53718.50967874167,0.011811861572393348
,,,427.14103083469894,53657.05381296367,0.01181278206698544
,,,427.92640044545624,53596.37171770831,0.01181365649772842
,,,428.71177005621354,53536.392306965114,0.01181448619313487
,,,429.49713966697084,53477.054983430775,0.01181527246438588
,,,430.0,53439.375204888376,0.011815753697951653
,,,430.0,53439.375204888376,0.011815753697951653
,,,430.000001524651,53439.3750909591,0.011817218558219383
,,,430.000003049302,53439.3749768007,0.01182130349796739
,,,430.000004573953,53439.37486221721,0.011827587250703398
,,,430.000006098604,53439.37474704485,0.011835701586238234
,,,430.000007623255,53439.374631147824,0.011845325791515834
,,,430.000009147906,53439.37451441473,0.011856181451898951
,,,430.000010672557,53439.374396755295,0.011868027604711376
,,,430.000012197208,53439.374278097486,0.011880656300621231
,,,430.000013721859,53439.37415838503,0.011893888582730503
,,,430.00001524651,53439.37403757516,0.011907570875654137
,,,430.000016771161,53439.37391563671,0.011921571765444564
,,,430.00001829581197,53439.37379254841,0.011935779144334989
,,,430.000020144666,53439.37364172603,0.011953148803546355
,,,430.00002199352,53439.37348918534,0.011970541128247839
,,,430.00002384237405,53439.37333492998,0.01198784099738844
,,,430.0000256912281,53439.373178973845,0.012004955542232638
,,,430.0000275400821,53439.37302133906,0.01202181052899683
,,,430.00002983493835,53439.372823386395,0.012042283505084095
,,,430.0000321297946,53439.37262295751,0.012062182245832226
,,,430.00003442465083,53439.37242012675,0.01208144653057466
,,,430.0000367195071,53439.37221497457,0.012100035722428923
,,,430.00003957700716,53439.371956407056,0.012122202035499019
,,,430.00004243450724,53439.371694539135,0.012143260716204725
,,,430.0000452920073,53439.371429540275,0.01216321067180574
,,,430.0000488325333,53439.371097107854,0.01218641441572698
,,,430.00005245461233,53439.370752637864,0.012208468895058373
,,,430.00005607669135,53439.370404058085,0.012228893250410117
,,,430.0000608171774,53439.36994214665,0.012253302616102716
,,,430.0000655576635,53439.36947436577,0.01227526703951626
,,,430.0000712745327,53439.368903269744,0.012298795449438828
,,,430.00007699140184,53439.36832543845,0.01231941756695605
,,,430.000082708271,53439.3677417089,0.012337462369560983
,,,430.0000884251402,53439.36715282162,0.012353231795043525
,,,430.00009414200935,53439.366559429305,0.012366998978016576
,,,430.0000998588785,53439.36596210557,0.012379008579918709
,,,430.0001055757477,53439.36536135346,0.012389478250369429
,,,430.00011129261685,53439.36475761341,0.012398600648094267
,,,430.000117009486,53439.36415127051,0.012406545684197124
,,,430.0001227263552,53439.36354266113,0.012413462792155366
,,,430.00012844322436,53439.36293207884,0.0124194831146178
,,,430.0001341600935,53439.36231977968,0.012424721548947292
,,,430.00014114073315,53439.36157012018,0.01243020305867602
,,,430.0001479040951,53439.360841998394,0.012434693348073117
,,,430.0001546674571,53439.36011238102,0.012438499337282749
,,,430.00016143081905,53439.35938149614,0.0124417247069973
,,,430.00016956011336,53439.358501595154,0.01244495664666172
,,,430.0001776894077,53439.35762042162,0.01244760448744849
,,,430.000185818702,53439.356738205686,0.012449773450991235
,,,430.0001939479963,53439.355855136004,0.012451549915397144
,,,430.00020379275486,53439.35478479511,0.012453276342305026
,,,430.0002136375134,53439.35371364812,0.012454631680762818
,,,430.00022348227196,53439.35264186845,0.012455695588858002
,,,430.0002333270305,53439.351569592305,0.012456530665696184
,,,430.00024580561626,53439.350209895114,0.012457336137991246
,,,430.000258284202,53439.34884973645,0.01245792861064333
,,,430.00027076278775,53439.34748923863,0.012458364385667428
,,,430.0002864138403,53439.345782513614,0.012458751851168511
,,,430.0003020648928,53439.34407552126,0.012459015407372966
,,,430.00032097123704,53439.34201325233,0.012459224044895356
,,,430.00033987758127,53439.33995081719,0.012459355026599856
,,,430.0003636493908,53439.33735748168,0.012459452918409192
,,,430.00038742120034,53439.3347640557,0.012459507442500909
,,,430.00041909311,53439.33130868343,0.012459544568395245
,,,430.0004571941886,53439.32715184875,0.012459563723532454
,,,430.00050493265735,53439.32194355268,0.012459572275986056
,,,430.00056803317995,53439.31505925175,0.01245957534692516
,,,430.00065862204997,53439.305175994305,0.012459576181007317
,,,430.0008080936285,53439.28886873859,0.012459576461756992
,,,430.0011291737267,53439.25383958547,0.01245957688557806
,,,430.00231303041255,53439.1246890666,0.012459578431509882
,,,430.00854559108444,53438.44490811894,0.012459586408868037
,,,430.01477815175633,53437.765375008734,0.012459594131085787
,,,430.0210107124282,53437.086088546326,0.01245960161782035
,,,430.0272432731001,53436.40704764544,0.012459608887232259
,,,430.033475833772,53435.72825131469,0.01245961595597745
,,,430.0397083944439,53435.04969864972,0.012459622839333993
,,,430.0459409551158,53434.37138882607,0.012459629551296007
,,,430.0535967919481,53433.53851049076,0.012459637580049802
,,,430.06096148359234,53432.737649379065,0.012459645097751527
,,,430.06832617523656,53431.93712414322,0.01245965243095724
,,,430.0756908668808,53431.13693389526,0.012459659595012872
,,,430.083055558525,53430.33707784449,0.012459666603677127
,,,430.0919560318847,53429.370870364386,0.012459674884001785
,,,430.1008565052444,53428.40514889,0.012459682974549663
,,,430.1097569786041,53427.439912488335,0.012459690892167082
,,,430.11865745196377,53426.47516036218,0.012459698651583587
,,,430.12755792532346,53425.510891835525,0.012459706265678057
,,,430.1382611298123,53424.351956840386,0.012459715245341329
,,,430.1489643343011,53423.19371956441,0.012459724047996938
,,,430.15966753878996,53422.036179382216,0.012459732688098489
,,,430.1703707432788,53420.87933582475,0.0124597411779935
,,,430.18107394776763,53419.72318856059,0.012459749528244711
,,,430.194464558981,53418.2777310312,0.012459759792189532
,,,430.20785517019436,53416.83336284902,0.012459769866624998
,,,430.22124578140773,53415.39008406141,0.012459779764020702
,,,430.2346363926211,53413.94789491015,0.012459789494789562
,,,430.2513967063168,53412.14431976951,0.012459801452695488
,,,430.26815702001255,53410.34245344472,0.012459813177325101
,,,430.2849173337083,53408.54229735244,0.012459824680276628
,,,430.30557656054657,53406.32573086701,0.012459838568146295
,,,430.32623578738486,53404.111768960065,0.012459852148253327
,,,430.34689501422315,53401.90041557988,0.012459865432467703
,,,430.3734251413825,53399.06447661235,0.012459882073279473
,,,430.3999552685418,53396.23285610856,0.012459898258947485
,,,430.4320675090439,53392.81123563254,0.01245991726067929
,,,430.464179749546,53389.39597584758,0.012459935635062518
,,,430.4962919900481,53385.98709620303,0.012459953397945889
,,,430.5374058612974,53381.63199236478,0.012459975267988616
,,,430.5785197325466,53377.28742181814,0.012459996179165999
,,,430.6196336037959,53372.95342719608,0.01246001614948759
,,,430.6698249985855,53367.67692917447,0.012460039274889801
,,,430.72001639337515,53362.41633376138,0.012460061041703168
,,,430.7702077881648,53357.17171768282,0.012460081467529697
,,,430.83295489845455,53350.63771630491,0.012460105138688476
,,,430.8957020087443,53344.12895300372,0.012460126759697746
,,,430.9711859781442,53336.33263840918,0.012460150079765666
,,,431.0466699475441,53328.5732965462,0.012460170488507371
,,,431.14098798809016,53318.93023355272,0.012460191934249855
,,,431.2353060286362,53309.34570632731,0.012460208913430203
,,,431.3597144446704,53296.7936649012,0.012460224541412707
,,,431.48412286070453,53284.34514201203,0.012460232543769672
,,,431.6629018148898,53266.63923761901,0.012460230843193306
,,,431.8919974629415,53244.26910510718,0.012460206223568632
,,,432.2077490481045,53214.03271937749,0.012460131743120585
,,,432.66509743053126,53171.4798589217,0.012459942640556158
,,,433.1434819376734,53128.567957518404,0.012459645237061555
,,,433.62186644481557,53087.311537688074,0.012459249573712665
,,,434.1002509519577,53047.72501974153,0.012458759132213835
,,,434.57863545909987,53009.816298956925,0.012458177247023415
,,,435.057019966242,52973.58746970225,0.012457507113433509
,,,435.59524527888414,52934.831059652766,0.012456651464407402
,,,436.13347059152625,52898.185933715926,0.012455692153688575
,,,436.67169590416836,52863.63458451358,0.012454633164227036
,,,437.20992121681047,52831.15403756447,0.012453478300024228
,,,437.7481465294526,52800.7166215178,0.01245223119641406
,,,438.3613967341798,52768.48605543834,0.012450702258399669
,,,438.974646938907,52738.81450235475,0.012449062982607428
,,,439.58789714363417,52711.64509671654,0.012447318032641926
,,,440.0,52694.76277873841,0.012446088293432835
,,,440.0,52694.76277873841,0.012446088293432835
,,,440.00000222084327,52694.76269067923,0.012446497679765288
,,,440.00000444168654,52694.7626025296,0.01244760592569075
,,,440.0000066625298,52694.76251421716,0.012449257137957697
,,,440.0000088833731,52694.76242568611,0.01245132318227914
,,,440.00001110421636,52694.76233689426,0.012453699073940536
,,,440.0000133250596,52694.762247810526,0.012456299094092729
,,,440.00001605849866,52694.762137732665,0.012459705016172544
,,,440.0000187919377,52694.762027153694,0.012463242777705313
,,,440.0000215253767,52694.76191606055,0.012466833643360733
,,,440.00002425881576,52694.76180445009,0.012470418012301913
,,,440.0000277143496,52694.76166262233,0.012474871912195968
,,,440.0000311698834,52694.76151999599,0.012479181628581686
,,,440.00003462541724,52694.761376601375,0.01248330592167969
,,,440.00003898316214,52694.76119472882,0.012488205281787254
,,,440.00004334090704,52694.761011772185,0.012492746750969458
,,,440.0000487128391,52694.760784866885,0.01249784702724741
,,,440.00005408477114,52694.760556594156,0.012502413801604908
,,,440.0000613118571,52694.76024758847,0.0125077743760664
,,,440.0000701529406,52694.75986704147,0.012513244381653965
,,,440.00007899402414,52694.75948419138,0.012517694596192635
,,,440.00008783510765,52694.75909947165,0.012521300448493772
,,,440.00009667619116,52694.7587132391,0.012524214875614217
,,,440.0001055172747,52694.758325784904,0.012526566823808713
,,,440.0001143583582,52694.757937345435,0.01252846301287507
,,,440.0001231994417,52694.757548111986,0.0125299908201657
,,,440.0001320405252,52694.757158239045,0.012531221326746257
,,,440.0001431927969,52694.756665726236,0.012532437626297297
,,,440.00015434506855,52694.75617258894,0.012533362825706038
,,,440.0001654973402,52694.75567897687,0.012534066481396723
,,,440.0001790840114,52694.75507713689,0.012534700153207779
,,,440.00019267068257,52694.75447491247,0.012535154036363199
,,,440.00020625735374,52694.753872413065,0.01253547911985944
,,,440.00022364088125,52694.753101263894,0.012535764268741152
,,,440.00024102440875,52694.75232990428,0.012535950288035325
,,,440.00026245472935,52694.75137879386,0.012536093181298703
,,,440.00028388504995,52694.750427561245,0.012536177554982795
,,,440.00031164099494,52694.74919545124,0.012536237701746607
,,,440.0003421262864,52694.7478421174,0.012536270083396526
,,,440.0003813259063,52694.74610188725,0.012536287972563127
,,,440.00043058494566,52694.7439150626,0.012536295625121905
,,,440.00049620142664,52694.74100207008,0.012536298077900935
,,,440.00059156455205,52694.73676854696,0.012536298384587542
,,,440.0007523848174,52694.729629285306,0.012536297956636092
,,,440.0011132892391,52694.713608408245,0.01253629685666098
,,,440.00254091390286,52694.65024407238,0.012536292496853348
,,,440.01151138998466,52694.25243130758,0.012536265050854888
,,,440.0226645259273,52693.758633913756,0.012536230818795076
,,,440.03381766187,52693.26573201929,0.01253619648696135
,,,440.04497079781265,52692.77372340165,0.012536162073898585
,,,440.0561239337553,52692.282605615546,0.012536127595630678
,,,440.06961493538313,52691.68972881774,0.012536085822756933
,,,440.08310593701094,52691.09814648991,0.012536043995702477
,,,440.09659693863875,52690.50785317951,0.012536002132241462
,,,440.11008794026657,52689.91884308905,0.012535960247448795
,,,440.127072745059,52689.17911063855,0.012535907504926478
,,,440.1440575498515,52688.441389583444,0.012535854770251887
,,,440.16104235464394,52687.705666485985,0.012535802061118937
,,,440.182085278765,52686.796909733486,0.012535736815524926
,,,440.20312820288603,52685.89117068548,0.012535671654220518
,,,440.2241711270071,52684.98842087534,0.012535606595458767
,,,440.2513301026104,52683.82766128907,0.012535522802723985
,,,440.2784890782137,52682.67176806779,0.012535439230112045
,,,440.31154386927557,52681.27141807081,0.012535337839599576
,,,440.34459866033745,52679.878059328374,0.012535236829644487
,,,440.3848988303946,52678.188567540805,0.0125351142214331
,,,440.42519900045176,52676.509065418584,0.012534992232382825
,,,440.4739172401911,52674.49176162777,0.012534845612706163
,,,440.52263547993044,52672.48833854362,0.012534699943121662
,,,440.58213837854663,52670.059681415645,0.012534523333549845
,,,440.6416412771628,52667.65043813826,0.012534348172238446
,,,440.7169445740577,52664.62818125272,0.012534128582818518
,,,440.7922478709526,52661.63448982061,0.012533911322716274
,,,440.8931684412598,52657.66476439731,0.01253362379670416
,,,441.01469955131546,52652.94449697987,0.012533283059970122
,,,441.16629946708565,52647.14054595205,0.012532866389084935
,,,441.36300303750846,52639.73306506022,0.01253233944537357
,,,441.6304578127687,52629.848008438246,0.012531647405519422
,,,441.9942224367883,52616.66298202643,0.012530750436208294
,,,442.35798706080783,52603.66629688632,0.01252990323756817
,,,442.7217516848274,52590.74580698967,0.012529104469263697
,,,443.08551630884693,52577.798865489596,0.012528352831657017
,,,443.4492809328665,52564.73168368529,0.012527647064985025
,,,443.81304555688604,52551.458730719416,0.012526985948455091
,,,444.25159742642035,52535.07333588053,0.01252624659725029
,,,444.69014929595465,52518.153493555394,0.012525568425085922
,,,445.12870116548896,52500.59047500281,0.012524949507324508
,,,445.56725303502327,52482.28830377599,0.01252438799326932
,,,446.0058049045576,52463.16269232958,0.01252388210393057
,,,446.4443567740919,52443.14006024727,0.012523430129814599
,,,446.8829086436262,52422.156627972196,0.012523030428747696
,,,447.3214605131605,52400.15758037874,0.012522681423734828
,,,447.7600123826948,52377.09629494667,0.01252238160085522
,,,448.1985642522291,52352.93362968885,0.012522129507196642
,,,448.7281944214287,52322.23903912032,0.01252188670331749
,,,449.23367788305495,52291.36064885523,0.0125217158455166
,,,449.7391613446812,52258.90637898069,0.012521602472214566
,,,450.0,52241.53602388394,0.012521565844922573
,,,450.0,52241.53602388394,0.012521565844922573
,,,450.0000018346691,52241.53590017202,0.012522597166223847
,,,450.0000036693382,52241.535776271696,0.012525435295769199
,,,450.0000055040073,52241.53565202656,0.01252973933851243
,,,450.00000733867637,52241.53552731039,0.012535219536297139
,,,450.00000917334546,52241.53540202255,0.012541630400433816
,,,450.00001100801455,52241.53527608405,0.012548764603919637
,,,450.00001284268365,52241.53514943417,0.012556447600005545
,,,450.00001467735274,52241.53502202753,0.012564532915916745
,,,450.00001651202183,52241.534893831624,0.012572898061469941
,,,450.0000183466909,52241.534764824675,0.012581440989249723
,,,450.00002056321296,52241.53460786769,0.012591879479615136
,,,450.000022779735,52241.53444970001,0.012602333736832984
,,,450.000024996257,52241.534290325544,0.012612708605795503
,,,450.00002721277906,52241.53412975796,0.012622930042169129
,,,450.00002991808026,52241.53393219715,0.012635116047479585
,,,450.00003262338146,52241.53373294075,0.01264691403828293
,,,450.00003532868266,52241.53353204748,0.012658272526864934
,,,450.00003859403495,52241.53328747738,0.012671351358554173
,,,450.00004185938724,52241.533040737144,0.012683712035971205
,,,450.00004512473953,52241.53279195029,0.01269534570691651
,,,450.0000492875402,52241.53247201478,0.012709134401093536
,,,450.0000534503409,52241.53214920447,0.012721791437334746
,,,450.0000586857633,52241.53173950401,0.012736189787326234
,,,450.0000639211857,52241.53132608335,0.0127490171257695
,,,450.00007070819055,52241.530785270064,0.012763535375765621
,,,450.0000774951954,52241.53023969102,0.012775947127490672
,,,450.00008428220025,52241.52969004263,0.012786533020757928
,,,450.0000910692051,52241.529136926474,0.012795546667158313
,,,450.00009739548716,52241.52861869089,0.012802730587598218
,,,450.0001037217692,52241.528098252136,0.012808903110089418
,,,450.0001100480513,52241.52757592091,0.012814203606812746
,,,450.00011637433334,52241.52705196492,0.012818753298737025
,,,450.0001227006154,52241.52652661452,0.01282265722823104
,,,450.0001304847427,52241.52587857777,0.012826707719307546
,,,450.00013826887005,52241.52522903988,0.012830060746529396
,,,450.00014605299737,52241.524578259436,0.012832835762016128
,,,450.0001538371247,52241.523926450696,0.012835131994428298
,,,450.000161621252,52241.5232737911,0.012837031783850617
,,,450.00017133306045,52241.52245853274,0.012838948677491961
,,,450.0001810448689,52241.521642408006,0.01284046149666443
,,,450.00019075667734,52241.520825599495,0.012841655297000326
,,,450.0002004684858,52241.52000825134,0.012842597278370739
,,,450.0002127059219,52241.51897775091,0.012843506624930012
,,,450.00022494335803,52241.51794674735,0.012844181181925167
,,,450.00023718079416,52241.516915370434,0.012844681544255483
,,,450.00025243429553,52241.51562941884,0.012845128345577068
,,,450.0002676877969,52241.51434316913,0.012845436214632211
,,,450.00028599944295,52241.51279877607,0.012845682166501048
,,,450.000304311089,52241.51125419205,0.01284583943633373
,,,450.00032713088103,52241.50932918064,0.012845958588327896
,,,450.00034995067307,52241.50740405841,0.012846026833122588
,,,450.0003799461444,52241.504873488666,0.012846074342592623
,,,450.0004099416157,52241.50234286283,0.01284609717972473
,,,450.00045281996745,52241.49872530165,0.012846110899227443
,,,450.00050752123883,52241.494110228676,0.012846116367042373
,,,450.00058246146176,52241.487787592,0.012846118005564108
,,,450.0006888842803,52241.47880875808,0.012846118297508176
,,,450.000892041384,52241.46166838902,0.012846118324474354
,,,450.00141789430216,52241.417301458496,0.012846118333005781
,,,450.003944742426,52241.20409355057,0.012846118357776864
,,,450.0115235348816,52240.56447558979,0.012846118304440945
,,,450.0191023273372,52239.924643775674,0.012846118074484868
,,,450.0266811197928,52239.28459724854,0.012846117685037376
,,,450.0342599122484,52238.64433530435,0.012846117151277722
,,,450.041838704704,52238.00385738099,0.01284611648664672
,,,450.0494174971596,52237.36316304582,0.012846115703032774
,,,450.05854310221673,52236.591416987285,0.012846114616412153
,,,450.06766870727387,52235.81935637091,0.012846113388431892
,,,450.076794312331,52235.0469810576,0.012846112032850396
,,,450.08591991738814,52234.27429109151,0.012846110561487217
,,,450.0950455224453,52233.501286681574,0.012846108984483113
,,,450.1060787420482,52232.56627420332,0.01284610694910852
,,,450.1171119616512,52231.63080349794,0.012846104784934429
,,,450.1281451812541,52230.694875707806,0.012846102502765059
,,,450.1391784008571,52229.75849219852,0.012846100111575134
,,,450.152448180318,52228.63169160931,0.012846097101721956
,,,450.16571795977893,52227.50423713723,0.012846093955449082
,,,450.17898773923986,52226.37613215086,0.012846090681273587
,,,450.1922575187008,52225.24738029397,0.012846087286043254
,,,450.20882792596,52223.83696865927,0.012846082884652412
,,,450.22539833321923,52222.42556241388,0.012846078311492058
,,,450.24196874047846,52221.01316998836,0.012846073573157856
,,,450.26232343286455,52219.276884115745,0.012846067534149195
,,,450.28267812525064,52217.5391403545,0.01284606126094912
,,,450.30303281763673,52215.799956141884,0.012846054759196892
,,,450.3290617479248,52213.57387269486,0.012846046118885257
,,,450.3550906782129,52211.34550120434,0.012846037119125851
,,,450.38665424033945,52208.640288849856,0.012846025731543654
,,,450.418217802466,52205.931839471756,0.012846013831730126
,,,450.45668503314414,52202.62671720088,0.012845998646151933
,,,450.49515226382226,52199.31702180054,0.012845982719590686
,,,450.5336194945004,52196.00288290893,0.012845966060593243
,,,450.5831046244674,52191.73317230689,0.012845943564779728
,,,450.63258975443443,52187.45659748921,0.012845919882812473
,,,450.68207488440146,52183.17343161689,0.01284589502653637
,,,450.74548317198673,52177.67595166287,0.012845861476673767
,,,450.808891459572,52172.1686587958,0.012845826034507133
,,,450.8863329559972,52165.43001869413,0.012845780205402155
,,,450.9637744524224,52158.67857066404,0.01284573160445173
,,,451.06228209779823,52150.073586311235,0.012845665814125001
,,,451.16078974317406,52141.45144458532,0.012845595620680451
,,,451.2938923561634,52129.77745836396,0.01284549385400773
,,,451.4556205580542,52115.562090701234,0.012845359620481975
,,,451.66109016285543,52097.46528246796,0.012845172583643368
,,,451.9375232822249,52073.079297502474,0.012844892355100635
,,,452.3233040206691,52039.03477841106,0.012844447785456457
,,,452.70908475911335,52005.057489245075,0.01284394272584041
,,,453.0948654975576,51971.22965590136,0.012843379136227009
,,,453.4806462360018,51937.62570743359,0.01284275890841991
,,,453.86642697444603,51904.312861784856,0.012842083868987369
,,,454.33401756417925,51864.412275049704,0.012841194726880188
,,,454.77996895521585,51826.92717857924,0.012840276898023788
,,,455.22592034625245,51790.0717010819,0.012839293449269986
,,,455.67187173728905,51753.909558124695,0.01283824680160591
,,,456.11782312832565,51718.49616067089,0.012837139283223714
,,,456.56377451936225,51683.87935824886,0.012835973133688538
,,,457.00972591039886,51650.10012100821,0.01283475050789724
,,,457.5530563145664,51610.12651560614,0.012833187585922872
,,,458.0963867187339,51571.49890127006,0.012831547500628596
,,,458.63971712290146,51534.25766677162,0.01282983368693552
,,,459.183047527069,51498.433340673844,0.01282804942709257
,,,459.74602263340597,51462.83162668345,0.012826129688824938
,,,460.0,51447.28051198555,0.01282524087140294
,,,460.0,51447.28051198555,0.01282524087140294
,,,460.00000309507806,51447.2803243998,0.012825468990126323
,,,460.0000061901561,51447.28013674711,0.01282606053196989
,,,460.00000928523417,51447.27994897906,0.0128269021816877
,,,460.0000123803122,51447.27976106294,0.012827908719473438
,,,460.0000154753903,51447.27957297781,0.01282901645536037
,,,460.0000193579766,51447.27933677952,0.0128304779687268
,,,460.00002324056294,51447.2791002865,0.012831959209389563
,,,460.00002712314927,51447.27886349951,0.012833416256944882
,,,460.00003214734465,51447.27855666636,0.012835221188739306
,,,460.00003717154004,51447.27824938203,0.01283690430438645
,,,460.0000435184817,51447.277860605216,0.01283883356390029
,,,460.0000498654233,51447.27747123529,0.012840539032172825
,,,460.00005874728697,51447.2769254936,0.012842571305390167
,,,460.00007030023346,51447.2762143921,0.012844674237298466
,,,460.00008185317995,51447.27550219516,0.012846279543168214
,,,460.00009340612644,51447.2747891647,0.012847498014579847
,,,460.0001049590729,51447.274075502704,0.012848420227045148
,,,460.0001165120194,51447.27336136325,0.012849117200155006
,,,460.00013055816385,51447.27249263143,0.012849739000784722
,,,460.0001446043083,51447.271623520006,0.012850180740210788
,,,460.0001586504527,51447.27075413922,0.012850494478250575
,,,460.0001765872615,51447.26964367746,0.012850766647241461
,,,460.00019452407025,51447.26853301384,0.01285094241867665
,,,460.000216730111,51447.267157821196,0.01285107637528978
,,,460.00023893615173,51447.26578251284,0.0128511543103302
,,,460.0002678967035,51447.26398877594,0.012851209211332022
,,,460.0002968572553,51447.2621949846,0.012851236263345632
,,,460.00033773093213,51447.2596632664,0.012851252817665759
,,,460.00038929953126,51447.25646908663,0.012851259630146094
,,,460.00045872189753,51447.25216904396,0.012851261654509142
,,,460.00056133896356,51447.24581295093,0.01285126176276814
,,,460.0007397821529,51447.23476032173,0.01285126117497233
,,,460.00116631910083,51447.20834162901,0.012851259669986773
,,,460.0030430086094,51447.092115074796,0.012851253042514756
,,,460.0159315211305,51446.29439933479,0.012851207480118506
,,,460.0288200336516,51445.49754170836,0.012851161841073077
,,,460.0417085461727,51444.70154206601,0.012851116131019375
,,,460.05794581055494,51443.699943522144,0.012851058450125408
,,,460.0741830749372,51442.699706978325,0.012851000670364454
,,,460.09042033931945,51441.700832901726,0.012850942796773516
,,,460.1103991726943,51440.47365783346,0.012850871463954429
,,,460.1303780060692,51439.24854803614,0.012850799999505813
,,,460.15035683944404,51438.025505344514,0.012850728406770866
,,,460.17613119704697,51436.450735393424,0.012850635860279654
,,,460.2019055546499,51434.87941409525,0.012850543107148754
,,,460.2338722537882,51432.935378613925,0.012850427785705554
,,,460.2658389529265,51430.99666671599,0.012850312151662387
,,,460.307348966111,51428.48713630287,0.01285016153212521
,,,460.3488589792955,51425.98662642749,0.012850010390109157
,,,460.4053083386476,51422.60070997548,0.012849804017461367
,,,460.4617576979997,51419.231587531336,0.012849596686636024
,,,460.5382849166175,51414.69107007069,0.012849314091073432
,,,460.6148121352353,51410.1816951993,0.012849029755428402
,,,460.71618065152893,51404.25675503549,0.012848650464197881
,,,460.81754916782256,51398.387076947954,0.012848268169235285
,,,460.95830694550415,51390.328855278385,0.012847732393283722
,,,461.13204385734207,51380.53167417896,0.012847063276011426
,,,461.35705568989874,51368.090059026945,0.012846184051258
,,,461.6682689495217,51351.34640727044,0.012844944967081051
,,,462.1366038215855,51327.17803010554,0.012843031312953905
,,,462.71015717097333,51299.28535547101,0.012840610489336907
,,,463.2837105203612,51273.28985576832,0.012838108360591372
,,,463.85726386974903,51249.202235067845,0.012835528724937375
,,,464.4308172191369,51227.02400027821,0.012832875203574562
,,,465.00437056852473,51206.748664534396,0.012830151250232251
,,,465.5779239179126,51188.36282009559,0.012827360160087084
,,,466.15147726730044,51171.8470942312,0.012824505078156426
,,,466.8503991494942,51154.21341519309,0.012820943768908183
,,,467.52487384614625,51139.74531409885,0.012817425993614968
,,,468.1993485427983,51127.72553474082,0.012813833076339834
,,,468.87382323945036,51118.094089915976,0.012810169184885117
,,,469.5482979361024,51110.786619454135,0.012806438273602998
,,,470.0,51107.15849470534,0.012803904051229914
,,,470.0,51107.15849470534,0.012803904051229914
,,,470.00000208639995,51107.15848022226,0.0128047279321312
,,,470.0000041727999,51107.158465573324,0.012806957538752925
,,,470.00000625919984,51107.158450625946,0.01281027869703672
,,,470.0000083455998,51107.158435277925,0.012814433805981709
,,,470.0000104319997,51107.158419451946,0.012819212378657211
,,,470.00001251839967,51107.15840309097,0.012824443042260691
,,,470.0000146047996,51107.15838615447,0.01282998681130466
,,,470.00001669119956,51107.15836861526,0.01283573145708939
,,,470.0000187775995,51107.1583504569,0.012841586811770285
,,,470.0000213095942,51107.158327578116,0.012848738971262876
,,,470.0000238415889,51107.15830377564,0.012855849205253265
,,,470.00002637358364,51107.15827905995,0.012862843234949317
,,,470.00002890557835,51107.15825344978,0.012869666766877607
,,,470.00003212956653,51107.15821958528,0.01287804868567257
,,,470.0000353535547,51107.15818437138,0.012886040268664783
,,,470.0000385775429,51107.158147875045,0.012893612527648585
,,,470.00004268806754,51107.15809959446,0.012902640647472246
,,,470.00004679859217,51107.158049491096,0.012910968910771347
,,,470.00005195311263,51107.15798430837,0.012920456105032271
,,,470.0000571076331,51107.157916760174,0.012928941191400815
,,,470.0000641943425,51107.15782049196,0.01293911699273788
,,,470.0000712810519,51107.15772082183,0.012947764331637742
,,,470.00007836776126,51107.157618265206,0.012955091497387092
,,,470.00008545447065,51107.15751326521,0.012961288389024602
,,,470.00009254118004,51107.15740620012,0.012966522904490893
,,,470.0000996278894,51107.15729739144,0.012970940874579269
,,,470.0001067145988,51107.15718711163,0.012974667608047821
,,,470.0001138013082,51107.15707559116,0.012977810059806949
,,,470.00012235914795,51107.156939541615,0.012980954543836114
,,,470.0001309169877,51107.156802249934,0.012983512313840017
,,,470.00013947482745,51107.15666394806,0.012985592459862291
,,,470.0001480326672,51107.15652482477,0.012987283952566046
,,,470.000158432229,51107.1563548746,0.012988919840971424
,,,470.00016874022236,51107.15618566238,0.012990182038449465
,,,470.0001790482157,51107.156015862325,0.012991165623082905
,,,470.00019152946373,51107.15580966006,0.012992070644386847
,,,470.00020401071174,51107.15560296053,0.012992739685276446
,,,470.00021649195975,51107.15539589366,0.012993234252902731
,,,470.00023209819926,51107.15513660957,0.012993675334251019
,,,470.0002477044388,51107.15487703406,0.012993977599359625
,,,470.00026648938695,51107.154564329605,0.012994218134159683
,,,470.0002852743351,51107.154251441876,0.012994370727095781
,,,470.0003087712319,51107.15385991349,0.012994485627909648
,,,470.0003322681287,51107.153468283424,0.012994550617251334
,,,470.00036332563695,51107.15295055707,0.01299459535374655
,,,470.0003943831452,51107.152432787036,0.012994616349003178
,,,470.00043918763254,51107.15168580979,0.012994628592676962
,,,470.0004968021594,51107.150725260326,0.012994633061405487
,,,470.00057675273416,51107.14939234969,0.012994633955568245
,,,470.0007010518791,51107.14732015435,0.012994633459325037
,,,470.0009386049773,51107.14336018395,0.01299463210731871
,,,470.0016291983396,51107.13185024321,0.01299462814152578
,,,470.00530153271825,51107.070697742696,0.012994607034581874
,,,470.0139814179273,51106.92651493983,0.012994557042787392
,,,470.0226613031364,51106.78283214908,0.012994506919943508
,,,470.03134118834544,51106.63964814651,0.012994456682190333
,,,470.0400210735545,51106.496961752,0.012994406343653887
,,,470.04870095876356,51106.354771821025,0.012994355916695602
,,,470.0591397425655,51106.18442439983,0.012994295169280136
,,,470.0695785263674,51106.014791525624,0.012994234325837776
,,,470.08001731016935,51105.84587133676,0.01299417340027452
,,,470.0904560939713,51105.677661998256,0.012994112404475342
,,,470.1008948777732,51105.51016169428,0.012994051348609046
,,,470.1139826801872,51105.301154341905,0.012993974727165344
,,,470.12707048260114,51105.09325517528,0.012993898039400481
,,,470.1401582850151,51104.88646066978,0.012993821297343005
,,,470.15324608742907,51104.68076730348,0.012993744511000894
,,,470.16967801002767,51104.42407005198,0.012993648054664545
,,,470.18610993262627,51104.16909599821,0.012993551555163359
,,,470.20254185522487,51103.915838131965,0.012993455023476135
,,,470.2229019064044,51103.604407861996,0.01299333538401519
,,,470.2432619575839,51103.2955881529,0.012993215722316554
,,,470.26362200876343,51102.98936552829,0.012993096049124936
,,,470.29017960201344,51102.59381044438,0.01299293994446181
,,,470.31673719526344,51102.20262110314,0.012992783849547966
,,,470.3500202367974,51101.71848490749,0.012992588256193318
,,,470.3833032783313,51101.241098979095,0.012992392713030166
,,,470.42656171161264,51100.630624637095,0.012992138658426498
,,,470.46982014489396,51100.03132347853,0.012991884730296775
,,,470.52495659734967,51099.28345678024,0.012991561283747125
,,,470.5800930498054,51098.55326665781,0.01299123808675752
,,,470.64650456707824,51097.696852746776,0.01299084914853463
,,,470.7129160843511,51096.86524831512,0.012990460607642893
,,,470.7938705739409,51095.88443979567,0.012989987533578096
,,,470.87482506353075,51094.9390286628,0.01298951507285813
,,,470.977862183499,51093.78568534206,0.01298891462857471
,,,471.0808993034672,51092.68681351833,0.012988315186698924
,,,471.22074246284797,51091.279754162235,0.012987503216978934
,,,471.39143083516973,51089.6888856369,0.012986514632744745
,,,471.6098423907497,51087.84604345562,0.012985253589283216
,,,471.9073107191362,51085.6617000381,0.012983543118262922
,,,472.3404362220886,51083.09152506611,0.01298106681757153
,,,472.86075366606207,51080.84391453578,0.012978113757811553
,,,473.3810711100355,51079.37597102812,0.012975183768187671
,,,473.901388554009,51078.55686348819,0.012972276188062074
,,,474.42170599798243,51078.269430648,0.012969390395316294
,,,474.9420234419559,51078.40890637328,0.01296652580469583
,,,475.46234088592934,51078.88176022389,0.01296368186620789
,,,475.9826583299028,51079.60464290685,0.012960858063573954
,,,476.50297577387624,51080.50342722373,0.012958053912736136
,,,477.1353415289927,51081.7382511378,0.012954671702728184
,,,477.7677072841091,51083.03297065644,0.01295131709637137
,,,478.40007303922556,51084.29898298853,0.01294798939869863
,,,479.032438794342,51085.46060494771,0.012944687971943496
,,,479.66480454945844,51086.45357145328,0.012941412232296307
,,,480.0,51086.892615332676,0.012939686107118362
,,,480.0,51086.892615332676,0.012939686107118362
,,,480.00000197404665,51086.89261773577,0.012939207335056884
,,,480.0000039480933,51086.89262023034,0.012937903486985017
,,,480.00000592213996,51086.8926228906,0.0129359476114608
,,,480.0000078961866,51086.89262577484,0.012933483170245282
,,,480.00000987023327,51086.892628928166,0.012930628934802655
,,,480.0000118442799,51086.89263238479,0.012927483051774089
,,,480.0000142511055,51086.89263704552,0.01292336919691641
,,,480.00001665793104,51086.89264222519,0.012919059383224692
,,,480.0000190647566,51086.89264794197,0.012914646121085744
,,,480.00002147158216,51086.89265420397,0.01291020129857752
,,,480.00002446402743,51086.892662749895,0.012904713142844602
,,,480.0000274564727,51086.8926721269,0.012899339296754643
,,,480.000030448918,51086.89268231309,0.012894134153245942
,,,480.00003414321793,51086.89269596131,0.012887993535289577
,,,480.0000378375179,51086.892710735665,0.012882204834937419
,,,480.00004227792016,51086.892729887266,0.012875737620146236
,,,480.00004671832244,51086.8927504447,0.012869808815230225
,,,480.000052406087,51086.89277863833,0.012862975277811179
,,,480.0000580938515,51086.892808699704,0.012856941618199273
,,,480.000066263917,51086.89285470816,0.012849530927850768
,,,480.0000744339825,51086.89290353415,0.012843404102170108
,,,480.000082604048,51086.892954685594,0.012838354854267845
,,,480.00009077411346,51086.89300775161,0.012834201241741517
,,,480.00009894417894,51086.89306239171,0.012830787925832017
,,,480.00010711424443,51086.89311832492,0.012827984581430732
,,,480.0001152843099,51086.89317531996,0.01282568292774253
,,,480.0001234543754,51086.89323318669,0.012823793491708542
,,,480.0001334233092,51086.89330475036,0.012821940314613626
,,,480.000143392243,51086.89337715253,0.012820483925696449
,,,480.0001533611768,51086.89345021363,0.012819339372897438
,,,480.0001633301106,51086.893523792525,0.012818439875139434
,,,480.00017597203896,51086.893617673806,0.012817570615741592
,,,480.00018861396734,51086.89371203852,0.012816930168488646
,,,480.0002012558957,51086.89380675934,0.012816458288090044
,,,480.0002171170947,51086.893925963086,0.012816037757866168
,,,480.00023335487896,51086.89404828894,0.012815745511635817
,,,480.00024959266324,51086.8941708148,0.012815548072326868
,,,480.0002707783916,51086.89433087226,0.012815383379561158
,,,480.00029196412,51086.89449106836,0.012815284618282822
,,,480.0003191813449,51086.89469698811,0.01281521334858359
,,,480.0003463985698,51086.89490297904,0.01281517635388501
,,,480.00038393750486,51086.895187144226,0.012815152535006395
,,,480.0004303811914,51086.89553875287,0.012815141507445726
,,,480.00049104640607,51086.89599804326,0.012815137191628648
,,,480.00057648861804,51086.89664491661,0.012815135706502234
,,,480.0007128256677,51086.89767708566,0.012815134866034802
,,,480.0009868252916,51086.899751360645,0.012815133467440457
,,,480.00186956463426,51086.90643311471,0.012815128982868712
,,,480.0069158033632,51086.94460352879,0.012815103366007713
,,,480.01674405690864,51087.01881769475,0.012815053555223065
,,,480.02657231045407,51087.09286346364,0.012815003837402023
,,,480.0364005639995,51087.1667418244,0.012814954197014637
,,,480.04622881754494,51087.240453802566,0.012814904620688463
,,,480.0560570710904,51087.314000462124,0.012814855096886815
,,,480.068215784925,51087.40475927682,0.012814793887981547
,,,480.08037449875957,51087.49526894235,0.012814732728166325
,,,480.09253321259416,51087.5855317234,0.012814671603889667
,,,480.10469192642876,51087.67554997333,0.012814610503718566
,,,480.11970865714306,51087.78639396651,0.012814535060386371
,,,480.1347253878574,51087.89687344424,0.012814459623945205
,,,480.1497421185717,51088.00699333917,0.012814384181884476
,,,480.1679875483936,51088.140313246375,0.012814292496933504
,,,480.18623297821557,51088.27311924946,0.01281420077341869
,,,480.2044784080375,51088.4054210228,0.012814108999182795
,,,480.2275837106591,51088.572254763174,0.012813992691882572
,,,480.25068901328063,51088.73831634954,0.012813876271715405
,,,480.27879405359243,51088.93930134225,0.012813734489615265
,,,480.30689909390424,51089.139213273374,0.012813592505165195
,,,480.3423100550715,51089.38962488434,0.012813413303945531
,,,480.37772101623875,51089.63847332329,0.012813233742025346
,,,480.4234679568153,51089.95777148781,0.012813001212601047
,,,480.4692148973918,51090.27476345779,0.01281276803824013
,,,480.5271708196991,51090.673309560705,0.012812471687772244
,,,480.5851267420064,51091.06877274522,0.012812174264895594
,,,480.6570720765076,51091.55591726375,0.012811803545653765
,,,480.7290174110087,51092.03948270776,0.012811431154606033
,,,480.82081676429914,51092.652302129376,0.012810953572443743
,,,480.91261611758955,51093.26162270026,0.012810473279699442
,,,481.03604041855596,51094.07756016597,0.012809823281364142
,,,481.1846636520507,51095.05896082032,0.01280903417529844
,,,481.37034854640126,51096.29062524683,0.012808038589176174
,,,481.6136002830618,51097.92815734725,0.012806718305513701
,,,481.9529623724897,51100.29316348293,0.012804846643701753
,,,482.40270572913084,51103.64966257682,0.01280231443304665
,,,482.852449085772,51107.35579243982,0.012799725313234336
,,,483.3021924424131,51111.504804993136,0.012797081492688019
,,,483.75193579905425,51116.1786048325,0.012794385096175045
,,,484.2016791556954,51121.44875133026,0.012791638168411928
,,,484.6514225123365,51127.37737882112,0.012788842677449366
,,,485.10116586897766,51134.018041423275,0.012786000517906676
,,,485.5509092256188,51141.41648852469,0.012783113514051776
,,,486.1024514441089,51151.580257099085,0.012779514395379332
,,,486.653993662599,51162.99962567362,0.012775853580282942
,,,487.20553588108913,51175.719878738615,0.012772134038112866
,,,487.75707809957925,51189.77485208249,0.01276835860624796
,,,488.30862031806936,51205.18826401363,0.012764529996788933
,,,488.86016253655947,51221.974911538986,0.012760650802692489
,,,489.4117047550496,51240.14174470307,0.012756723503623628
,,,490.0,51261.040325161186,0.012752484152482754
,,,490.0,51261.040325161186,0.012752484152482754
,,,490.00000285868776,51261.04043050729,0.012752720049180351
,,,490.00000571737553,51261.040535789696,0.012753331455501882
,,,490.0000085760633,51261.040640962376,0.01275420126197132
,,,490.00001143475106,51261.0407459942,0.012755241841256952
,,,490.0000142934388,51261.04085086515,0.012756387993679666
,,,490.0000178943898,51261.04098271953,0.012757908855542895
,,,490.00002149534083,51261.04111429017,0.012759453724885262
,,,490.00002509629184,51261.04124557709,0.012760977544987815
,,,490.0000297860288,51261.04141614637,0.012762884245362597
,,,490.00003447576574,51261.04158627135,0.012764670463409044
,,,490.0000404324278,51261.041801764215,0.01276674087415916
,,,490.00004638908985,51261.04201665982,0.012768584065652825
,,,490.0000547744473,51261.042318292646,0.012770813523384267
,,,490.0000657477049,51261.04271171983,0.0127731632718069
,,,490.00007672096257,51261.043103980286,0.012774983954016824
,,,490.0000876942202,51261.043495339065,0.012776388308000508
,,,490.00009866747786,51261.04388600327,0.012777469247133232
,,,490.0001096407355,51261.04427613325,0.012778300422451358
,,,490.00012308515034,51261.044753570364,0.012779061324567815
,,,490.00013652956517,51261.0452305601,0.012779612292227967
,,,490.00014997398,51261.045707226134,0.012780011183515705
,,,490.0001669434162,51261.04630854462,0.012780361443771029
,,,490.00018391285244,51261.046909614175,0.012780594385968328
,,,490.000204632424,51261.04764329831,0.012780775795581947
,,,490.0002253519956,51261.048376832616,0.012780886003883682
,,,490.0002518157462,51261.049313601885,0.012780966294301612
,,,490.0002782794968,51261.05025029373,0.012781008714961458
,,,490.0003144023288,51261.05152881215,0.012781036272183823
,,,490.0003587155993,51261.05309718388,0.012781049137991015
,,,490.0004158589901,51261.055119638484,0.012781053904353998
,,,490.00049474869127,51261.0579117658,0.012781054824577557
,,,490.0006164020865,51261.06221747415,0.012781054189997977
,,,490.0008453158124,51261.0703196654,0.012781052539638398
,,,490.0014904103134,51261.09315354749,0.012781047846849974
,,,490.00492202756556,51261.214653295574,0.012781022878861903
,,,490.0201551770674,51261.7546802724,0.012780912000937188
,,,490.03538832656926,51262.29581984354,0.012780801067288744
,,,490.0506214760711,51262.83806954275,0.01278069009583578
,,,490.0690605649,51263.495920809684,0.01278055574049826
,,,490.08749965372886,51264.15538766528,0.012780421374190663
,,,490.1059387425577,51264.81646266158,0.01278028701530136
,,,490.1291434364167,51265.650665706045,0.012780117964924112
,,,490.1523481302757,51266.48738421918,0.01277994897469704
,,,490.1755528241347,51267.32659854941,0.012779780064178957
,,,490.2056911625829,51268.42026455891,0.012779560826891944
,,,490.23582950103116,51269.51805722471,0.012779341776872866
,,,490.2720557972864,51270.84299448274,0.01277907875472701
,,,490.3082820935416,51272.173730678805,0.012778816058191204
,,,490.34450838979683,51273.51017305457,0.01277855370604327
,,,490.3913759963369,51275.247502215716,0.012778214821681821
,,,490.4382436028769,51276.99401802677,0.012777876556185654
,,,490.49506082664544,51279.123326288056,0.012777467327775752
,,,490.55187805041396,51281.26546119319,0.012777059041641812
,,,490.6233766636416,51283.978775479285,0.012776546605644605
,,,490.6948752768692,51286.71109153212,0.012776035679325018
,,,490.79023704782884,51290.38366842971,0.012775356577493213
,,,490.9050706132645,51294.84693235874,0.012774542364601599
,,,491.0491742363573,51300.50673502723,0.012773526078313155
,,,491.2400882981306,51308.09721248054,0.01277218894528912
,,,491.5147109022234,51319.17712687496,0.012770283856691845
,,,491.9381100173933,51336.559572686696,0.012767388286914887
,,,492.3615091325632,51354.202351177206,0.012764542036306802
,,,492.7849082477331,51371.998010974974,0.012761743846171566
,,,493.208307362903,51389.8491772331,0.012758992500017722
,,,493.6317064780729,51407.66777094955,0.012756286822438578
,,,494.14570305542634,51429.141502736355,0.012753061933786732
,,,494.6596996327798,51450.32379584002,0.012749900722845793
,,,495.17369621013324,51471.10347783285,0.012746801316319965
,,,495.6876927874867,51491.38344956702,0.012743761919505693
,,,496.20168936484015,51511.07933946353,0.012740780813491209
,,,496.7156859421936,51530.118278210124,0.012737856352418194
,,,497.22968251954705,51548.43778328131,0.012734986960801217
,,,497.7436790969005,51565.98474362114,0.012732171130909008
,,,498.25767567425396,51582.7144956757,0.012729407420208541
,,,498.88806339888686,51602.06301829235,0.012726087022863411
,,,499.51845112351975,51620.0725458409,0.012722840527399233
,,,500.0,51632.90197286356,0.012720408912907936
,,,500.0,51632.90197286356,0.012720408912907936
,,,500.0000016695896,51632.90201594938,0.01271980663802042
,,,500.0000033391792,51632.90205913417,0.012718148270331358
,,,500.0000050087688,51632.902102500244,0.012715630553939558
,,,500.00000667835843,51632.90214611431,0.012712419926797471
,,,500.00000834794804,51632.902190029876,0.012708657110966269
,,,500.00001001753765,51632.902234289264,0.012704460972848332
,,,500.00001168712726,51632.90227892539,0.012699931781534318
,,,500.0000137630533,51632.90233498727,0.012693961835346702
,,,500.0000158389793,51632.90239170359,0.012687740301608635
,,,500.00001791490536,51632.90244909534,0.01268137439885392
,,,500.0000199908314,51632.90250717324,0.012674949615979371
,,,500.00002251944056,51632.90257884585,0.012667141178197845
,,,500.00002504804974,51632.90265153186,0.012659438637902093
,,,500.0000275766589,51632.90272521272,0.01265191052811939
,,,500.00003062166445,51632.902815223664,0.012643144693820597
,,,500.00003366667,51632.90290658347,0.012634758642063175
,,,500.00003671167553,51632.90299922956,0.01262678548582945
,,,500.000040579235,51632.903118652284,0.012617277473070104
,,,500.0000444467945,51632.903239904015,0.012608465423651325
,,,500.000049292942,51632.90339420682,0.012598380846247674
,,,500.00005413908946,51632.90355090514,0.012589305965366445
,,,500.0000608950187,51632.90377289661,0.012578199931871254
,,,500.0000676509479,51632.90399847586,0.012568698156541037
,,,500.00007440687716,51632.90422712035,0.012560590171561532
,,,500.0000811628064,51632.90445837824,0.012553682375316651
,,,500.00008791873563,51632.904691861535,0.012547802581887259
,,,500.00009467466487,51632.90492723848,0.01254280051730723
,,,500.0001014305941,51632.90516422608,0.012538546460951958
,,,500.00010818652333,51632.905402583325,0.012534929156186217
,,,500.00011494245257,51632.90564210511,0.012531853547239302
,,,500.0001233643932,51632.90594206178,0.012528656389760131
,,,500.0001317863338,51632.90624327674,0.012526044740767305
,,,500.00014046103433,51632.90655460425,0.012523853741307983
,,,500.0001491357349,51632.90686681721,0.012522074739339218
,,,500.00015781043544,51632.907179749054,0.012520630218000747
,,,500.0001686920438,51632.907573104676,0.012519195821450228
,,,500.0001795736522,51632.90796716889,0.012518091136177327
,,,500.00019045526057,51632.90836177867,0.012517240344992603
,,,500.00020367627167,51632.90884177976,0.012516465189058764
,,,500.00021689728277,51632.909322233296,0.01251590074367998
,,,500.00023011829387,51632.909803016024,0.012515489718052147
,,,500.00024686101665,51632.9104122008,0.012515125431354975
,,,500.0002636037394,51632.91102164333,0.012514881629259398
,,,500.0002839999449,51632.91176430058,0.012514690746193605
,,,500.00030439615034,51632.912507114444,0.012514573688487572
,,,500.00033034392925,51632.91345224443,0.012514487696663131
,,,500.00035629170816,51632.91439745638,0.012514441493962707
,,,500.0003914840927,51632.915679489095,0.012514410902773231
,,,500.0004344267541,51632.9172438977,0.012514395943253048
,,,500.0004893671863,51632.91924540022,0.012514389678391802
,,,500.0005643017244,51632.92197528338,0.012514387482229104
,,,500.0006775294464,51632.926100143544,0.012514386586803745
,,,500.0008825685563,51632.9335694951,0.012514385555486117
,,,500.00141547906503,51632.9529817732,0.012514382938932325
,,,500.0039894059985,51633.04672016848,0.012514370312076216
,,,500.01241559186394,51633.35333648171,0.012514329064421787
,,,500.0208417777294,51633.65956716443,0.01251428793971801
,,,500.02926796359486,51633.96541314197,0.012514246923576154
,,,500.0376941494603,51634.27087528572,0.012514206003478457
,,,500.0461203353258,51634.57595442137,0.01251416516854323
,,,500.0562430269829,51634.941952042886,0.012514116211315584
,,,500.06636571864,51635.30739933977,0.0125140673492224
,,,500.0764884102971,51635.672297559315,0.012514018570208138
,,,500.0866111019542,51636.03664790351,0.012513969863987551
,,,500.0967337936113,51636.40045153757,0.012513921221774225
,,,500.10934766131544,51636.85302322061,0.012513860687052021
,,,500.1219615290196,51637.304749901334,0.012513800227825202
,,,500.13457539672373,51637.755633681874,0.012513739833872795
,,,500.1471892644279,51638.205676631005,0.012513679496673305
,,,500.1628768271875,51638.76421413354,0.01251360452527186
,,,500.17856438994716,51639.32145814934,0.012513529619442963
,,,500.1942519527068,51639.87741253977,0.012513454770012379
,,,500.2134668911351,51640.556622673896,0.012513363156521034
,,,500.23268182956343,51641.23391082124,0.012513271605441051
,,,500.25189676799175,51641.90928398942,0.012513180107950043
,,,500.2765318931518,51642.77237747149,0.01251306286785665
,,,500.30116701831184,51643.63234944589,0.012512945692570164
,,,500.33152618872464,51644.68786654985,0.012512801366925563
,,,500.36188535913743,51645.73869278135,0.012512657112674729
,,,500.4007460407897,51647.076981482904,0.012512472551079358
,,,500.439606722442,51648.40768628783,0.012512288074316648
,,,500.4896592277642,51650.11054947641,0.012512050574971527
,,,500.5397117330864,51651.8010465617,0.012511813179303813
,,,500.600445834631,51653.83587495873,0.012511525242980963
,,,500.6611799361756,51655.852884315704,0.012511237425673722
,,,500.7219140377202,51657.852284280096,0.012510949717264139
,,,500.8016094004698,51660.44953217424,0.012510572340311906
,,,500.88130476321936,51663.017277892315,0.012510195130339569
,,,500.98212922447084,51666.224230689426,0.012509718144703856
,,,501.0829536857223,51669.38559907195,0.012509241413256494
,,,501.21889930067937,51673.57759844571,0.01250859901735354
,,,501.3840113782207,51678.56276217928,0.012507819418284195
,,,501.59378703850155,51684.73391508822,0.01250682992529745
,,,501.87682528116744,51692.784170178944,0.012505496649148594
,,,502.2943196366162,51704.11317274688,0.012503533857099234
,,,502.88976375002255,51719.237708237764,0.012500742689181431
,,,503.4852078634289,51733.27001775122,0.0124979616072267
,,,504.08065197683527,51746.332926548195,0.012495191051460578
,,,504.67609609024163,51758.53628913188,0.01249243144630832
,,,505.271540203648,51769.97832273364,0.012489683200795368
,,,505.86698431705435,51780.74680504214,0.012486946708937548
,,,506.4624284304607,51790.920149948375,0.012484222350119808
,,,507.19573085524564,51802.7340547945,0.012480884453805437
,,,507.9290332800306,51813.86631777368,0.012477566164934515
,,,508.6623357048155,51824.41705557011,0.012474268105551939
,,,509.39563812960046,51834.47314086012,0.012470990867618778
,,,510.0,51842.44278868862,0.012468305935002371
,,,510.0,51842.44278868862,0.012468305935002371
,,,510.0000015992384,51842.442809451786,0.012467690338697891
,,,510.00000319847675,51842.442830312284,0.012465994044047819
,,,510.0000047977151,51842.44285135121,0.01246341657910213
,,,510.0000063969535,51842.44287263443,0.012460126841146711
,,,510.00000799619187,51842.442894214895,0.012456267733406053
,,,510.00000959543024,51842.44291613468,0.012451960064111554
,,,510.0000111946686,51842.44293842661,0.012447305837385542
,,,510.0000131806302,51842.442966664225,0.01244117181047498
,,,510.0000151665918,51842.44299554816,0.012434770893180394
,,,510.0000171525534,51842.44302510007,0.012428212276595126
,,,510.00001913851503,51842.44305533151,0.012421583249933713
,,,510.00002155542495,51842.443093044436,0.012413519858255237
,,,510.0000239723349,51842.44313176267,0.012405550139913448
,,,510.0000263892448,51842.44317146982,0.012397744871534673
,,,510.000029295371,51842.44322048937,0.01238864832830489
,,,510.0000322014972,51842.44327085208,0.012379922093883665
,,,510.00003510762343,51842.44332249922,0.012371602009205897
,,,510.00003878591815,51842.44338961267,0.012361680983810913
,,,510.00004246421287,51842.443458552254,0.01235244865986448
,,,510.00004704522325,51842.443546767056,0.012341894650189941
,,,510.00005162623364,51842.44363736841,0.012332340190658089
,,,510.00005794946605,51842.443765925025,0.01232066973015
,,,510.00006427269847,51842.44389804233,0.012310582925074401
,,,510.0000705959309,51842.44403323306,0.012301886570860203
,,,510.0000769191633,51842.44417107144,0.012294400246913308
,,,510.0000832423957,51842.44431118795,0.012287961358935368
,,,510.0000895656281,51842.4444532633,0.01228242626776682
,,,510.0000958888605,51842.444597022244,0.012277669541134947
,,,510.00010221209294,51842.44474222788,0.012273582394699705
,,,510.0001099317791,51842.44492116851,0.01226936465251658
,,,510.00011765146525,51842.44510164975,0.012265860551755754
,,,510.0001253711514,51842.445283410874,0.012262949358159058
,,,510.00013309083755,51842.44546623531,0.01226053071028172
,,,510.0001408105237,51842.445649943125,0.012258521224520365
,,,510.0001505044727,51842.44588165708,0.012256472052182308
,,,510.0001600788507,51842.44611141535,0.012254866045366491
,,,510.0001696532287,51842.44634188557,0.01225358969857157
,,,510.0001811833201,51842.4466201728,0.012252395254298174
,,,510.0001927134115,51842.44689908338,0.01225148944527317
,,,510.0002042435029,51842.44717846659,0.012250802503191046
,,,510.0002184159527,51842.44752235762,0.012250181103993132
,,,510.0002325884025,51842.44786663513,0.01224973876579317
,,,510.00024676085235,51842.44821118757,0.012249423880833318
,,,510.0002650076654,51842.44865507311,0.012249148163934352
,,,510.00028325447846,51842.449099168916,0.012248970140969529
,,,510.00030586965875,51842.449649765374,0.012248834354303057
,,,510.00032848483903,51842.45020048322,0.012248755370949056
,,,510.0003580006606,51842.450919343646,0.012248699667387885
,,,510.00038751648214,51842.45163826263,0.01224867215689134
,,,510.00042921279726,51842.45265390599,0.012248655166075179
,,,510.00048185730947,51842.453936250626,0.012248647922263264
,,,510.00055281173553,51842.45566460197,0.012248645351012059
,,,510.00065789456335,51842.45822425471,0.012248644430368534
,,,510.0008412617216,51842.462690720065,0.012248643593766774
,,,510.0012825677442,51842.47343969429,0.012248641678056843
,,,510.00322434588423,51842.52072961698,0.012248633257682766
,,,510.01145403412806,51842.72104055463,0.012248597645283969
,,,510.0196837223719,51842.921167370005,0.012248562142676315
,,,510.0279134106157,51843.12111110723,0.012248526736414763
,,,510.03614309885955,51843.32087275428,0.012248491414773077
,,,510.0443727871034,51843.52045325093,0.01224845616752441
,,,510.05426695744274,51843.76016102764,0.012248413877328067
,,,510.0641611277821,51843.99960975855,0.012248371668385308
,,,510.07405529812144,51844.23880087676,0.012248329529233997
,,,510.0839494684608,51844.47773576432,0.012248287450063566
,,,510.09384363880014,51844.71641576098,0.012248245422465916
,,,510.10610081788656,51845.01174779397,0.012248193418258654
,,,510.118357996973,51845.30669306721,0.012248141470553314
,,,510.1306151760594,51845.60125394623,0.012248089569634524
,,,510.1428723551458,51845.89543275348,0.012248037707369033
,,,510.1580082868742,51846.25817934414,0.012247973707852937
,,,510.17314421860254,51846.620351059384,0.012247909746317126
,,,510.1882801503309,51846.98195210381,0.012247845814073831
,,,510.2066710409052,51847.420552955635,0.012247768162520965
,,,510.22506193147944,51847.85832487279,0.012247690533447299
,,,510.2434528220537,51848.29527522718,0.01224761291856957
,,,510.2667574266643,51848.847802152675,0.012247514576444272
,,,510.2900620312749,51849.3990364781,0.012247416235710698
,,,510.3184532600274,51850.06886185029,0.01224729642017357
,,,510.34684448877994,51850.73681730631,0.012247176582395328
,,,510.3827255033358,51851.578349871445,0.012247025084850406
,,,510.41860651789165,51852.41699112392,0.012246873523519339
,,,510.46484872592856,51853.49362386495,0.012246678086037785
,,,510.5110909339655,51854.56565379416,0.012246482509651551
,,,510.5678772611352,51855.875993552734,0.012246242131705037
,,,510.62466358830494,51857.17976201687,0.01224600151324379
,,,510.6814499154747,51858.47715947798,0.012245760645049706
,,,510.75484491733994,51860.14489800026,0.012245448949394125
,,,510.8282399192052,51861.80274434715,0.012245136819998396
,,,510.9192209230947,51863.84471097939,0.012244749295702786
,,,511.0102019269842,51865.87288471303,0.012244361099991495
,,,511.12918896497007,51868.50581891755,0.012243852400685547
,,,511.2481760029559,51871.118106972805,0.012243342569435114
,,,511.41688944854013,51874.78984733587,0.01224261775945155
,,,511.6305705478338,51879.39218778563,0.012241696606120692
,,,511.91971036245934,51885.54858003286,0.012240444693581452
,,,512.3429842851588,51894.45156338983,0.012238601106978933
,,,512.8876030883503,51905.79887638077,0.012236210943111578
,,,513.4322218915418,51917.12576597786,0.012233801772049451
,,,513.9768406947333,51928.52835394217,0.012231374951541427
,,,514.5214594979248,51940.09023212488,0.012228931779747407
,,,515.0660783011162,51951.883736821845,0.012226473497722252
,,,515.6106971043077,51963.971101298834,0.012224001291793908
,,,516.1553159074992,51976.405497932115,0.012221516295842115
,,,516.8107232425918,51991.89270501146,0.012218510365341223
,,,517.4661305776845,52008.012068333635,0.01221548927512104
,,,518.1215379127771,52024.814975821144,0.012212454725606024
,,,518.7769452478697,52042.34118683748,0.012209408325978353
,,,519.4323525829623,52060.6203378911,0.012206351598724604
,,,520.0,52077.07664292846,0.01220369693933207
,,,520.0,52077.07664292846,0.01220369693933207
,,,520.0000013261574,52077.07668207935,0.012202871877052223
,,,520.0000026523148,52077.07672133965,0.012200570705609797
,,,520.0000039784723,52077.076760803,0.012197027888101569
,,,520.0000053046297,52077.076800547984,0.012192446426925827
,,,520.0000066307871,52077.07684064011,0.01218700214334596
,,,520.0000079569445,52077.07688113359,0.012180847317263715
,,,520.0000092831019,52077.07692207282,0.0121741137977781
,,,520.0000108795598,52077.07697199804,0.012165400677402335
,,,520.0000124760177,52077.0770226697,0.012156183125795668
,,,520.0000140724756,52077.07707412366,0.012146603293680234
,,,520.0000156689334,52077.07712638495,0.012136779957052068
,,,520.0000172653913,52077.07717946958,0.012126812051362523
,,,520.0000192202264,52077.07724560403,0.012114528594413502
,,,520.0000211750614,52077.07731298848,0.012102272584247165
,,,520.0000231298965,52077.07738161506,0.012090139687303
,,,520.0000250847315,52077.07745146731,0.012078204047983121
,,,520.00002748169,52077.07753875648,0.012063920002058932
,,,520.0000298786485,52077.077627800834,0.01205009239555739
,,,520.000032275607,52077.07771854001,0.01203677185308419
,,,520.0000351986578,52077.07783139325,0.012021258210850901
,,,520.0000381217085,52077.07794654523,0.012006572445828957
,,,520.0000410447592,52077.07806386929,0.011992719325704603
,,,520.0000448781119,52077.07822081216,0.011975793244901908
,,,520.0000487114646,52077.078380997365,0.011960224937372987
,,,520.00005379365,52077.078597917476,0.011941552985706998
,,,520.0000588758353,52077.07881950154,0.011924947465308545
,,,520.0000639580206,52077.079045229,0.011910209374890866
,,,520.000069040206,52077.07927463138,0.011897145589758719
,,,520.0000741223913,52077.07950728979,0.011885575375559084
,,,520.0000792045767,52077.07974283117,0.011875333186664097
,,,520.000084286762,52077.0799809242,0.01186626937907854
,,,520.0000893689473,52077.08022127508,0.011858249800068513
,,,520.0000954913025,52077.080513449895,0.0118498068109804
,,,520.0001013955679,52077.08079759135,0.011842764004093929
,,,520.0001072998332,52077.08108375114,0.011836655782817921
,,,520.0001132040985,52077.081371661436,0.011831358027044422
,,,520.0001191083638,52077.08166108999,0.011826763058691389
,,,520.0001264018746,52077.08202041838,0.011821919290485481
,,,520.0001336953853,52077.08238143385,0.011817856042439116
,,,520.0001409888961,52077.08274386457,0.011814447366946736
,,,520.0001482824068,52077.08310748256,0.011811587683492268
,,,520.0001555759176,52077.083472096594,0.011809188476647265
,,,520.0001646805325,52077.08392840711,0.01180672808456814
,,,520.0001737851475,52077.08438576507,0.011804751762072742
,,,520.0001828897624,52077.08484396436,0.011803164212516808
,,,520.0001919943774,52077.08530283945,0.011801888919946086
,,,520.0002033299434,52077.085874901066,0.011800645808342992
,,,520.0002146655094,52077.086447604685,0.011799699326524056
,,,520.0002260010754,52077.08702079705,0.011798978674707541
,,,520.0002398880777,52077.087723502475,0.011798325748892271
,,,520.00025377508,52077.08842660888,0.011797858170764088
,,,520.0002676620823,52077.08913000232,0.011797523315844468
,,,520.0002854612192,52077.09003184201,0.011797229188798218
,,,520.0003032603561,52077.09093390275,0.011797037439689786
,,,520.0003252168679,52077.092046851714,0.011796890153750853
,,,520.0003471733796,52077.09315993039,0.011796803239075813
,,,520.0003756289107,52077.09460258302,0.011796741251883493
,,,520.0004040844417,52077.09604530028,0.011796709915128671
,,,520.0004438290102,52077.0980604295,0.011796690181198801
,,,520.0004935226731,52077.10058002739,0.011796681437603382
,,,520.0005594966734,52077.10392509054,0.011796678199032429
,,,520.0006548466508,52077.10875958745,0.01179667709032183
,,,520.000803458096,52077.116294544794,0.011796676348692052
,,,520.0011424078738,52077.13347993345,0.011796674826318574
,,,520.0024079817703,52077.1976446929,0.011796669155174326
,,,520.0090461127476,52077.53414199842,0.01179663948890783
,,,520.0156842437249,52077.870544630394,0.011796609945878252
,,,520.0223223747022,52078.20685350963,0.011796580513976392
,,,520.0289605056795,52078.54306948406,0.011796551182458604
,,,520.0355986366568,52078.87919333576,0.011796521941786379
,,,520.0436997726632,52079.28927313903,0.011796486367456735
,,,520.0518009086696,52079.69921801656,0.011796450902297341
,,,520.059902044676,52080.109029067644,0.011796415534523036
,,,520.0680031806825,52080.51870729719,0.011796380253864223
,,,520.0761043166889,52080.92825362613,0.011796345051369445
,,,520.0842054526953,52081.337668900545,0.011796309919219842
,,,520.094217751488,52081.843490613115,0.01179626658598925
,,,520.1042300502808,52082.349114675344,0.01179622333868714
,,,520.1142423490735,52082.85454231206,0.01179618016781294
,,,520.1242546478662,52083.35977464153,0.011796137065255879
,,,520.134266946659,52083.86481268857,0.0117960940240918
,,,520.1466879114744,52084.491079502906,0.011796040704935402
,,,520.1591088762898,52085.11705040603,0.01179598746164146
,,,520.1715298411052,52085.742726897144,0.01179593428622632
,,,520.1839508059206,52086.368110348216,0.011795881172018787
,,,520.1993161180865,52087.14133521955,0.011795815543662979
,,,520.2146814302523,52087.914115770065,0.011795749991773151
,,,520.2300467424182,52088.6864539993,0.011795684509189445
,,,520.248747950841,52089.62587708788,0.011795604895005725
,,,520.2674491592638,52090.56465070404,0.01179552536625747
,,,520.2861503676867,52091.5027776393,0.0117954459159817
,,,520.3098710042872,52092.691772735954,0.011795345245219689
,,,520.3335916408877,52093.87973642463,0.011795244682382452
,,,520.3623974099886,52095.3209905491,0.011795122695713513
,,,520.3912031790895,52096.76073767966,0.011795000846640442
,,,520.4269190581986,52098.543778146515,0.011794849946128432
,,,520.4626349373076,52100.324524718715,0.011794699231529997
,,,520.5061179379954,52102.48944985757,0.011794515977686179
,,,520.5496009386833,52104.651011381204,0.011794332970648691
,,,520.5930839393711,52106.80922777797,0.011794150199576508
,,,520.6471467866443,52109.48792134772,0.011793923275024262
,,,520.7012096339174,52112.16150409173,0.011793696689978088
,,,520.7552724811906,52114.83000773529,0.011793470435229166
,,,520.8236707006207,52118.19886544814,0.011793184649201927
,,,520.8920689200509,52121.55970396701,0.01179289937074708
,,,520.9754558275717,52125.64627095534,0.011792552253037667
,,,521.0588427350926,52129.721114410255,0.011792205869860564
,,,521.1651173197143,52134.89757657476,0.011791765467581967
,,,521.271391904336,52140.05537858562,0.011791326238666501
,,,521.4159651028995,52147.042334980964,0.011790730594696474
,,,521.5928388593481,52155.54462566135,0.011790004788583525
,,,521.8200244847521,52166.393015097114,0.011789077204798255
,,,522.1319568295094,52181.15876832091,0.011787812109916435
,,,522.6100038329533,52203.50699683091,0.011785892203852589
,,,523.4347513377566,52241.30541561282,0.011782632776077084
,,,524.2594988425598,52278.20716442565,0.011779438875861928
,,,525.084246347363,52314.27755926093,0.011776308915226767
,,,525.9089938521662,52349.5744522545,0.011773241376144628
,,,526.7337413569694,52384.14920536937,0.011770234806872677
,,,527.5584888617726,52418.0475323571,0.011767287818407754
,,,528.5573515647891,52458.25467796983,0.011763796555984678
,,,529.5562142678056,52497.59339398234,0.01176038848642992
,,,530.0,52514.807578551874,0.0117589004401936
,,,530.0,52514.807578551874,0.0117589004401936
,,,530.0000015665572,52514.80763905588,0.01175834092338246
,,,530.0000031331144,52514.80769964744,0.011756806241075127
,,,530.0000046996716,52514.80776039877,0.011754485666669824
,,,530.0000062662289,52514.8078213678,0.011751537703795036
,,,530.0000078327861,52514.80788260053,0.011748095005336016
,,,530.0000093993433,52514.80794413296,0.011744268477266093
,,,530.0000112891786,52514.80801880101,0.011739272025635333
,,,530.0000131790139,52514.808093980384,0.01173398405109256
,,,530.0000150688492,52514.808169694516,0.011728511064413439
,,,530.0000169586845,52514.8082459574,0.011722937882075717
,,,530.0000192764735,52514.80834024826,0.01171606324396125
,,,530.0000215942625,52514.808435374,0.01170923307670058
,,,530.0000239120516,52514.808531324736,0.011702517183149979
,,,530.0000267195207,52514.80864862688,0.011694606339960466
,,,530.0000295269899,52514.80876707373,0.011686996551190855
,,,530.0000323344591,52514.80888661793,0.011679724650814967
,,,530.0000359198616,52514.809040800756,0.011670959064953726
,,,530.0000395052641,52514.809196577924,0.011662789327960008
,,,530.0000440053027,52514.80939417877,0.011653366112834128
,,,530.0000485053413,52514.80959390092,0.011644827362414456
,,,530.0000547881031,52514.80987591231,0.011634273996080217
,,,530.0000610708648,52514.81016116417,0.01162515398309307
,,,530.0000673536266,52514.81044921292,0.011617290771162367
,,,530.0000736363884,52514.810739671426,0.011610520095479705
,,,530.0000799191502,52514.811032204016,0.011604694507048598
,,,530.0000862019119,52514.811326520765,0.011599684165581286
,,,530.0000924846737,52514.811622371795,0.011595375947421589
,,,530.0001000653933,52514.81198108145,0.011590973983810112
,,,530.000107646113,52514.81234139287,0.01158730588545884
,,,530.0001152268326,52514.81270303897,0.011584249361567161
,,,530.0001228075522,52514.81306579721,0.011581702426644564
,,,530.0001303882718,52514.813429482136,0.011579580083305039
,,,530.0001398584662,52514.813884883944,0.01157741866156965
,,,530.0001492010977,52514.81433509415,0.011575718176213456
,,,530.0001585437291,52514.814786051335,0.01157435986476179
,,,530.0001697629436,52514.81532836619,0.011573084792446859
,,,530.0001809821582,52514.81587133914,0.01157211117818711
,,,530.0001922013728,52514.816414814515,0.011571367732832039
,,,530.0002059207287,52514.81707991213,0.011570693062816889
,,,530.0002196400847,52514.81774542327,0.011570207918597182
,,,530.0002333594406,52514.81841123163,0.011569859051361516
,,,530.0002508910547,52514.81926235339,0.011569551940766478
,,,530.0002684226689,52514.82011370502,0.011569350419174456
,,,530.0002899823231,52514.82116086257,0.011569194888164457
,,,530.0003115419773,52514.82220815625,0.011569102228084821
,,,530.0003393543354,52514.82355929862,0.011569035660124058
,,,530.0003671666935,52514.824910509735,0.011569001500879878
,,,530.000405726361,52514.826783911194,0.011568979737969281
,,,530.0004536413359,52514.82911186747,0.01156896988726178
,,,530.000516646496,52514.832172993585,0.011568966185741185
,,,530.0006063211008,52514.836529854074,0.011568965020425353
,,,530.000752052823,52514.84361021924,0.011568964431613928
,,,530.0010556837736,52514.858361926126,0.011568963432854667
,,,530.0021062041776,52514.909398867836,0.011568959992624622
,,,530.0083376411104,52515.21207765479,0.011568939618315451
,,,530.0171684547764,52515.640839753876,0.011568910830042141
,,,530.0259992684424,52516.0693965882,0.011568882130144825
,,,530.0348300821084,52516.49774917322,0.011568853507731508
,,,530.0436608957745,52516.925898470276,0.01156882495335765
,,,530.0524917094405,52517.35384539476,0.01156879645882666
,,,530.0631569277906,52517.87042020343,0.011568762114873439
,,,530.0738221461407,52518.386702587195,0.011568727837074693
,,,530.0844873644909,52518.90269396882,0.011568693616270767
,,,530.095152582841,52519.41839572376,0.011568659444669085
,,,530.1058178011912,52519.93380918881,0.01156862531562878
,,,530.1192004210168,52520.58013953022,0.011568582542380301
,,,530.1325830408424,52521.22602053465,0.01156853981783657
,,,530.145965660668,52521.87145467474,0.011568497134178042
,,,530.1593482804936,52522.51644438446,0.01156845448490511
,,,530.1761354855332,52523.324897004015,0.011568401025885381
,,,530.1929226905728,52524.132658774535,0.011568347603724676
,,,530.2097098956124,52524.93973434645,0.011568294211305017
,,,530.2304750004213,52525.93711224653,0.011568228199582122
,,,530.2512401052302,52526.93345596492,0.011568162215774834
,,,530.2720052100391,52527.928774142696,0.011568096252894167
,,,530.2990126533895,52529.221781482374,0.011568010482680446
,,,530.3260200967399,52530.51308741025,0.01156792472881585
,,,530.3597532161167,52532.123606649286,0.011567817631301477
,,,530.3934863354935,52533.73153717866,0.01156771053649799
,,,530.4370728466666,52535.80536705203,0.01156757214999304
,,,530.4806593578397,52537.87501277947,0.011567433740635557
,,,530.5357235731233,52540.483798912166,0.011567258836227967
,,,530.5907877884068,52543.086182775136,0.011567083866305323
,,,530.6458520036904,52545.682315767895,0.011566908821590616
,,,530.7171577973809,52549.03515199223,0.011566682025167
,,,530.7884635910714,52552.378076977,0.01156645508454803
,,,530.8759705951957,52556.467457583014,0.011566176377464333
,,,530.96347759932,52560.54295809977,0.011565897442092058
,,,531.0763103098992,52565.77838316984,0.011565537440865262
,,,531.1891430204785,52570.992839362894,0.011565177061023101
,,,531.3455702043123,52578.18942207345,0.011564676826527846
,,,531.5399537968595,52587.08358848318,0.011564054236802861
,,,531.7955029985394,52598.70302605469,0.011563234152054793
,,,532.1580168814312,52615.064198978616,0.01156206786201301
,,,532.6930665400786,52639.011178940884,0.011560340625009874
,,,533.228116198726,52662.79870203841,0.011558607046675596
,,,533.7631658573733,52686.506884239556,0.011556867819525779
,,,534.2982155160207,52710.20600980202,0.011555123604197554
,,,534.8332651746681,52733.95749694513,0.011553375030662073
,,,535.4843393086823,52763.00677075886,0.011551242270322719
,,,536.1354134426964,52792.29431649853,0.011549104969778734
,,,536.7864875767106,52821.88830118972,0.011546964095411899
,,,537.4375617107247,52851.844694469386,0.011544820557181515
,,,538.0886358447389,52882.20876725826,0.01154267521130144
,,,538.739709978753,52913.01642099926,0.011540528862800692
,,,539.3907841127672,52944.29536620159,0.011538382267972751
,,,540.0,52974.00848612554,0.011536374086687421
,,,540.0,52974.00848612554,0.011536374086687421
,,,540.0000011217256,52974.008541259944,0.011535361984330436
,,,540.0000022434513,52974.00859651031,0.011532517350254526
,,,540.0000033651769,52974.00865197763,0.011528100921548963
,,,540.0000044869025,52974.00870774835,0.011522341494903538
,,,540.0000056086282,52974.00876389616,0.011515440014438641
,,,540.0000067303538,52974.008820483585,0.011507573061811365
,,,540.0000078520794,52974.008877563276,0.011498895852189116
,,,540.000008973805,52974.00893517924,0.011489544818855108
,,,540.0000103391772,52974.00900608557,0.011477425745702567
,,,540.0000117045493,52974.00907789244,0.011464672514878663
,,,540.0000130699214,52974.00915063979,0.011451444952513174
,,,540.0000144352935,52974.009224356865,0.011437879126954034
,,,540.0000158006656,52974.00929906384,0.011424090622790688
,,,540.0000171660377,52974.00937477317,0.01141017735151217
,,,540.0000188658876,52974.00947043842,0.011392805061215146
,,,540.0000205657375,52974.00956766594,0.011375498041420233
,,,540.0000222655874,52974.00966644495,0.011358361393053656
,,,540.0000239654373,52974.009766756215,0.011341478294259423
,,,540.0000260151941,52974.00988971677,0.01132154830512318
,,,540.0000280649508,52974.01001481231,0.011302165951003643
,,,540.0000301147076,52974.01014197991,0.011283391139703879
,,,540.0000321644643,52974.01027115128,0.011265263693421715
,,,540.0000347777977,52974.010438630205,0.01124312760307392
,,,540.0000373911312,52974.01060909674,0.01122210340650414
,,,540.0000400044646,52974.01078239687,0.011202189044719445
,,,540.0000434125053,52974.01101240229,0.011177853519078131
,,,540.0000470321568,52974.01126131526,0.011153959224760954
,,,540.000051563049,52974.01157904617,0.011126720581742319
,,,540.0000560939413,52974.01190298016,0.011102230040386766
,,,540.0000606248336,52974.01223248686,0.011080244204790321
,,,540.0000651557259,52974.012566993726,0.011060526232407176
,,,540.0000696866182,52974.01290598353,0.011042852971428187
,,,540.0000742175105,52974.013248990595,0.011027018208832931
,,,540.0000787484028,52974.013595596596,0.011012833668869513
,,,540.000083279295,52974.01394542627,0.011000128756901215
,,,540.0000878101873,52974.01429814325,0.010988749643806407
,,,540.0000923410796,52974.01465344622,0.010978558040855598
,,,540.0000978109532,52974.01508544523,0.010967660718648265
,,,540.0001032808268,52974.015520400746,0.010958120409930643
,,,540.0001087507004,52974.01595794465,0.010949767679895014
,,,540.000114220574,52974.01639775477,0.010942454289455495
,,,540.0001196904476,52974.016839549164,0.010936050566442191
,,,540.0001251603212,52974.01728308103,0.010930443081834811
,,,540.0001318662461,52974.01782889583,0.010924510368086839
,,,540.0001383856043,52974.01836139252,0.010919597774945857
,,,540.0001449049624,52974.01889545826,0.010915403541824426
,,,540.0001514243206,52974.01943086361,0.010911822473438498
,,,540.0001593179917,52974.02008064969,0.01090817962790869
,,,540.0001672116628,52974.02073182188,0.010905170995503772
,,,540.0001751053338,52974.02138413884,0.010902686069975314
,,,540.0001829990049,52974.02203740125,0.010900633628750623
,,,540.0001925664301,52974.02283021318,0.010898618686043618
,,,540.0002021338553,52974.023623936155,0.010897020461275445
,,,540.0002117012805,52974.02441838166,0.0108957527410193
,,,540.0002212687057,52974.02521340018,0.01089474715913206
,,,540.0002333253801,52974.02621590139,0.01089377051869652
,,,540.0002453820546,52974.02721894277,0.010893041110272129
,,,540.000257438729,52974.02822238739,0.010892496338679013
,,,540.000272415796,52974.02946929852,0.010892007518235368
,,,540.0002873928629,52974.030716533714,0.010891667338442481
,,,540.0003023699298,52974.03196399405,0.010891430594534578
,,,540.0003219717083,52974.03359688119,0.01089122589431804
,,,540.0003415734868,52974.03522993545,0.010891098506860047
,,,540.0003662995342,52974.037290042266,0.010891003987173829
,,,540.0003910255816,52974.03935023887,0.010890952002577977
,,,540.0004241772891,52974.04211253971,0.010890916947204963
,,,540.0004642542627,52974.0454519207,0.010890899192944295
,,,540.0005148303298,52974.04966614972,0.01089089143880865
,,,540.000582398897,52974.05529626658,0.010890888683059638
,,,540.0006810837962,52974.06351909876,0.010890887818590768
,,,540.0008489944681,52974.07750998848,0.010890887244664816
,,,540.0012328868086,52974.109496635654,0.010890886060173624
,,,540.0028131234554,52974.24115661529,0.010890881197176397
,,,540.0090795181281,52974.76311917353,0.010890862010572459
,,,540.0153459128009,52975.28487142025,0.010890842967958081
,,,540.0216123074736,52975.806414576335,0.010890824055715924
,,,540.0278787021463,52976.327749786615,0.010890805261577057
,,,540.034145096819,52976.84887812709,0.010890786574628657
,,,540.0404114914917,52977.36980061141,0.010890767985112862
,,,540.0466778861644,52977.89051819663,0.010890749484289818
,,,540.0542981889552,52978.5234664837,0.01089072709457535
,,,540.061643912116,52979.13332385211,0.010890705612985998
,,,540.0689896352768,52979.74290362601,0.010890684221000407
,,,540.0763353584376,52980.35220703166,0.010890662909858852
,,,540.0836810815985,52980.96123523233,0.010890641671796299
,,,540.0926193526077,52981.7019307654,0.010890615917981853
,,,540.1015576236169,52982.44222235876,0.010890590251276028
,,,540.1104958946262,52983.18211180762,0.010890564662182644
,,,540.1194341656354,52983.921600820606,0.010890539142424811
,,,540.1283724366447,52984.66069102984,0.01089051368477625
,,,540.1391778708806,52985.55364350715,0.010890482983088824
,,,540.1499833051166,52986.446018092276,0.010890452353298247
,,,540.1607887393526,52987.33781732152,0.010890421787116081
,,,540.1715941735886,52988.22904363392,0.010890391277420667
,,,540.1823996078246,52989.119699383475,0.01089036081807647
,,,540.1959677004833,52990.237267281795,0.010890322634308005
,,,540.209535793142,52991.35394352238,0.010890284512651657
,,,540.2231038858007,52992.469732333004,0.010890246445548238
,,,540.2366719784594,52993.5846378203,0.010890208426596467
,,,540.2537041995871,52994.98295038994,0.010890160760721758
,,,540.2707364207148,52996.37988501847,0.010890113153138052
,,,540.2877686418425,52997.7754492248,0.010890065596297543
,,,540.3088299280281,52999.49925769403,0.010890006850431148
,,,540.3298912142137,53001.22099552163,0.01088994816261348
,,,540.3509525003993,53002.94067601654,0.010889889524653496
,,,540.3781320712217,53005.156902668394,0.010889813915176603
,,,540.405311642044,53007.36975234161,0.010889738365439165
,,,540.4383118255462,53010.051992228204,0.010889646702763938
,,,540.4713120090483,53012.72934124168,0.010889555099716564
,,,540.5043121925505,53015.40184610184,0.010889463545030224
,,,540.5462379934626,53018.790273661216,0.01088934728305316
,,,540.5881637943746,53022.17104943051,0.010889231069891247
,,,540.6300895952867,53025.54426492841,0.010889114894148804
,,,540.6806832987343,53029.60493404971,0.01088897473717127
,,,540.7312770021819,53033.65488150638,0.010888834610100127
,,,540.7818707056294,53037.694261578734,0.010888694504208051
,,,540.8445647888171,53042.68529815918,0.010888520909420744
,,,540.9072588720048,53047.6606276565,0.010888347328691445
,,,540.9699529551925,53052.620531754896,0.010888173756148953
,,,541.0519102887887,53059.08160382436,0.010887946858132004
,,,541.1338676223849,53065.517400197874,0.010887719962270517
,,,541.2371996589371,53073.59657588676,0.010887433890290968
,,,541.3405316954894,53081.63770585147,0.01088714781534593
,,,541.4789930794478,53092.35490998755,0.010886764480522062
,,,541.6463232397609,53105.222081308566,0.01088630122016173
,,,541.8573791092689,53121.32645843946,0.010885716915616989
,,,542.1390726603247,53142.61764286422,0.010884937109484863
,,,542.5462340362114,53173.01919603053,0.010883810192952797
,,,543.0956940998682,53213.43690851232,0.010882290102468705
,,,543.6451541635249,53253.269352336196,0.01088077113311649
,,,544.1946142271817,53292.62836427389,0.010879253648786589
,,,544.7440742908384,53331.61304612389,0.010877737994009862
,,,545.2935343544951,53370.31100694287,0.010876224494649056
,,,545.8429944181519,53408.79948878243,0.010874713458579172
,,,546.3924544818086,53447.14638675428,0.010873205176350851
,,,547.0540794104099,53493.21713435529,0.01087139304010671
,,,547.7157043390113,53539.25780240697,0.010869585740408723
,,,548.3773292676126,53585.34372317644,0.010867783692460994
,,,549.0389541962139,53631.53785995053,0.010865987280761961
,,,549.7005791248152,53677.89230513312,0.01086419686054003
,,,550.0,53698.93462892173,0.01086338865726349
,,,550.0,53698.93462892173,0.01086338865726349
,,,550.0000012733746,53698.9347185201,0.010862684797767176
,,,550.0000025467491,53698.93480821056,0.010860733586183384
,,,550.0000038201237,53698.9348980709,0.010857748952703573
,,,550.0000050934982,53698.93498816537,0.010853913566062814
,,,550.0000063668728,53698.935078546674,0.010849383406140977
,,,550.0000076402473,53698.93516925765,0.01084429162546201
,,,550.0000089136219,53698.93526033271,0.010838751822689213
,,,550.0000104727127,53698.93537237809,0.010831499433988371
,,,550.0000120318035,53698.93548504743,0.01082386848813539
,,,550.0000135908944,53698.93559836715,0.010815980888531859
,,,550.0000151499852,53698.93571235443,0.010807936187396332
,,,550.0000170226413,53698.93585016252,0.010798178960967589
,,,550.0000188952973,53698.93598895256,0.010788422523205781
,,,550.0000207679534,53698.93612871998,0.010778752555051153
,,,550.0000226406095,53698.93626945266,0.010769234173173608
,,,550.0000249862326,53698.93644706351,0.010757598841804134
,,,550.0000273318557,53698.9366261165,0.010746344415821337
,,,550.0000296774788,53698.93680656068,0.010735514358315096
,,,550.0000326056738,53698.93703368923,0.010722627479448245
,,,550.0000355338689,53698.9372627875,0.010710462296610553
,,,550.0000391073415,53698.93754487483,0.010696592319700906
,,,550.0000426808142,53698.93782952281,0.010683767017956496
,,,550.0000474037632,53698.938209330125,0.010668336785185202
,,,550.0000530907088,53698.938671542324,0.010651876554240644
,,,550.0000587776543,53698.93913845727,0.01063749569248197
,,,550.0000644645999,53698.93960947752,0.01062495052648727
,,,550.0000701515454,53698.94008407742,0.010614015908597231
,,,550.000075838491,53698.940561796626,0.010604489393171063
,,,550.0000814264276,53698.94103384758,0.010596326468626344
,,,550.0000870143643,53698.94150818886,0.010589200043716036
,,,550.000092602301,53698.941984529585,0.010582978775389214
,,,550.0000981902377,53698.94246261578,0.010577547739671997
,,,550.0001049770335,53698.94304530265,0.01057187052897415
,,,550.0001117638293,53698.943629896785,0.010567056608465452
,,,550.0001185506251,53698.94421610815,0.010562974571364786
,,,550.0001253374209,53698.94480369089,0.01055951303471009
,,,550.0001321242166,53698.94539243652,0.010556577591110056
,,,550.0001404736208,53698.946118073,0.010553570871673825
,,,550.000148823025,53698.94684492947,0.010551115925353237
,,,550.0001571724292,53698.94757278203,0.010549111437964295
,,,550.0001655218334,53698.94830144787,0.010547474716566488
,,,550.0001757495822,53698.94919493183,0.010545873129626751
,,,550.0001859773311,53698.950089194426,0.010544623622766525
,,,550.0001962050799,53698.95098406441,0.010543648779217181
,,,550.0002085119276,53698.95206146201,0.010542755376798251
,,,550.0002208187752,53698.953139369565,0.010542092634225477
,,,550.0002331256229,53698.95421765529,0.010541600991823332
,,,550.0002484954592,53698.95556469496,0.010541161201935184
,,,550.0002638652956,53698.95691203688,0.010540858310014875
,,,550.0002823288545,53698.95853084775,0.010540616318263862
,,,550.0003007924134,53698.96014985096,0.010540461694275412
,,,550.0003238146495,53698.9621687543,0.010540344579748144
,,,550.0003468368856,53698.96418776696,0.010540277565158586
,,,550.0003771166822,53698.96684334535,0.01054023092482829
,,,550.0004073964789,53698.969498974664,0.01054020851293155
,,,550.0004507185255,53698.97329848497,0.010540195010465193
,,,550.0005060167571,53698.978148370865,0.010540189552244263
,,,550.0005768026691,53698.984356589564,0.010540187824265234
,,,550.0006901555628,53698.99429808361,0.010540187212607827
,,,550.0008951834913,53699.01227974375,0.010540186655833096
,,,550.0014327824946,53699.05942845449,0.010540185254045419
,,,550.0040440533693,53699.28843106753,0.010540178455423472
,,,550.011619022247,53699.95262618828,0.010540158801680922
,,,550.0191939911248,53700.616654589336,0.010540139240889375
,,,550.0267689600025,53701.28051733836,0.010540119763507784
,,,550.0343439288803,53701.944215411924,0.010540100361163337
,,,550.041918897758,53702.607749704766,0.01054008102650575
,,,550.0494938666358,53703.27112103799,0.01054006175307292
,,,550.0586747267356,53704.074909538846,0.010540038467627855
,,,550.0678555868354,53704.87846099366,0.010540015254988471
,,,550.0770364469353,53705.68177651526,0.010539992107576071
,,,550.0862173070351,53706.48485711517,0.010539969018861938
,,,550.0953981671349,53707.28770371501,0.010539945983219038
,,,550.1065285492195,53708.26071924079,0.010539918120270502
,,,550.1176589313042,53709.233393430724,0.01053989032084113
,,,550.1287893133888,53710.20572751102,0.0105398625787114
,,,550.1399196954734,53711.17772259018,0.01053983488863569
,,,550.1533148120208,53712.347044550166,0.010539801627152678
,,,550.1667099285681,53713.515878549464,0.010539768428251021
,,,550.1801050451155,53714.68422600361,0.010539735286615493
,,,550.1935001616629,53715.85208818617,0.01053970219785092
,,,550.2102294442294,53717.30996211224,0.010539660941734873
,,,550.2269587267959,53718.76708292089,0.010539619756638063
,,,550.2436880093625,53720.223452400925,0.010539578637859454
,,,550.2642635123049,53722.013627064036,0.010539528150826316
,,,550.2848390152473,53723.802670271376,0.010539477752671597
,,,550.3054145181897,53725.59058436826,0.010539427438825853
,,,550.331892521667,53727.889739816266,0.010539362809596484
,,,550.3583705251443,53730.18703280623,0.010539298307637002
,,,550.3908947653634,53733.00636744799,0.01053921924354462
,,,550.4234190055826,53735.82290281455,0.010539140356577631
,,,550.4638665803617,53739.32168562162,0.010539042490045942
,,,550.5043141551408,53742.816155291126,0.010538944879497322
,,,550.54476172992,53746.30631935222,0.010538847517868238
,,,550.5966534302762,53750.777686435795,0.010538722964594856
,,,550.6485451306324,53755.24199116996,0.010538598802375343
,,,550.7004368309887,53759.69924574443,0.010538475023897001
,,,550.7652641689526,53765.25772317186,0.01053832092030776
,,,550.8300915069166,53770.805236720844,0.01053816739817636
,,,550.8949188448805,53776.34180707607,0.010538014450974985
,,,550.9802942347876,53783.616619380366,0.010537813893515723
,,,551.0656696246947,53790.87253241759,0.010537614315645455
,,,551.1742142781459,53800.07034529341,0.010537361979829962
,,,551.2827589315971,53809.23777463206,0.010537111205028777
,,,551.4300961649931,53821.633088858594,0.010536773287033951
,,,551.610022443646,53836.694727105525,0.010536364473192809
,,,551.8405141258439,53855.86877986843,0.010535846897397451
,,,552.1557849952057,53881.877918177015,0.010535149977791508
,,,552.6366584982725,53921.069859321346,0.010534111171709833
,,,553.453835970767,53986.365408042235,0.01053241135851292
,,,554.2710134432616,54050.05313847901,0.010530791579174768
,,,555.0881909157562,54112.17547339122,0.01052924912236256
,,,555.9053683882507,54172.77515610696,0.010527781386320908
,,,556.748097662946,54233.72019754919,0.010526343378071281
,,,557.5908269376412,54293.13824134262,0.010524979558434148
,,,558.4335562123364,54351.075767917755,0.010523687413497164
,,,559.2762854870316,54407.57874684589,0.010522464535077816
,,,560.0,54454.991597761815,0.0105214678847765
,,,560.0,54454.991597761815,0.0105214678847765
,,,560.0000010357171,54454.99166491439,0.010520468491512822
,,,560.0000020714342,54454.99173217566,0.010517659173941497
,,,560.0000031071513,54454.991799640295,0.010513296713982892
,,,560.0000041428684,54454.99186738941,0.010507606268737948
,,,560.0000051785855,54454.99193549222,0.010500785435389398
,,,560.0000062143026,54454.99200400746,0.010493007723533492
,,,560.0000072500197,54454.99207298472,0.010484425536699274
,,,560.0000082857368,54454.99214246552,0.01047517274454235
,,,560.0000095467225,54454.992227787465,0.010463171270798509
,,,560.0000108077081,54454.99231395635,0.010450532960250059
,,,560.0000120686938,54454.99240101037,0.010437414465381108
,,,560.0000133296794,54454.99248897781,0.010423949100647058
,,,560.000014590665,54454.99257787849,0.010410250091827966
,,,560.0000161065328,54454.99268600129,0.010393607285493406
,,,560.0000176224006,54454.99279550128,0.010376903178528338
,,,560.0000191382684,54454.99290637871,0.01036025021247632
,,,560.0000206541362,54454.993018625486,0.010343739029620094
,,,560.000022170004,54454.993132226795,0.010327442065276233
,,,560.0000240719799,54454.99327664826,0.010307383681180459
,,,560.0000259739558,54454.993423121305,0.010287837237710862
,,,560.0000278759317,54454.993571589584,0.010268863329378205
,,,560.0000297779076,54454.99372199153,0.010250502868025467
,,,560.0000322041438,54454.99391655365,0.010228010883835265
,,,560.0000346303801,54454.99411401725,0.010206582724906516
,,,560.0000370566164,54454.99431424144,0.010186220387084798
,,,560.0000402132667,54454.99457864474,0.01016129808555027
,,,560.000043556152,54454.99486314929,0.01013677806518539
,,,560.0000477245518,54454.99522389046,0.010108759349469254
,,,560.0000518929515,54454.995590687584,0.010083382378403616
,,,560.0000560613513,54454.99596296565,0.010060429849504776
,,,560.000060229751,54454.99634019871,0.010039688278470146
,,,560.0000643981508,54454.99672190816,0.010020954827054658
,,,560.0000685665506,54454.99710765989,0.010004040564015793
,,,560.0000727349503,54454.99749706098,0.009988771650913546
,,,560.0000769033501,54454.99788975624,0.009974989356589426
,,,560.0000810717498,54454.99828542487,0.00996254944133435
,,,560.0000852401496,54454.99868377722,0.009951321229892887
,,,560.0000903627797,54454.999176612866,0.009939008977416362
,,,560.0000954854098,54454.99967267543,0.009928153066687945
,,,560.0001006080399,54455.00017158327,0.00991858078649678
,,,560.00010573067,54455.00067299998,0.009910139944563573
,,,560.0001108533002,54455.00117662904,0.009902696454026944
,,,560.0001159759303,54455.001682209055,0.009896132182225901
,,,560.0001221896373,54455.00229776273,0.009889201187472394
,,,560.0001282157917,54455.00289681727,0.009883416438065817
,,,560.0001342419462,54455.003497636215,0.009878426142706337
,,,560.0001402681006,54455.00409997724,0.009874121037499208
,,,560.000147507814,54455.00482533876,0.00986972304499535
,,,560.0001547475273,54455.00555228861,0.009866039824660732
,,,560.0001619872406,54455.0062805686,0.00986295511155334
,,,560.000169226954,54455.00700996253,0.009860371582139395
,,,560.0001764666673,54455.00774028934,0.009858207759417061
,,,560.0001855169767,54455.00865434861,0.009855990207100079
,,,560.000194567286,54455.00956938743,0.009854213371077324
,,,560.0002036175954,54455.01048521099,0.009852789636248969
,,,560.0002126679047,54455.011401663185,0.009851648815146724
,,,560.0002239553486,54455.012545345686,0.009850538244676193
,,,560.0002352427924,54455.01368962348,0.009849695753110255
,,,560.0002465302363,54455.01483435261,0.009849056621407892
,,,560.000260391228,54455.01624054001,0.009848478735601704
,,,560.0002742522198,54455.01764709559,0.00984806709013004
,,,560.0002881132116,54455.01905391294,0.009847773859226808
,,,560.0003059457922,54455.020864091064,0.00984751706952523
,,,560.0003237783728,54455.0226744684,0.009847351083698047
,,,560.0003458649378,54455.02491688512,0.009847224399582664
,,,560.0003679515028,54455.027159415156,0.009847150599515343
,,,560.0003967496017,54455.03008348354,0.009847098515076359
,,,560.0004255477006,54455.03300760308,0.009847072753745648
,,,560.0004661676679,54455.03713213184,0.009847056866750773
,,,560.0005173840229,54455.04233262046,0.009847050153838643
,,,560.0005862719595,54455.0493274526,0.009847047899958888
,,,560.0006879552969,54455.05965223494,0.00984704731587496
,,,560.0008643338447,54455.07756124554,0.00984704704521133
,,,560.0012839897684,54455.120170877766,0.009847046498330318
,,,560.0031333016495,54455.30792141533,0.00984704410026216
,,,560.009455605022,54455.949559743545,0.009847035988116556
,,,560.0157779083945,54456.59084224194,0.009847027999635962
,,,560.022100211767,54457.231770174585,0.009847020123606873
,,,560.0284225151395,54457.87234473453,0.009847012349856498
,,,560.034744818512,54458.5125670504,0.009847004669334343
,,,560.0410671218845,54459.15243819231,0.009846997073930448
,,,560.0473894252569,54459.791959177266,0.009846989556364687
,,,560.0550281081811,54460.56417038911,0.009846980568238673
,,,560.0623854154917,54461.30745631969,0.009846971999856367
,,,560.0697427228023,54462.05027225632,0.009846963510367984
,,,560.0771000301129,54462.792619511325,0.009846955092543418
,,,560.0844573374235,54463.534499338806,0.009846946739950435
,,,560.0933776253768,54464.43335833692,0.009846936692238368
,,,560.1022979133301,54465.331534025594,0.009846926722995988
,,,560.1112182012834,54466.229028363916,0.009846916824337689
,,,560.1201384892366,54467.125843231006,0.009846906989355104
,,,560.1290587771899,54468.021980435056,0.009846897211986292
,,,560.1397750785112,54469.097652562625,0.009846885534735877
,,,560.1504913798325,54470.17235210979,0.009846873924923873
,,,560.1612076811538,54471.24608189417,0.009846862375605208
,,,560.171923982475,54472.31884464396,0.009846850880772738
,,,560.1826402837963,54473.39064300879,0.009846839435218017
,,,560.1959737900818,54474.72286040842,0.009846825256354531
,,,560.2093072963672,54476.05359367413,0.009846811139299543
,,,560.2226408026527,54477.3828475187,0.009846797077671951
,,,560.2359743089381,54478.710626544766,0.009846783066025655
,,,560.2525250965325,54480.35674453117,0.009846765736027037
,,,560.2690758841269,54482.00060548338,0.009846748468323648
,,,560.2856266717213,54483.64221766952,0.009846731256552735
,,,560.3058378209884,54485.6438498111,0.009846710306318378
,,,560.3260489702554,54487.64215514851,0.009846689423324435
,,,560.3462601195225,54489.63714795722,0.009846668600744917
,,,560.3719263395614,54492.16584516234,0.009846642236232172
,,,560.3975925596002,54494.6892514136,0.00984661595025864
,,,560.4284877103078,54497.71976837835,0.009846584402038937
,,,560.4593828610153,54500.7427074299,0.009846552944754715
,,,560.4902780117229,54503.75811591493,0.009846521569216983
,,,560.5298813846882,54507.61251981691,0.009846481457761127
,,,560.5694847576535,54511.45472370588,0.009846441455733436
,,,560.6090881306188,54515.28482357122,0.009846401553155328
,,,560.6568317699132,54519.88622354607,0.009846353569939294
,,,560.7045754092076,54524.470334373305,0.009846305709127912
,,,560.7523190485019,54529.03731836612,0.009846257962545204
,,,560.8105357091224,54534.58317235942,0.009846199887934615
,,,560.8687523697429,54540.104087681335,0.00984614196558491
,,,560.9269690303634,54545.60034841868,0.009846084189445506
,,,561.0012672925002,54552.57951424384,0.009846010658989697
,,,561.075565554637,54559.519556125866,0.009845937353386937
,,,561.1669240087299,54568.00036061906,0.009845847517755576
,,,561.2582824628228,54576.423908345336,0.009845758011004952
,,,561.3761588548165,54587.20955167447,0.009845643005086262
,,,561.4940352468102,54597.903725843156,0.009845528538220887
,,,561.6575524349992,54612.5910762786,0.009845370639761784
,,,561.8608783738612,54630.62248227475,0.0098451757382926
,,,562.1284777445895,54653.97852390052,0.009844921652015011
,,,562.5076640955252,54686.38347384623,0.009844566328279661
,,,563.0301381823946,54729.8066260698,0.009844085776573745
,,,563.5526122692639,54771.93707260106,0.009843615683193394
,,,564.0750863561333,54812.90483832156,0.009843156021484953
,,,564.5975604430026,54852.82782743613,0.009842706761187267
,,,565.120034529872,54891.812903696526,0.009842267868549531
,,,565.6425086167413,54929.9568754071,0.009841839306452958
,,,566.1649827036107,54967.34739359067,0.00984142103452996
,,,566.7930912985212,55011.41173457611,0.009840931755382623
,,,567.4211998934317,55054.62478417362,0.009840457203636346
,,,568.0493084883421,55097.09578122858,0.00983999729193429
,,,568.6774170832526,55138.92130967546,0.00983955192716466
,,,569.3055256781631,55180.18665590357,0.009839121010710767
,,,569.9336342730736,55220.967023315905,0.009838704438708767
,,,570.0,55225.25032482875,0.009838661257250575
,,,570.0,55225.25032482875,0.009838661257250575
,,,570.000001056846,55225.25039301855,0.00983780785810499
,,,570.0000021136921,55225.25046130412,0.009835421614780602
,,,570.0000031705381,55225.2505297679,0.009831737222855061
,,,570.0000042273841,55225.250598479586,0.009826958264400876
,,,570.0000052842302,55225.25066749778,0.009821261424037914
,,,570.0000063410762,55225.250736871465,0.009814800079121591
,,,570.0000073979222,55225.25080664129,0.009807707370595366
,,,570.0000084547682,55225.250876840655,0.009800098840044347
,,,570.0000097630815,55225.25096437838,0.00979011401688038
,,,570.0000110713947,55225.2510526556,0.009779653558772541
,,,570.000012379708,55225.25114170163,0.009768853097538468
,,,570.0000136880212,55225.25123153683,0.00975782580796762
,,,570.0000149963345,55225.251322174074,0.009746665864792172
,,,570.0000166047749,55225.25143471205,0.009732878066052532
,,,570.0000182132154,55225.251548474,0.009719124367422468
,,,570.0000198216559,55225.251663452626,0.009705496841628419
,,,570.0000214300964,55225.25177963342,0.00969206693528763
,,,570.000023409947,55225.25192426241,0.00967588690782156
,,,570.0000253897975,55225.25207063612,0.009660162689465115
,,,570.0000273696481,55225.25221870176,0.009644944592946337
,,,570.0000297903659,55225.25240195346,0.00962707081436495
,,,570.0000322110837,55225.25258753906,0.009610030892200477
,,,570.0000346318016,55225.25277534633,0.009593832861465635
,,,570.0000378054776,55225.25302474894,0.009573857619672664
,,,570.0000409791537,55225.253277529984,0.009555271420878668
,,,570.0000451547861,55225.25361486337,0.009532826726196606
,,,570.000049756744,55225.25399232613,0.00951054975703077
,,,570.000054358702,55225.25437514662,0.00949062388927248
,,,570.0000589606599,55225.25476275679,0.009472819011409827
,,,570.0000635626178,55225.25515464544,0.009456918656641727
,,,570.0000681645757,55225.25555035423,0.009442723751498936
,,,570.0000727665337,55225.255949473074,0.009430053569563397
,,,570.0000773684916,55225.25635163554,0.009418745270393429
,,,570.0000819704495,55225.2567565144,0.009408652773868001
,,,570.0000865724074,55225.257163817594,0.009399645370464145
,,,570.0000911743654,55225.25757328446,0.009391606275613125
,,,570.0000968489849,55225.25808082922,0.0093828728203689
,,,570.0001025236044,55225.25859092752,0.009375281627082635
,,,570.0001081982239,55225.25910324541,0.009368683037736698
,,,570.0001138728434,55225.25961749265,0.009362947050561817
,,,570.0001195474629,55225.26013341704,0.009357960735476758
,,,570.0001252220824,55225.26065079937,0.009353625985073357
,,,570.0001322491046,55225.261293224554,0.009349034653086665
,,,570.0001392761268,55225.26193728529,0.00934517402653013
,,,570.000146303149,55225.26258272127,0.009341927721470408
,,,570.0001533301712,55225.263229313605,0.009339197918574514
,,,570.0001603571934,55225.26387687828,0.00933690239379127
,,,570.0001690945062,55225.26468317733,0.009334550666437333
,,,570.0001776887892,55225.26547727383,0.009332682518002556
,,,570.0001862830723,55225.26627216889,0.009331171031602558
,,,570.0001948773553,55225.26706770996,0.009329948097682544
,,,570.0002056901662,55225.26806934166,0.009328735449929333
,,,570.0002165029772,55225.269071608265,0.009327806491715093
,,,570.0002273157882,55225.270074361055,0.00932709484835138
,,,570.0002404976422,55225.27129730742,0.00932644842622675
,,,570.0002536794962,55225.27252065444,0.009325981299627382
,,,570.0002668613502,55225.273744290665,0.009325643735260365
,,,570.0002836425452,55225.27530233792,0.00932534584930359
,,,570.0003004237403,55225.276860609425,0.009325148852315486
,,,570.0003209814926,55225.27876976092,0.009324995967749494
,,,570.0003415392448,55225.28067904581,0.009324903843018265
,,,570.000367910239,55225.28312834213,0.009324837095443747
,,,570.0003942812332,55225.28557770537,0.00932480223621615
,,,570.0004305179972,55225.28894346027,0.009324779731201443
,,,570.0004752131425,55225.29309487628,0.009324769296144656
,,,570.000533324174,55225.29849240104,0.009324765313731801
,,,570.0006145773453,55225.306039409246,0.009324764188911223
,,,570.0007426197668,55225.31793224182,0.009324763942750612
,,,570.0009937690014,55225.341259167275,0.009324763766973021
,,,570.0017641179317,55225.41280716997,0.009324763252547894
,,,570.0060080410626,55225.8069022244,0.009324760443644694
,,,570.0129387685279,55226.45024447665,0.00932475593827477
,,,570.0198694959931,55227.09327504091,0.009324751525700784
,,,570.0268002234584,55227.735995180396,0.009324747196981198
,,,570.0337309509237,55228.378406088275,0.009324742944144907
,,,570.0406616783889,55229.02050889455,0.00932473876009494
,,,570.0475924058542,55229.66230467216,0.009324734638497836
,,,570.0545231333194,55230.303794442436,0.009324730573692484
,,,570.0629990193776,55231.08788547216,0.00932472567247198
,,,570.0714749054357,55231.871521992965,0.009324720840445258
,,,570.0799507914938,55232.65470561837,0.009324716070404054
,,,570.088426677552,55233.437437887194,0.00932471135600684
,,,570.0969025636101,55234.21972027178,0.009324706691684854
,,,570.1053784496683,55235.00155418518,0.009324702072528245
,,,570.115797409392,55235.962008911985,0.009324696449921037
,,,570.1262163691158,55236.921790458546,0.009324690882041707
,,,570.1366353288396,55237.88090115966,0.00932468536280171
,,,570.1470542885634,55238.83934326714,0.009324679886928039
,,,570.1574732482871,55239.79711895981,0.009324674449866144
,,,570.1703109272405,55240.97632509144,0.009324667798101684
,,,570.1831486061939,55242.154526527665,0.009324661192959468
,,,570.1959862851472,55243.331726993194,0.00932465462900837
,,,570.2088239641006,55244.507930114276,0.009324648101618123
,,,570.2245755354361,55245.9497500497,0.009324640136787903
,,,570.2403271067716,55247.39008021602,0.00932463221498747
,,,570.2560786781071,55248.82892685368,0.009324624331025688
,,,570.2750761575994,55250.562310053385,0.009324614866546179
,,,570.2940736370917,55252.293554711796,0.00932460544446986
,,,570.3130711165841,55254.02267114455,0.009324596059486117
,,,570.3368467245859,55256.18370126091,0.009324584359556572
,,,570.3606223325878,55258.34143339622,0.009324572703742514
,,,570.3843979405897,55260.49588678828,0.009324561086147392
,,,570.4154559441529,55263.305335124365,0.009324545959658499
,,,570.4465139477161,55266.10926256556,0.009324530881393725
,,,570.4841842433383,55269.50279987953,0.00932451264748657
,,,570.5218545389605,55272.888347804925,0.009324494464047508
,,,570.5595248345827,55276.26597754483,0.009324476323121602
,,,570.6065447317332,55280.470916900704,0.009324453729902147
,,,570.6535646288836,55284.66376428114,0.009324431183709587
,,,570.700584526034,55288.844652944965,0.009324408677308103
,,,570.7578035124088,55293.91647779358,0.009324381334871602
,,,570.8150224987836,55298.9710225523,0.00932435403595456
,,,570.8722414851584,55304.00851852403,0.009324326775289741
,,,570.9447206095107,55310.36538151518,0.009324292293447079
,,,571.017199733863,55316.69571373051,0.009324257861832351
,,,571.1056895989943,55324.38911253832,0.009324215887610855
,,,571.1941794641257,55332.04444514012,0.009324173979835116
,,,571.3071861310657,55341.76665983023,0.009324120555018717
,,,571.4201927980057,55351.429709428056,0.0093240672342384
,,,571.5744274668276,55364.52549687621,0.009323994628734289
,,,571.7636422831774,55380.450644807745,0.009323905825159831
,,,572.0076479886709,55400.76898040618,0.009323791754432691
,,,572.3439864471957,55428.39755380971,0.009323635374020638
,,,572.8330653285705,55467.85741086151,0.009323409828306215
,,,573.3221442099452,55506.5594269774,0.009323186593042451
,,,573.81122309132,55544.59570949021,0.009322965792177835
,,,574.3003019726948,55582.04982411261,0.009322747542920222
,,,574.8920800562897,55626.69818331402,0.009322487033956207
,,,575.4838581398847,55670.72499778057,0.009322230605831261
,,,576.0756362234796,55714.236770105,0.009321978428821086
,,,576.6674143070745,55757.327616657305,0.009321730660424235
,,,577.2591923906695,55800.08053434767,0.009321487445810519
,,,577.8509704742644,55842.56854162055,0.009321248918260283
,,,578.4427485578593,55884.85570609305,0.009321015199593628
,,,579.0345266414542,55926.99807002589,0.009320786400589635
,,,579.7607533416317,55978.58832273322,0.009320512489352796
,,,580.0,55995.565883066876,0.009320423936424804
,,,580.0,55995.565883066876,0.009320423936424804
,,,580.0000010154229,55995.565955128324,0.009319575631410022
,,,580.0000020308457,55995.566027282526,0.009317202901044874
,,,580.0000030462686,55995.566099609394,0.009313538078798618
,,,580.0000040616915,55995.566172176535,0.0093087827270774
,,,580.0000050771143,55995.56624504086,0.00930311180493061
,,,580.0000060925372,55995.566318250014,0.009296677218338541
,,,580.0000071079601,55995.566391843575,0.009289610857732474
,,,580.0000081233829,55995.56646585413,0.009282027206882398
,,,580.000009379348,55995.56655801293,0.009272078524811057
,,,580.000010635313,55995.56665088914,0.009261649923561698
,,,580.000011891278,55995.56674451164,0.009250875640614305
,,,580.000013147243,55995.5668389007,0.009239867778060521
,,,580.000014403208,55995.56693406935,0.009228719708662196
,,,580.0000159469872,55995.56705212464,0.009214938043193626
,,,580.0000174907665,55995.56717137112,0.009201177497506118
,,,580.0000190345457,55995.56729180283,0.00918752976552496
,,,580.000020578325,55995.567413406796,0.009174066206657991
,,,580.0000224774113,55995.56756457888,0.009157836405660712
,,,580.0000243764977,55995.56771745422,0.009142042313344836
,,,580.000026275584,55995.567871983585,0.009126735076254064
,,,580.0000285944868,55995.5680628381,0.009108750954400977
,,,580.0000309133897,55995.56825597565,0.009091573590107068
,,,580.0000332322925,55995.56845129061,0.009075213438714888
,,,580.0000362610502,55995.568709498315,0.00905506599656669
,,,580.000039289808,55995.56897100805,0.009036265298749166
,,,580.0000432467538,55995.56931726423,0.009013637109062124
,,,580.0000476197627,55995.56970547463,0.008991010048555292
,,,580.0000519927715,55995.57009894081,0.008970673058433212
,,,580.0000563657804,55995.57049712833,0.008952412432346188
,,,580.0000607387893,55995.57089955382,0.008936025607361973
,,,580.0000651117982,55995.57130578174,0.008921325083213678
,,,580.0000694848071,55995.571715420454,0.008908139635526498
,,,580.000073857816,55995.57212811827,0.008896314131749336
,,,580.0000782308249,55995.57254355962,0.008885708668194084
,,,580.0000826038338,55995.57296146142,0.008876197416453131
,,,580.0000879012243,55995.57347063436,0.008865980136049315
,,,580.0000931986149,55995.573982646565,0.008857025141362041
,,,580.0000984960054,55995.574497147296,0.008849176216246559
,,,580.000103793396,55995.57501382919,0.008842296508309014
,,,580.0001090907865,55995.575532422925,0.008836266138860049
,,,580.000114388177,55995.57605269248,0.008830980096066024
,,,580.0001208634852,55995.5766906247,0.008825396376609567
,,,580.0001273387934,55995.577330426735,0.008820642834592777
,,,580.0001338141016,55995.57797182057,0.008816595922032768
,,,580.0001402894097,55995.57861456955,0.00881315051034826
,,,580.0001467647179,55995.579258472244,0.008810217135298677
,,,580.0001546965512,55995.580048534466,0.008807211113657462
,,,580.0001624654335,55995.58082354158,0.008804788656893577
,,,580.0001702343158,55995.581599506724,0.008802791324975566
,,,580.000178003198,55995.582376261715,0.008801144487557179
,,,580.0001876410025,55995.58334076869,0.008799497235339184
,,,580.000197278807,55995.58430606571,0.008798200611234359
,,,580.0002069166115,55995.585271984506,0.008797179969909388
,,,580.000216554416,55995.586238392614,0.008796376561776958
,,,580.00022878354,55995.58746518239,0.008795598383714385
,,,580.000241012664,55995.58869243086,0.00879502399673599
,,,580.000253241788,55995.589920017665,0.008794600028486572
,,,580.000268561832,55995.59145822178,0.008794221923566091
,,,580.0002838818759,55995.59299669431,0.00879396344939954
,,,580.0003023519389,55995.59485173634,0.008793758033521174
,,,580.0003208220019,55995.59670694675,0.008793628171744918
,,,580.0003439711194,55995.599032285136,0.0087935305970267
,,,580.0003671202369,55995.60135771654,0.008793475673623466
,,,580.0003978054087,55995.604440252246,0.008793437962983012
,,,580.0004284905806,55995.607522827704,0.008793420352734472
,,,580.0004729646625,55995.6119906359,0.00879341003585916
,,,580.0005303884604,55995.61775935958,0.008793406133277773
,,,580.0006106059409,55995.62581788554,0.008793405040634259
,,,580.0007367399317,55995.63848904059,0.008793404828483151
,,,580.0009831156818,55995.66323915861,0.008793404720027093
,,,580.0017325041379,55995.738518112725,0.00879340441504385
,,,580.0058512536351,55996.15220309853,0.008793402760219057
,,,580.0127693116368,55996.846824120104,0.008793400053150454
,,,580.0196873696385,55997.54116420205,0.008793397429317267
,,,580.0266054276402,55998.23522458389,0.008793394880870442
,,,580.0335234856419,55998.92900643114,0.008793392400805624
,,,580.0404415436436,55999.622510842135,0.008793389982887952
,,,580.0473596016453,56000.3157388542,0.008793387621552679
,,,580.054277659647,56001.00869144923,0.008793385311825318
,,,580.0627118474245,56001.853137126614,0.00879338255925791
,,,580.0711460352019,56002.69717641844,0.008793379869673372
,,,580.0795802229793,56003.54081082995,0.008793377236790271
,,,580.0880144107567,56004.38404178498,0.008793374655079116
,,,580.0964485985342,56005.22687063431,0.008793372119685887
,,,580.1048827863116,56006.069298663104,0.008793369626330242
,,,580.1152085037005,56007.10011351005,0.008793366625475649
,,,580.1255342210894,56008.130331569766,0.008793363675967896
,,,580.1358599384783,56009.159954878894,0.00879336077255559
,,,580.1461856558673,56010.18898538051,0.008793357910688583
,,,580.1565113732562,56011.21742493464,0.008793355086440349
,,,580.1691687393752,56012.47729271187,0.008793351670734247
,,,580.1818261054942,56013.736278361655,0.008793348301096453
,,,580.1944834716132,56014.994384910264,0.008793344972910044
,,,580.2071408377323,56016.25161526998,0.0087933416822386
,,,580.2225750471579,56017.78348227847,0.008793337715521226
,,,580.2380092565835,56019.3140555791,0.008793333794557568
,,,580.2534434660091,56020.84333992497,0.008793329915014688
,,,580.2688776754347,56022.37133992191,0.008793326073245343
,,,580.2885196788959,56024.31406489198,0.008793321233865484
,,,580.3081616823571,56026.25472596339,0.008793316445486652
,,,580.3278036858183,56028.19333184943,0.008793311703683622
,,,580.3524375322515,56030.62172541395,0.008793305816969337
,,,580.3770713786848,56033.04691612552,0.008793299991833954
,,,580.4017052251181,56035.46891992614,0.008793294223334447
,,,580.4338566883407,56038.62528869862,0.008793286772896943
,,,580.4660081515633,56041.77628912827,0.008793279404699445
,,,580.5046665928237,56045.557944118285,0.00879327064572157
,,,580.5433250340841,56049.33194257125,0.008793261988673409
,,,580.5819834753445,56053.09834004813,0.008793253426910511
,,,580.6296064144499,56057.72775830175,0.008793243002978807
,,,580.6772293535553,56062.345825138065,0.008793232707868094
,,,580.7248522926607,56066.95263957916,0.008793222535534764
,,,580.7827301365954,56072.53645725172,0.008793210331353003
,,,580.8406079805302,56078.10397180619,0.008793198295293566
,,,580.898485824465,56083.65535380301,0.008793186422636488
,,,580.9717907613721,56090.66354025767,0.008793171614533902
,,,581.0450956982792,56097.64645527223,0.008793157057859994
,,,581.1345619349454,56106.13511120843,0.008793139627485836
,,,581.2240281716116,56114.5872145973,0.008793122561871976
,,,581.338212100665,56125.32229307347,0.008793101306535829
,,,581.4523960297184,56135.999978017484,0.00879308063623197
,,,581.6080876810993,56150.468803505006,0.0087930533893868
,,,581.7989493448666,56168.067684305,0.008793021456066339
,,,582.0448515387303,56190.524859581565,0.008792982685934996
,,,582.3838753130001,56221.10421130905,0.008792933587007046
,,,582.891363164024,56266.103092834885,0.008792869443136422
,,,583.5012489032484,56319.05374563665,0.008792807030249318
,,,584.1111346424728,56370.89412887881,0.008792760425108653
,,,584.7210203816973,56421.7393974001,0.008792729404875278
,,,585.3309061209217,56471.69253339828,0.008792713746962225
,,,585.9407918601461,56520.84558832138,0.008792713229148028
,,,586.5506775993705,56569.280798986954,0.008792727629680638
,,,587.1605633385949,56617.07159066457,0.008792756727373181
,,,587.7704490778193,56664.2834785657,0.008792800301691961
,,,588.5157385922803,56721.27580783772,0.008792872884222418
,,,589.2610281067413,56777.584320354836,0.008792966357342752
,,,590.0,56832.82051046451,0.008793079272363499
,,,590.0,56832.82051046451,0.008793079272363499
,,,590.00000107606,56832.82059051505,0.008792374110644268
,,,590.00000215212,56832.82067064822,0.008790414660953157
,,,590.00000322818,56832.82075093418,0.008787409468994055
,,,590.0000043042401,56832.82083143128,0.00878353707171639
,,,590.0000053803001,56832.82091218776,0.008778950342921504
,,,590.0000064563601,56832.82099324319,0.008773780170123199
,,,590.0000075324201,56832.821074629755,0.008768138576813814
,,,590.0000088416791,56832.821174137505,0.008760776060559384
,,,590.0000101509381,56832.821274209215,0.008753001883544215
,,,590.0000114601971,56832.821374870924,0.008744935768991234
,,,590.0000127694561,56832.821476140576,0.008736676204351071
,,,590.0000140787151,56832.82157802945,0.00872830397141013
,,,590.0000157182415,56832.82170650204,0.008717760624014656
,,,590.0000173577678,56832.8218359564,0.008707246213380428
,,,590.0000189972941,56832.82196638598,0.008696839580503844
,,,590.0000206368204,56832.82209777783,0.008686600360327933
,,,590.0000226997797,56832.82226444301,0.008674021811454187
,,,590.000024762739,56832.822432560184,0.008661839701349757
,,,590.0000268256983,56832.82260208036,0.008650093461061922
,,,590.0000294137153,56832.82281664949,0.008636007626740104
,,,590.0000320017323,56832.823033236105,0.008622661224544059
,,,590.000035173905,56832.82330130212,0.008607307004956292
,,,590.0000383460776,56832.8235720385,0.008593030231171053
,,,590.0000425532536,56832.82393490501,0.008575675165152181
,,,590.0000467604295,56832.824301717716,0.008559998583250019
,,,590.0000520498181,56832.8247678961,0.008542453445666426
,,,590.0000573392067,56832.82523901807,0.008527063143569352
,,,590.0000626285953,56832.82571447483,0.008513572343004892
,,,590.000067441379,56832.826150403846,0.008502752968979154
,,,590.0000722541627,56832.826589121054,0.0084931600302728
,,,590.0000770669463,56832.8270303103,0.00848465501778471
,,,590.00008187973,56832.827473691184,0.008477114698670834
,,,590.0000866925137,56832.82791901511,0.008470429639335541
,,,590.0000925829445,56832.82846637718,0.008463270596332794
,,,590.0000984733753,56832.829015967545,0.008457092125902984
,,,590.000104363806,56832.82956748101,0.008451759773488636
,,,590.0001102542368,56832.8301206542,0.008447157546162773
,,,590.0001161446676,56832.830675259866,0.008443185378297458
,,,590.0001232360668,56832.831344565566,0.008439117757136398
,,,590.000130327466,56832.83201537334,0.008435710649988229
,,,590.0001374188652,56832.83268743924,0.008432856737522138
,,,590.0001445102644,56832.83336055896,0.008430466156271993
,,,590.0001516016636,56832.834034561376,0.00842846365383243
,,,590.0001604573876,56832.834877277885,0.008426413016904482
,,,590.0001693131115,56832.8357209199,0.00842476928045892
,,,590.0001781688355,56832.83656530371,0.008423451687465363
,,,590.0001870245595,56832.837410282045,0.008422395514840005
,,,590.000198061302,56832.83846402024,0.008421367566210503
,,,590.0002090980444,56832.83951832137,0.00842058723451254
,,,590.0002201347868,56832.84057304968,0.008419994868157197
,,,590.0002336791241,56832.84186785121,0.008419459171900087
,,,590.0002472234614,56832.843163001664,0.008419077190983008
,,,590.0002607677987,56832.84445840065,0.008418804816413057
,,,590.0002781781145,56832.84612379948,0.008418566185524543
,,,590.0002955884303,56832.84778938824,0.008418411684438507
,,,590.0003171329031,56832.84985064278,0.008418293636283384
,,,590.0003386773759,56832.85191200671,0.008418224702295628
,,,590.000366732485,56832.854596394725,0.00841817597257978
,,,590.0003976675783,56832.85755640614,0.008418150133593325
,,,590.0004377557242,56832.861392260456,0.008418136107969452
,,,590.0004885576623,56832.86625328455,0.008418130253322161
,,,590.0005571069223,56832.872812467904,0.008418128380999822
,,,590.0006588418881,56832.882547009154,0.00841812800930279
,,,590.0008370490991,56832.899598692995,0.008418127994050421
,,,590.001269324628,56832.94096011757,0.008418128036361109
,,,590.003189828535,56833.12470804144,0.008418128230972842
,,,590.0107362344625,56833.84654078932,0.008418129041069007
,,,590.0182826403899,56834.56808076401,0.008418129917675547
,,,590.0258290463173,56835.28932915337,0.008418130854092664
,,,590.0333754522447,56836.01028708233,0.008418131844372099
,,,590.0409218581722,56836.73095561941,0.008418132883230034
,,,590.0484682640996,56837.45133578248,0.008418133965964433
,,,590.056014670027,56838.171428544,0.008418135088384458
,,,590.0653406163573,56839.06093285201,0.008418136524763269
,,,590.0746665626875,56839.95000133256,0.008418138009836337
,,,590.0839925090178,56840.83863559182,0.008418139538164567
,,,590.093318455348,56841.726837169546,0.008418141104989363
,,,590.1026444016783,56842.61460754695,0.008418142706147007
,,,590.1119703480085,56843.50194815351,0.008418144337983722
,,,590.1235691777536,56844.60495040207,0.008418146405501882
,,,590.1351680074986,56845.70729258137,0.008418148510179364
,,,590.1467668372436,56846.808977183005,0.00841815064741183
,,,590.1583656669886,56847.91000662578,0.00841815281324096
,,,590.1699644967337,56849.010383265195,0.008418155004262537
,,,590.1844719122836,56850.38578097634,0.00841815777570582
,,,590.1989793278335,56851.760165423584,0.008418160577091022
,,,590.2134867433834,56853.13354090163,0.008418163404277201
,,,590.2279941589334,56854.50591161828,0.008418166253764446
,,,590.2461233188827,56856.219485626934,0.008418169841473373
,,,590.2642524788321,56857.93150495268,0.008418173454573427
,,,590.2823816387814,56859.6419773829,0.00841817708903426
,,,590.3046977002334,56861.74536808572,0.008418181587257902
,,,590.3270137616854,56863.84644059388,0.008418186107645824
,,,590.3493298231374,56865.94520880551,0.00841819064596563
,,,590.3780398674253,56868.64194754343,0.008418196505404157
,,,590.4067499117132,56871.33492392497,0.008418202382772601
,,,590.4418289832857,56874.620243960824,0.008418209581281784
,,,590.4769080548583,56877.900041043766,0.008418216792308046
,,,590.5197049352589,56881.89402644645,0.008418225598807486
,,,590.5625018156595,56885.87995765493,0.008418234407908828
,,,590.6052986960601,56889.857924450145,0.008418243213611877
,,,590.6586993603119,56894.8104778981,0.0084182541894284
,,,590.7121000245636,56899.75093974118,0.008418265146090233
,,,590.7655006888153,56904.679478144884,0.008418276078678651
,,,590.8317613976719,56910.778589085065,0.008418289605331529
,,,590.8980221065285,56916.85991113993,0.008418303084707951
,,,590.9642828153851,56922.92375318575,0.0084183165136545
,,,591.0510244457748,56930.83599253499,0.008418334013934246
,,,591.1377660761646,56938.7194704508,0.008418351421747806
,,,591.24739022988,56948.64250207811,0.008418373287700457
,,,591.3570143835955,56958.521960473794,0.008418395003576875
,,,591.5044790436626,56971.74516837665,0.008418423980087176
,,,591.68325690808,56987.67796610092,0.008418458752410063
,,,591.909791141843,57007.7198660943,0.008418502263290327
,,,592.2141165537072,57034.402231491375,0.008418559777718165
,,,592.6544445117975,57072.56194808297,0.008418641175550245
,,,593.2103052709796,57120.07122253703,0.008418741043065631
,,,593.7661660301617,57166.95255784673,0.008418837926513921
,,,594.3220267893438,57213.31369452717,0.008418932070511156
,,,594.8778875485259,57259.25063952188,0.008419023708034849
,,,595.433748307708,57304.848789319025,0.008419113060771363
,,,595.9896090668901,57350.183948563485,0.008419200339458408
,,,596.5454698260722,57395.323253837625,0.008419285744221806
,,,597.1013305852543,57440.3260113882,0.008419369464906115
,,,597.7798053195175,57495.146080748586,0.008419469631699808
,,,598.4582800537808,57549.92239509091,0.008419567864645785
,,,599.136754788044,57604.724696006706,0.008419664450913017
,,,599.8152295223072,57659.61170970351,0.008419759657934381
,,,600.0,57674.58053057167,0.008419785379930806
,,,600.0,57674.58053057167,0.008419785379930806
,,,600.0000010966639,57674.58061946099,0.008419136477385914
,,,600.0000021933279,57674.580708428824,0.008417338403164852
,,,600.0000032899918,57674.580797541435,0.008414588983826535
,,,600.0000043866557,57674.580886853524,0.008411056600033925
,,,600.0000054833197,57674.580976409954,0.008406884575689232
,,,600.0000065799836,57674.58106624723,0.008402194878589338
,,,600.0000076766476,57674.58115639472,0.008397091250895663
,,,600.0000090207534,57674.581267339185,0.008390399699203693
,,,600.0000103648592,57674.58137881692,0.008383353479123964
,,,600.0000117089651,57674.581490850986,0.00837606324322041
,,,600.0000130530709,57674.58160345668,0.008368619102964865
,,,600.0000146758474,57674.5817401828,0.008359529629565637
,,,600.0000162986239,57674.581877761106,0.008350423603754351
,,,600.0000179214004,57674.582016189306,0.008341379250765986
,,,600.0000195441769,57674.58215545873,0.008332455970011057
,,,600.0000215896916,57674.58233218543,0.008321448290151311
,,,600.0000236352064,57674.58251019206,0.008310765891522338
,,,600.0000256807211,57674.58268943765,0.008300449733224186
,,,600.0000282482499,57674.58291611114,0.008288055796178632
,,,600.0000308157787,57674.583144572855,0.008276299538772292
,,,600.0000339594394,57674.58342659583,0.008262776451744879
,,,600.0000371031001,57674.58371098512,0.008250191703429067
,,,600.000041254533,57674.58408988569,0.008234944313690266
,,,600.0000454059659,57674.58447225998,0.008221155541266425
,,,600.0000508072957,57674.58497440979,0.008205201237276853
,,,600.0000562086254,57674.585481210626,0.00819125253655791
,,,600.0000616099552,57674.58599207611,0.00817906669073594
,,,600.000067011285,57674.58650649178,0.008168424931491574
,,,600.0000720506546,57674.58698923842,0.008159717255821179
,,,600.0000770900242,57674.58747436213,0.008152045344842849
,,,600.0000821293938,57674.58796158013,0.008145286137822571
,,,600.0000871687635,57674.588450643256,0.008139331047620003
,,,600.0000932521933,57674.5890431783,0.008133077973415975
,,,600.0000993356232,57674.58963774771,0.008127711294525494
,,,600.000105419053,57674.59023406312,0.008123105249280225
,,,600.0001115024829,57674.59083187706,0.00811915193999249
,,,600.0001175859128,57674.59143097716,0.008115758795220399
,,,600.0001249578506,57674.59215843453,0.008112284580834858
,,,600.0001323297885,57674.59288724019,0.008109397476397018
,,,600.0001397017263,57674.59361716629,0.008106998220109518
,,,600.0001470736642,57674.59434802347,0.008105004346371717
,,,600.0001559453603,57674.59522858104,0.008103046170613313
,,,600.0001648170565,57674.59611003657,0.008101478936982551
,,,600.0001736887527,57674.59699221072,0.008100224579961004
,,,600.0001825604489,57674.59787495998,0.008099220628178172
,,,600.0001936360086,57674.59897763234,0.008098243714297132
,,,600.0002047115682,57674.60008084908,0.008097503883367253
,,,600.0002157871279,57674.601184477986,0.008096943594770482
,,,600.0002294027531,57674.60254163206,0.008096437494877422
,,,600.0002430183783,57674.603899122136,0.008096077882285753
,,,600.0002566340036,57674.60525685077,0.008095822356195718
,,,600.0002741812792,57674.60700687972,0.008095598908753594
,,,600.0002917285549,57674.608757090515,0.008095455053259759
,,,600.0003135020353,57674.61092899112,0.008095345594674163
,,,600.0003352755157,57674.61310099597,0.00809528221661934
,,,600.0003637454623,57674.615941089825,0.008095237713125694
,,,600.000392215409,57674.618781233075,0.008095215931689723
,,,600.0004325578446,57674.62280580362,0.008095202639770852
,,,600.0004836243315,57674.6279002259,0.008095197162919114
,,,600.0005481329509,57674.63433564215,0.00809519547892308
,,,600.000649276511,57674.64442575676,0.008095195103055824
,,,600.0008251462723,57674.66197049826,0.008095195084647868
,,,600.0012498290524,57674.70433634609,0.008095195119771621
,,,600.0031243486828,57674.891328691454,0.008095195280693614
,,,600.0109646319803,57675.67330246902,0.008095195991341064
,,,600.0188049152778,57676.45506380675,0.00809519675751774
,,,600.0266451985752,57677.23661385609,0.008095197573391938
,,,600.0344854818727,57678.017953702125,0.008095198433803632
,,,600.0423257651702,57678.799084370476,0.008095199334184039
,,,600.0501660484676,57679.58000683335,0.00809520027048099
,,,600.0596218836359,57680.521568826574,0.008095201442396076
,,,600.0690777188042,57681.462830849756,0.008095202655789516
,,,600.0785335539725,57682.40379436084,0.008095203905828728
,,,600.0879893891408,57683.34446074652,0.008095205188298484
,,,600.0974452243091,57684.28483133042,0.008095206499519942
,,,600.1087930967639,57685.41297385364,0.008095208106548015
,,,600.1201409692186,57686.54069427793,0.008095209745561124
,,,600.1314888416733,57687.66799461138,0.008095211412432348
,,,600.1428367141281,57688.79487678387,0.008095213103619037
,,,600.1541845865828,57689.921342656846,0.00809521481607714
,,,600.1682816982554,57691.320139344956,0.00809521696910204
,,,600.1823788099281,57692.71829970368,0.0080952191466515
,,,600.1964759216007,57694.11582696612,0.008095221345122802
,,,600.2105730332734,57695.51272427198,0.008095223561479651
,,,600.2280401122352,57697.24268583309,0.008095226328653605
,,,600.2455071911971,57698.97169061216,0.00809522911530868
,,,600.262974270159,57700.699744137586,0.008095231918072964
,,,600.2842740192624,57702.80569208828,0.00809523535358455
,,,600.3055737683658,57704.91024316074,0.008095238804759887
,,,600.3268735174692,57707.01340675114,0.008095242268197467
,,,600.3539552377576,57709.685500278734,0.00809524668515475
,,,600.3810369580461,57712.35538432429,0.008095251112804593
,,,600.4139469982248,57715.59691277007,0.008095256502364718
,,,600.4468570384034,57718.83523765674,0.008095261896861349
,,,600.4874437514846,57722.824577230705,0.00809526855026016
,,,600.5280304645659,57726.80915123782,0.008095275198550592
,,,600.5767382799603,57731.58479900994,0.0080952831636709
,,,600.6254460953547,57736.35376448394,0.008095291108221919
,,,600.6741539107492,57741.11614434211,0.008095299027451795
,,,600.7343230384879,57746.99019717511,0.008095308769937741
,,,600.7944921662266,57752.854523093825,0.008095318463466585
,,,600.8546612939654,57758.709296700115,0.008095328104582137
,,,600.9311321256316,57766.136797827465,0.00809534027844804
,,,601.0076029572979,57773.549495423395,0.008095352360611445
,,,601.1013495157873,57782.617119130075,0.008095367044457303
,,,601.1950960742768,57791.66362887783,0.008095381585904992
,,,601.315578336484,57803.260095299636,0.008095400064513546
,,,601.4360605986913,57814.82395135233,0.00809541830748828
,,,601.6021602865025,57830.71495480108,0.008095443074199718
,,,601.8076215715344,57850.29388507466,0.008095473102633682
,,,602.0758903319398,57875.73716061007,0.008095511317960736
,,,602.4525920880925,57911.25505131372,0.008095563131308287
,,,603.0022968845376,57962.70438036472,0.008095635008649184
,,,603.5520016809827,58013.780653691785,0.008095702660055671
,,,604.1017064774278,58064.56251083128,0.008095766302662231
,,,604.6514112738729,58115.11974556673,0.008095826143759328
,,,605.201116070318,58165.51414880302,0.008095882381082949
,,,605.8677045678182,58226.483330399664,0.008095946011578667
,,,606.5342930653185,58287.37741821374,0.008096004937863853
,,,607.2008815628187,58348.26839621335,0.00809605945966426
,,,607.867470060319,58409.217186843176,0.008096109858734329
,,,608.5340585578192,58470.27494704046,0.008096156399552785
,,,609.2006470553195,58531.484220502214,0.008096199330003072
,,,609.8672355528197,58592.8799619795,0.008096238882034966
,,,610.0,58605.13300418015,0.00809624637536772
,,,610.0,58605.13300418015,0.00809624637536772
,,,610.0000010817512,58605.133104065746,0.008095605525820056
,,,610.0000021635024,58605.13320402907,0.008093829413379095
,,,610.0000032452535,58605.13330413576,0.00809111298231607
,,,610.0000043270047,58605.13340444001,0.008087622209317516
,,,610.0000054087559,58605.13350498631,0.008083498414466388
,,,610.0000064905071,58605.13360581089,0.008078861897292794
,,,610.0000075722583,58605.13370694291,0.008073815013575306
,,,610.0000088972148,58605.13383126441,0.008067200682733934
,,,610.0000102221713,58605.13395611397,0.008060233996185131
,,,610.0000115471279,58605.13408151457,0.00805302406381764
,,,610.0000128720844,58605.13420748152,0.008045659799247267
,,,610.0000144710523,58605.134360266115,0.008036668784238822
,,,610.0000160700201,58605.13451389485,0.008027658052186621
,,,610.000017668988,58605.13466836579,0.008018704914283093
,,,610.0000192679558,58605.13482367065,0.008009868164264482
,,,610.0000212819818,58605.135020455484,0.007998970212637813
,,,610.0000232960078,58605.13521850845,0.007988388663868529
,,,610.0000253100338,58605.13541778961,0.007978164356418184
,,,610.0000278352442,58605.135669318806,0.0079658864295305
,,,610.0000303604545,58605.13592261906,0.007954231433103
,,,610.0000334474398,58605.136234540885,0.007940833861566132
,,,610.0000365344251,58605.13654880315,0.007928352803455637
,,,610.0000405963702,58605.13696561142,0.007913264315339504
,,,610.0000446583153,58605.13738584033,0.007899595214033895
,,,610.0000499771961,58605.13794074024,0.00788365212129474
,,,610.0000552960769,58605.138500294095,0.007869693200792803
,,,610.0000606149576,58605.13906392094,0.00785748106592695
,,,610.0000659338384,58605.13963111033,0.00784680124888159
,,,610.000070900569,58605.14016356822,0.007838043403985211
,,,610.0000758672995,58605.14069842185,0.007830317989992617
,,,610.0000808340301,58605.14123538876,0.007823503452193792
,,,610.0000858007606,58605.14177421976,0.007817492393636343
,,,610.000091786588,58605.14242577755,0.007811181895687459
,,,610.0000977724153,58605.14307938975,0.007805756720654688
,,,610.0001037582426,58605.14373476816,0.007801092552587026
,,,610.00010974407,58605.14439166501,0.0077970825518122585
,,,610.0001157298973,58605.14504986734,0.007793634898391959
,,,610.000122967684,58605.14584721926,0.0077901053283834535
,,,610.0001302054707,58605.146645939385,0.007787165004057952
,,,610.0001374432574,58605.14744579927,0.007784715507364747
,,,610.000144681044,58605.148246608645,0.007782674872550116
,,,610.0001533700407,58605.14920901672,0.0077806697588251325
,,,610.0001620590374,58605.150172341426,0.007779059341249636
,,,610.0001707480341,58605.15113640227,0.007777765910054654
,,,610.0001794370307,58605.15210105432,0.00777672706102991
,,,610.0001902471166,58605.15330184135,0.007775715290117509
,,,610.0002010572025,58605.154503189,0.007774944985663056
,,,610.0002118672884,58605.155704963385,0.007774358515691429
,,,610.0002251048741,58605.15717704085,0.007773827402944374
,,,610.0002383424597,58605.158649468016,0.0077734470522631775
,,,610.0002515800454,58605.16012214545,0.007773174667025788
,,,610.0002685423335,58605.16200944923,0.0077729354721758044
,,,610.0002855046216,58605.16389694548,0.007772779532973185
,,,610.0003064255834,58605.16622511454,0.007772659777592073
,,,610.0003273465452,58605.168553396186,0.007772589123100518
,,,610.0003544555606,58605.17157043621,0.007772538770359682
,,,610.000381564576,58605.17458753164,0.00777251335529204
,,,610.0004194200146,58605.178800690504,0.007772497424265622
,,,610.0004667424718,58605.18406751383,0.007772490477633541
,,,610.0005253643283,58605.19059192451,0.0077724881446238625
,,,610.0006145261547,58605.20051531275,0.007772487529188637
,,,610.0007612099406,58605.21684062926,0.007772487459050114
,,,610.0010773485025,58605.252025330396,0.007772487459664609
,,,610.0022415306579,58605.38159023683,0.007772487471379115
,,,610.0091015274587,58606.14496282123,0.007772487566171745
,,,610.0159615242595,58606.90817428135,0.00777248770112861
,,,610.024249641539,58607.8300579764,0.007772487912501915
,,,610.0325377588184,58608.75170888322,0.007772488171318359
,,,610.0408258760979,58609.673128204115,0.007772488472485347
,,,610.0491139933773,58610.59431707094,0.007772488811516374
,,,610.0574021106568,58611.5152765524,0.00777248918445549
,,,610.0656902279362,58612.43600766053,0.007772489587808536
,,,610.0757373881648,58613.55184688841,0.007772490113130799
,,,610.0857845483935,58614.66735355013,0.007772490673809819
,,,610.0958317086221,58615.78252918122,0.007772491265674293
,,,610.1058788688507,58616.897375240085,0.0077724918851059515
,,,610.1159260290793,58618.0118931169,0.0077724925289652256
,,,610.1280900216603,58619.360791056926,0.007772493337270329
,,,610.1402540142413,58620.70921215883,0.007772494173233294
,,,610.1524180068224,58622.05715857705,0.007772495033304838
,,,610.1645819994034,58623.40463237811,0.007772495914459762
,,,610.1791986530787,58625.02317886508,0.007772496997542773
,,,610.1938153067541,58626.64104912292,0.007772498103586556
,,,610.2084319604295,58628.25824635388,0.007772499229422767
,,,610.2230486141049,58629.87477365485,0.0077725003723935395
,,,610.2412655782376,58631.8885436887,0.007772501817511026
,,,610.2594825423704,58633.90128342681,0.0077725032822025366
,,,610.2776995065032,58635.9129983499,0.0077725047635017535
,,,610.3000531160892,58638.38013409939,0.0077725066002788884
,,,610.3224067256753,58640.845744412574,0.0077725084547024485
,,,610.3447603352613,58643.3098386667,0.0077725103237594635
,,,610.3734145592572,58646.46626279394,0.007772512737119626
,,,610.4020687832531,58649.62022974968,0.007772515166308129
,,,610.4370590280861,58653.46829643402,0.007772518149227227
,,,610.4720492729191,58657.31275974099,0.007772521145865285
,,,610.5150215905804,58662.029350264704,0.007772524839247138
,,,610.5579939082418,58666.740613512804,0.0077725285419490515
,,,610.6009662259031,58671.446607276164,0.007772532249643512
,,,610.6551328016023,58677.371089709726,0.00777253692515474
,,,610.7092993773016,58683.28740208604,0.007772541598135847
,,,610.7634659530008,58689.19565472318,0.007772546264757172
,,,610.8305507087206,58696.50195616179,0.007772552031319622
,,,610.8976354644403,58703.79626520615,0.007772557779931842
,,,610.9647202201601,58711.07878212613,0.007772563507926294
,,,611.0521576227582,58720.553345034255,0.0077725709398552625
,,,611.1395950253562,58730.00863989987,0.0077725783311930535
,,,611.249588076941,58741.876339959315,0.007772587569441431
,,,611.3595811285257,58753.71503932888,0.007772596739891177
,,,611.5064834054602,58769.48249111787,0.007772608881318966
,,,611.6835534946094,58788.42374527107,0.0077726233555678965
,,,611.906048732002,58812.12926180884,0.007772641298140251
,,,612.2014044343294,58843.444038572015,0.007772664705739372
,,,612.626621641472,58888.244414787696,0.007772697613150471
,,,613.2325020157988,58951.56845243593,0.007772742973536333
,,,613.8383823901256,59014.37878115028,0.007772786657287214
,,,614.4442627644524,59076.76100531431,0.007772828789701614
,,,615.0501431387793,59138.790454385926,0.007772869488092866
,,,615.6560235131061,59200.53324868084,0.007772908862069611
,,,616.2619038874329,59262.04725805389,0.007772947013811064
,,,616.9919940236891,59335.939287837486,0.007772991497528536
,,,617.7220841599453,59409.64776433969,0.007773034497111644
,,,618.4521742962015,59483.23619937524,0.007773076151691491
,,,619.1822644324577,59556.75744850847,0.007773116587159421
,,,619.9123545687139,59630.25506913713,0.0077731559167814965
,,,620.0,59639.07844171781,0.007773160568736018
,,,620.0,59639.07844171781,0.007773160568736018
,,,620.0000012562172,59639.07856819622,0.007772689981458844
,,,620.0000025124343,59639.07869474158,0.0077714032766809295
,,,620.0000037686515,59639.07882140873,0.007769463659340011
,,,620.0000050248686,59639.07894824135,0.007767006289542367
,,,620.0000062810858,59639.07907527392,0.007764143040588804
,,,620.000007537303,59639.07920253326,0.00776096643068397
,,,620.0000090616466,59639.079357288436,0.007756799853431579
,,,620.0000105859901,59639.07951243401,0.007752394150838151
,,,620.0000121103337,59639.07966798759,0.007747836542048779
,,,620.0000136346773,59639.07982395976,0.0077431955856229456
,,,620.0000155352265,59639.08001901911,0.007737372641301415
,,,620.0000174357756,59639.08021473731,0.007731581210552131
,,,620.0000193363247,59639.0804111074,0.0077258779364163584
,,,620.0000216786738,59639.08065400359,0.00771902846614206
,,,620.0000240210228,59639.08089784004,0.00771242274686447
,,,620.0000263633718,59639.08114258044,0.007706090218986165
,,,620.0000294267113,59639.08146395198,0.007698244855535149
,,,620.0000324900508,59639.081786710914,0.007690902018137007
,,,620.0000364287654,59639.08220359291,0.007682186098796247
,,,620.00004036748,59639.0826224299,0.007674248628569762
,,,620.0000459759075,59639.08322184978,0.007664185689209199
,,,620.000051584335,59639.08382441211,0.007655431057098093
,,,620.0000571927625,59639.08442970625,0.007647825211734816
,,,620.00006280119,59639.085037372824,0.007641221947222645
,,,620.0000684096175,59639.08564709872,0.0076354910163775325
,,,620.000074018045,59639.08625861173,0.007630517953343168
,,,620.0000796264725,59639.08687167545,0.007626202828401693
,,,620.0000852349,59639.08748608469,0.0076224586879759
,,,620.0000921627226,59639.08824662966,0.007618510428214782
,,,620.0000990905452,59639.08900867084,0.007615197096745454
,,,620.0001060183678,59639.08977196761,0.007612416550046437
,,,620.0001129461904,59639.09053631806,0.007610083081394285
,,,620.000119874013,59639.09130155276,0.007608124779125446
,,,620.000128492776,59639.09225458755,0.0076061220313779696
,,,620.000137111539,59639.093208547136,0.007604511617953639
,,,620.0001457303019,59639.09416325032,0.0076032166648323215
,,,620.0001543490649,59639.09511855142,0.007602175366485411
,,,620.0001650560345,59639.09630596728,0.0076011611768111815
,,,620.0001757266035,59639.097489910644,0.007600389879806502
,,,620.0001863971726,59639.09867428395,0.007599801015432783
,,,620.0001994967968,59639.100128709055,0.0075992649598594884
,,,620.000212596421,59639.10158349027,0.007598880077178505
,,,620.0002256960452,59639.10303852707,0.007598603733905755
,,,620.0002424501155,59639.10489974024,0.007598360724802493
,,,620.0002592041858,59639.10676115073,0.007598201647582352
,,,620.0002798292074,59639.10905280361,0.0075980791075745
,,,620.0003004542291,59639.11134457301,0.007598006371504502
,,,620.0003271036463,59639.114305846444,0.007597954287594184
,,,620.0003537530636,59639.11726717857,0.00759792774096186
,,,620.0003907964774,59639.121383555546,0.0075979109602170285
,,,620.0004369284767,59639.12650991139,0.007597903514920902
,,,620.0004977931704,59639.13327342779,0.007597900871481661
,,,620.0005848842837,59639.14295131718,0.00759790023106002
,,,620.0007277489369,59639.15882693707,0.007597900156810947
,,,620.0010309976582,59639.19252484926,0.007597900162628219
,,,620.0021177134624,59639.313282349365,0.007597900193532411
,,,620.0087584577315,59640.05115637701,0.007597900395092671
,,,620.0182357705997,59641.10404590272,0.007597900715874615
,,,620.027713083468,59642.15674292443,0.007597901071169611
,,,620.0371903963363,59643.20924853557,0.007597901456651191
,,,620.0466677092046,59644.26156377071,0.007597901868548482
,,,620.0561450220729,59645.313689612914,0.007597902303571697
,,,620.0656223349412,59646.36562700008,0.0075979027588456965
,,,620.0773712816223,59647.66944483048,0.007597903347610449
,,,620.0891202283034,59648.972976052835,0.007597903959509581
,,,620.1008691749845,59650.276222235116,0.007597904591014286
,,,620.1126181216656,59651.57918488514,0.007597905239111561
,,,620.1243670683467,59652.88186545915,0.007597905901224853
,,,620.1390093128844,59654.50495170996,0.00759790674268601
,,,620.153651557422,59656.12760469149,0.007597907598893171
,,,620.1682938019596,59657.74982697735,0.00759790846683544
,,,620.1829360464973,59659.371621076025,0.007597909343997589
,,,620.2011529884916,59661.38875927423,0.007597910445021214
,,,620.2193699304859,59663.40524311175,0.007597911553722511
,,,620.2375868724802,59665.421077120096,0.00759791266736496
,,,620.2599092034261,59667.89032209447,0.00759791403545666
,,,620.282231534372,59670.35860608592,0.007597915404285619
,,,620.304553865318,59672.82593702877,0.007597916771174551
,,,620.3331778161267,59675.98841627979,0.0075979185176762555
,,,620.3618017669355,59679.14935758757,0.007597920253831304
,,,620.3970189223203,59683.03629973141,0.007597922371521808
,,,620.432236077705,59686.920967715334,0.007597924465126752
,,,620.4768519259286,59691.83914915825,0.007597927077978192
,,,620.5214677741521,59696.75378599623,0.007597929642205491
,,,620.57713564868,59702.88097058383,0.0075979327679883794
,,,620.6328035232079,59709.0028375748,0.007597935807269979
,,,620.6884713977358,59715.11949607317,0.007597938756389505
,,,620.7594114457526,59722.906848154154,0.007597942379919875
,,,620.8303514937693,59730.68613584727,0.007597945849282828
,,,620.901291541786,59738.45757491718,0.007597949162238367
,,,620.9947242666548,59748.68145488844,0.007597953284832124
,,,621.0881569915235,59758.89256445082,0.007597957132465925
,,,621.2072059839188,59771.88546862756,0.007597961636273734
,,,621.3262549763141,59784.85934016783,0.0075979656942757965
,,,621.4885251698869,59802.51443043563,0.00759797051122327
,,,621.6873659450424,59824.10583642105,0.0075979752989087
,,,621.9433337227235,59851.8374696518,0.007597979674647227
,,,622.2954132860546,59889.879861935,0.0075979824561922624
,,,622.8182330116451,59946.19127209853,0.007597979817885719
,,,623.45051458137,60014.079952201704,0.007597966126166461
,,,624.082796151095,60081.821140186046,0.007597941321816674
,,,624.7150777208199,60149.49327315946,0.007597905794746287
,,,625.3473592905448,60217.1636011141,0.007597859917584132
,,,625.9796408602697,60284.88942950326,0.007597804046295924
,,,626.6119224299946,60352.71923079411,0.007597738520785988
,,,627.2442039997195,60420.69363866792,0.007597663665483157
,,,628.0146472088496,60503.76513201065,0.007597560290481849
,,,628.7850904179797,60587.149724896175,0.007597444052872882
,,,629.5555336271099,60670.88446916618,0.007597315453769549
,,,630.0,60719.36098089251,0.007597235828335682
,,,630.0,60719.36098089251,0.007597235828335682
,,,630.0000013267164,60719.361125796386,0.007596812513832129
,,,630.0000026534328,60719.36127076484,0.007595660466593852
,,,630.0000039801492,60719.36141585023,0.007593932501835955
,,,630.0000053068657,60719.36156109373,0.007591753978176083
,,,630.0000066335821,60719.36170652735,0.007589227652427695
,,,630.0000079602985,60719.36185217562,0.0075864376606649755
,,,630.0000095867761,60719.36203105138,0.007582757380588231
,,,630.0000112132536,60719.36221030083,0.0075788847209024264
,,,630.0000128397312,60719.36238993893,0.00757489834319013
,,,630.0000144662088,60719.36256997376,0.00757085903192506
,,,630.0000165226758,60719.36279817603,0.00756574760317627
,,,630.0000185791428,60719.36302701348,0.007560694907734306
,,,630.0000206356098,60719.363256475575,0.00755574942842746
,,,630.0000232137678,60719.36354500655,0.0075497500672644475
,,,630.0000257919259,60719.363834456744,0.007544010328703931
,,,630.0000289248303,60719.36418736412,0.007537414166089064
,,,630.0000320577348,60719.36454148574,0.007531244503601431
,,,630.0000360970972,60719.36499972832,0.007523911080086715
,,,630.0000401364597,60719.36545968667,0.0075172467404513365
,,,630.0000459224407,60719.36612120589,0.007508775610490595
,,,630.0000517084217,60719.36678549759,0.0075014390859869376
,,,630.0000574944027,60719.36745218842,0.007495094901587638
,,,630.0000632803836,60719.36812095301,0.0074896129308856495
,,,630.0000690663646,60719.36879150918,0.0074848776968207045
,,,630.0000748523456,60719.369463612726,0.007480788167605833
,,,630.0000806383266,60719.37013705259,0.007477256553837287
,,,630.0000876982326,60719.37096031366,0.007473593368390861
,,,630.0000947581386,60719.37178501247,0.0074705305898285605
,,,630.0001018180446,60719.37261091335,0.007467969792000605
,,,630.0001088779507,60719.37343781929,0.0074658286765534486
,,,630.0001159378567,60719.374265565566,0.007464038440775616
,,,630.0001247518276,60719.3752999414,0.007462209387332595
,,,630.0001335657985,60719.37633519438,0.007460746547014871
,,,630.0001423797694,60719.37737114886,0.007459576582022768
,,,630.0001511937403,60719.378407664386,0.007458640846320379
,,,630.0001622010963,60719.37970273934,0.007457730761009962
,,,630.0001732084522,60719.38099834494,0.007457042223719966
,,,630.0001842158082,60719.38229435197,0.007456521297586637
,,,630.0001977565505,60719.383889048506,0.007456051006218288
,,,630.0002114887396,60719.38550662534,0.007455713374843242
,,,630.0002252209288,60719.3871244397,0.0074554749730206624
,,,630.0002427445451,60719.38918916554,0.007455269586528197
,,,630.0002602681614,60719.391254067465,0.007455137846759418
,,,630.0002820565768,60719.393821666,0.007455037860928759
,,,630.0003038449922,60719.39638936561,0.0074549802958238445
,,,630.0003324149919,60719.399756338215,0.007454940052080977
,,,630.0003609849916,60719.40312335951,0.007454920538286473
,,,630.0004016561992,60719.407916564545,0.007454908722609119
,,,630.0004533489098,60719.41400870332,0.007454903930423138
,,,630.0005237545628,60719.42230622462,0.007454902446155033
,,,630.0006298396653,60719.43480867144,0.007454902148487739
,,,630.0008209425533,60719.45733068578,0.007454902090514141
,,,630.0013121891026,60719.5152252761,0.007454901994189831
,,,630.0036514611352,60719.79091015631,0.007454901539085711
,,,630.013418337982,60720.94187298107,0.007454899659408058
,,,630.0231852148288,60722.092722693,0.007454897809192521
,,,630.0329520916756,60723.24346028981,0.007454895984442236
,,,630.0427189685224,60724.39408670927,0.007454894181689631
,,,630.0524858453692,60725.544602836824,0.0074548923979229995
,,,630.0642323373195,60726.92816826658,0.007454890274077423
,,,630.0759788292697,60728.3115767615,0.0074548881700021484
,,,630.08772532122,60729.69482963494,0.007454886082367702
,,,630.0994718131702,60731.07792813894,0.007454884008340108
,,,630.1112183051205,60732.460873472985,0.007454881945502924
,,,630.1258517655386,60734.18349666322,0.007454879388229687
,,,630.1404852259568,60735.905886078166,0.007454876841777567
,,,630.155118686375,60737.62804378742,0.007454874303361174
,,,630.1697521467931,60739.34997179451,0.007454871770665512
,,,630.1879461201302,60741.49055007461,0.007454868626825635
,,,630.2061400934672,60743.63077992522,0.007454865485818205
,,,630.2243340668042,60745.770664895506,0.007454862345176387
,,,630.2466119927877,60748.39041951997,0.0074548584971511475
,,,630.2688899187713,60751.00966849833,0.007454854643727823
,,,630.2911678447548,60753.62841794776,0.007454850782557003
,,,630.3197143091862,60756.9833077188,0.007454845820639575
,,,630.3482607736177,60760.33739960953,0.007454840839813921
,,,630.3834030515262,60764.46539477859,0.007454834678620808
,,,630.4185453294348,60768.59222179815,0.007454828481618394
,,,630.4633467638129,60773.85168375476,0.007454820525232166
,,,630.508148198191,60779.109328325576,0.007454812502192585
,,,630.5651192197806,60785.79257234621,0.007454802198800401
,,,630.6220902413703,60792.47303947937,0.007454791778154356
,,,630.67906126296,60799.150818252994,0.007454781237072084
,,,630.7526365911267,60807.77101112604,0.007454767442059186
,,,630.8262119192934,60816.38704995282,0.007454753439412525
,,,630.9147820725093,60826.75380385871,0.007454736305020582
,,,631.0033522257252,60837.11510994852,0.007454718865478779
,,,631.1144727907885,60850.10721694239,0.007454696553483593
,,,631.2255933558517,60863.09181042657,0.00745467376098657
,,,631.3733336799818,60880.344815477525,0.007454642715810872
,,,631.5507845423098,60901.05299664103,0.007454604315375831
,,,631.7726097764331,60926.92060163457,0.007454554620001764
,,,632.0647722689237,60960.96458961727,0.007454486330695993
,,,632.4806109625275,61009.38491141518,0.0074543836604336325
,,,633.095579684668,61080.960558395826,0.00745422030419574
,,,633.7105484068085,61152.55638851489,0.007454043580910108
,,,634.325517128949,61224.22827707698,0.007453853900239706
,,,634.9404858510894,61296.02354740456,0.007453651655228344
,,,635.5554545732299,61367.98191299356,0.007453437222893313
,,,636.3113362058499,61456.70020212167,0.007453157491650237
,,,637.0672178384699,61545.763198509136,0.007452860534056912
,,,637.8230994710899,61635.20797376221,0.007452546958387193
,,,638.5789811037099,61725.061404324355,0.007452217341923143
,,,639.3348627363299,61815.34161048665,0.007451872232369242
,,,640.0,61895.1451748677,0.007451556151916141
,,,640.0,61895.1451748677,0.007451556151916141
,,,640.0000014122134,61895.14534467957,0.007451178643959389
,,,640.0000028244267,61895.14551455375,0.007450156847706652
,,,640.00000423664,61895.145684540104,0.0074486331479891085
,,,640.0000056488534,61895.14585467729,0.007446723054762943
,,,640.0000070610668,61895.14602499485,0.007444520179972321
,,,640.0000084732801,61895.14619551494,0.00744210028108072
,,,640.0000102255976,61895.14640740694,0.0074388866776632975
,,,640.0000119779152,61895.14661965627,0.007435524378780976
,,,640.0000137302327,61895.14683227509,0.007432083475701627
,,,640.000015844118,61895.14708926419,0.007427902415935258
,,,640.0000179580034,61895.147346798985,0.007423751535186464
,,,640.0000200718887,61895.147604872225,0.007419678242960871
,,,640.0000227336382,61895.14793057768,0.007414708257717029
,,,640.0000253953876,61895.14825708476,0.00740995174849069
,,,640.0000286419179,61895.14865635573,0.007404469154682098
,,,640.0000318884481,61895.14905669199,0.0073993495827643615
,,,640.000036095867,61895.149576983255,0.007393249851371844
,,,640.0000403032859,61895.150098787024,0.007387727685088383
,,,640.0000463889249,61895.15085591055,0.007380679822068738
,,,640.000052474564,61895.151615498085,0.00737462211992453
,,,640.000058560203,61895.15237720154,0.007369424057464671
,,,640.000064645842,61895.15314071986,0.0073649671560251945
,,,640.0000707314811,61895.15390579396,0.007361147153114217
,,,640.0000768171201,61895.15467220137,0.00735787358931268
,,,640.0000829027591,61895.155439751325,0.0073550685033638265
,,,640.0000904517323,61895.156393208366,0.007352140256742006
,,,640.0000980007054,61895.15734791048,0.0073497226474469705
,,,640.0001055496786,61895.158303640535,0.007347726616834071
,,,640.0001130986517,61895.15926021928,0.007346078633415515
,,,640.0001222226048,61895.1604172973,0.007344465522133655
,,,640.0001313465579,61895.16157518845,0.00734318584494238
,,,640.0001404705109,61895.16273372465,0.007342170668068333
,,,640.000149594464,61895.16389277254,0.0073413653133048
,,,640.0001610830465,61895.16535277428,0.007340583582378268
,,,640.0001725716289,61895.1668132581,0.007339999531129089
,,,640.0001840602114,61895.16827410208,0.007339563168050252
,,,640.000198323674,61895.1700881555,0.007339171653183619
,,,640.0002125871366,61895.17190249877,0.007338899023353787
,,,640.0002268505992,61895.17371704383,0.0073387091772435815
,,,640.0002455065239,61895.176090586705,0.007338545003377486
,,,640.0002650056944,61895.17857157357,0.00733843915854845
,,,640.0002886475431,61895.1815797869,0.007338364558139609
,,,640.0003122893919,61895.18458808189,0.007338323605458077
,,,640.0003440375447,61895.18862792562,0.007338296035077352
,,,640.0003824453552,61895.19351523448,0.0073382821572440474
,,,640.0004309653314,61895.19968932063,0.007338276186242166
,,,640.000495887597,61895.20795058257,0.007338274174441268
,,,640.0005909449008,61895.2200464836,0.007338273698170497
,,,640.000753403516,61895.240719087386,0.007338273577266715
,,,640.0011280322694,61895.28838993182,0.007338273394789735
,,,640.0026761954803,61895.48538982164,0.007338272645823771
,,,640.012187375457,61896.69562379923,0.007338268058698151
,,,640.0216985554337,61897.90578980314,0.007338263492955703
,,,640.0312097354104,61899.11588857272,0.0073382589456313695
,,,640.0426522173228,61900.57161701133,0.007338253495725278
,,,640.0540946992353,61902.02725028048,0.007338248064888247
,,,640.0655371811478,61903.482789448586,0.0073382426498312765
,,,640.0769796630602,61904.93823552498,0.007338237247753035
,,,640.0884221449727,61906.39358946841,0.00733823185626362
,,,640.1025987828785,61908.19657063087,0.00733822518814221
,,,640.1167754207844,61909.99941343485,0.007338218529886241
,,,640.1309520586902,61911.802119469314,0.0073382118787851
,,,640.1451286965961,61913.60469026174,0.007338205232586683
,,,640.1626367007988,61915.83066247569,0.007338197028598085
,,,640.1801447050015,61918.05643335617,0.007338188826342661
,,,640.1976527092041,61920.28200550955,0.007338180623476772
,,,640.2189282950131,61922.98623906047,0.007338170651880759
,,,640.2402038808222,61925.690187338,0.007338160673858581
,,,640.2614794666312,61928.393854681184,0.007338150687247365
,,,640.2884477000971,61931.82053747196,0.007338138013537409
,,,640.315415933563,61935.246784210285,0.0073381253205178805
,,,640.3482963582696,61939.42358227398,0.007338109815641841
,,,640.3811767829762,61943.59975941822,0.007338094275931326
,,,640.4228598803602,61948.89310360028,0.007338074522401712
,,,640.4645429777441,61954.18550273063,0.007338054705814192
,,,640.5188639970352,61961.081136697874,0.007338028782223658
,,,640.5731850163262,61967.9752774452,0.007338002743100874
,,,640.6408037506311,61976.55510177488,0.007337970163918348
,,,640.708422484936,61985.13282470431,0.007337937397475652
,,,640.7760412192409,61993.70856084654,0.007337904441336719
,,,640.863831800709,62004.83980866138,0.007337861368397159
,,,640.9516223821771,62015.968138228454,0.007337817971465821
,,,641.0609003160753,62029.816482373055,0.007337763499356695
,,,641.1701782499734,62043.661113786125,0.007337708524719103
,,,641.3140646196537,62061.885418288155,0.0073376353754573435
,,,641.4579509893339,62080.10498849719,0.007337561361822907
,,,641.6642832326622,62106.225320961494,0.007337453728823155
,,,641.9281984530933,62139.627979005876,0.0073373135094511365
,,,642.2910280608504,62185.545151321356,0.007337116128529525
,,,642.8357430427587,62254.494700459756,0.007336809969836339
,,,643.5339474304034,62342.94965183727,0.007336400718840901
,,,644.232151818048,62431.55096758715,0.007335973137098745
,,,644.9303562056926,62520.35196138094,0.007335527813917704
,,,645.6285605933373,62609.39528340642,0.007335065312541485
,,,646.3267649809819,62698.714279130065,0.007334586171241566
,,,647.0249693686266,62788.33418911416,0.007334090904370036
,,,647.871698294611,62897.447773235785,0.007333469351147887
,,,648.7184272205953,63007.05088602693,0.007332825637038374
,,,649.5651561465797,63117.15299510619,0.007332160550537881
,,,650.0,63173.89106299855,0.00733181092863159
,,,650.0,63173.89106299855,0.00733181092863159
,,,650.0000017716715,63173.89129444202,0.007331557351968801
,,,650.0000035433429,63173.891525938365,0.007330887510484873
,,,650.0000053150144,63173.89175752759,0.00732991410044744
,,,650.0000070866859,63173.891989238604,0.007328723991768352
,,,650.0000088583573,63173.89222109175,0.007327383994315563
,,,650.000011038162,63173.89250657096,0.007325604264626496
,,,650.0000132179667,63173.8927923014,0.007323745337990343
,,,650.0000153977714,63173.89307829028,0.007321857732702379
,,,650.0000181469211,63173.89343934701,0.007319490212775284
,,,650.0000208960707,63173.893800810445,0.007317180370095637
,,,650.0000242451712,63173.894241687274,0.007314485170540419
,,,650.0000275942716,63173.89468311818,0.007311945819350628
,,,650.0000318972119,63173.89525102852,0.007308929017244531
,,,650.0000362001522,63173.89581972119,0.0073061887247694215
,,,650.0000423301262,63173.896631088166,0.007302736699894551
,,,650.0000501569946,63173.897668838086,0.00729902003263889
,,,650.0000579838629,63173.89870825744,0.0072959640518396665
,,,650.0000658107313,63173.89974904812,0.007293455722458849
,,,650.0000736375996,63173.90079096393,0.007291398332469166
,,,650.0000814644679,63173.90183380246,0.007289711269740299
,,,650.0000892913363,63173.90287739758,0.007288328015833996
,,,650.0000989088002,63173.904160579004,0.00728696460086255
,,,650.0001085262641,63173.905444495475,0.0072858964104974815
,,,650.000118143728,63173.90672898783,0.007285059516170941
,,,650.0001277611918,63173.908013931374,0.007284403830774445
,,,650.0001400076399,63173.90965062208,0.007283770168612482
,,,650.0001522540879,63173.911287734176,0.007283305736937129
,,,650.0001645005359,63173.91292515511,0.0072829653369634595
,,,650.0001799206951,63173.91498723372,0.007282662871355439
,,,650.0001953408544,63173.91704955617,0.007282458328306468
,,,650.0002140281455,63173.91954904685,0.0072822970214536115
,,,650.0002327154366,63173.922048689165,0.007282196609840731
,,,650.0002563123611,63173.925205182015,0.007282122033068831
,,,650.0002799092856,63173.92836175849,0.0072820810399410844
,,,650.0003115473725,63173.93259407476,0.007282053427373711
,,,650.0003497951501,63173.93771063644,0.007282039483626127
,,,650.0003980648942,63173.94416790635,0.00728203344998321
,,,650.0004625568105,63173.952795307196,0.0072820313888141445
,,,650.0005567604283,63173.96539739464,0.007282030871287827
,,,650.0007170937758,63173.98684598726,0.007282030697723857
,,,650.001084044466,63174.03593481329,0.007282030400794821
,,,650.0026096141452,63174.240017877986,0.007282029171520772
,,,650.0138663625887,63175.74588896339,0.0072820201081617375
,,,650.0251231110323,63177.251759935156,0.007282011055076249
,,,650.0388571466071,63179.089030517505,0.007282000020418215
,,,650.052591182182,63180.926302704356,0.007281988994442501
,,,650.0663252177569,63182.76357740777,0.007281977974319788
,,,650.0800592533318,63184.600855507044,0.0072819669576925415
,,,650.0969188151962,63186.85625848761,0.007281953435846384
,,,650.1137783770606,63189.11166941127,0.007281939913380125
,,,650.130637938925,63191.367089786014,0.007281926387863879
,,,650.150984112122,63194.088953007435,0.007281910058355053
,,,650.1713302853191,63196.810834734446,0.00728189371881532
,,,650.1916764585161,63199.53273752411,0.007281877367042724
,,,650.2172086717092,63202.94846034104,0.007281856827375058
,,,650.2427408849022,63206.36422533547,0.007281836263060588
,,,650.27357387142,63210.489204721576,0.00728181139353693
,,,650.3044068579378,63214.61426166817,0.0072817864822867645
,,,650.3431415053317,63219.79658257691,0.007281755124595089
,,,650.3818761527256,63224.979057016615,0.007281723694711314
,,,650.4331600879206,63231.84082001454,0.007281681967279237
,,,650.4844440231155,63238.70292211333,0.007281640105745809
,,,650.5549575445917,63248.13868569689,0.007281582324184437
,,,650.6254710660679,63257.57526607506,0.007281524280228791
,,,650.7155428790709,63269.63061107504,0.0072814497512016935
,,,650.8056146920738,63281.687654898444,0.0072813747875598075
,,,650.9181244880774,63296.75094335537,0.007281280537981491
,,,651.030634284081,63311.817569784944,0.00728118560982591
,,,651.1791972701409,63331.71795227851,0.007281059226459013
,,,651.3277602562008,63351.62560328234,0.007280931670210746
,,,651.5419761003269,63380.3451918545,0.00728074569492748
,,,651.8172325759009,63417.27650101577,0.007280503208216886
,,,652.1982470804206,63468.45708211424,0.007280161115337547
,,,652.7730560059139,63545.82152428703,0.007279631153457903
,,,653.4950357696997,63643.29457604242,0.007278942489170797
,,,654.2170155334856,63741.14777297915,0.0072782290042013465
,,,654.9389952972714,63839.4185580028,0.007277491525967016
,,,655.6609750610572,63938.134073055764,0.007276730845220348
,,,656.3829548248431,64037.312573076975,0.0072759477177193905
,,,657.1049345886289,64136.96466696897,0.007275142865826685
,,,657.9878696225632,64259.48198228476,0.007274130060330643
,,,658.8708046564974,64382.70951711549,0.007273086996669632
,,,659.7537396904316,64506.63318708451,0.007272014812070777
,,,660.0,64541.31815481606,0.00727171072150138
,,,660.0,64541.31815481606,0.00727171072150138
,,,660.0000015332291,64541.31837093963,0.007271379609331697
,,,660.0000030664582,64541.31858712487,0.007270488766185345
,,,660.0000045996874,64541.31880342046,0.007269168873506829
,,,660.0000061329165,64541.31901986348,0.007267524692401759
,,,660.0000076661456,64541.31923648171,0.00726564009079459
,,,660.0000091993747,64541.31945329551,0.007263582087492339
,,,660.0000111276092,64541.31972626636,0.007260828954600382
,,,660.0000130558437,64541.319999587315,0.007257967511766043
,,,660.0000149840782,64541.32027326785,0.007255059024397497
,,,660.0000173418531,64541.3206084069,0.0072515037170315004
,,,660.000019699628,64541.32094408339,0.007248003566390549
,,,660.0000220574028,64541.321280285745,0.007244597547734331
,,,660.0000250897415,64541.321713422556,0.0072403944863726095
,,,660.0000281220802,64541.32214736014,0.007236417642760637
,,,660.0000319147249,64541.322691157235,0.0072317801151909455
,,,660.0000357073696,64541.32323604355,0.007227516894785941
,,,660.0000408638709,64541.323978459855,0.007222295958104213
,,,660.0000472616188,64541.32490183582,0.007216664251468132
,,,660.0000536593666,64541.32582736238,0.007211859801741386
,,,660.0000600571144,64541.32675472175,0.007207768719602996
,,,660.0000664548622,64541.32768364103,0.007204288157716127
,,,660.0000728526101,64541.32861388713,0.007201328231223013
,,,660.0000792503579,64541.32954526147,0.007198811537920967
,,,660.0000870867877,64541.33068736885,0.007196236719302744
,,,660.0000949232176,64541.33183065718,0.007194126193005833
,,,660.0001027596475,64541.33297491351,0.007192396252810427
,,,660.0001105960773,64541.33411996327,0.0071909782618744195
,,,660.0001201180606,64541.33551216757,0.007189594750810602
,,,660.000129640044,64541.33690512717,0.007188508173562319
,,,660.0001391620273,64541.33829867997,0.007187654790937217
,,,660.0001486840106,64541.33969269864,0.007186984549317113
,,,660.0001607922215,64541.341465858866,0.007186335796603528
,,,660.0001729004325,64541.34323945555,0.007185858617339488
,,,660.0001850086435,64541.34501337324,0.007185507632634125
,,,660.0002002148832,64541.3472414952,0.007185195197845772
,,,660.0002154211229,64541.34946987146,0.007184982752560659
,,,660.0002337999503,64541.352163395204,0.007184814562218446
,,,660.0002521787776,64541.354857078244,0.007184709035331811
,,,660.0002752971842,64541.35824555213,0.00718463019181063
,,,660.0002984155908,64541.36163411477,0.0071845863178151784
,,,660.0003292299762,64541.366150782065,0.007184556465059566
,,,660.0003638334222,64541.371222884234,0.007184541722556638
,,,660.0004097988888,64541.37796043868,0.007184534466936557
,,,660.0004702256989,64541.38681773309,0.0071845318377226864
,,,660.0005565898829,64541.39947690388,0.0071845311069673
,,,660.0006979306344,64541.42019447757,0.007184530857217692
,,,660.0009965535597,64541.46396627448,0.007184530489604507
,,,660.002057333247,64541.61945381386,0.007184529193523004
,,,660.0085707710917,64542.5741738634,0.00718452124069566
,,,660.0196522739335,64544.198427316485,0.007184507727371474
,,,660.0307337767753,64545.8226314492,0.007184494232310911
,,,660.041815279617,64547.446787092325,0.007184480752307333
,,,660.0528967824588,64549.07089501276,0.007184467284635658
,,,660.0639782853005,64550.6949559223,0.007184453826977334
,,,660.0776203249056,64552.69421531823,0.00718443727059216
,,,660.0912623645107,64554.693405626866,0.007184420723313477
,,,660.1049044041158,64556.69252792316,0.0071844041825901974
,,,660.1185464437209,64558.69158321482,0.007184387646313525
,,,660.1352893812984,64561.14494272633,0.0071843673547988054
,,,660.152032318876,64563.598204399066,0.007184347064735406
,,,660.1687752564535,64566.051369801906,0.007184326774015578
,,,660.1889786435455,64569.01143218856,0.007184302286325556
,,,660.2091820306375,64571.971359073345,0.0071842777928719575
,,,660.2293854177295,64574.93115285048,0.007184253291815509
,,,660.2547364677876,64578.64489386059,0.007184222535139086
,,,660.2800875178456,64582.35843330128,0.007184191762026617
,,,660.310696715444,64586.84194799767,0.007184154581888975
,,,660.3413059130424,64591.32518221625,0.00718411737312516
,,,660.3797116119197,64596.94995976872,0.007184070643856442
,,,660.4181173107969,64602.57432017812,0.007184023864451159
,,,660.4684971587327,64609.951635930534,0.007183962421137647
,,,660.5188770066685,64617.328284926785,0.007183900885475907
,,,660.5849140082665,64626.9965009026,0.0071838200822845096
,,,660.6509510098646,64636.66368014854,0.0071837391134567385
,,,660.7309664560726,64648.37586461803,0.007183640780411276
,,,660.8109819022806,64660.08671688771,0.007183542198484982
,,,660.907876611559,64674.2663338007,0.007183422485604439
,,,661.0047713208374,64688.444316178546,0.007183302404717898
,,,661.1272076597808,64706.35756408254,0.0071831501439344235
,,,661.2496439987241,64724.26879608216,0.0071829972966816254
,,,661.414240134088,64748.344967195335,0.00718279089747111
,,,661.6136763502905,64777.51427522263,0.007182539403665239
,,,661.8661759195111,64814.44156277975,0.007182218804144932
,,,662.2050812360001,64864.003963093026,0.007181784688709723
,,,662.7022213320024,64936.713856996175,0.007181140114603116
,,,663.4543678827372,65046.763534834325,0.007180147737110245
,,,664.206514433472,65156.90030222734,0.007179135263942167
,,,664.9586609842067,65267.154167633365,0.007178103323247023
,,,665.7108075349415,65377.54644510783,0.007177052515682976
,,,666.6162961114262,65510.64746304966,0.007175763260736468
,,,667.5217846879109,65643.98097364773,0.007174448447594357
,,,668.4272732643956,65777.54809985739,0.007173108981298227
,,,669.3327618408803,65911.34095453106,0.0071717457202405905
,,,670.0,66010.06630932559,0.007170726407726807
,,,670.0,66010.06630932559,0.007170726407726807
,,,670.0000015288016,66010.06653566554,0.007170392016687786
,,,670.0000030576032,66010.06676206904,0.007169491077131288
,,,670.0000045864048,66010.06698858643,0.007168154241792742
,,,670.0000061152064,66010.06721525622,0.007166486588434648
,,,670.000007644008,66010.06744210736,0.007164572514931373
,,,670.0000091728095,66010.0676691612,0.007162479688899009
,,,670.0000110894025,66010.067954118,0.007159685321331109
,,,670.0000130059955,66010.06823943627,0.007156777196880777
,,,670.0000149225884,66010.06852512629,0.007153817403432939
,,,670.0000172574845,66010.06887367608,0.00715020765860519
,,,670.0000195923806,66010.06922277896,0.007146648484497778
,,,670.0000219272766,66010.06957242382,0.0071431799078919235
,,,670.0000249132432,66010.07002032858,0.0071389164288535095
,,,670.0000278992098,66010.07046905223,0.00713487433586389
,,,670.0000316092361,66010.07102765825,0.007130180539986909
,,,670.0000353192623,66010.07158736879,0.0071258534560915705
,,,670.0000403005251,66010.07234044567,0.00712060002748975
,,,670.0000464322982,66010.07326967463,0.007114943011488368
,,,670.0000525640712,66010.07420102866,0.007110081820620179
,,,670.0000586958442,66010.0751342068,0.00710591287085289
,,,670.0000648276173,66010.07606894843,0.00710234112978876
,,,670.0000709593903,66010.07700502923,0.007099282532918356
,,,670.0000783653394,66010.07813713973,0.0070961690615742685
,,,670.0000857712885,66010.0792706379,0.007093588557359823
,,,670.0000931772375,66010.08040528616,0.007091449902611289
,,,670.0001005831866,66010.08154088758,0.007089677465973629
,,,670.0001079891357,66010.0826772789,0.007088208534308726
,,,670.000117259822,66010.08410071011,0.007086718967020205
,,,670.0001265305083,66010.08552495355,0.00708554146188767
,,,670.0001358011946,66010.08694983905,0.007084610630380587
,,,670.0001450718809,66010.08837523208,0.007083874789075553
,,,670.0001567823467,66010.09017631029,0.007083161400763409
,,,670.0001684928126,66010.09197786546,0.007082631269694876
,,,670.0001802032784,66010.09377977504,0.007082237316015002
,,,670.0001948001571,66010.09602618241,0.007081884791878393
,,,670.0002093970359,66010.09827287344,0.0070816413015175475
,,,670.0002239939146,66010.10051976031,0.007081473118526992
,,,670.0002432008472,66010.10347646827,0.007081328334256059
,,,670.0002624077798,66010.10643332113,0.007081239351896934
,,,670.0002867782566,66010.11018521011,0.007081173961032807
,,,670.0003131506795,66010.1142453895,0.0070811366485251
,,,670.0003464904895,66010.1193782998,0.00708111424844154
,,,670.0003872776772,66010.12565783029,0.007081103345409518
,,,670.0004395013633,66010.1336981279,0.00708109887624089
,,,670.0005108247805,66010.14467900505,0.007081097437643186
,,,670.000618832815,66010.16130780068,0.007081097029962092
,,,670.0008152199897,66010.19154331763,0.007081096715740445
,,,670.0013299263758,66010.27078664997,0.007081095937397788
,,,670.0038309651173,66010.65583823627,0.007081092158164638
,,,670.0145515558509,66012.3062669835,0.007081075972970961
,,,670.0252721465844,66013.95657045374,0.007081059808089978
,,,670.0359927373179,66015.60674947682,0.007081043660303158
,,,670.0467133280514,66017.25680481661,0.0070810275268695985
,,,670.0574339187849,66018.90673717964,0.007081011405452468
,,,670.0705726681806,66020.92866495135,0.007080991661141635
,,,670.0837114175763,66022.95041011627,0.007080971928812257
,,,670.096850166972,66024.97197371206,0.0070809522059106875
,,,670.1099889163677,66026.99335670541,0.007080932490321475
,,,670.1260042559616,66029.45705719104,0.007080908465577324
,,,670.1420195955554,66031.92049221662,0.007080884446509603
,,,670.1580349351493,66034.38366322454,0.007080860431034734
,,,670.1740502747432,66036.84657157677,0.007080836417475632
,,,670.1944297941592,66039.98024468814,0.0070808058608816836
,,,670.2148093135752,66043.11349711714,0.007080775303004201
,,,670.2351888329912,66046.24633127288,0.007080744742130469
,,,670.2608158638152,66050.18524705092,0.007080706305868792
,,,670.2864428946392,66054.12350945336,0.007080667860733469
,,,670.3174649372642,66058.88998812721,0.007080621308061462
,,,670.3484869798891,66063.65552272937,0.007080574738092526
,,,670.3875450904933,66069.65420765828,0.007080516077533822
,,,670.4266032010975,66075.65142038999,0.007080457384878311
,,,670.4779920209065,66083.53974194996,0.007080380111180092
,,,670.5293808407156,66091.42556587947,0.0070803027762181775
,,,670.5963239240092,66101.69455448116,0.007080201938464509
,,,670.6632670073028,66111.9594107545,0.007080100990069791
,,,670.7437851148571,66124.30042849504,0.007079979421212806
,,,670.8243032224115,66136.63564855579,0.007079857686486842
,,,670.9215698764281,66151.52911677262,0.007079710406290711
,,,671.0188365304447,66166.41442518512,0.007079562880123453
,,,671.1413299698064,66185.14897743525,0.007079376741093189
,,,671.2638234091681,66203.87114533153,0.007079190210820289
,,,671.4275979655463,66228.88397671429,0.007078940208699324
,,,671.6251640161195,66259.02990262104,0.007078637699187804
,,,671.8736925563251,66296.91053266962,0.007078255730520736
,,,672.2041316580138,66347.207791849,0.007077745433369747
,,,672.6825698140792,66419.903365995,0.00707700171265817
,,,673.4363430689194,66534.15182958436,0.007075818528919615
,,,674.1901163237596,66648.09088743918,0.007074621660526594
,,,674.9438895785999,66761.75409899931,0.007073411477802626
,,,675.8650494284268,66900.32106667855,0.0070719149956936875
,,,676.7862092782538,67038.54997001699,0.0070703997800031886
,,,677.7073691280807,67176.46422192296,0.007068866421626208
,,,678.6285289779076,67314.07752954756,0.007067315483597507
,,,679.5496888277346,67451.39562555341,0.007065747502743047
,,,680.0,67518.41645187627,0.007064974945003005
,,,680.0,67518.41645187627,0.007064974945003005
,,,680.0000015468163,67518.41668198217,0.007064646234814165
,,,680.0000030936326,67518.41691215272,0.007063760749905827
,,,680.0000046404489,67518.41714243911,0.007062447106216094
,,,680.0000061872652,67518.41737288046,0.007060808733819558
,,,680.0000077340815,67518.41760350618,0.007058928696824033
,,,680.0000092808978,67518.4178343379,0.007056873582661987
,,,680.0000112208431,67518.41812415067,0.007054129247489134
,,,680.0000131607885,67518.41841433092,0.00705127414290275
,,,680.0000151007339,67518.41870488897,0.0070483693706605436
,,,680.0000174643585,67518.41905941922,0.0070448278489800235
,,,680.0000198279831,67518.41941451117,0.007041337714531982
,,,680.0000221916077,67518.41977015328,0.007037938238736042
,,,680.000025215233,67518.42022587734,0.007033761114388399
,,,680.0000282388582,67518.42068243206,0.007029803903617054
,,,680.0000319976688,67518.42125108457,0.0070252103923675695
,,,680.0000357564793,67518.42182085662,0.007020980230402514
,,,680.0000408096818,67518.42258844149,0.007015844807848876
,,,680.0000470321085,67518.42353587883,0.00701032324237113
,,,680.0000532545351,67518.42448546688,0.00700558845658856
,,,680.0000594769618,67518.42543689715,0.0070015365521025885
,,,680.0000656993885,67518.42638990305,0.006998072506514841
,,,680.0000719218152,67518.42734425562,0.006995112482583357
,,,680.0000793976005,67518.42849234582,0.006992120846496737
,,,680.0000868733858,67518.42964181164,0.0069896452521320115
,,,680.0000943491711,67518.43079241575,0.00698759679619038
,,,680.0001018249565,67518.4319439617,0.006985901804020966
,,,680.0001093007418,67518.43309628697,0.006984499282236324
,,,680.0001186796377,67518.43454285782,0.006983076781458048
,,,680.0001280585336,67518.43599023031,0.006981955113893185
,,,680.0001374374295,67518.43743823486,0.006981070647172829
,,,680.0001468163255,67518.43888673779,0.006980373212138643
,,,680.0001586926933,67518.44072151007,0.006979697532064769
,,,680.0001705690611,67518.44255675,0.006979197382955589
,,,680.0001824454289,67518.44439233605,0.006978827160431523
,,,680.0001972916048,67518.44668728128,0.006978496525730974
,,,680.0002121377806,67518.44898250235,0.006978269508887367
,,,680.0002299975445,67518.4517438697,0.006978088538974794
,,,680.0002478573083,67518.45450541202,0.006977973406498035
,,,680.0002701724719,67518.45795601567,0.006977886488072398
,,,680.0002924876355,67518.46140671847,0.006977837079632268
,,,680.0003219292713,67518.46595950382,0.006977802876881813
,,,680.0003547255989,67518.47103110417,0.006977785427263424
,,,680.0003978120261,67518.47769399248,0.006977776431719727
,,,680.0004535256511,67518.48630956863,0.0069777729267162724
,,,680.0005310885222,67518.49830392198,0.006977771849603308
,,,680.0006523785248,67518.51706023977,0.006977771497026395
,,,680.000886775133,67518.55330732359,0.00697777109307958
,,,680.001584000342,67518.66112566311,0.006977769914397343
,,,680.0053593672553,67519.2449312026,0.006977763534984583
,,,680.0162057474931,67520.9220336177,0.006977745223100467
,,,680.0270521277309,67522.59894031686,0.00697772693164448
,,,680.0378985079687,67524.2756521701,0.006977708657410285
,,,680.0487448882066,67525.95216998474,0.006977690397669505
,,,680.0595912684444,67527.62849451398,0.006977672150097935
,,,680.0728838989703,67529.68262817999,0.006977649800752728
,,,680.0861765294962,67531.73647381937,0.00697762746365757
,,,680.0994691600222,67533.79003257258,0.0069776051362779815
,,,680.1127617905481,67535.8433055145,0.006977582816515266
,,,680.1290054869123,67538.3520342328,0.006977555549419634
,,,680.1452491832765,67540.86033943268,0.006977528288520255
,,,680.1614928796407,67543.36822279159,0.006977501031735466
,,,680.1809998608393,67546.3793733138,0.0069774683022833595
,,,680.2005068420378,67549.38992045165,0.006977435574060933
,,,680.2200138232364,67552.39986676346,0.006977402845267941
,,,680.2443224482964,67556.14987429547,0.0069773620573647275
,,,680.2686310733565,67559.89895727123,0.006977321264269575
,,,680.2929396984165,67563.64712017494,0.00697728046436233
,,,680.3249081050676,67568.57495654593,0.0069772267957381945
,,,680.3568765117187,67573.50121885962,0.006977173111021262
,,,680.3973568674654,67579.73691029656,0.0069771051065515635
,,,680.4378372232121,67585.9701116221,0.006977037071232707
,,,680.4914932694701,67594.22831087574,0.00697694684092901
,,,680.545149315728,67602.48220867469,0.006976856550119559
,,,680.6147662423222,67613.18502035584,0.006976739306992271
,,,680.6843831689163,67623.88074540836,0.0069766219547238795
,,,680.7540000955104,67634.56946827054,0.00697650449091264
,,,680.8444422063554,67648.44529030849,0.006976351719822728
,,,680.9348843172005,67662.30961108023,0.00697619875551023
,,,681.0462975916258,67679.37315135013,0.00697601005536693
,,,681.1577108660512,67696.4198170897,0.006975821059175869
,,,681.3021807131704,67718.49964295264,0.00697557554652238
,,,681.4466505602896,67740.55226417644,0.006975329537197351
,,,681.6487035658361,67771.3502393407,0.006974984643605485
,,,681.9016416307815,67809.83364143303,0.006974551538266123
,,,682.2380122562935,67860.89404925889,0.006973973262743395
,,,682.7246423753207,67934.54005668747,0.006973132066167044
,,,683.4720890463298,68047.18126808533,0.006971829634080517
,,,684.2195357173388,68159.29634784874,0.006970514938912157
,,,684.9669823883478,68270.9340978961,0.006969188325345877
,,,685.7144290593568,68382.1347416094,0.006967850125198745
,,,686.6320727961951,68518.10624649886,0.0069661918353819945
,,,687.5497165330333,68653.51557447732,0.006964517129716668
,,,688.4673602698716,68788.39815748493,0.006962826550320198
,,,689.3850040067099,68922.77927440031,0.0069611206156027445
,,,690.0,69012.56824993977,0.006959968968620318
,,,690.0,69012.56824993977,0.006959968968620318
,,,690.000002003848,69012.5685421597,0.0069597569935930265
,,,690.0000040076959,69012.56883443394,0.006959202672736053
,,,690.0000060115439,69012.56912680261,0.00695840576290436
,,,690.0000080153918,69012.5694192938,0.006957441624878247
,,,690.0000100192398,69012.56971192651,0.00695636701464746
,,,690.0000125214128,69012.57007754905,0.006954933727943531
,,,690.0000150235859,69012.57044342384,0.006953453718853153
,,,690.000017525759,69012.57080955517,0.006951968089111979
,,,690.0000207505793,69012.57128180342,0.006950088783632171
,,,690.0000239753997,69012.57175446229,0.006948282491284621
,,,690.0000280019278,69012.5723451743,0.006946159369095982
,,,690.000032028456,69012.57293645397,0.006944198095198256
,,,690.0000374352651,69012.5737312355,0.006941822274535017
,,,690.0000441055789,69012.57471288489,0.006939276418918098
,,,690.0000527283999,69012.5759834581,0.006936542992743464
,,,690.0000613512208,69012.57725549546,0.006934337715946014
,,,690.0000699740417,69012.57852871272,0.006932562150672783
,,,690.0000785968626,69012.57980287953,0.006931133682767625
,,,690.0000872196836,69012.5810778101,0.00692998480065303
,,,690.0000958425045,69012.58235335491,0.006929060882897293
,,,690.000106665812,69012.58395509726,0.006928152849591717
,,,690.0001174891196,69012.58555743286,0.006927462159794708
,,,690.0001283124271,69012.58716021967,0.006926936788904393
,,,690.0001415639979,69012.58912305823,0.006926461555824614
,,,690.0001548155686,69012.59108626591,0.006926121584226787
,,,690.0001680671394,69012.59304973757,0.006925878372344651
,,,690.0001850615283,69012.59556804724,0.006925664902370227
,,,690.0002020559173,69012.59808656009,0.006925525965122862
,,,690.0002230350505,69012.60119577586,0.006925419383928466
,,,690.0002440141836,69012.60430511086,0.0069253566501463575
,,,690.0002712338376,69012.60833945833,0.006925312009546306
,,,690.0002984534915,69012.61237386554,0.006925289548459669
,,,690.0003365422941,69012.61801930812,0.006925275481179717
,,,690.0003842422068,69012.62508931839,0.0069252693356961405
,,,690.0004477240886,69012.63449852118,0.0069252671482649
,,,690.0005398315527,69012.64815056993,0.006925266506602784
,,,690.0006947106958,69012.67110653644,0.006925266167570061
,,,690.0010403866427,69012.72234203917,0.006925265521604459
,,,690.002405961199,69012.92474389919,0.006925262975649852
,,,690.0120748295246,69014.35777944999,0.006925244953473395
,,,690.0259966066075,69016.42096412442,0.0069252190145349885
,,,690.0399183836903,69018.48393703818,0.006925193085412416
,,,690.0538401607731,69020.54669891449,0.006925167163796931
,,,690.067761937856,69022.60925041804,0.0069251412478020845
,,,690.0849243900534,69025.15162868661,0.006925109304620556
,,,690.1020868422509,69027.69368924673,0.0069250773653843686
,,,690.1192492944483,69030.23543309228,0.006925045428283091
,,,690.1400770395651,69033.31957948732,0.006925006671377077
,,,690.1609047846819,69036.40326238114,0.00692496791360341
,,,690.1817325297986,69039.48648325361,0.00692492915348111
,,,690.2080797540066,69043.38611669336,0.006924880116588079
,,,690.2344269782145,69047.28501576636,0.006924831072500122
,,,690.2665063288205,69052.03117529166,0.006924771346857915
,,,690.2985856794264,69056.77625455426,0.0069247116071889745
,,,690.339380472138,69062.80894182694,0.006924635615211486
,,,690.3801752648496,69068.83989789714,0.006924559597180927
,,,690.4352940475385,69076.98572657879,0.0069244568441352355
,,,690.5015781551979,69086.77750635015,0.006924333208291763
,,,690.5814334179922,69098.56812348873,0.0069241841571434605
,,,690.6612886807866,69110.3522887367,0.006924034992466515
,,,690.7633183840361,69125.39941580649,0.006923844239764818
,,,690.8653480872856,69140.43621464357,0.006923653297482252
,,,690.9938761197624,69159.36371852059,0.0069234124941167695
,,,691.1224041522391,69178.27521907266,0.0069231713881491306
,,,691.2948906066696,69203.62993168831,0.006922847345748204
,,,691.5036750759626,69234.2829015058,0.006922454387130774
,,,691.7676344802888,69272.97903198792,0.006921956454013601
,,,692.1212312728663,69324.71789442035,0.006921287473763082
,,,692.6396667636686,69400.37979966101,0.006920302638990785
,,,693.4848112749214,69523.24365539178,0.00691868721930814
,,,694.3299557861742,69645.5430240976,0.0069170597875194036
,,,695.3558554527875,69793.27840787706,0.006915068679091758
,,,696.3817551194009,69940.25573807336,0.006913061047357601
,,,697.4076547860142,70086.49850120097,0.006911037496882932
,,,698.4335544526275,70232.02095868476,0.00690899860557513
,,,699.4594541192408,70376.8299855409,0.006906944926396959
,,,700.0,70452.84332510104,0.0069058570759073235
,,,700.0,70452.84332510104,0.0069058570759073235
,,,700.0000028792759,70452.8437294585,0.006905980931107243
,,,700.0000057585519,70452.84413377079,0.006906287556607371
,,,700.0000086378278,70452.84453800875,0.00690670386283378
,,,700.0000115171038,70452.84494215543,0.006907180865872059
,,,700.0000150667518,70452.84544026003,0.006907805219448901
,,,700.0000186163998,70452.84593820725,0.006908434623979252
,,,700.0000231093995,70452.8465682661,0.006909204958870254
,,,700.0000276023993,70452.84719808862,0.00690992531519565
,,,700.0000337181323,70452.84805503573,0.0069108103972335706
,,,700.0000413117554,70452.84911857554,0.006911755003807916
,,,700.0000515425993,70452.85055075932,0.006912785032186503
,,,700.0000639940662,70452.85229293055,0.006913733393956162
,,,700.0000764455331,70452.85403438685,0.006914427593407459
,,,700.000088897,70452.8557753202,0.006914935078599226
,,,700.0001013484668,70452.8575158713,0.006915305934763628
,,,700.0001164054693,70452.85962027626,0.006915623638790264
,,,700.0001314624717,70452.8617244006,0.006915841019814546
,,,700.00014960093,70452.86425889048,0.006916013831966001
,,,700.0001677393882,70452.8667932029,0.006916123229389005
,,,700.0001904548568,70452.86996686371,0.006916205492956422
,,,700.0002131703254,70452.87314042397,0.006916251881666334
,,,700.000243247282,70452.8773423689,0.006916283757411296
,,,700.0002733242386,70452.88154426593,0.006916298663073805
,,,700.0003168374494,70452.88762323618,0.00691630736478284
,,,700.0003729315382,70452.89545978182,0.0069163105874124895
,,,700.0004510873314,70452.90637841367,0.0069163113523889284
,,,700.0005734332477,70452.92347054702,0.006916311248354677
,,,700.000810359187,70452.95656986977,0.006916310777061252
,,,700.0015182460073,70453.0554637838,0.006916309346902766
,,,700.005378066656,70453.59468776964,0.006916301547322321
,,,700.0235342155778,70456.13103166413,0.006916264850901833
,,,700.0416903644996,70458.66720491125,0.0069162281425933616
,,,700.0598465134213,70461.20320705934,0.006916191423884215
,,,700.082055610301,70464.30508089301,0.006916146496041108
,,,700.1042647071807,70467.4066975585,0.0069161015558212415
,,,700.1264738040604,70470.50805656848,0.0069160566043015475
,,,700.155019833492,70474.49394880352,0.006915998811351507
,,,700.1835658629236,70478.47941398456,0.006915941002080566
,,,700.2189040678772,70483.41257900615,0.006915869416249749
,,,700.2542422728309,70488.34508777529,0.006915797807337055
,,,700.3003102148563,70494.77426731534,0.006915704421975057
,,,700.3463781568817,70501.20232908159,0.006915610998889805
,,,700.4112774328862,70510.25611092808,0.006915479323675026
,,,700.4923586470694,70521.56423299872,0.006915314713500618
,,,700.5952739992233,70535.91248698287,0.006915105612143417
,,,700.6981893513772,70550.25514117995,0.00691489632893618
,,,700.8380786001453,70569.74162331095,0.006914611568253231
,,,700.9779678489134,70589.2177385176,0.006914326476714259
,,,701.1697314436759,70615.89920281759,0.006913935133070683
,,,701.4061967582392,70648.77343216936,0.006913451722475182
,,,701.7133452348711,70691.42977966355,0.0069128224402010005
,,,702.1418849040876,70750.86035824075,0.006911941895707289
,,,702.8140658581048,70843.87984659211,0.006910554839698145
,,,704.0338983545635,71012.05299943662,0.0069080198928630635
,,,705.2537308510222,71179.38896376197,0.006905462925462097
,,,706.7592281834652,71384.71486809649,0.006902278352247084
,,,708.2647255159083,71588.66103655992,0.0068990636890403296
,,,709.7702228483513,71791.16351640462,0.006895820679670282
,,,710.0,71821.93945229886,0.00689532332553116
,,,710.0,71821.93945229886,0.00689532332553116
,,,710.0000054525906,71821.94018219828,0.0068952651266852944
,,,710.0000109051812,71821.94091213535,0.0068951414384328955
,,,710.0000163577718,71821.94164212582,0.0068949973588450135
,,,710.0000229577122,71821.94252579875,0.006894824544475757
,,,710.0000311186272,71821.94361858002,0.006894632300456743
,,,710.0000418351525,71821.9450537236,0.006894424561022729
,,,710.0000577030262,71821.9471789793,0.0068941994045492285
,,,710.0000776985291,71821.94985735988,0.006894016832443989
,,,710.0000976940321,71821.95253594639,0.006893906230091947
,,,710.000117689535,71821.95521465743,0.006893839280342328
,,,710.0001441348611,71821.95875753365,0.0068937894588468615
,,,710.0001705801872,71821.96230047844,0.006893763794511179
,,,710.0002071419144,71821.96719879593,0.0068937474045681155
,,,710.000252494148,71821.97327484739,0.006893739940573162
,,,710.0003119668304,71821.98124269939,0.006893737123577556
,,,710.0003962491808,71821.9925344311,0.006893736256677729
,,,710.0005321883373,71822.01074687827,0.006893735871364755
,,,710.0008112162852,71822.04812960514,0.006893735263611809
,,,710.0017486795094,71822.17372570187,0.006893733233785008
,,,710.007307329162,71822.91843005049,0.0068937211986134644
,,,710.0371983751178,71826.92263017196,0.006893656476362626
,,,710.0670894210735,71830.92620943548,0.006893591745510988
,,,710.1042100288656,71835.89724525828,0.0068935113449446
,,,710.1413306366577,71840.86732352422,0.006893430927872308
,,,710.1903721252675,71847.43202051656,0.00689332465878241
,,,710.2394136138772,71853.99504674479,0.00689321835769551
,,,710.310039474418,71863.44368870837,0.006893065212851168
,,,710.4004933288622,71875.53995235302,0.006892868970815532
,,,710.523408897877,71891.96818331361,0.006892602115448748
,,,710.6926701948852,71914.57361568784,0.0068922342866649345
,,,710.9122816378701,71943.87397848278,0.006891756427506656
,,,711.2019450635936,71982.46975968605,0.006891125089363719
,,,711.6098908839,72036.72803602292,0.006890233945724516
,,,712.2460026214968,72121.10533469717,0.006888839798496408
,,,713.3799049406631,72270.82427393824,0.006886341244207356
,,,714.7500360122601,72450.55429685515,0.006883300262799084
,,,716.1201670838572,72628.9793992729,0.006880236647940078
,,,717.4902981554542,72806.07857259252,0.0068771517339663345
,,,719.1438205212243,73018.00558516306,0.006873402178976796
,,,720.0,73126.94947440192,0.006871449916774771
,,,720.0,73126.94947440192,0.006871449916774771
,,,720.000002018621,73126.94973062708,0.006871229821710928
,,,720.000004037242,73126.9499869126,0.006870651003923457
,,,720.000006055863,73126.9502433037,0.006869814018061733
,,,720.000008074484,73126.95049983254,0.006868795863866697
,,,720.000010093105,73126.95075652134,0.006867655334086504
,,,720.0000125903207,73126.95107431109,0.006866140834711392
,,,720.0000150875364,73126.95139238342,0.006864569041996365
,,,720.0000175847522,73126.95171074457,0.006862983642122419
,,,720.0000207553827,73126.95211537191,0.006860997469250489
,,,720.0000239260132,73126.95252045267,0.006859077328755526
,,,720.0000278206147,73126.9530186215,0.006856842275484531
,,,720.0000317152162,73126.95351740507,0.00685476221881379
,,,720.0000367999193,73126.95416945558,0.006852288824182585
,,,720.0000429066788,73126.95495371289,0.006849669782796287
,,,720.0000506562806,73126.95595050017,0.006846848618440357
,,,720.0000584058823,73126.95694874441,0.006844513946619482
,,,720.0000661554841,73126.95794819255,0.0068425871593226105
,,,720.0000739050859,73126.95894863356,0.006840998956484163
,,,720.0000832163021,73126.9601517412,0.006839456269478731
,,,720.0000925275183,73126.96135578565,0.006838234442487718
,,,720.0001018387345,73126.962560572,0.006837266857782645
,,,720.0001111499507,73126.96376594585,0.0068365006413234975
,,,720.0001227335099,73126.96526612138,0.006835766094829303
,,,720.0001343170691,73126.96676683675,0.006835216618300249
,,,720.0001459006282,73126.96826795589,0.006834805578633077
,,,720.0001602678227,73126.97013021837,0.006834436578539829
,,,720.0001746350172,73126.97199280611,0.006834179135214366
,,,720.0001890022116,73126.97385562069,0.0068339995185484805
,,,720.0002077695935,73126.97628918305,0.006833844004601381
,,,720.0002265369754,73126.97872291516,0.006833746819574698
,,,720.0002501622218,73126.9817867547,0.00683367448312721
,,,720.0002737874682,73126.98485068773,0.0068336344414020945
,,,720.0003053639881,73126.98894588875,0.006833607299723926
,,,720.0003434409435,73126.99388419314,0.006833593414037773
,,,720.0003913177115,73127.00009349227,0.006833587265957336
,,,720.0004549323056,73127.0083438956,0.006833585046462012
,,,720.0005470280314,73127.02028811614,0.006833584361293534
,,,720.0007012741052,73127.0402928119,0.0068335839598025454
,,,720.0010428164434,73127.08458848138,0.006833583184483718
,,,720.0023763505251,73127.2575370933,0.006833580163492427
,,,720.0118844442468,73128.49059108076,0.00683355862932696
,,,720.0252178999652,73130.21953223163,0.0068335284446972054
,,,720.0385513556837,73131.94823627548,0.006833498273008947
,,,720.0518848114021,73133.67670384976,0.006833468111823621
,,,720.0652182671206,73135.40493552899,0.006833437959148458
,,,720.0815623057202,73137.5230664375,0.0068334010074920385
,,,720.0979063443199,73139.64084454818,0.006833364063841885
,,,720.1142503829195,73141.75827064653,0.006833327126318149
,,,720.1339573687143,73144.31091096005,0.006833282594591102
,,,720.153664354509,73146.86304168214,0.006833238067688421
,,,720.1733713403038,73149.41466386,0.006833193544112862
,,,720.1980686086264,73152.61170157131,0.006833137749074836
,,,720.222765876949,73155.80794384934,0.006833081955910538
,,,720.2525499075437,73159.66144304973,0.006833014672155739
,,,720.2823339381383,73163.51379042391,0.006832947388005075
,,,720.3196920890753,73168.34417042948,0.006832862991299358
,,,720.3570502400122,73173.17274675508,0.006832778591062798
,,,720.4065743983336,73179.57101794882,0.006832666698115315
,,,720.4560985566551,73185.96613637048,0.006832554795862235
,,,720.5260357211315,73194.99185992227,0.006832396751569906
,,,720.5959728856079,73204.01133755242,0.006832238684620141
,,,720.6887160263713,73215.962403544,0.006832029035852216
,,,720.7814591671346,73227.90257613947,0.006831819342389308
,,,720.8953980817857,73242.55674781124,0.006831561661586839
,,,721.0093369964369,73257.19463782603,0.006831303909241662
,,,721.1555782644093,73275.95873064424,0.006830972976205353
,,,721.3018195323817,73294.69631217871,0.00683064192273976
,,,721.503279484619,73320.46583673896,0.006830185670537325
,,,721.752268509782,73352.24653882095,0.006829621462671359
,,,722.0769579029376,73393.57706035559,0.006828885198846127
,,,722.5331079811757,73451.4292622139,0.0068278498551644405
,,,723.2577692489014,73542.83518405017,0.006826202751508402
,,,724.4456002001187,73691.36795557648,0.006823496963286751
,,,725.6334311513361,73838.33830965323,0.006820784120712146
,,,726.8212621025535,73983.79052736633,0.006818064581274333
,,,728.0090930537709,74127.76025253603,0.006815338697367362
,,,729.4701464368903,74302.85444636557,0.006811977622681244
,,,730.0,74365.8177743261,0.006810756605488048
,,,730.0,74365.8177743261,0.006810756605488048
,,,730.0000016832931,74365.81797389299,0.006811058200258421
,,,730.0000033665863,74365.81817338883,0.006811869340806154
,,,730.0000050498794,74365.81837275763,0.006813070364762898
,,,730.0000067331725,74365.81857195678,0.00681456515181389
,,,730.0000084164657,74365.81877095455,0.0068162766699120655
,,,730.0000100997588,74365.81896972777,0.006818143345625175
,,,730.0000122200192,74365.81921975662,0.006820640570320965
,,,730.0000143402797,74365.81946938351,0.006823231077144125
,,,730.0000164605401,74365.81971859839,0.0068258585620514485
,,,730.0000190535451,74365.82002281646,0.006829062613314322
,,,730.0000216465501,74365.82032642173,0.006832207326309127
,,,730.000024239555,74365.82062942926,0.006835257519173901
,,,730.000027576102,74365.82101847805,0.00683900855797678
,,,730.0000309126489,74365.82140662287,0.006842541077877706
,,,730.000035087879,74365.82189114462,0.006846639658389268
,,,730.0000392631092,74365.82237444918,0.006850382984225319
,,,730.0000449397876,74365.82302979518,0.006854930847619296
,,,730.0000519262484,74365.8238339075,0.0068597484616483954
,,,730.0000589127092,74365.82463571719,0.006863813803170392
,,,730.00006589917,74365.82543558604,0.006867236985324963
,,,730.0000728856307,74365.8262338216,0.006870116311615994
,,,730.0000798720915,74365.82703068377,0.0068725368353493525
,,,730.0000868585523,74365.82782639157,0.0068745710699245925
,,,730.0000953434145,74365.8287914675,0.006876609823214917
,,,730.0001038282767,74365.82975538391,0.006878259986759533
,,,730.0001123131389,74365.83071836182,0.006879595538419805
,,,730.000120798001,74365.83168058019,0.006880676419031071
,,,730.0001312118626,74365.83286072746,0.006881725512970912
,,,730.0001416257242,74365.8340401592,0.006882534642380945
,,,730.0001520395857,74365.83521903909,0.006883158683783044
,,,730.0001646623699,74365.83664741462,0.006883726951435118
,,,730.0001772851541,74365.83807533252,0.006884141719403621
,,,730.0001899079383,74365.83950291642,0.006884444445762473
,,,730.0002058544491,74365.84130606004,0.006884712893124702
,,,730.0002218009598,74365.84310894102,0.006884893225185986
,,,730.0002411878766,74365.84530055587,0.006885034750856409
,,,730.0002605747933,74365.84749200895,0.006885121990857163
,,,730.0002851701499,74365.8502720741,0.0068851862912396936
,,,730.0003097655066,74365.85305205136,0.006885221078710639
,,,730.0003429839212,74365.85680660923,0.006885244177467575
,,,730.0003806900912,74365.86106835637,0.00688525503958601
,,,730.0004314157846,74365.86680160913,0.006885259954523745
,,,730.0004995744756,74365.8745052053,0.006885261411866745
,,,730.0006005149528,74365.88591393894,0.0068852615077758215
,,,730.000776583232,74365.90581394726,0.006885261124523754
,,,730.001199971144,74365.95366712457,0.006885260133080757
,,,730.0030594802312,74366.16383742371,0.006885255774954231
,,,730.0136392467267,74367.35962196394,0.00688523096434663
,,,730.0242190132223,74368.5554238065,0.006885206131350561
,,,730.0347987797178,74369.75124222612,0.006885181278975365
,,,730.0453785462133,74370.94707655454,0.006885156409794148
,,,730.0581545476559,74372.39117233526,0.0068851263587766465
,,,730.0709305490985,74373.83528940851,0.00688509628971176
,,,730.0837065505411,74375.27942684533,0.006885066205307361
,,,730.0964825519837,74376.72358378314,0.006885036107807917
,,,730.1120142890531,74378.47926506425,0.006884999503417335
,,,730.1275460261226,74380.23497262526,0.00688496288513208
,,,730.143077763192,74381.9907052021,0.006884926255131695
,,,730.1586095002614,74383.74646160509,0.006884889615161602
,,,730.1783191318356,74385.97453288123,0.006884843107193698
,,,730.1980287634098,74388.20263853356,0.0068847965876535164
,,,730.2177383949839,74390.43077649448,0.006884750058263051
,,,730.2424541842248,74393.22489410767,0.006884691698702854
,,,730.2671699734657,74396.01905571202,0.006884633327697321
,,,730.2970127154604,74399.39288152849,0.006884562835239347
,,,730.326855457455,74402.76676029329,0.00688449233012287
,,,730.364339194039,74407.00455979198,0.006884403756918494
,,,730.4018229306229,74411.24242268676,0.006884315167955164
,,,730.4513954208795,74416.84710375813,0.006884197986762216
,,,730.5009679111362,74422.45185328409,0.006884080783161101
,,,730.5682295752537,74430.05663899351,0.006883921724809729
,,,730.6354912393712,74437.66145250546,0.006883762632270979
,,,730.7181769204251,74447.0101117538,0.006883567014652544
,,,730.800862601479,74456.35863323882,0.0068833713529577855
,,,730.883548282533,74465.70692145213,0.0068831756497924725
,,,730.991870919201,74477.95316709978,0.006882919208581427
,,,731.100193555869,74490.19864671981,0.006882662702381849
,,,731.2372188865899,74505.68745133957,0.006882338138663371
,,,731.3742442173107,74521.17431235561,0.006882013476878177
,,,731.5588411260345,74542.03404908188,0.0068815759491833856
,,,731.7828449246258,74567.33982810007,0.006881044789864973
,,,732.0670757081766,74599.43608671582,0.00688037046239904
,,,732.4498977389497,74642.63686298324,0.006879461609748896
,,,733.0158201153162,74706.42595544536,0.006878116784907058
,,,733.9139283889965,74807.43006965796,0.006875979552242447
,,,734.8120366626769,74908.090217763,0.006873838774479938
,,,735.7101449363572,75008.34302036965,0.006871694632205714
,,,736.6082532100376,75108.13458136852,0.00686954730289097
,,,737.7244380517728,75231.44619454342,0.006866874384883778
,,,738.8406228935081,75353.9021891406,0.006864197142441959
,,,739.9568077352434,75475.4434247336,0.006861515898073297
,,,740.0,75480.12755735034,0.006861412067649605
,,,740.0,75480.12755735034,0.006861412067649605
,,,740.0000013894942,75480.12770799984,0.0068618541080161695
,,,740.0000027789883,75480.1278585611,0.006863067960431376
,,,740.0000041684825,75480.12800896115,0.006864905526767828
,,,740.0000055579767,75480.1281591413,0.00686724249562634
,,,740.0000069474709,75480.12830905478,0.006869974709688401
,,,740.000008336965,75480.12845866485,0.006873015060126079
,,,740.0000100083062,75480.12863818045,0.006876978405621682
,,,740.0000116796473,75480.1288171801,0.006881179410613507
,,,740.0000133509884,75480.12899563923,0.006885535205392699
,,,740.0000150223295,75480.12917354265,0.006889979787979925
,,,740.0000170782273,75480.12939160645,0.0068954925265058385
,,,740.0000191341251,75480.12960881542,0.006900986361067597
,,,740.0000211900228,75480.12982517699,0.00690640616026034
,,,740.0000236850385,75480.13008663456,0.0069128275426900325
,,,740.0000261800542,75480.13034690257,0.006919032681947875
,,,740.0000286750699,75480.13060602489,0.00692499093738855
,,,740.000031853866,75480.13093457885,0.0069321979670793855
,,,740.000035032662,75480.13126145663,0.006938961962307152
,,,740.0000389779647,75480.13166498336,0.0069467438185414915
,,,740.0000429232673,75480.13206629126,0.006953869155207832
,,,740.0000482057968,75480.13260047472,0.006962445383516668
,,,740.0000534883263,75480.13313144354,0.006970011408534887
,,,740.000059948854,75480.1337770021,0.006978044656967157
,,,740.0000664093816,75480.13441893604,0.006984906626309912
,,,740.0000728699092,75480.13505777552,0.006990762147180831
,,,740.0000793304368,75480.13569397523,0.006995755963951359
,,,740.0000857909645,75480.13632792405,0.007000013463078948
,,,740.0000922514921,75480.13695995406,0.007003642483078397
,,,740.0000987120197,75480.13759034865,0.007006735409453348
,,,740.0001051725474,75480.13821934946,0.007009371218553743
,,,740.0001129913932,75480.13897902536,0.007012045565969687
,,,740.000120810239,75480.13973726645,0.007014249019310986
,,,740.0001286290848,75480.14049432543,0.007016064414688813
,,,740.0001364479306,75480.14125041051,0.0070175600455424205
,,,740.0001459020691,75480.14216357103,0.007019021071928572
,,,740.0001552413141,75480.14306472092,0.0070201643981926635
,,,740.0001645805592,75480.14396515147,0.007021071434841664
,,,740.0001758008007,75480.14504619205,0.007021916839901988
,,,740.0001870210422,75480.14612660781,0.00702255694285887
,,,740.0001982412837,75480.14720655054,0.007023041591524442
,,,740.0002120334332,75480.14853355709,0.007023479207213263
,,,740.0002258255827,75480.1498601781,0.007023790061976675
,,,740.0002396177322,75480.15118652534,0.007024010868908217
,,,740.0002573921756,75480.15289555895,0.007024203873833436
,,,740.0002751666191,75480.15460438366,0.00702432806684809
,,,740.0002972261436,75480.15672499269,0.007024422515980635
,,,740.0003192856682,75480.15884548139,0.007024477148084073
,,,740.0003481391345,75480.16161894336,0.007024515460547673
,,,740.0003769926009,75480.1643923471,0.007024534156988833
,,,740.000417901577,75480.16832448638,0.007024545500097207
,,,740.0004697155052,75480.17330477576,0.007024550080467737
,,,740.0005398975551,75480.1800505785,0.007024551391215952
,,,740.0006446855862,75480.19012267132,0.007024551423242026
,,,740.0008302897537,75480.20796275517,0.00702455098507842
,,,740.001290972791,75480.25224340454,0.007024549838791654
,,,740.0033994333297,75480.4549125041,0.007024544588305873
,,,740.0122854992189,75481.3091438804,0.0070245224346704846
,,,740.0211715651081,75482.1635141235,0.007024500243483212
,,,740.0300576309974,75483.0180222241,0.007024478019048095
,,,740.0389436968866,75483.87266724107,0.007024455765153008
,,,740.0478297627758,75484.7274482939,0.007024433485126427
,,,740.056715828665,75485.58236455603,0.007024411181892481
,,,740.0676303687504,75486.63262143699,0.007024383759371355
,,,740.0785449088359,75487.68307977633,0.007024356309806471
,,,740.0894594489213,75488.73373830422,0.007024328836708596
,,,740.1003739890067,75489.78459582533,0.0070243013430690854
,,,740.1112885290921,75490.83565120955,0.00702427383143414
,,,740.1247569795773,75492.13291583373,0.007024239860710066
,,,740.1382254300626,75493.43047820934,0.0070242058692774265
,,,740.1516938805478,75494.72833652563,0.007024171859952224
,,,740.165162331033,75496.02648905876,0.007024137835055145
,,,740.1817510071158,75497.62578551291,0.007024095909048889
,,,740.1983396831987,75499.2255228551,0.007024053965189458
,,,740.2149283592815,75500.82569826898,0.007024012005789715
,,,740.235040695344,75502.76635631642,0.007023961115440231
,,,740.2551530314064,75504.70764969662,0.00702391020752627
,,,740.2752653674688,75506.64957394685,0.007023859284066801
,,,740.3006850815374,75509.10484203268,0.007023794902786959
,,,740.3261047956059,75511.56110257529,0.0070237305016380034
,,,740.3570162690809,75514.54934729238,0.007023652163005273
,,,740.3879277425558,75517.53903340235,0.007023573800384412
,,,740.4270181565006,75521.32181021544,0.007023474672373054
,,,740.4661085704454,75525.1068431284,0.0070233755123279
,,,740.517068098962,75530.04447885457,0.007023246200001939
,,,740.5680276274786,75534.98584769946,0.007023116841618936
,,,740.6309739621042,75541.0946073796,0.007022956996629217
,,,740.6939202967299,75547.20887805294,0.007022797091345055
,,,740.7568666313555,75553.32856103191,0.007022637129588077
,,,740.8348311733649,75560.9156825081,0.007022438929079314
,,,740.9127957153744,75568.5107786254,0.007022240650832713
,,,740.9907602573838,75576.11367270169,0.007022042298111335
,,,741.09126060039,75585.92542220333,0.0070217865051819175
,,,741.1917609433962,75595.74947588466,0.0070215305964160335
,,,741.3166518164105,75607.97434611096,0.007021212423610309
,,,741.4415426894249,75620.21699198456,0.0070208940800490695
,,,741.605189452354,75636.28455996356,0.007020476694908942
,,,741.7688362152832,75652.38007525862,0.007020059026218938
,,,742.0014669141196,75675.30587628606,0.007019464812239798
,,,742.2967538310596,75704.47762321797,0.0070187097549909
,,,742.6981127835118,75744.24326770443,0.0070176820650976164
,,,743.2947397206902,75803.56493553946,0.00701615148216905
,,,744.084273518838,75882.36958934253,0.007014120885582495
,,,744.8738073169858,75961.41666314489,0.007012084720727111
,,,745.6633411151336,76040.60802172899,0.007010043279276696
,,,746.4528749132813,76119.85789368834,0.0070079968424091
,,,747.2424087114291,76199.09132526291,0.007005945681380406
,,,748.0319425095769,76278.24283010607,0.0070038900580613175
,,,748.9930779653188,76374.40478359965,0.007001381997181768
,,,749.9241209629963,76467.27583787356,0.006998946928386298
,,,750.0,76474.83037252439,0.006998748244859107
,,,750.0,76474.83037252439,0.006998748244859107
,,,750.0000014786957,76474.83051970506,0.006999165444592666
,,,750.0000029573914,76474.83066679607,0.007000308232645099
,,,750.0000044360871,76474.83081372367,0.007002033535926734
,,,750.0000059147828,76474.83096042897,0.007004221802449156
,,,750.0000073934785,76474.83110686541,0.007006773324940914
,,,750.0000088721742,76474.83125299677,0.007009605112366146
,,,750.0000106606906,76474.83142929929,0.0070133070935918
,,,750.0000124492069,76474.83160508006,0.007017219645149754
,,,750.0000142377232,76474.83178031589,0.007021264002131881
,,,750.0000160262396,76474.83195499315,0.007025377962383349
,,,750.000018239698,76474.83217039093,0.007030493757451664
,,,750.0000204531564,76474.83238492509,0.007035571796575371
,,,750.0000226666148,76474.83259860658,0.007040561165916429
,,,750.0000253726733,76474.83285871103,0.0070464886337540285
,,,750.0000280787319,76474.83311761201,0.007052186325418513
,,,750.0000307847905,76474.83337536003,0.007057628276936335
,,,750.0000342764451,76474.83370631978,0.007064251758927497
,,,750.0000377680998,76474.83403557166,0.007070420431259013
,,,750.0000421767392,76474.83444903989,0.007077572451766693
,,,750.0000465853785,76474.83486021211,0.007084047651165644
,,,750.0000526304193,76474.83542067104,0.007091912124001933
,,,750.0000586754601,76474.83597774284,0.007098723361907701
,,,750.0000647205009,76474.83653188433,0.007104610412292055
,,,750.0000707655416,76474.83708349471,0.007109692598392457
,,,750.0000768105824,76474.83763292088,0.007114076843947034
,,,750.0000828556232,76474.83818046322,0.007117857374545035
,,,750.000088900664,76474.83872638138,0.007121116459582394
,,,750.0000962708083,76474.8393900932,0.007124487472182633
,,,750.0001036409526,76474.84005206736,0.007127299493296416
,,,750.0001110110969,76474.8407125921,0.0071296449853950426
,,,750.0001183812412,76474.84137190793,0.007131601220140619
,,,750.0001257513856,76474.84203021553,0.007133232723581487
,,,750.0001349077199,76474.84284691219,0.007134887556779348
,,,750.0001440640543,76474.8436625716,0.007136208184569939
,,,750.0001532203887,76474.8444774033,0.007137262070433074
,,,750.0001623767231,76474.8452915745,0.0071381030713628625
,,,750.0001738172874,76474.84630812921,0.007138919293008799
,,,750.0001852485889,76474.84732323952,0.007139534524483617
,,,750.0001966798903,76474.84833788133,0.007139998680555968
,,,750.0002107636623,76474.84958748009,0.007140416943245543
,,,750.0002248474342,76474.85083669856,0.007140712512833343
,,,750.0002389312061,76474.8520856484,0.007140921374860128
,,,750.0002571505673,76474.85370106965,0.007141103421252354
,,,750.0002753699285,76474.85531628711,0.007141219581467227
,,,750.0002980728129,76474.85732881055,0.007141307368941224
,,,750.0003207756973,76474.85934121812,0.007141357504122432
,,,750.0003506519753,76474.86198938756,0.007141392302748924
,,,750.0003805282532,76474.86463750224,0.0071414089218252
,,,750.0004233126871,76474.86842970426,0.007141418803000666
,,,750.0004779743109,76474.87327461956,0.007141422609475711
,,,750.000553041629,76474.8799281826,0.007141423577225511
,,,750.0006677192292,76474.8900926028,0.007141423473458569
,,,750.000879698175,76474.90888136519,0.007141422915004971
,,,750.0014546674362,76474.95984420087,0.007141421363999646
,,,750.0043416177074,76475.21574031876,0.007141413572038449
,,,750.0134788951858,76476.02575826061,0.007141388883046386
,,,750.0226161726642,76476.83592682841,0.007141364156634086
,,,750.0317534501427,76477.64624501925,0.007141339397271774
,,,750.0408907276211,76478.45671189718,0.007141314608865708
,,,750.0500280050995,76479.26732658541,0.007141289794826827
,,,750.059165282578,76480.0780882595,0.007141264958132597
,,,750.070453338915,76481.07989294136,0.007141234247812572
,,,750.0817413952519,76482.08191938324,0.007141203511067096
,,,750.0930294515889,76483.08416628659,0.007141172751454461
,,,750.1043175079259,76484.08663242476,0.007141141971981674
,,,750.1156055642629,76485.08931663372,0.007141111175188898
,,,750.1296828522702,76486.34006380802,0.007141072747601858
,,,750.1437601402775,76487.59114636522,0.007141034299851951
,,,750.1578374282849,76488.84256235474,0.0071409958347588235
,,,750.1719147162922,76490.09430991049,0.0071409573546220625
,,,750.1894723786281,76491.65599308826,0.007140909342655234
,,,750.207030040964,76493.21818591816,0.0071408613131003175
,,,750.2245877032999,76494.78088518501,0.0071408132682574035
,,,750.2461762105314,76496.70303471135,0.0071407541751002165
,,,750.2677647177629,76498.62593963122,0.007140695064176184
,,,750.2893532249944,76500.54959454632,0.007140635937504796
,,,750.3172048572687,76503.03242785702,0.0071405596366156615
,,,750.345056489543,76505.51648980063,0.0071404833146776125
,,,750.3796401809504,76508.60267204636,0.007140388518489136
,,,750.4142238723579,76511.69071248909,0.007140293695729505
,,,750.4591201182845,76515.70232000388,0.007140170561594858
,,,750.5040163642112,76519.71698561143,0.007140047390102652
,,,750.562814868343,76524.97936296924,0.007139886026479414
,,,750.6216133724748,76530.24682916535,0.007139724608824904
,,,750.6804118766066,76535.5192985247,0.007139563141097783
,,,750.7552950774943,76542.24119561439,0.0071393574352272395
,,,750.830178278382,76548.97090169159,0.007139151658124266
,,,750.9050614792698,76555.70825025496,0.007138945813548106
,,,751.0002048092758,76564.27919849007,0.007138684183488494
,,,751.0953481392819,76572.86189104257,0.0071384224533937
,,,751.2119369811321,76583.39468151829,0.007138101596893211
,,,751.3285258229823,76593.9440404833,0.007137780598978228
,,,751.4781658810444,76607.50735395883,0.007137368400353647
,,,751.6278059391066,76621.09584695203,0.007136955978275979
,,,751.8335654009179,76639.81943776317,0.007136388527433463
,,,752.087472620627,76662.98271042909,0.0071356877311154554
,,,752.4178474193321,76693.21037913277,0.007134774970462997
,,,752.8800205808757,76735.64564186639,0.007133496394637238
,,,753.5724410956431,76799.490906008,0.007131577314075447
,,,754.2648616104104,76863.58448314999,0.007129654181817727
,,,754.9572821251778,76927.85096968015,0.0071277272077506105
,,,755.7947281376657,77005.71395250049,0.0071253917914068906
,,,756.6321741501537,77083.62896218497,0.007123051399486171
,,,757.4696201626416,77161.50656930129,0.007120706366405878
,,,758.3070661751295,77239.2695920279,0.007118357014551999
,,,759.1445121876175,77316.85146957256,0.0071160036549384785
,,,760.0,77395.85812329009,0.007113595769015565
,,,760.0,77395.85812329009,0.007113595769015565
,,,760.0000013889143,77395.85825131077,0.0071140863825505055
,,,760.0000027778285,77395.85837923076,0.007115440738932636
,,,760.0000041667428,77395.85850696586,0.007117502471046651
,,,760.000005555657,77395.85863444736,0.007120138723684883
,,,760.0000069445713,77395.85876161972,0.007123236825638315
,,,760.0000083334855,77395.85888843855,0.007126701399705991
,,,760.0000097223998,77395.85901486894,0.007130451862389995
,,,760.0000114415817,77395.85917078529,0.007135389503395959
,,,760.0000131607636,77395.85932602841,0.007140555404360624
,,,760.0000148799455,77395.85948057382,0.007145863988828734
,,,760.0000165991274,77395.85963440729,0.007151246726211933
,,,760.0000186974036,77395.85982118924,0.007157838422208912
,,,760.0000207956797,77395.86000690363,0.0071643832346340525
,,,760.0000228939558,77395.86019156294,0.007170824224801443
,,,760.0000254192821,77395.8604124352,0.007178380518575874
,,,760.0000279446084,77395.86063185534,0.007185676904036931
,,,760.0000304699347,77395.86084987748,0.007192681893863265
,,,760.0000336484873,77395.86112239947,0.00720105794451689
,,,760.0000368270398,77395.86139292276,0.007208930091439426
,,,760.0000407196238,77395.86172167539,0.00721788780809669
,,,760.0000446122078,77395.86204783988,0.00722611707829479
,,,760.0000497109668,77395.86247151169,0.007235857414128726
,,,760.0000548097257,77395.86289155747,0.007244511725051408
,,,760.0000611893053,77395.86341263178,0.007253969745247201
,,,760.0000675688848,77395.86392937468,0.007262088537480775
,,,760.0000739484643,77395.86444240196,0.0072690490547039546
,,,760.0000803280439,77395.86495224499,0.007275012077601443
,,,760.0000867076234,77395.86545936076,0.00728011820542699
,,,760.0000930872029,77395.86596414157,0.007284489305849273
,,,760.0000994667824,77395.86646692373,0.0072882304778207245
,,,760.000105846362,77395.86696799542,0.007291432091742015
,,,760.0001122259415,77395.86746760338,0.007294171716877461
,,,760.0001200443227,77395.8680782002,0.007296995903221186
,,,760.0001278627038,77395.8686872416,0.007299328746607445
,,,760.0001358648626,77395.8693092705,0.007301296632148026
,,,760.0001438670214,77395.86993019264,0.007302914702685651
,,,760.0001518691802,77395.87055020477,0.00730424509555714
,,,760.0001617725779,77395.87131650526,0.007305568808021299
,,,760.0001716759757,77395.87208190496,0.007306607643615766
,,,760.0001815793735,77395.87284659779,0.007307422888415237
,,,760.0001914827712,77395.87361073594,0.007308062652077355
,,,760.0002040667773,77395.87458109252,0.007308680927275564
,,,760.0002166507834,77395.87555093122,0.007309135285927695
,,,760.0002292347895,77395.87652038944,0.00730946917805381
,,,760.0002450419137,77395.87773776664,0.007309766134366145
,,,760.0002608490379,77395.87895484318,0.007309967787592493
,,,760.0002799640426,77395.88042634557,0.007310127257517876
,,,760.0002990790474,77395.88189766044,0.007310227109578314
,,,760.0003231439783,77395.88374981904,0.007310301575554847
,,,760.0003472089093,77395.88560187427,0.007310342858079898
,,,760.0003793291437,77395.88807378833,0.007310370823294503
,,,760.0004180225826,77395.89105150632,0.007310385080147168
,,,760.0004666004631,77395.89478986656,0.007310391269095932
,,,760.0005310006791,77395.8997458408,0.007310393278807763
,,,760.0006238935085,77395.90689449968,0.007310393520484744
,,,760.0007784530334,77395.91878882787,0.0073103931254526
,,,760.001116007791,77395.9447660108,0.0073103921375617794
,,,760.0023914051052,77396.04291941838,0.007310388397286238
,,,760.0098709028083,77396.61862129,0.007310366437213748
,,,760.0173504005114,77397.19447051107,0.007310344437567611
,,,760.0248298982145,77397.77046629382,0.007310322402319729
,,,760.0338550130032,77398.46568404794,0.00731029577120059
,,,760.0428801277918,77399.16111289573,0.00731026909894535
,,,760.0519052425805,77399.85675169279,0.007310242390403155
,,,760.0609303573691,77400.5525993638,0.007310215649813821
,,,760.0699554721577,77401.2486548947,0.0073101888808786136
,,,760.0789805869464,77401.94491732572,0.007310162086829477
,,,760.0901545049672,77402.80723922905,0.007310128882753611
,,,760.1013284229881,77403.66987524914,0.00731009564907362
,,,760.112502341009,77404.53282383374,0.0073100623896871645
,,,760.1236762590298,77405.396083507,0.0073100291078916834
,,,760.1348501770507,77406.25965285981,0.007309995806471003
,,,760.1488020273758,77407.33834567995,0.007309954202050478
,,,760.162753877701,77408.41751667789,0.007309912574483012
,,,760.1767057280261,77409.49716344313,0.00730987092689193
,,,760.1906575783513,77410.57728365784,0.0073098292618320035
,,,760.2080843516904,77411.92708605023,0.007309777198074706
,,,760.2255111250296,77413.27761940741,0.007309725113552449
,,,760.2429378983687,77414.62887966658,0.0073096730108689004
,,,760.2644012652444,77416.2941278111,0.007309608817646581
,,,760.28586463212,77417.96046550648,0.00730954460299864
,,,760.3073279989957,77419.62788583233,0.0073094803692891775
,,,760.3350828863457,77421.78566848238,0.007309397281606454
,,,760.3628377736958,77423.94523605259,0.007309314168226815
,,,760.3973561458972,77426.63353014126,0.007309210769065655
,,,760.4318745180987,77429.32453786253,0.007309107337525933
,,,760.4765367486107,77432.81033363513,0.007308973467310893
,,,760.5211989791227,77436.30057684194,0.007308839552513815
,,,760.5781122501442,77440.75457125193,0.007308668845792914
,,,760.6350255211656,77445.21559828914,0.007308498079268693
,,,760.6919387921871,77449.68355532282,0.007308327257948564
,,,760.7624086256772,77455.22521803563,0.007308115677475036
,,,760.8328784591672,77460.7771639401,0.007307904024949064
,,,760.9033482926573,77466.33920930699,0.007307692304901983
,,,760.9914931004605,77473.3102472541,0.0073074273922241985
,,,761.0796379082637,77480.29645672554,0.007307162384416859
,,,761.1858935775167,77488.73778663453,0.007306842805003237
,,,761.2921492467697,77497.20008235125,0.007306523097500152
,,,761.4253137117912,77507.8341428929,0.007306122249722374
,,,761.5584781768127,77518.49912655907,0.007305721210961739
,,,761.7349420518199,77532.67770923524,0.007305189483349863
,,,761.911405926827,77546.90625833569,0.007304657433283838
,,,762.1669912942306,77567.59827679936,0.0073038862660773285
,,,762.49679085315,77594.43500217401,0.007302890216602198
,,,762.956276735411,77632.05617536155,0.007301500743239153
,,,763.6241447055983,77687.15329198597,0.0072994776387460825
,,,764.2920126757855,77742.65310133903,0.007297450603025467
,,,764.9598806459727,77798.46726117659,0.007295419855586804
,,,765.6277486161599,77854.51726268126,0.007293385609002064
,,,766.4313594627479,77922.17379324768,0.007290933558604357
,,,767.2349703093358,77989.9645444571,0.0072884770869
,,,768.0385811559238,78057.7971106349,0.007286016528403187
,,,768.8421920025118,78125.59151357772,0.007283552205935318
,,,769.6958994569148,78197.49320975639,0.007280930484392986
,,,770.0,78223.06234412572,0.007279995724401307
,,,770.0,78223.06234412572,0.007279995724401307
,,,770.0000013649885,78223.0624588168,0.007280533020587155
,,,770.000002729977,78223.06257339811,0.007282022275295279
,,,770.0000040949656,78223.06268777701,0.007284299179985664
,,,770.0000054599541,78223.06280187711,0.00728722286654143
,,,770.0000068249426,78223.06291563595,0.007290672788079452
,,,770.0000081899311,78223.06302900298,0.007294545976697281
,,,770.0000095549196,78223.06314193783,0.007298754643266992
,,,770.0000112259893,78223.06327956264,0.0073042554355649695
,,,770.0000128970589,78223.06341644918,0.007310033319782841
,,,770.0000145681286,78223.06355256753,0.0073159949212317455
,,,770.0000162391982,78223.06368789882,0.0073220643519099834
,,,770.0000182534503,78223.06384996299,0.0073294372722441355
,,,770.0000202677024,78223.06401086581,0.007336793529540462
,,,770.0000222819546,78223.06417061525,0.007344068517451036
,,,770.0000242962067,78223.06432922812,0.007351213633821778
,,,770.0000268305257,78223.06452721584,0.007359964664901832
,,,770.0000293648447,78223.06472349896,0.007368404291837921
,,,770.0000318991638,78223.06491814255,0.007376501479179106
,,,770.0000350675175,78223.0651592825,0.007386117388782313
,,,770.0000382358712,78223.06539811034,0.00739515925054529
,,,770.0000420896445,78223.06568569316,0.007405390011513192
,,,770.0000459434177,78223.06597031567,0.00741480557915616
,,,770.0000509327501,78223.06633479784,0.007425852540421781
,,,770.0000559220825,78223.06669520486,0.00743570714328623
,,,770.0000621577615,78223.06714058509,0.007446514589272166
,,,770.0000683934404,78223.06758106344,0.007455840072291176
,,,770.0000746291194,78223.06801731503,0.007463876245688334
,,,770.0000808647983,78223.06844992582,0.00747079567372358
,,,770.0000871004772,78223.06887940264,0.007476750412396305
,,,770.0000933361562,78223.06930618292,0.0074818731895154745
,,,770.0000995718351,78223.0697306437,0.007486279216822942
,,,770.000105807514,78223.0701531097,0.007490068164184995
,,,770.000112043193,78223.07057386042,0.007493326076171249
,,,770.0001195587016,78223.07107902673,0.007496651508542788
,,,770.0001268797876,78223.07156940372,0.0074993575444931865
,,,770.0001342008735,78223.07205836095,0.007501623368543913
,,,770.0001415219594,78223.07254612944,0.0075035204926362144
,,,770.0001504514615,78223.07313972824,0.007505421575217535
,,,770.0001593809636,78223.07373213342,0.007506952243411601
,,,770.0001683104657,78223.0743235776,0.007508184620731629
,,,770.0001772399678,78223.07491424814,0.007509176804939964
,,,770.0001882946833,78223.07564464881,0.007510141513884594
,,,770.0001993493988,78223.07637431823,0.007510879093433775
,,,770.0002104041143,78223.07710342866,0.007511443003640516
,,,770.0002238883757,78223.07799221108,0.007511954334467056
,,,770.000237372637,78223.07888053413,0.007512322848159345
,,,770.0002508568983,78223.07976852628,0.0075125884271026455
,,,770.0002680487257,78223.08090034014,0.007512822347160639
,,,770.0002852405531,78223.08203189776,0.0075129763944718495
,,,770.0003063399871,78223.08342042837,0.007513095553590141
,,,770.0003274394211,78223.0848088065,0.007513166900116513
,,,770.0003545818589,78223.08659469656,0.007513218310614228
,,,770.0003817242967,78223.08838050903,0.0075132448580109016
,,,770.0004191911138,78223.09084554532,0.007513261785629232
,,,770.0004655804667,78223.09389758122,0.007513269398270745
,,,770.0005262431175,78223.09788866946,0.007513272071515501
,,,770.0006118339206,78223.103519829,0.007513272542048409
,,,770.0007488308569,78223.11253312966,0.0075132722042905754
,,,770.0010258448984,78223.1307586238,0.0075132713169192645
,,,770.0019302540563,78223.19026389405,0.007513268405015748
,,,770.0071832334287,78223.5359353897,0.007513251474883435
,,,770.0151656197435,78224.06138967762,0.007513225697788577
,,,770.0231480060582,78224.58705351339,0.007513199865981664
,,,770.031130392373,78225.11292578415,0.007513173985393353
,,,770.0391127786878,78225.63900544429,0.007513148061303484
,,,770.0470951650026,78226.16529150816,0.007513122098396433
,,,770.0550775513174,78226.69178304375,0.007513096100829304
,,,770.0647298505083,78227.32868963902,0.007513064623542691
,,,770.0743821496993,78227.96589389708,0.007513033106637552
,,,770.0840344488903,78228.60339441817,0.007513001555053402
,,,770.0936867480813,78229.2411898732,0.007512969973058446
,,,770.1033390472722,78229.87927899524,0.007512938364330677
,,,770.1150616161796,78230.65462157952,0.0075128999446426115
,,,770.1267841850869,78231.43039345357,0.007512861495003722
,,,770.1385067539942,78232.2065926325,0.007512823019486248
,,,770.1502293229015,78232.98321721064,0.0075127845215072755
,,,770.1644002614764,78233.92261252819,0.007512737956955595
,,,770.1785712000514,78234.86262369053,0.007512691367884338
,,,770.1927421386263,78235.80324768032,0.007512644757715223
,,,770.2069130772012,78236.74448157578,0.007512598129243324
,,,770.2247514259607,78237.93016761306,0.007512539410919874
,,,770.2425897747202,78239.11681009585,0.007512480670813592
,,,770.2604281234796,78240.30440367862,0.007512421911853071
,,,770.2825885834612,78241.78106000414,0.007512348893251145
,,,770.3047490434428,78243.25916637864,0.007512275852609928
,,,770.3269095034244,78244.73871329847,0.007512202792706318
,,,770.3559292068296,78246.67838168087,0.007512107093384231
,,,770.3849489102348,78248.62048405381,0.007512011368612858
,,,770.4214559823771,78251.06709417512,0.007511890914507597
,,,770.4579630545194,78253.51748587347,0.007511770429766837
,,,770.5053316487084,78256.7024883109,0.007511614059212718
,,,770.5527002428975,78259.89371201152,0.0075114576501442215
,,,770.6109264262507,78263.82481838528,0.00751126534478945
,,,770.6691526096039,78267.76506017818,0.007511072997002926
,,,770.7273787929571,78271.71429566469,0.007510880612907539
,,,770.7981482731943,78276.5261977663,0.007510646742724306
,,,770.8689177534316,78281.35093490516,0.0075104128326828464
,,,770.9396872336688,78286.18826599586,0.007510178887863844
,,,771.0281890751736,78292.25502489993,0.007509886281471002
,,,771.1166909166784,78298.34065336459,0.0075095936321840405
,,,771.2232899874921,78305.69511474046,0.007509241089303619
,,,771.3298890583058,78313.07553637704,0.007508888494682101
,,,771.46331790044,78322.34896371837,0.007508447088018995
,,,771.5967467425742,78331.66044843486,0.007508005609741654
,,,771.773231775,78344.03273454044,0.007507421565607391
,,,771.9497168074258,78356.46599233658,0.007506837406050431
,,,772.2045439744865,78374.51981308618,0.0075059937400471285
,,,772.5324170984978,78397.91219302044,0.007504907908737229
,,,772.9861637110561,78430.55779570772,0.007503404633883945
,,,773.6212106918523,78476.70311720982,0.00750129964116198
,,,774.2562576726485,78523.28213702713,0.007499193506171883
,,,774.8913046534448,78570.1978897177,0.00749708633785725
,,,775.526351634241,78617.36432785839,0.007494978243837005
,,,776.1613986150372,78664.70516245427,0.007492869330463348
,,,776.927960508527,78721.98671221135,0.00749032273031786
,,,777.6945224020168,78779.32046511647,0.0074877752720171895
,,,778.4610842955066,78836.61698671486,0.007485227135714042
,,,779.2276461889963,78893.79945092162,0.007482678499188301
,,,779.9942080824861,78950.80202856292,0.0074801295379043325
,,,780.0,78951.23188982393,0.007480110277890264
,,,780.0,78951.23188982393,0.007480110277890264
,,,780.0000013343197,78951.23198883086,0.00748070851582731
,,,780.0000026686394,78951.2320877169,0.007482374064606384
,,,780.000004002959,78951.23218637901,0.007484932601345033
,,,780.0000053372787,78951.23228473128,0.007488233192181551
,,,780.0000066715984,78951.23238270255,0.007492145404278314
,,,780.0000080059181,78951.2324802345,0.00749655672935785
,,,780.0000093402377,78951.23257727975,0.007501370297571046
,,,780.0000109542126,78951.23269396044,0.007507612140918623
,,,780.0000125681875,78951.23280982272,0.007514196865494331
,,,780.0000141821623,78951.23292482966,0.007521021364354187
,,,780.0000157961372,78951.23303895631,0.007528000534573628
,,,780.000017410112,78951.23315218757,0.00753506439976883
,,,780.0000194168038,78951.23329171192,0.007543879811643953
,,,780.0000214234955,78951.23342984215,0.007552650708545133
,,,780.0000234301872,78951.23356659089,0.007561309880667646
,,,780.0000254368789,78951.23370198005,0.007569806454066077
,,,780.0000279392272,78951.23386895015,0.007580117528694232
,,,780.0000304415754,78951.23403391827,0.007590066345278084
,,,780.0000329439237,78951.23419695946,0.00759962049818723
,,,780.0000360391117,78951.23439608113,0.007610865830657594
,,,780.0000391342998,78951.23459253345,0.007621466877661172
,,,780.0000428540295,78951.23482531591,0.007633360542812146
,,,780.0000465737593,78951.2350547382,0.007644356453732276
,,,780.0000512946237,78951.23534147246,0.007657084196434241
,,,780.0000560154882,78951.23562370465,0.007668532349781399
,,,780.0000620207913,78951.23597693576,0.00768141481763147
,,,780.0000680260945,78951.2363244656,0.007692617731181947
,,,780.0000740313976,78951.23666704133,0.007702345747966202
,,,780.0000800367008,78951.23700531735,0.007710784919079332
,,,780.0000860420039,78951.23733986459,0.007718101301798238
,,,780.000092047307,78951.23767117989,0.007724441499614529
,,,780.0000980526102,78951.23799969492,0.007729934077906735
,,,780.0001040579133,78951.23832578435,0.007734691310073503
,,,780.0001100632164,78951.2386497731,0.007738810977660929
,,,780.0001160685196,78951.23897194286,0.007742378090361076
,,,780.0001234229555,78951.23936436702,0.007746101145142434
,,,780.0001305750818,78951.23974409277,0.007749142836964579
,,,780.0001377272081,78951.24012224059,0.007751704339651917
,,,780.0001448793344,78951.24049905967,0.007753861319697408
,,,780.000153558204,78951.24095483206,0.0077560264479433535
,,,780.0001622370737,78951.24140926573,0.007757783744194263
,,,780.0001709159434,78951.24186261292,0.007759209957294098
,,,780.0001795948131,78951.24231507842,0.00776036741766452
,,,780.0001902489072,78951.24286955681,0.007761494472502397
,,,780.0002009030013,78951.24342319937,0.007762366628415513
,,,780.0002115570954,78951.24397619524,0.0077630415123182426
,,,780.0002244350686,78951.2446439637,0.007763656840054919
,,,780.0002373130418,78951.24531119483,0.007764108142559809
,,,780.000250191015,78951.24597803204,0.007764439133916597
,,,780.0002663975911,78951.246816828,0.007764733309396862
,,,780.0002826041672,78951.24765531329,0.007764932430665039
,,,780.0003022321223,78951.2486705374,0.0077650895306642315
,,,780.0003218600774,78951.24968556895,0.007765187441454088
,,,780.0003466258338,78951.2509661302,0.007765260199106802
,,,780.0003713915902,78951.2522465866,0.0077653002396244316
,,,780.0004045607758,78951.25396143932,0.007765327193302593
,,,780.0004446280178,78951.25603286632,0.007765340757743057
,,,780.0004951321303,78951.25864383859,0.0077653465181650345
,,,780.0005624858193,78951.26212590025,0.007765348289221165
,,,780.0006605754821,78951.26719697934,0.007765348392985264
,,,780.0008266069401,78951.27578062587,0.00776534785677559
,,,780.0012020865531,78951.29519291969,0.00776534654061664
,,,780.0027126587328,78951.37329516259,0.00776534123835896
,,,780.0099817765968,78951.74926250945,0.007765315679321867
,,,780.0172508944607,78952.12543882888,0.007765290053706684
,,,780.0245200123247,78952.50182302603,0.007765264368223555
,,,780.0317891301887,78952.8784140696,0.0077652386289338874
,,,780.0390582480527,78953.25521098539,0.0077652128412730075
,,,780.0463273659167,78953.63221285057,0.0077651870101190035
,,,780.0551071059216,78954.08783287623,0.007765155759140764
,,,780.0638868459265,78954.5437491437,0.007765124457879394
,,,780.0726665859314,78954.99996026648,0.007765093112321314
,,,780.0814463259363,78955.45646492702,0.0077650617277052894
,,,780.0902260659412,78955.91326186886,0.007765030308600219
,,,780.0990058059461,78956.37034988964,0.007764998858998695
,,,780.1098969977187,78956.93776640868,0.007764959808905988
,,,780.1207881894912,78957.50562695884,0.007764920722918928
,,,780.1316793812638,78958.0739295148,0.007764881605910134
,,,780.1425705730363,78958.64267212783,0.007764842462012442
,,,780.1534617648089,78959.21185291618,0.007764803294713339
,,,780.1670914192437,78959.92476205912,0.007764754250825021
,,,780.1807210736785,78960.63835111613,0.0077647051796924825
,,,780.1943507281132,78961.3526167363,0.007764656085314639
,,,780.207980382548,78962.0675556633,0.007764606970982523
,,,780.2250506526544,78962.96391578858,0.007764545434417827
,,,780.2421209227608,78963.86132100894,0.007764483875001482
,,,780.2591911928672,78964.75976539913,0.007764422296206875
,,,780.2802793339538,78965.87110505691,0.00776434620088188
,,,780.3013674750404,78966.98401112447,0.007764270084332094
,,,780.322455616127,78968.09847315325,0.007764193949891111
,,,780.3498414535385,78969.54806018056,0.007764095056579729
,,,780.37722729095,78971.000232011,0.007763996142114168
,,,780.4113942675328,78972.81557451971,0.0077638727109389976
,,,780.4455612441157,78974.63486581903,0.007763749258241473
,,,780.4896033301509,78976.9857384169,0.007763590100277243
,,,780.5336454161861,78979.34302101131,0.007763430921915298
,,,780.5881428039534,78982.2686566041,0.007763233936763756
,,,780.6426401917206,78985.20382633829,0.007763036939408842
,,,780.6971375794878,78988.14837938226,0.007762839937336291
,,,780.7629925772336,78991.71890550031,0.007762601880820391
,,,780.8288475749794,78995.30266026744,0.007762363834151446
,,,780.8947025727251,78998.89939117436,0.007762125803541402
,,,780.9756727270765,79003.33906936624,0.007761833168591764
,,,781.0566428814278,79007.79753470689,0.007761540571453004
,,,781.1376130357792,79012.27434137127,0.007761248016713896
,,,781.2421670482242,79018.08151221207,0.007760870318559005
,,,781.3467210606693,79023.91760923395,0.007760492701078926
,,,781.4767311435858,79031.21362052555,0.007760023260756547
,,,781.6067412265022,79038.55125585041,0.00775955395278886
,,,781.7772533762507,79048.23510953509,0.007758938644374661
,,,781.9477655259991,79057.98407536813,0.007758323567593734
,,,782.1905378961502,79071.96993875362,0.007757448230901741
,,,782.4990478925405,79089.90777145675,0.007756336545213596
,,,782.9175769238911,79114.50600258452,0.007754829611095171
,,,783.4962927032163,79148.94409551521,0.0077527481536908615
,,,784.0750084825415,79183.78043367199,0.007750669255559334
,,,784.6537242618667,79218.92073345825,0.00774859288084989
,,,785.2324400411919,79254.28107554399,0.007746518998843151
,,,785.8111558205171,79289.78687163195,0.007744447583698481
,,,786.5164527295059,79333.16001673655,0.007741926397626073
,,,787.2217496384947,79376.54653679555,0.007739408814609622
,,,787.9270465474834,79419.85628541453,0.007736894813938783
,,,788.6323434564722,79463.01199454823,0.007734384383293556
,,,789.337640365461,79505.94770013916,0.007731877518171674
,,,790.0,79546.01911194545,0.00772952651564412
,,,790.0,79546.01911194545,0.00772952651564412
,,,790.0000012914837,79546.01918978975,0.007730212047354013
,,,790.0000025829675,79546.01926749856,0.0077321305163609196
,,,790.0000038744512,79546.0193449551,0.007735093912175877
,,,790.0000051659349,79546.01942206068,0.007738937570544336
,,,790.0000064574186,79546.0194987324,0.007743517565509455
,,,790.0000077489024,79546.01957490125,0.007748708337046999
,,,790.0000090403861,79546.01965051019,0.007754400548113803
,,,790.0000103318698,79546.01972551273,0.007760499160095832
,,,790.0000119243483,79546.01981710577,0.0077684572614931426
,,,790.0000135168268,79546.01990766654,0.0077767768157022375
,,,790.0000151093053,79546.01999715646,0.007785347764432537
,,,790.0000167017838,79546.02008554965,0.007794078511784903
,,,790.0000182942623,79546.02017283083,0.007802893109429945
,,,790.0000202527467,79546.02027863846,0.007813756982052306
,,,790.0000222112311,79546.0203827573,0.007824559711154986
,,,790.0000241697155,79546.02048520281,0.007835228287599319
,,,790.0000261281999,79546.02058600046,0.007845706588418358
,,,790.0000285377106,79546.02070779978,0.007858275159192593
,,,790.0000309472213,79546.02082722851,0.007870435453864871
,,,790.0000333567319,79546.02094436876,0.007882150181439344
,,,790.0000362878039,79546.02108390711,0.007895768407707102
,,,790.0000392188759,79546.02122035298,0.007908675979764183
,,,790.000042149948,79546.0213538725,0.007920871679244523
,,,790.0000459217279,79546.02152164857,0.007935536670664628
,,,790.0000496935078,79546.02168519361,0.007949084315711124
,,,790.000054448146,79546.02188583185,0.007964657661439238
,,,790.0000592027842,79546.02208087913,0.007978671623910217
,,,790.0000650469337,79546.02231379018,0.00799395503549198
,,,790.0000708910833,79546.02254005101,0.008007321469358519
,,,790.0000767352328,79546.02276049991,0.008018995436468916
,,,790.0000825793824,79546.02297587528,0.008029181662578875
,,,790.0000881239845,79546.02317611112,0.008037637657684924
,,,790.0000936685866,79546.02337285037,0.008045059891147273
,,,790.0000992131887,79546.023566521,0.008051572656959487
,,,790.0001047577908,79546.0237574994,0.008057286003434885
,,,790.000110302393,79546.02394611624,0.00806229710941166
,,,790.0001170349838,79546.02417238703,0.008067560414683025
,,,790.0001237675746,79546.02439605264,0.008072047292873419
,,,790.0001305001654,79546.02461749758,0.008075871755051233
,,,790.0001372327562,79546.0248370498,0.00807913123718042
,,,790.000143965347,79546.02505498905,0.008081908952955194
,,,790.0001520898622,79546.02531617507,0.008084719789669608
,,,790.0001602143775,79546.0255757095,0.008087036849017338
,,,790.0001683388928,79546.02583388258,0.008088946734686724
,,,790.000176463408,79546.02609093362,0.008090520905818377
,,,790.0001862730143,79546.02640008237,0.008092057393287777
,,,790.0001960826205,79546.0267081623,0.008093273888273118
,,,790.0002058922267,79546.02701539613,0.008094236988571273
,,,790.000215701833,79546.02732196021,0.008094999447481124
,,,790.0002280524686,79546.02770719529,0.008095737725786027
,,,790.0002404031043,79546.02809180271,0.008096287837448665
,,,790.0002527537399,79546.02847594263,0.008096697727364007
,,,790.0002681077397,79546.02895302087,0.008097064770206419
,,,790.0002834617394,79546.02942972476,0.008097319350819775
,,,790.0002988157391,79546.02990616935,0.00809749591963098
,,,790.0003189519582,79546.03053074646,0.00809764822652746
,,,790.0003390881773,79546.0311551317,0.008097742464575388
,,,790.0003645539273,79546.03194461267,0.008097812047087939
,,,790.0003900196773,79546.032733991,0.008097849933716449
,,,790.0004243024898,79546.03379659669,0.008097875209789452
,,,790.0004631155825,79546.03499957119,0.008097887197012604
,,,790.0005151329982,79546.03661177725,0.008097892666315958
,,,790.0005846324792,79546.03876581692,0.008097894271883435
,,,790.000686601266,79546.04192623278,0.008097894288402874
,,,790.0008614676859,79546.04734615155,0.008097893665584737
,,,790.0012675461413,79546.05993298077,0.008097892129931396
,,,790.002963536006,79546.1125107447,0.008097885708234883
,,,790.0097689546114,79546.32362907623,0.008097859882172828
,,,790.0165743732169,79546.53497384848,0.008097833970159302
,,,790.0233797918224,79546.74654388329,0.008097807980400124
,,,790.0301852104279,79546.95833807002,0.008097781920330966
,,,790.0369906290334,79547.17035535909,0.00809775579668591
,,,790.0437960476389,79547.38259475603,0.008097729615556012
,,,790.0506014662444,79547.59505531617,0.008097703382443974
,,,790.0589096403965,79547.85472939117,0.008097671293342967
,,,790.0672178145485,79548.1147301934,0.00809763914218576
,,,790.0755259887005,79548.37505624813,0.008097606936073344
,,,790.0838341628526,79548.6357061521,0.008097574681255684
,,,790.0921423370046,79548.89667856556,0.008097542383221303
,,,790.1004505111566,79549.15797220542,0.008097510046793908
,,,790.1106732061993,79549.47991685946,0.008097470212389426
,,,790.120895901242,79549.80234377652,0.008097430333058481
,,,790.1311185962846,79550.12525084366,0.008097390414652253
,,,790.1413412913273,79550.44863602731,0.008097350462169027
,,,790.15156398637,79550.77249736378,0.008097310479866345
,,,790.1642303823647,79551.17443431383,0.00809726090401441
,,,790.1768967783595,79551.57709585132,0.00809721129373337
,,,790.1895631743542,79551.98047858453,0.008097161653869681
,,,790.202229570349,79552.38457921898,0.00809711198844756
,,,790.2179039928968,79552.88563510653,0.008097050498036162
,,,790.2335784154446,79553.38777952467,0.008096988978705755
,,,790.2492528379925,79553.89100670152,0.008096927434671847
,,,790.2683550376214,79554.50573828275,0.00809685240338761
,,,790.2874572372504,79555.1220596302,0.008096777345401887
,,,790.3065594368793,79555.73996099316,0.008096702264712399
,,,790.330877206302,79556.52884202304,0.008096606656598537
,,,790.3551949757248,79557.32024887223,0.008096511022163104
,,,790.3849512282362,79558.29205648886,0.008096393970267412
,,,790.4147074807477,79559.26758375602,0.008096276891605076
,,,790.4524209005226,79560.50927097867,0.008096128474210025
,,,790.4901343202976,79561.75681338432,0.008095980030258493
,,,790.537783507152,79563.34129750024,0.008095792450611353
,,,790.5854326940064,79564.93489594883,0.008095604850403523
,,,790.6330818808608,79566.53748268023,0.008095417238567304
,,,790.6913851977257,79568.51044689993,0.008095187672285394
,,,790.7496885145906,79570.49646025343,0.008094958109986304
,,,790.8079918314555,79572.49530395218,0.008094728560025553
,,,790.8779586273688,79574.9106472228,0.008094453114404975
,,,790.9479254232821,79577.34379216543,0.008094177704629018
,,,791.0178922191953,79579.79437924839,0.008093902337190881
,,,791.1051559979563,79582.87470024607,0.00809355896076447
,,,791.1924197767173,79585.9809290805,0.00809321566433375
,,,791.2971492946014,79589.74213938908,0.008092803769494913
,,,791.4018788124854,79593.53859194372,0.0080923920015718
,,,791.5322857681412,79598.31345823161,0.008091879459001292
,,,791.6626927237969,79603.1391965675,0.008091367121382942
,,,791.8338296888081,79609.54597368477,0.008090695078728739
,,,792.0049666538193,79616.03247385805,0.008090023392477804
,,,792.2488714810506,79625.40642426017,0.008089066718044826
,,,792.5590319659951,79637.52951234866,0.008087851204172724
,,,792.9792362795655,79654.27765542631,0.00808620626437526
,,,793.5429463341251,79677.24572734382,0.008084002826282261
,,,794.1066563886847,79700.68085803735,0.008081803083677973
,,,794.6703664432442,79724.47896306927,0.008079606984379704
,,,795.2340764978038,79748.54743204318,0.008077414483026558
,,,795.7977865523634,79772.80399790745,0.008075225540710117
,,,796.361496606923,79797.17571437823,0.00807304012460183
,,,797.0472056337863,79826.88452933861,0.008070386452231137
,,,797.7329146606497,79856.56739354336,0.008067737919628004
,,,798.4186236875131,79886.1376098328,0.008065094499634327
,,,799.1043327143765,79915.52129084108,0.008062456175241577
,,,799.7900417412399,79944.65580011107,0.00805982293884805
,,,800.0,79953.51835891385,0.008059017681747358
,,,800.0,79953.51835891385,0.008059017681747358
,,,800.0000013578448,79953.51841611015,0.008059701663173041
,,,800.0000027156896,79953.51847316363,0.00806161554129847
,,,800.0000040735343,79953.51852995116,0.00806457130706291
,,,800.0000054313791,79953.51858636881,0.008068404214740643
,,,800.0000067892239,79953.51864232932,0.008072970206474475
,,,800.0000081470687,79953.5186977601,0.008078143564187627
,,,800.0000095049135,79953.51875260129,0.00808381478446747
,,,800.0000108627582,79953.51880680412,0.008089888666824042
,,,800.0000125367997,79953.51887269305,0.00809780962706893
,,,800.0000142108411,79953.51893749667,0.008106085800398776
,,,800.0000158848825,79953.51900117505,0.008114606993492939
,,,800.0000175589239,79953.51906370172,0.008123281523284304
,,,800.0000192329653,79953.5191250614,0.00813203340465133
,,,800.0000212899199,79953.51919885009,0.008142801653213213
,,,800.0000233468745,79953.51927087251,0.008153499271126012
,,,800.0000254038291,79953.5193411465,0.008164053640256883
,,,800.0000274607837,79953.51940970041,0.008174409059937859
,,,800.0000299895539,79953.51949167594,0.008186806119540634
,,,800.0000325183241,79953.51957118658,0.008198784020817574
,,,800.0000350470943,79953.51964832106,0.008210306488094114
,,,800.0000381220725,79953.51973905164,0.008223674056550632
,,,800.0000411970507,79953.51982658429,0.008236320224310124
,,,800.0000442720288,79953.51991109659,0.008248245539153598
,,,800.0000482309937,79953.52001574004,0.008262559062210963
,,,800.0000521899585,79953.52011603261,0.008275745495208016
,,,800.0000571881777,79953.52023697662,0.008290876508810757
,,,800.0000621863969,79953.52035219189,0.008304439237314607
,,,800.0000682787473,79953.52048574627,0.008319049904582093
,,,800.0000743710978,79953.52061265192,0.008331777928391815
,,,800.0000804634482,79953.52073376995,0.008342849744657625
,,,800.0000865557986,79953.52084985616,0.008352471072851388
,,,800.0000923125609,79953.5209555214,0.008360395800296284
,,,800.0000980693233,79953.52105777265,0.008367327775370643
,,,800.0001038260856,79953.52115703817,0.008373389212967649
,,,800.0001095828479,79953.52125369328,0.008378687998680004
,,,800.0001153396103,79953.5213480667,0.008383319109249124
,,,800.0001223505008,79953.52146033205,0.008388177483620474
,,,800.0001293613913,79953.52157008632,0.0083922992568738
,,,800.0001363722818,79953.52167771042,0.008395795568396197
,,,800.0001433831723,79953.52178352774,0.008398760963407075
,,,800.0001503940628,79953.52188781276,0.008401275810170139
,,,800.0001588999031,79953.52201260962,0.008403819383050914
,,,800.0001674057435,79953.52213583906,0.008405901601758909
,,,800.0001759115838,79953.52225778547,0.008407606011664976
,,,800.0001844174242,79953.52237868177,0.008409001074576566
,,,800.0001947569328,79953.52252449893,0.008410360453411281
,,,800.0002050964415,79953.52266931915,0.008411425956107894
,,,800.0002154359502,79953.52281335808,0.008412261072192865
,,,800.0002257754588,79953.52295678477,0.008412915590202576
,,,800.0002389230482,79953.52313848565,0.008413547589722084
,,,800.0002520706375,79953.52331961598,0.008414011157744924
,,,800.0002652182269,79953.52350032804,0.008414351169384382
,,,800.0002817530844,79953.52372717299,0.008414653218752413
,,,800.000298287942,79953.52395368843,0.008414857737235992
,,,800.0003183105281,79953.52422769235,0.008415019132910772
,,,800.0003383331142,79953.52450149207,0.008415119764949299
,,,800.0003635918824,79953.52484671999,0.008415194567994834
,,,800.0003888506507,79953.52519183684,0.008415235757551593
,,,800.000422671179,79953.52565384681,0.008415263493554617
,,,800.0004635191846,79953.52621179735,0.008415277455659903
,,,800.0005115609627,79953.52686798248,0.008415283172638895
,,,800.0005790809198,79953.52779021031,0.008415285135961369
,,,800.0006763702045,79953.52911907302,0.008415285255072203
,,,800.0008389317892,79953.53133957661,0.008415284651685399
,,,800.001196783799,79953.53622806954,0.008415283199547109
,,,800.0025665377638,79953.5549452396,0.008415277631789918
,,,800.0091800879013,79953.64543783499,0.008415250690043537
,,,800.0157936380389,79953.73612997249,0.008415223657802643
,,,800.0224071881764,79953.82702058446,0.008415196543659189
,,,800.029020738314,79953.91810866576,0.008415169355396537
,,,800.0356342884515,79954.0093932677,0.00841514210006464
,,,800.0422478385891,79954.10087349263,0.00841511478404136
,,,800.0502558287226,79954.21190257304,0.008415081635541737
,,,800.0582638188561,79954.32321578942,0.008415048415608422
,,,800.0662718089895,79954.43481179138,0.00841501513231305
,,,800.074279799123,79954.54668929949,0.008414981792773836
,,,800.0822877892565,79954.65884709751,0.008414948403256616
,,,800.09029577939,79954.77128402554,0.008414914969278523
,,,800.1001122240871,79954.9094919058,0.008414873931314792
,,,800.1099286687842,79955.04811560675,0.008414832841544874
,,,800.1197451134813,79955.18715326446,0.008414791706621683
,,,800.1295615581784,79955.32660309286,0.0084147505322386
,,,800.1393780028754,79955.46646337453,0.008414709323256374
,,,800.1514848153673,79955.63951860552,0.008414658457932999
,,,800.1635916278592,79955.81319265316,0.008414607552826563
,,,800.1756984403511,79955.98748262743,0.008414556613413268
,,,800.187805252843,79956.16238573182,0.00841450564424408
,,,800.2027042099998,79956.37846355929,0.008414442884994936
,,,800.2176031671565,79956.59546091776,0.008414380092103295
,,,800.2325021243133,79956.81337303862,0.008414317270256226
,,,800.2505468367282,79957.078513188,0.008414241150919764
,,,800.268591549143,79957.34498031814,0.008414165000028031
,,,800.2866362615579,79957.61276659205,0.008414088821909842
,,,800.3094042382352,79957.95251722714,0.008413992670441227
,,,800.3321722149125,79958.2943407463,0.008413896486643924
,,,800.3598018685819,79958.71191726651,0.008413779727543454
,,,800.3874315222514,79959.13249913469,0.00841366293362305
,,,800.4222205959047,79959.66629815515,0.008413515834229416
,,,800.457009669558,79960.20477299365,0.008413368695723136
,,,800.5017481699475,79960.9040435837,0.008413179429717383
,,,800.546486670337,79961.61086789069,0.008412990121237167
,,,800.6002293754806,79962.46979932199,0.008412762668718592
,,,800.6539720806242,79963.33932459795,0.008412535181012398
,,,800.7077147857677,79964.21928146078,0.008412307668412364
,,,800.7614574909113,79965.10951062739,0.008412080139175583
,,,800.8293079201046,79966.24785732095,0.008411792868819821
,,,800.8971583492979,79967.40201798755,0.008411505592941638
,,,800.9650087784912,79968.57168836234,0.00841121831953747
,,,801.0489867895142,79970.0404122964,0.008410862775598679
,,,801.1329648005371,79971.53187994506,0.008410507253214027
,,,801.2169428115601,79973.04554433293,0.008410151758481352
,,,801.3263526658938,79975.05001751732,0.008409688654494997
,,,801.4357625202274,79977.09009238577,0.008409225611397432
,,,801.5730882190843,79979.6993318801,0.008408644515943045
,,,801.7104139179412,79982.36067271022,0.00840806352879689
,,,801.8931003991262,79985.97818907611,0.008407290806461682
,,,802.1125595683089,79990.4339438229,0.00840636281292748
,,,802.3869646778259,79996.16264728855,0.008405202899376706
,,,802.7481440972945,80003.94578598089,0.0084036769177884
,,,803.2503359021825,80015.1707160984,0.008401556565579915
,,,803.8577860856443,80029.272686821,0.008398994039730677
,,,804.4652362691061,80043.83113116356,0.00839643405604756
,,,805.0726864525678,80058.73546847749,0.008393876703495505
,,,805.6801366360296,80073.88844358365,0.00839132207388316
,,,806.2875868194914,80089.20470505558,0.008388770261573305
,,,806.8950370029531,80104.60953015758,0.008386221363199902
,,,807.5024871864149,80120.0376814644,0.008383675477401507
,,,808.2356053454723,80138.60837900601,0.008380607059159618
,,,808.9687235045297,80157.04542374348,0.008377543354710392
,,,809.6962112233266,80175.13831027536,0.008374508018796141
,,,810.0,80182.61967000659,0.008373241974368914
,,,810.0,80182.61967000659,0.008373241974368914
,,,810.0000012411047,80182.61970044376,0.008374117405259961
,,,810.0000024822093,80182.61973071257,0.008376587295128224
,,,810.000003723314,80182.6197606653,0.008380435755924821
,,,810.0000049644186,80182.61979017455,0.0083854701437531
,,,810.0000062055233,80182.61981913098,0.00839151896341981
,,,810.0000074466279,80182.61984744137,0.008398429878074643
,,,810.0000086877326,80182.6198750268,0.008406067841598126
,,,810.0000099288372,80182.61990182096,0.00841431336330812
,,,810.0000114191546,80182.61993287287,0.00842486949726265
,,,810.0000129094719,80182.6199626281,0.008435990984627426
,,,810.0000143997893,80182.61999102747,0.00844754133154848
,,,810.0000158901066,80182.62001802688,0.00845940380696755
,,,810.000017380424,80182.62004359513,0.008471478854942491
,,,810.0000188707413,80182.62006771204,0.008483681818849093
,,,810.0000207169702,80182.62009556023,0.008498870028683434
,,,810.0000225631991,80182.6201211607,0.00851403214614778
,,,810.000024409428,80182.62014452432,0.008529077090959566
,,,810.0000262556568,80182.62016567402,0.008543932074782414
,,,810.0000281018857,80182.62018464235,0.00855853951611988
,,,810.0000304146282,80182.62020538785,0.008576421021398366
,,,810.0000327273707,80182.62022286512,0.00859377856698505
,,,810.0000350401132,80182.62023717581,0.008610566779521097
,,,810.0000373528557,80182.62024842844,0.008626756280229679
,,,810.0000402650821,80182.62025842255,0.00864626558049197
,,,810.0000431773086,80182.62026397635,0.008664787192943921
,,,810.0000460895351,80182.62026532012,0.008682326532774471
,,,810.000049746472,80182.62026139408,0.008702988541189697
,,,810.0000535116906,80182.62025125195,0.008722732291683057
,,,810.0000572769092,80182.62023537431,0.008740997545759268
,,,810.0000622344733,80182.62020644957,0.008762932057821663
,,,810.0000671920374,80182.62016925403,0.008782644144155834
,,,810.0000721496015,80182.62012463198,0.00880033000730153
,,,810.0000771071656,80182.62007335105,0.00881617830371569
,,,810.0000820647297,80182.62001610603,0.008830366475087347
,,,810.0000870222938,80182.61995352368,0.008843059020666346
,,,810.0000919798579,80182.61988616809,0.008854406949191044
,,,810.000096937422,80182.61981454596,0.008864547933692842
,,,810.0001018949861,80182.61973911183,0.0088736068705398
,,,810.0001078691096,80182.61964372013,0.008883245178782173
,,,810.0001138432331,80182.6195440133,0.008891651805119296
,,,810.0001198173566,80182.6194405434,0.008898981879683552
,,,810.0001257914801,80182.6193337928,0.008905371626904288
,,,810.0001317656036,80182.61922418268,0.008910940476885268
,,,810.000137739727,80182.61911208068,0.008915793006417089
,,,810.0001437138505,80182.61899780753,0.008920020697515088
,,,810.0001510505577,80182.61885490917,0.008924474637658629
,,,810.0001581683972,80182.61871396714,0.008928130552247478
,,,810.0001652862367,80182.61857110169,0.008931231327318101
,,,810.0001724040761,80182.61842660503,0.008933860956115876
,,,810.0001809810706,80182.61825066866,0.00893650422805661
,,,810.000189558065,80182.61807308429,0.008938670887091998
,,,810.0001981350595,80182.61789414923,0.008940446697367961
,,,810.0002067120539,80182.61771410727,0.008941902046653539
,,,810.0002171180598,80182.61749447053,0.008943319717637234
,,,810.0002275240657,80182.61727378375,0.008944433102341763
,,,810.0002379300716,80182.61705227252,0.008945307455484606
,,,810.0002483360776,80182.61683011403,0.00894599405854717
,,,810.0002615360222,80182.6165475912,0.00894665709898556
,,,810.0002747359669,80182.61626446531,0.00894714499184058
,,,810.0002879359115,80182.61598089602,0.008947503986864861
,,,810.0003044936946,80182.61562474171,0.008947823352850963
,,,810.0003210514776,80182.61526823751,0.008948040677556305
,,,810.0003410509013,80182.61483732262,0.008948212769242875
,,,810.000361050325,80182.61440619003,0.00894832084665778
,,,810.0003861894669,80182.61386407366,0.008948401614366221
,,,810.0004113286088,80182.61332183877,0.008948446588942581
,,,810.0004448053592,80182.61259967361,0.008948477150047342
,,,810.000485060552,80182.61173122181,0.008948492818200602
,,,810.0005354669792,80182.61064374451,0.008948499651329971
,,,810.0006020330159,80182.60920764376,0.008948501845008748
,,,810.0006974570957,80182.60714900753,0.008948502013705943
,,,810.0008544987943,80182.6037612122,0.008948501373504242
,,,810.0011900777856,80182.59652255129,0.008948499853619373
,,,810.0024136826676,80182.57013603338,0.008948494298679256
,,,810.0082590857824,80182.44424340862,0.00894846767362181
,,,810.0141044888971,80182.31861611358,0.00894844091237632
,,,810.0199498920119,80182.19325293286,0.008948414026079156
,,,810.0257952951267,80182.06815271916,0.008948387025067086
,,,810.0316406982415,80181.94331438735,0.0089483599188532
,,,810.0374861013563,80181.81873690906,0.008948332716193512
,,,810.0433315044711,80181.69441930784,0.008948305425132856
,,,810.0504134412789,80181.5441504466,0.008948272252934972
,,,810.0572216631507,80181.40004631827,0.008948240261876668
,,,810.0640298850225,80181.25629070177,0.008948208181421884
,,,810.0708381068943,80181.11288234254,0.008948176020135132
,,,810.077646328766,80180.96982004457,0.008948143785721412
,,,810.0858485098001,80180.79792423005,0.008948104864081806
,,,810.0940506908343,80180.62652713028,0.008948065857057874
,,,810.1022528718684,80180.45562692817,0.00894802677408282
,,,810.1104550529025,80180.28522188673,0.008947987623426914
,,,810.1186572339366,80180.11531034048,0.008947948412337061
,,,810.1268594149707,80179.94589068787,0.008947909147163952
,,,810.1370205079496,80179.7366886805,0.00894786043764522
,,,810.1471816009285,80179.528236386,0.008947811662752143
,,,810.1573426939075,80179.32053108356,0.008947762830262775
,,,810.1675037868864,80179.11357014652,0.008947713946798325
,,,810.1776648798653,80178.90735103167,0.008947665017997297
,,,810.1903586172889,80178.65077042683,0.008947603837312015
,,,810.2030523547124,80178.39533900889,0.00894754260121261
,,,810.215746092136,80178.1410522492,0.008947481316227326
,,,810.2284398295595,80177.88790574347,0.008947419987774206
,,,810.2443036425864,80177.57313601811,0.008947343289148035
,,,810.2601674556132,80177.26013231663,0.008947266536861747
,,,810.27603126864,80176.94888667935,0.008947189736804858
,,,810.2955791329609,80176.56776688395,0.008947095042873861
,,,810.3151269972818,80176.18929051231,0.008947000291005801
,,,810.3346748616027,80175.81344368623,0.00894690548714471
,,,810.359945964176,80175.33143114741,0.00894678285735406
,,,810.3852170667492,80174.85376191982,0.008946660157408665
,,,810.4165085033758,80174.26827422934,0.008946508139953555
,,,810.4477999400024,80173.68935059522,0.008946356036783999
,,,810.4872333883171,80172.96906077316,0.008946164248406666
,,,810.5266668366319,80172.25901456624,0.008945972353462475
,,,810.5661002849466,80171.55911428618,0.008945780364481033
,,,810.6155022317779,80170.69645505265,0.008945539725243925
,,,810.6649041786092,80169.84938475749,0.008945298971925298
,,,810.7143061254404,80169.01772219135,0.008945058118537368
,,,810.7637080722717,80168.20128926288,0.008944817176569694
,,,810.8247054320017,80167.21397724834,0.008944519573424965
,,,810.8857027917317,80166.24929133804,0.008944221863848061
,,,810.9467001514616,80165.30691208519,0.008943924059117479
,,,811.0207457159262,80164.19246653242,0.008943562434504922
,,,811.0947912803907,80163.1098745742,0.008943200694995096
,,,811.1688368448553,80162.05859143657,0.0089428388499064
,,,811.2625616075867,80160.7719671895,0.008942380696233708
,,,811.3562863703181,80159.53357833314,0.008941922395449461
,,,811.4704181144809,80158.08916686616,0.008941364120093425
,,,811.5845498586438,80156.71287469001,0.008940805648787322
,,,811.7296558400785,80155.0585780812,0.008940095343109003
,,,811.8747618215133,80153.50783121481,0.008939384745756784
,,,812.0713440364007,80151.56584022644,0.008938421616971389
,,,812.3109800487529,80149.43451563227,0.008937246883090558
,,,812.6169683670266,80147.06792448404,0.008935745862881686
,,,813.0296636999033,80144.4586823067,0.00893371969722722
,,,813.5695202854034,80141.95448161439,0.008931066522654192
,,,814.1093768709036,80140.35605274003,0.0089284106045876
,,,814.6492334564037,80139.5410521287,0.008925752276708063
,,,815.1890900419039,80139.39957499251,0.00892309186365406
,,,815.7289466274041,80139.832982729,0.00892042968159353
,,,816.3154528198908,80140.85250730018,0.008917535810677344
,,,816.9019590123775,80142.34524625806,0.00891464059834558
,,,817.4884652048642,80144.22164784667,0.008911744417541735
,,,818.0749713973509,80146.40251656194,0.008908847630798461
,,,818.6614775898375,80148.81794182914,0.008905950590598176
,,,819.3725623242622,80151.97313015073,0.008902438347778676
,,,820.0,80154.89233867703,0.008899339842673168
,,,820.0,80154.89233867703,0.008899339842673168
,,,820.0000015079543,80154.89234574382,0.008900598601918172
,,,820.0000030159085,80154.892352518,0.008904119621281965
,,,820.0000045238628,80154.89235874766,0.008909554277524842
,,,820.0000060318171,80154.8923642204,0.008916596202298396
,,,820.0000075397713,80154.89236875855,0.008924977067637802
,,,820.0000090477256,80154.89237221474,0.008934462578984996
,,,820.0000105556799,80154.89237446808,0.008944848732671007
,,,820.0000120636341,80154.89237542066,0.008955958368196447
,,,820.0000135715884,80154.89237499454,0.008967638026413429
,,,820.0000150795427,80154.89237312903,0.008979755111259254
,,,820.0000165874969,80154.89236977833,0.008992195343681075
,,,820.0000180954512,80154.89236490948,0.009004860490715902
,,,820.0000199257328,80154.89235692943,0.009020414774184948
,,,820.0000217560143,80154.89234666011,0.009036050404453402
,,,820.0000235862959,80154.89233409749,0.009051663249101751
,,,820.0000254165775,80154.89231925135,0.009067168205781104
,,,820.0000272468591,80154.89230214276,0.009082496221628125
,,,820.0000295015043,80154.89227800268,0.0091010536652009
,,,820.0000317561495,80154.89225054694,0.009119178508806135
,,,820.0000340107947,80154.89221985938,0.009136811332762925
,,,820.0000362654399,80154.89218603299,0.009153909714205726
,,,820.0000390429825,80154.89214019394,0.009174197130279161
,,,820.0000418205251,80154.89208993647,0.009193598790164405
,,,820.0000445980677,80154.89203545949,0.009212101997166553
,,,820.0000479855477,80154.891963599,0.009233455424250823
,,,820.0000513730276,80154.89188611924,0.009253498536925503
,,,820.0000547605076,80154.89180337096,0.009272270375422723
,,,820.000059142793,80154.89168905535,0.009294750146132045
,,,820.0000637121985,80154.89156182305,0.009316144271108932
,,,820.0000682816041,80154.89142711542,0.009335595505300717
,,,820.0000740331019,80154.89124798421,0.009357546791648618
,,,820.0000797845997,80154.89105933276,0.009376944950977907
,,,820.0000855360976,80154.89086227457,0.009394062434822787
,,,820.0000912875954,80154.89065780221,0.009409150737876638
,,,820.0000970390932,80154.89044679754,0.009422438897418787
,,,820.0001027905911,80154.89023004194,0.009434133593635586
,,,820.0001085420889,80154.89000822652,0.00944442013530457
,,,820.0001142935868,80154.8897819616,0.009453463900777195
,,,820.0001200450846,80154.88955178554,0.009461411977193766
,,,820.0001257965824,80154.88931817279,0.009468394846208022
,,,820.0001315480803,80154.88908154114,0.009474528028852897
,,,820.0001372995781,80154.8888422583,0.009479913641530467
,,,820.0001443115522,80154.88854741504,0.009485598274497947
,,,820.0001513235262,80154.88824961815,0.009490447363126613
,,,820.0001583355003,80154.88794930208,0.00949458280813211
,,,820.0001653474743,80154.88764683784,0.009498108977236751
,,,820.0001723594484,80154.88734254215,0.009501115155438146
,,,820.0001807829343,80154.88697494849,0.009504145830797785
,,,820.0001890055005,80154.88661432499,0.009506592861827595
,,,820.0001972280667,80154.88625223146,0.009508621440519855
,,,820.0002054506328,80154.88588891945,0.00951030293804112
,,,820.0002155400346,80154.8854417605,0.009511978197408347
,,,820.0002256294363,80154.88499339239,0.009513308606700046
,,,820.000235718838,80154.88454406425,0.009514365054843222
,,,820.0002458082397,80154.88409397396,0.009515203893480092
,,,820.0002584517464,80154.88352910597,0.009516015505737434
,,,820.0002710952531,80154.88296352507,0.009516623296966065
,,,820.0002837387598,80154.88239741066,0.00951707842430679
,,,820.0002993885654,80154.8816961477,0.009517486738981628
,,,820.000315038371,80154.88099445633,0.009517772132976195
,,,820.0003306881766,80154.88029246614,0.009517971596876604
,,,820.0003510888233,80154.87937706907,0.009518144332005084
,,,820.00037148947,80154.8784614499,0.00951825258884934
,,,820.0003971254006,80154.87731067288,0.009518333283571042
,,,820.0004227613312,80154.8761597761,0.009518378100847635
,,,820.0004569378301,80154.87462536628,0.009518408480286166
,,,820.0004980702859,80154.87277859752,0.009518423973167028
,,,820.0005496410862,80154.87046314387,0.00951843065897741
,,,820.0006178738304,80154.86739960627,0.009518432732300224
,,,820.0007159835154,80154.86299470637,0.009518432785116198
,,,820.000878308872,80154.85570685678,0.009518431981438856
,,,820.0012288601397,80154.83996911859,0.009518430101870493
,,,820.0025283516809,80154.78163903551,0.009518423120059688
,,,820.0081970535241,80154.52736576572,0.009518392554272554
,,,820.0138657553673,80154.27337935772,0.009518361821689683
,,,820.0195344572105,80154.01967857225,0.00951833093585782
,,,820.0252031590537,80153.76626223976,0.009518299909327411
,,,820.0308718608969,80153.5131292543,0.009518268753677343
,,,820.0365405627401,80153.26027856795,0.009518237479578593
,,,820.0422092645833,80153.00770918581,0.0095182060968465
,,,820.0490393920519,80152.70376472942,0.009518168152637339
,,,820.0556040837612,80152.41201444066,0.009518131560125823
,,,820.0621687754705,80152.12063736841,0.009518094858694983
,,,820.0687334671798,80151.8296322553,0.009518058058673796
,,,820.075298158889,80151.53899790224,0.009518021169366984
,,,820.0831989449105,80151.18970151823,0.009517976665481941
,,,820.0910997309319,80150.84093860608,0.009517932057320775
,,,820.0990005169533,80150.49270734677,0.009517887356291558
,,,820.1069013029747,80150.14500600041,0.009517842572411069
,,,820.1148020889962,80149.79783289769,0.009517797714469284
,,,820.1227028750176,80149.4511864323,0.0095177527901797
,,,820.1324704942751,80149.02335846808,0.009517697169298373
,,,820.1422381135327,80148.59633022788,0.009517641468355077
,,,820.1520057327903,80148.17009899295,0.009517585696780826
,,,820.1617733520478,80147.74466213619,0.009517529862616352
,,,820.1715409713054,80147.32001711157,0.009517473972718852
,,,820.1837115077087,80146.79201006048,0.009517404264263288
,,,820.1958820441121,80146.26522387385,0.009517334487852214
,,,820.2080525805154,80145.73965403906,0.009517264651396908
,,,820.2202231169188,80145.21529616247,0.009517194761471615
,,,820.2353846773185,80144.56376124875,0.009517107628875287
,,,820.2505462377183,80143.91409245419,0.009517020430454479
,,,820.265707798118,80143.26628188581,0.009516933173307148
,,,820.2843227757468,80142.47344654189,0.00951682596938111
,,,820.3029377533755,80141.68338674594,0.009516718694370454
,,,820.3215527310043,80140.89608883324,0.009516611355360681
,,,820.3454966294528,80139.88745015243,0.009516473203526015
,,,820.3694405279012,80138.88333092818,0.009516334965480381
,,,820.3989819968983,80137.65065735992,0.009516164303754682
,,,820.4285234658954,80136.42477149058,0.009515993536121812
,,,820.4658833121053,80134.88408889256,0.009515777438162351
,,,820.5032431583153,80133.35408605282,0.009515561205296404
,,,820.54845221839,80131.51677793209,0.009515299382833811
,,,820.5936612784648,80129.69480301958,0.00951503740568592
,,,820.6388703385395,80127.8879988069,0.00951477529155252
,,,820.6840793986142,80126.0962056717,0.009514513055099734
,,,820.7399731679809,80123.90145801417,0.009514188690603546
,,,820.7958669373476,80121.72912345007,0.009513864176536886
,,,820.8517607067142,80119.57891482973,0.009513539528023335
,,,820.9076544760809,80117.45054938295,0.009513214757203414
,,,820.978584726733,80114.7806244043,0.009512802455923536
,,,821.049514977385,80112.14486631332,0.009512389988975174
,,,821.120445228037,80109.54272321044,0.009511977368406758
,,,821.2094079103315,80106.32573105207,0.009511459645186335
,,,821.2983705926259,80103.15971016152,0.009510941708807199
,,,821.4057474475117,80099.40477922239,0.009510316296863915
,,,821.5131243023974,80095.7208145025,0.009509690603463362
,,,821.6479057295613,80091.19440162329,0.009508904839166672
,,,821.7826871567253,80086.7736836282,0.009508118664489005
,,,821.9617200270926,80081.05938102408,0.009507073761129572
,,,822.14075289746,80075.51832971397,0.00950602818432248
,,,822.4010539074045,80067.75636975591,0.009504506838484179
,,,822.7375216009096,80058.20900418426,0.009502538411165615
,,,823.1950607111511,80046.03349577419,0.009499858448500941
,,,823.6525998213925,80034.69733814857,0.009497175075915291
,,,824.2108540535078,80021.8699458688,0.009493896903705704
,,,824.744221256512,80010.51577293154,0.009490761151154055
,,,825.2775884595162,79999.92281838461,0.009487622273831644
,,,825.8109556625204,79989.9855706399,0.009484480759831342
,,,826.3443228655246,79980.60948290926,0.00948133708213872
,,,826.8776900685289,79971.70993456092,0.009478191699201883
,,,827.518933730933,79961.53497109402,0.00947440851475017
,,,828.1601773933371,79951.82387252025,0.009470624253877768
,,,828.8014210557412,79942.475652844,0.009466839636648884
,,,829.4500351544388,79933.29966792527,0.009463011864451684
,,,830.0,79925.68125133637,0.009459767053010423
,,,830.0,79925.68125133637,0.009459767053010423
,,,830.0000015109304,79925.68123051568,0.009461031557940845
,,,830.0000030218607,79925.68120940067,0.009464582132869655
,,,830.0000045327911,79925.68118773587,0.009470084790748791
,,,830.0000060437214,79925.68116530376,0.009477243420269817
,,,830.0000075546518,79925.68114192049,0.009485796394632047
,,,830.0000090655822,79925.6811174319,0.009495513273373134
,,,830.0000105765125,79925.68109170992,0.009506191661540639
,,,830.0000120874429,79925.68106464938,0.009517654266444762
,,,830.0000135983732,79925.68103616514,0.009529746174096793
,,,830.0000151093036,79925.68100618955,0.009542332354114258
,,,830.000016620234,79925.68097467018,0.00955529539237977
,,,830.0000181311643,79925.6809415678,0.009568533444228897
,,,830.000019977523,79925.68089892784,0.009584956249035166
,,,830.0000218238818,79925.68085385225,0.0096015222789565
,,,830.0000236702405,79925.68080632853,0.009618117973123452
,,,830.0000255165992,79925.68075635946,0.009634649418138058
,,,830.0000273629579,79925.68070396042,0.009651039417009254
,,,830.0000296134733,79925.68063684343,0.009670735383003337
,,,830.0000318639887,79925.68056621787,0.009690038033405199
,,,830.0000341145042,79925.68049216091,0.009708878825075425
,,,830.0000363650196,79925.68041476049,0.009727206937440917
,,,830.000039101292,79925.68031628849,0.009748748781455452
,,,830.0000418375645,79925.68021319814,0.009769436898630322
,,,830.0000445738369,79925.68010567896,0.009789248328666716
,,,830.0000473101094,79925.67999392377,0.009808175239205425
,,,830.0000508052564,79925.67984532026,0.00983107163682587
,,,830.0000543371351,79925.67968885992,0.009852777508570066
,,,830.0000578690139,79925.67952647031,0.009873089312531433
,,,830.0000623541733,79925.67931230922,0.009896962053992122
,,,830.0000668393328,79925.67908995824,0.009918804616470147
,,,830.0000723418241,79925.67880701578,0.00994302826460357
,,,830.0000778443153,79925.67851400064,0.009964654074721939
,,,830.0000833468066,79925.67821200083,0.009983928153729064
,,,830.0000888492979,79925.67790199883,0.010001083447295998
,,,830.0000943517891,79925.67758487821,0.010016336633087083
,,,830.0000998542804,79925.67726143108,0.010029886874076278
,,,830.0001053567717,79925.6769323658,0.010041915702074222
,,,830.0001108592629,79925.6765983147,0.01005258757007832
,,,830.0001163617542,79925.6762598414,0.010062050781632909
,,,830.0001218642454,79925.67591744762,0.010070438613092508
,,,830.0001273667367,79925.67557157953,0.010077870513436954
,,,830.0001340034681,79925.675150355,0.01008571359656679
,,,830.000140377462,79925.67474215676,0.010092236685392997
,,,830.0001467514559,79925.67433085965,0.010097900556171938
,,,830.0001531254497,79925.67391687227,0.010102817030544062
,,,830.0001594994436,79925.67350054995,0.010107083714168467
,,,830.0001672211631,79925.67299351195,0.010111503340165808
,,,830.0001749428826,79925.67248396878,0.010115223680133578
,,,830.0001826646021,79925.67197231714,0.010118354677863317
,,,830.0001903863216,79925.67145889129,0.010120989191164489
,,,830.0001981080411,79925.67094397276,0.01012320558956933
,,,830.0002075559378,79925.67031225796,0.01012544444335484
,,,830.0002170038345,79925.66967902037,0.010127255983430606
,,,830.0002264517311,79925.66904455086,0.010128721559577948
,,,830.0002358996278,79925.66840908492,0.010129907104412913
,,,830.0002474982376,79925.66762787667,0.010131057321212037
,,,830.0002590968475,79925.66684573096,0.010131943709199308
,,,830.0002706954573,79925.66606286314,0.010132626719113875
,,,830.0002847400465,79925.66511416802,0.010133247490044395
,,,830.0002987846357,79925.66416487719,0.010133700162053469
,,,830.0003128292249,79925.66321515247,0.010134030229464932
,,,830.0003305671737,79925.66201523498,0.010134322519693194
,,,830.0003483051225,79925.66081497872,0.010134518617821513
,,,830.0003698747779,79925.6593551491,0.010134672313178664
,,,830.0003914444333,79925.65789511388,0.0101347668721188
,,,830.0004188249297,79925.65604157398,0.010134836426209342
,,,830.0004462054262,79925.65418792746,0.010134873914213149
,,,830.0004832248709,79925.65168164828,0.010134898677338786
,,,830.0005282889804,79925.64863068509,0.010134910644016382
,,,830.0005857352205,79925.64474140904,0.010134915338223152
,,,830.0006584626296,79925.63981758266,0.010134916415722776
,,,830.0007726781196,79925.63208500674,0.010134916028059219
,,,830.0009724830486,79925.61855818918,0.010134914775511891
,,,830.0014609349096,79925.58549157734,0.010134911642267196
,,,830.0036487654066,79925.43741102699,0.010134897583205384
,,,830.0092179737863,79925.0606759716,0.01013486164145819
,,,830.0147871821661,79924.68424107553,0.010134825493170812
,,,830.0203563905458,79924.30810504105,0.010134789155244298
,,,830.0259255989255,79923.9322666442,0.010134752643303782
,,,830.0314948073052,79923.55672472811,0.01013471597177978
,,,830.0370640156849,79923.18147819708,0.010134679153971959
,,,830.0426332240646,79922.80652601103,0.01013464220211265
,,,830.0482024324443,79922.4318671807,0.010134605127432214
,,,830.0549898259951,79921.97565231679,0.010134559791916473
,,,830.0615180086057,79921.53726857578,0.010134516045860817
,,,830.0680461912164,79921.099283749,0.010134472174296767
,,,830.074574373827,79920.66169652947,0.010134428189357864
,,,830.0811025564376,79920.22450566794,0.010134384101942357
,,,830.0889827075348,79919.69730007683,0.01013433076149185
,,,830.096862858632,79919.17066825576,0.010134277301157296
,,,830.1047430097292,79918.64460827807,0.010134223734295844
,,,830.1126231608264,79918.11911829561,0.010134170072597056
,,,830.1205033119236,79917.59419652996,0.010134116326287338
,,,830.1283834630208,79917.0698412648,0.010134062504314308
,,,830.1381814839071,79916.41865609844,0.010133995489363707
,,,830.1479795047935,79915.76834108723,0.010133928382444448
,,,830.1577775256799,79915.11889324841,0.01013386119457604
,,,830.1675755465662,79914.47030969054,0.010133793935120478
,,,830.1773735674526,79913.82258760283,0.010133726612038424
,,,830.1896679383001,79913.01105266942,0.010133642056640404
,,,830.2019623091476,79912.20086451939,0.010133557422917149
,,,830.2142566799951,79911.39201801839,0.010133472720161405
,,,830.2265510508425,79910.58450815291,0.010133387956075617
,,,830.241997455837,79909.57185574336,0.01013328138299977
,,,830.2574438608315,79908.56129594233,0.010133174733610254
,,,830.2728902658259,79907.55281943602,0.010133068016401948
,,,830.2920383623164,79906.30554244,0.010132935640888924
,,,830.3111864588068,79905.06143582468,0.010132803182577053
,,,830.3303345552972,79903.82048287654,0.01013267065023319
,,,830.3553055451872,79902.20686980203,0.01013249771570903
,,,830.3802765350772,79900.59855646305,0.010132324680668119
,,,830.4114401981385,79898.59877094215,0.010132108609163928
,,,830.4426038611998,79896.60711837094,0.01013189241526521
,,,830.4819726034601,79894.10260877424,0.010131619146873808
,,,830.5213413457204,79891.61084460324,0.010131345730042225
,,,830.5607100879807,79889.13169890018,0.010131072184659818
,,,830.6093197236517,79886.08785518128,0.010130734278047593
,,,830.6579293593226,79883.06282834917,0.01013039622660026
,,,830.7065389949935,79880.05639191801,0.010130058051476895
,,,830.7551486306644,79877.06832308153,0.010129719769988069
,,,830.8150594353765,79873.4105076487,0.010129302716508274
,,,830.8749702400886,79869.77985537788,0.01012888554423077
,,,830.9348810448007,79866.17596820266,0.010128468269967964
,,,831.0075416576054,79861.84047852889,0.010127962076230292
,,,831.0802022704102,79857.54309331748,0.010127455770153077
,,,831.1528628832149,79853.28313566072,0.010126949365641303
,,,831.2447023056852,79847.95127399045,0.01012630917085809
,,,831.3365417281556,79842.67682125165,0.010125668851876081
,,,831.4482170220512,79836.33864761726,0.01012489008390583
,,,831.5598923159467,79830.08116558967,0.010124111166206078
,,,831.7015836297969,79822.25445119536,0.010123122695061234
,,,831.8432749436471,79814.54961809798,0.01012213402248735
,,,832.0346237613775,79804.33035344807,0.010120798566142754
,,,832.2672734709176,79792.17944674328,0.010119174459084713
,,,832.5631035083302,79777.1370079725,0.010117108738479671
,,,832.9584750278428,79757.69132987759,0.010114347144092772
,,,833.4637285621563,79733.8264247041,0.010110817089840329
,,,833.9689820964699,79710.93292362912,0.010107286438776597
,,,834.4742356307834,79688.88021711465,0.01010375568886201
,,,834.9947026361828,79666.91884522489,0.010100119032321674
,,,835.5151696415821,79645.61039881184,0.010096483296653571
,,,836.0356366469815,79624.85234601962,0.01009284898027356
,,,836.5561036523809,79604.55330110698,0.01008921656716497
,,,837.0765706577803,79584.63196161615,0.01008558652728924
,,,837.7017435039309,79561.10100557977,0.010081229988043502
,,,838.3269163500814,79537.90176085243,0.010076878296427404
,,,838.952089196232,79514.93987838799,0.010072532191606552
,,,839.5772620423826,79492.13444027922,0.010068192387432975
,,,840.0,79476.76685311303,0.010065261758253731
,,,840.0,79476.76685311303,0.010065261758253731
,,,840.0000015707752,79476.76679601186,0.010066442289953983
,,,840.0000031415505,79476.76673862647,0.0100697607444129
,,,840.0000047123257,79476.76668070952,0.010074909742197938
,,,840.0000062831009,79476.7666220499,0.010081616011122604
,,,840.0000078538761,79476.76656246859,0.010089637418472514
,,,840.0000094246514,79476.76650181507,0.010098760075961803
,,,840.0000109954266,79476.76643996386,0.01010879557356869
,,,840.0000125662018,79476.76637681156,0.010119578378166417
,,,840.000014136977,79476.76631227414,0.010130963417453216
,,,840.0000157077523,79476.76624628449,0.010142823858233192
,,,840.0000172785275,79476.76617879035,0.010155049079829434
,,,840.0000191762367,79476.76609518615,0.010170169049699349
,,,840.000021073946,79476.76600928117,0.010185536429131977
,,,840.0000229716552,79476.76592104757,0.010201029311246638
,,,840.0000248693644,79476.76583047432,0.010216545836030095
,,,840.0000267670737,79476.76573756446,0.010232001322803871
,,,840.0000290627656,79476.76562206843,0.010250517399514427
,,,840.0000313584576,79476.76550321926,0.010268742716321935
,,,840.0000336541495,79476.76538107738,0.010286599755315217
,,,840.0000359498415,79476.76525571565,0.010304029275380766
,,,840.0000387174069,79476.76510042288,0.010324411113126116
,,,840.0000414849724,79476.76494072752,0.01034405379785518
,,,840.0000442525378,79476.76477679618,0.01036292352019185
,,,840.0000470201032,79476.7646088011,0.010381002371335752
,,,840.0000505087999,79476.76439151306,0.010402657450743988
,,,840.0000539974965,79476.76416839522,0.010423057247262973
,,,840.0000574861931,79476.76393979229,0.010442228362797736
,,,840.0000618850452,79476.76364425036,0.010464709942468073
,,,840.0000664263107,79476.76333123462,0.010486034287022121
,,,840.0000709675762,79476.76301085105,0.010505557833710806
,,,840.0000768841439,79476.76258342016,0.010528492202330954
,,,840.0000828007117,79476.76214582303,0.010548842237088595
,,,840.0000887172794,79476.76169921369,0.010566866027397896
,,,840.0000946338471,79476.76124462829,0.01058280630515881
,,,840.0001005504148,79476.76078299303,0.010596887450259282
,,,840.0001064669825,79476.76031513322,0.010609314434719823
,,,840.0001123835502,79476.75984178227,0.01062027292994872
,,,840.000118300118,79476.75936359074,0.010629930089338898
,,,840.0001242166857,79476.75888113466,0.010638435699541655
,,,840.0001301332534,79476.7583949235,0.010645923508389664
,,,840.0001360498211,79476.75790540728,0.010652512610369225
,,,840.0001419663888,79476.75741298326,0.010658308817112577
,,,840.0001492245616,79476.75680543971,0.010664473319992386
,,,840.0001564827344,79476.75619460722,0.010669736561832314
,,,840.0001637409072,79476.75558096719,0.010674228778152035
,,,840.00017099908,79476.7549649313,0.010678061801944583
,,,840.0001782572527,79476.75434685145,0.010681331547161296
,,,840.0001855154255,79476.75372702826,0.01068412019144552
,,,840.0001944916401,79476.75295845866,0.010687007579277567
,,,840.0002032583623,79476.7522060199,0.01068932782095232
,,,840.0002120250845,79476.75145211144,0.010691241046111095
,,,840.0002207918067,79476.75069699131,0.010692818402047761
,,,840.0002315769292,79476.74976666558,0.010694384099798086
,,,840.0002423620517,79476.74883514635,0.010695618417489765
,,,840.0002531471742,79476.74790268649,0.010696591361039998
,,,840.0002639322968,79476.74696948542,0.01069735819447871
,,,840.000277532558,79476.74579188322,0.010698097973093647
,,,840.0002911328193,79476.74461359181,0.010698645784927623
,,,840.0003047330805,79476.74343479046,0.010699051405905364
,,,840.0003217000215,79476.74196366566,0.010699413130437055
,,,840.0003386669624,79476.74049213645,0.01069966171106341
,,,840.0003590563472,79476.73872342308,0.01069985986131841
,,,840.0003794457319,79476.73695445465,0.010699986065747501
,,,840.0004048947272,79476.73474629932,0.010700081347700539
,,,840.0004303437225,79476.73253800193,0.010700135551717088
,,,840.0004638767927,79476.72962810789,0.010700173006183575
,,,840.0004974098628,79476.72671815265,0.010700190722063635
,,,840.0005455402379,79476.7225414256,0.010700201072009556
,,,840.0006071573896,79476.7171943188,0.010700204809836666
,,,840.0006920519867,79476.70982724418,0.0107002054009638
,,,840.0008224520565,79476.69851136277,0.010700204638300438
,,,840.0010659982594,79476.6773772598,0.010700202835792722
,,,840.0017412232647,79476.61878624867,0.010700197800154913
,,,840.0051896144977,79476.31962217655,0.010700172024429098
,,,840.010811604897,79475.83210885874,0.010700129807580346
,,,840.0164335952962,79475.34486792143,0.010700087368011526
,,,840.0220555856955,79474.85789811936,0.01070004472488014
,,,840.0276775760948,79474.37119827863,0.01070000189582403
,,,840.0332995664941,79473.88476729003,0.010699958897031927
,,,840.0389215568933,79473.39860410288,0.01069991574334266
,,,840.0445435472926,79472.9127077196,0.010699872448333096
,,,840.0501655376919,79472.42707719072,0.010699829024405694
,,,840.0570701950596,79471.83101163124,0.0106997755332925
,,,840.0637197603697,79471.25734394346,0.010699723868444097
,,,840.0703693256798,79470.68404407369,0.010699672071636983
,,,840.07701889099,79470.1111107275,0.01069962015632952
,,,840.0836684563001,79469.53854266563,0.01069956813454153
,,,840.0917381824746,79468.84417903441,0.010699504874679772
,,,840.0998079086492,79468.15034958819,0.01069944149060848
,,,840.1078776348237,79467.45705237119,0.010699377997019255
,,,840.1159473609982,79466.76428550183,0.010699314406683678
,,,840.1240170871728,79466.07204716397,0.010699250730703864
,,,840.1337778867199,79465.23544870572,0.010699173610202862
,,,840.1435386862671,79464.39961792273,0.010699096393114893
,,,840.1532994858143,79463.5645518978,0.010699019091852363
,,,840.1630602853614,79462.73024779686,0.010698941716930838
,,,840.1748030138928,79461.72754415618,0.010698848545966144
,,,840.1865457424241,79460.7259345905,0.010698755294242223
,,,840.1982884709554,79459.72541452934,0.010698661972521235
,,,840.2100311994867,79458.72597950326,0.010698568589732216
,,,840.2247091967035,79457.47824000737,0.010698451789890772
,,,840.2393871939204,79456.23218055879,0.010698334918119794
,,,840.2540651911372,79454.98779293809,0.010698217984111455
,,,840.2721503771585,79453.4568339041,0.010698073832383038
,,,840.2902355631797,79451.92838585818,0.010697929610166608
,,,840.308320749201,79450.40243422597,0.010697785327187978
,,,840.3317082354678,79448.43277513944,0.010697598665383685
,,,840.3550957217345,79446.4672363957,0.010697411929294865
,,,840.384129863587,79444.03282718705,0.010697180021543644
,,,840.4131640054394,79441.60466551936,0.010696948034889513
,,,840.4502636596362,79438.51097877797,0.010696651512142413
,,,840.487363313833,79435.4272886593,0.01069635490993592
,,,840.5326801385463,79431.67399528118,0.010695992535856675
,,,840.5779969632596,79427.93525114522,0.0106956301053026
,,,840.6233137879728,79424.21086019276,0.01069526764357568
,,,840.6686306126861,79420.50062963202,0.010694905171371102
,,,840.7248573258264,79415.91657185835,0.010694455445752964
,,,840.7810840389667,79411.35366454624,0.010694005756115652
,,,840.837310752107,79406.81155685574,0.01069355612302911
,,,840.8935374652473,79402.28990343487,0.0106931065626875
,,,840.9652768161985,79396.54990967343,0.010692533096692942
,,,841.0370161671498,79390.84196491809,0.01069195979000818
,,,841.108755518101,79385.16538611171,0.010691386657707014
,,,841.1993085192152,79378.04386584838,0.01069066348750138
,,,841.2898615203293,79370.96992602077,0.01068994062912625
,,,841.3998783393321,79362.43763637157,0.010689062832536865
,,,841.5098951583349,79353.9713891947,0.010688185527150777
,,,841.6493169796063,79343.33371591684,0.010687074458440325
,,,841.7887388008777,79332.79414764149,0.01068596420755084
,,,841.9766913536625,79318.73366939685,0.010684468805232966
,,,842.2048868306376,79301.87744593793,0.010682655265114261
,,,842.4944151285899,79280.80434029861,0.010680357560913288
,,,842.8798728911557,79253.24035064559,0.010677304302479982
,,,843.3707078910488,79218.84826236467,0.010673425986382455
,,,843.8615428909419,79185.12341502224,0.010669558676639528
,,,844.352377890835,79151.94467429341,0.01066570258580043
,,,844.8432128907281,79119.20415057028,0.010661857926184305
,,,845.3340478906212,79086.80597328847,0.010658024909574002
,,,845.8248828905142,79054.66517269416,0.010654203746799009
,,,846.3157178904073,79022.70665980037,0.010650394647383767
,,,846.9086754857041,78984.24829818301,0.010645809416214161
,,,847.5016330810008,78945.85890487289,0.0106412424576288
,,,848.0484914729245,78910.44098413398,0.010637047059474394
,,,848.5953498648482,78874.95171972942,0.010632867783685126
,,,849.2517704134476,78832.19062344467,0.010627872872026135
,,,849.908190962047,78789.1888441421,0.010622902045969508
,,,850.0,78783.15202550057,0.010622208756537207
,,,850.0,78783.15202550057,0.010622208756537207
,,,850.0000018190352,78783.15190579032,0.01062309592596871
,,,850.0000036380704,78783.15178583587,0.01062557185535815
,,,850.0000054571057,78783.15166542803,0.010629383827727436
,,,850.0000072761409,78783.15154439154,0.010634310576042284
,,,850.0000090951761,78783.15142258082,0.010640158946366964
,,,850.0000109142113,78783.1512998761,0.01064676079596679
,,,850.0000127332465,78783.15117618012,0.010653970144641882
,,,850.0000145522818,78783.1510514151,0.010661660583850914
,,,850.000016371317,78783.15092552011,0.010669722938664918
,,,850.0000181903522,78783.15079844875,0.01067806317129072
,,,850.0000204320974,78783.15064018093,0.010688605067156756
,,,850.0000226738425,78783.15048003432,0.010699319791565895
,,,850.0000249155877,78783.15031798795,0.01071010273807522
,,,850.0000271573329,78783.15015403758,0.010720868452596108
,,,850.000029399078,78783.14998819257,0.010731547617970431
,,,850.0000321674619,78783.14978080327,0.01074453420234866
,,,850.0000349358457,78783.14957061278,0.01075722305932334
,,,850.0000377042296,78783.14935769292,0.010769554050009227
,,,850.0000404726135,78783.14914212673,0.010781484128844197
,,,850.0000439043275,78783.14887137216,0.010795673183531617
,,,850.0000473360416,78783.14859687473,0.010809168283908547
,,,850.0000507677556,78783.14831882436,0.010821955183248789
,,,850.0000550023655,78783.14797110808,0.010836758521161812
,,,850.0000592369753,78783.1476186303,0.010850505107784996
,,,850.0000643423938,78783.14718782944,0.010865726815093514
,,,850.0000694478123,78783.14675119039,0.010879550216408952
,,,850.0000759438473,78783.1461880324,0.010895267091396342
,,,850.0000826676351,78783.14559719329,0.010909529153438423
,,,850.0000893914229,78783.14499929114,0.01092197076632629
,,,850.0000961152107,78783.14439523389,0.010932802335051315
,,,850.0001028389985,78783.14378582232,0.01094221760817942
,,,850.0001095627863,78783.14317175942,0.01095039194570191
,,,850.0001162865741,78783.14255366019,0.010957482211743433
,,,850.0001230103619,78783.14193206126,0.010963627570781774
,,,850.0001297341497,78783.14130742999,0.010968950749999935
,,,850.0001364579375,78783.14068017273,0.010973559504870634
,,,850.0001431817253,78783.1400506424,0.010977548132580181
,,,850.0001514543328,78783.13927343025,0.010981725377198047
,,,850.0001597269403,78783.13849372504,0.010985219394789476
,,,850.0001679995478,78783.1377119349,0.010988140987961269
,,,850.0001762721553,78783.1369284017,0.010990583298288701
,,,850.0001845447628,78783.13614341155,0.010992624517063756
,,,850.0001946874681,78783.13517932707,0.010994675148015783
,,,850.0002048301735,78783.13421377231,0.010996320202468771
,,,850.0002149728789,78783.13324703825,0.010997639674234904
,,,850.0002251155843,78783.13227935841,0.010998697859343633
,,,850.0002376636909,78783.13108115534,0.010999721611901195
,,,850.0002502117975,78783.12988206725,0.011000500569054212
,,,850.0002627599041,78783.12868230595,0.011001093203663227
,,,850.0002780972989,78783.12721517019,0.011001628584084934
,,,850.0002934346936,78783.12574748538,0.011002011810172218
,,,850.0003087720884,78783.12427940783,0.011002286098624926
,,,850.0003284114148,78783.1223991559,0.011002526650087982
,,,850.0003487282358,78783.12045372551,0.011002687658923874
,,,850.0003690450569,78783.11850808845,0.011002790987571186
,,,850.0003961519128,78783.115912008,0.011002873630043427
,,,850.0004232587687,78783.11331579706,0.011002919296065937
,,,850.0004594253044,78783.10985177383,0.011002950065569153
,,,850.0005030149684,78783.10567669434,0.011002965591840287
,,,850.0005577793685,78783.10043124737,0.011002972130535131
,,,850.0006304598313,78783.09346975779,0.011002973966666564
,,,850.0007354795379,78783.08341077527,0.011002973698306653
,,,850.0009107600832,78783.0666221794,0.011002972380730397
,,,850.00129595884,78783.02972780119,0.011002969350141962
,,,850.002765796723,78782.88895230305,0.011002957771733815
,,,850.0089459183622,78782.29714278599,0.011002908971564087
,,,850.0151260400014,78781.70549260381,0.01100285999659482
,,,850.0213061616406,78781.11400077242,0.01100281086435594
,,,850.0274862832798,78780.5226663721,0.011002761590640842
,,,850.033666404919,78779.93148854075,0.011002712189673382
,,,850.0398465265582,78779.34046646801,0.011002662674248858
,,,850.0473035157625,78778.62754030003,0.01100260279242763
,,,850.0547605049667,78777.91483852945,0.011002542778567012
,,,850.0622174941709,78777.20235997166,0.011002482648410304
,,,850.0696744833751,78776.4901035104,0.01100242241575454
,,,850.0771314725794,78775.77806808962,0.011002362092674935
,,,850.0845884617836,78775.06625270651,0.01100230168974149
,,,850.0938123346734,78774.18608042823,0.011002226878009273
,,,850.1030362075633,78773.30624163235,0.011002151973237078
,,,850.1122600804531,78772.42673468124,0.011002076988244777
,,,850.1214839533429,78771.54755801024,0.01100200193391296
,,,850.1307078262328,78770.66871011809,0.011001926819464783
,,,850.1422064871011,78769.57357931293,0.011001833107955838
,,,850.1537051479695,78768.47895450896,0.011001739327773421
,,,850.1652038088379,78767.3848331086,0.011001645489351645
,,,850.1767024697062,78766.29121259999,0.011001551601273477
,,,850.1910333508678,78764.92892129796,0.011001434528872627
,,,850.2053642320293,78763.56739966039,0.011001317401300498
,,,850.2196951131908,78762.20664323842,0.011001200227448979
,,,850.237297711764,78760.53626911428,0.011001056250110212
,,,850.2549003103371,78758.86703511822,0.01100091222411699
,,,850.2725029089103,78757.19893361142,0.011000768157768863
,,,850.2951711748532,78755.0524428537,0.011000582583224838
,,,850.3178394407961,78752.90780220884,0.011000396963828712
,,,850.3459277334215,78750.25291752261,0.011000166913458669
,,,850.3740160260469,78747.60082167544,0.010999936821194581
,,,850.4103749827817,78744.1719062616,0.01099963893287091
,,,850.4467339395165,78740.74755855244,0.010999341011022293
,,,850.4941591688438,78736.28774024964,0.010998952387640887
,,,850.541584398171,78731.83547084327,0.010998563760038433
,,,850.5890096274983,78727.3906285722,0.010998175149965199
,,,850.6478472284856,78721.88632708615,0.010997693075517812
,,,850.7066848294729,78716.39305117955,0.010997211081663091
,,,850.7655224304602,78710.91058275865,0.010996729189261313
,,,850.8367781057696,78704.28516577353,0.01099614574911868
,,,850.9080337810789,78697.67491401223,0.010995562503673456
,,,850.9792894563882,78691.07946284513,0.010994979469505528
,,,851.0692980768882,78682.76883299588,0.010994243314454406
,,,851.1593066973883,78674.48054375632,0.010993507534587527
,,,851.2687118963743,78664.43524084843,0.010992613720309534
,,,851.3781170953603,78654.42071891464,0.010991720496360323
,,,851.516863291969,78641.7628683926,0.010990588589123895
,,,851.6556094885777,78629.15030583763,0.010989457667762983
,,,851.8428784756845,78612.19467493249,0.01098793282298765
,,,852.0704944565191,78591.68387017224,0.01098608193839778
,,,852.3600063304816,78565.73728672566,0.010983731741426545
,,,852.7500360484419,78531.00431434577,0.01098057276488682
,,,853.2852900774465,78483.68821057225,0.010976251316649656
,,,853.820544106451,78436.69429997909,0.010971946158989386
,,,854.3557981354556,78389.9432396563,0.010967657704075782
,,,854.8910521644602,78343.36619860677,0.010963386351680808
,,,855.4263061934648,78296.90376305419,0.010959132489407615
,,,856.0744530174611,78240.7226731656,0.010954005375740334
,,,856.7225998414574,78184.55939176044,0.01094890510176042
,,,857.3707466654537,78128.35214799434,0.010943832286149707
,,,858.01889348945,78072.0514713671,0.010938787522792748
,,,858.6670403134463,78015.61857106214,0.010933771381636802
,,,859.3151871374425,77959.02390633801,0.01092878440915436
,,,859.9633339614388,77902.24592629766,0.010923827128825996
,,,860.0,77899.02815405403,0.010923547591016542
,,,860.0,77899.02815405403,0.010923547591016542
,,,860.0000019217082,77899.02798534918,0.010924359702647043
,,,860.0000038434164,77899.02781641143,0.010926615493012515
,,,860.0000057651246,77899.02764704336,0.010930070959101163
,,,860.0000076868328,77899.02747708159,0.010934514641409702
,,,860.000009608541,77899.02730639219,0.010939763814442385
,,,860.0000115302491,77899.02713486667,0.01094566101804639
,,,860.0000134519573,77899.0269624184,0.010952070929799032
,,,860.0000153736655,77899.02678897954,0.0109588775669702
,,,860.0000172953737,77899.02661449832,0.010965981799217652
,,,860.0000196185321,77899.02640212228,0.010974847789392497
,,,860.0000219416904,77899.0261881231,0.010983901163882384
,,,860.0000242648488,77899.02597247639,0.010993039997251307
,,,860.0000265880071,77899.02575517444,0.011002181541345912
,,,860.0000289111655,77899.02553622304,0.011011259100863126
,,,860.0000318053974,77899.0252611679,0.011022398994349366
,,,860.0000346996293,77899.0249836293,0.011033278422137084
,,,860.0000375938612,77899.0247036728,0.011043839616274618
,,,860.0000404880931,77899.02442137503,0.011054041838989384
,,,860.0000441179559,77899.0240641454,0.01106628896567199
,,,860.0000477478187,77899.02370354245,0.011077898302809539
,,,860.0000513776815,77899.02333974857,0.011088858112848344
,,,860.0000559299052,77899.02287928454,0.011101689214116311
,,,860.0000604821289,77899.02241444732,0.011113528654964193
,,,860.0000660875908,77899.02183656239,0.011126807115830391
,,,860.0000716930526,77899.02125317662,0.01113874100893161
,,,860.0000789857085,77899.02048688693,0.011152428447120968
,,,860.0000862783643,77899.01971336133,0.011164254782973851
,,,860.0000935710201,77899.01893359201,0.011174446674149395
,,,860.0001008636759,77899.01814844712,0.011183213432386782
,,,860.0001081563317,77899.01735868167,0.011190743789251898
,,,860.000115300671,77899.01658112786,0.011197083557963958
,,,860.0001224450103,77899.01580029872,0.01120253625262599
,,,860.0001295893496,77899.0150166534,0.01120722320492231
,,,860.0001367336889,77899.01423058799,0.011211250075463721
,,,860.0001438780282,77899.01344244373,0.01121470855245573
,,,860.0001526622457,77899.01247097297,0.011218297962309023
,,,860.0001614464632,77899.01149726304,0.011221272808750224
,,,860.0001702306806,77899.0105216976,0.011223737642303295
,,,860.0001790148981,77899.00954459496,0.011225779463063945
,,,860.0001877991156,77899.0085662191,0.011227470580722133
,,,860.0001987258082,77899.00734776657,0.011229174371200535
,,,860.0002096525009,77899.00612802178,0.011230521676241346
,,,860.0002205791935,77899.00490725524,0.011231586945700431
,,,860.0002315058862,77899.00368568093,0.011232429133204498
,,,860.0002452373703,77899.00214965016,0.011233242010493784
,,,860.0002589688545,77899.00061286708,0.01123384692019812
,,,860.0002727003387,77898.99907552433,0.011234297031749252
,,,860.000289771124,77898.997163754,0.011234699471771718
,,,860.0003068419094,77898.99525153666,0.011234978104186999
,,,860.0003239126947,77898.9933390101,0.011235170997383252
,,,860.0003463189847,77898.99082840653,0.011235337130040258
,,,860.0003687252747,77898.98831757439,0.011235439607887572
,,,860.0003970943999,77898.98513835743,0.011235515058776397
,,,860.0004254635251,77898.98195901807,0.011235555915320423
,,,860.0004637278739,77898.97767061996,0.01123558299547621
,,,860.0005102160405,77898.97246048978,0.011235596163650805
,,,860.0005693066669,77898.96583791626,0.011235601357960789
,,,860.000649111068,77898.95689384722,0.011235602536352385
,,,860.0007598378501,77898.94448418423,0.011235602022460005
,,,860.0009625952752,77898.92176032753,0.011235600460119562
,,,860.0014434721026,77898.8678670497,0.011235596668769688
,,,860.0035273145025,77898.63433384079,0.011235580224170285
,,,860.0101563853084,77897.89152176626,0.011235527797028102
,,,860.0167854561142,77897.1488585362,0.011235475211372224
,,,860.0234145269201,77896.40634321861,0.011235422484588866
,,,860.0300435977259,77895.66397494514,0.011235369632175803
,,,860.0366726685318,77894.92175290389,0.01123531666794245
,,,860.0433017393376,77894.17967633292,0.011235263604182907
,,,860.0513068428621,77893.28375572193,0.011235199408538454
,,,860.0593119463866,77892.38804500933,0.011235135100555656
,,,860.0673170499111,77891.49254307995,0.011235070694914865
,,,860.0753221534356,77890.59724888176,0.011235006204339584
,,,860.0833272569602,77889.70216141762,0.011234941639849796
,,,860.0930167506399,77888.61900974317,0.011234863404769075
,,,860.1027062443196,77887.53615796397,0.011234785089768558
,,,860.1123957379993,77886.45360455329,0.01123470670703838
,,,860.1220852316791,77885.37134804936,0.011234628266846748
,,,860.1337509199179,77884.06875476334,0.011234533764546372
,,,860.1454166081568,77882.76658744505,0.011234439203956085
,,,860.1570822963956,77881.46484381541,0.011234344595364024
,,,860.1687479846345,77880.16352166646,0.011234249947215266
,,,860.1833442333563,77878.53588215013,0.011234131477127433
,,,860.197940482078,77876.90889502218,0.011234012966921503
,,,860.2125367307998,77875.28255629397,0.011233894425398521
,,,860.2305409835469,77873.2773793699,0.011233748173466184
,,,860.248545236294,77871.27317588942,0.011233601895028193
,,,860.2665494890412,77869.26993884263,0.011233455598346874
,,,860.2898812043346,77866.67536995238,0.011233265995939056
,,,860.3132129196281,77864.08239780257,0.011233076385173667
,,,860.3423194968225,77860.84985248058,0.011232839845318351
,,,860.3714260740169,77857.61974220329,0.011232603319974182
,,,860.4094863075032,77853.39962649887,0.011232294075389556
,,,860.4475465409896,77849.1835690627,0.011231984893543713
,,,860.4976872563171,77843.63541387576,0.011231577697596758
,,,860.5478279716447,77838.09407137743,0.01123117066524625
,,,860.5979686869722,77832.55941431077,0.01123076381842642
,,,860.6605160797089,77825.66445958287,0.011230256588571203
,,,860.7230634724457,77818.77947668063,0.01122974970014734
,,,860.7856108651824,77811.90423316903,0.011229243172754914
,,,860.8624722498345,77803.46859000604,0.011228621242265214
,,,860.9393336344865,77795.04689581455,0.01122799989912176
,,,861.0161950191385,77786.63874518231,0.011227379157499296
,,,861.1154019777058,77775.80550895784,0.011226578855459338
,,,861.2146089362731,77764.99334108042,0.011225779586354736
,,,861.337936712789,77751.5804933486,0.01122478743944638
,,,861.4612644893049,77738.19743088941,0.011223796913087744
,,,861.6229803095248,77720.69132251381,0.011222500531879516
,,,861.7846961297447,77703.23069926024,0.011221206952548276
,,,862.0149440239712,77678.44305223136,0.011219370017064
,,,862.3075855056649,77647.04920786014,0.011217043502603828
,,,862.7046352413731,77604.62622642796,0.011213901603939586
,,,863.251106378138,77546.49931194018,0.011209604898464091
,,,863.797577514903,77488.59806175354,0.011205340098105287
,,,864.3440486516679,77430.84903736436,0.011201107161030613
,,,864.8905197884328,77373.18942463787,0.011196906052504053
,,,865.4369909251977,77315.56588814397,0.011192736744074857
,,,866.0988202673151,77245.76276799213,0.011187729854183282
,,,866.7606496094324,77175.8819945581,0.01118276954241718
,,,867.4224789515498,77105.8724372474,0.011177855786027733
,,,868.0843082936672,77035.6950879236,0.011172988569311164
,,,868.7461376357845,76965.32138763122,0.011168167882342034
,,,869.4079669779019,76894.7317557046,0.011163393719706916
,,,870.0,76831.39363971655,0.0111591624606592
,,,870.0,76831.39363971655,0.0111591624606592
,,,870.0000019795357,76831.39342758694,0.011159945217147506
,,,870.0000039590714,76831.39321522972,0.011162111500729766
,,,870.000005938607,76831.39300245354,0.011165416838332776
,,,870.0000079181427,76831.39278910153,0.011169651085301055
,,,870.0000098976784,76831.3925750465,0.011174634123418547
,,,870.0000118772141,76831.39236018655,0.011180211997873652
,,,870.0000138567498,76831.39214444147,0.011186253477944075
,,,870.0000158362855,76831.39192774947,0.011192647015940655
,,,870.0000178158211,76831.39171006437,0.01119929807326055
,,,870.0000202247671,76831.39144377169,0.011207624766464934
,,,870.0000226337131,76831.39117592284,0.011216096187647979
,,,870.0000250426591,76831.39090650024,0.011224616303289312
,,,870.0000274516051,76831.39063550226,0.011233108222103891
,,,870.0000303513414,76831.39030721906,0.011243207370764246
,,,870.0000332510776,76831.38997670799,0.01125309618391618
,,,870.0000361508139,76831.38964402294,0.011262714785217788
,,,870.0000390505502,76831.38930922915,0.011272020579008432
,,,870.0000427026249,76831.38888468615,0.011283251986653314
,,,870.0000463546996,76831.38845707192,0.011293907512873572
,,,870.0000500067744,76831.38802655054,0.011303972321880094
,,,870.0000546084548,76831.38748020343,0.0113158132078995
,,,870.0000592101352,76831.386929833,0.011326736779212877
,,,870.000064909266,76831.38624310301,0.01133905015628182
,,,870.0000706083969,76831.38555126081,0.01135010330831823
,,,870.0000781261315,76831.38463172215,0.011362925276482526
,,,870.0000856438661,76831.38370530437,0.011373961799010034
,,,870.0000931616007,76831.38277297335,0.011383436812273754
,,,870.0001006793353,76831.38183557057,0.011391556234195346
,,,870.00010819707,76831.38089382465,0.011398504753172762
,,,870.0001155731104,76831.37996621475,0.011404341890195138
,,,870.0001229491509,76831.37903553962,0.011409343669813209
,,,870.0001303251913,76831.37810223864,0.011413627390193148
,,,870.0001377012318,76831.37716668927,0.011417294663342967
,,,870.0001450772722,76831.37622921538,0.011420433222987865
,,,870.0001542365914,76831.37506282708,0.011423707357028953
,,,870.0001633959105,76831.37389434445,0.011426404359643457
,,,870.0001725552296,76831.37272413689,0.011428625470049206
,,,870.0001817145487,76831.37155250892,0.011430454347996001
,,,870.0001908738678,76831.37037971149,0.011431960057689226
,,,870.0002023856782,76831.36890434727,0.01143348086856583
,,,870.0002138974886,76831.36742779013,0.011434671642832118
,,,870.000225409299,76831.36595029905,0.011435603908720044
,,,870.0002369211094,76831.36447207688,0.011436333728591526
,,,870.0002515449614,76831.36259343164,0.011437036913560487
,,,870.0002661688135,76831.3607141079,0.011437552060935767
,,,870.0002807926655,76831.35883428725,0.011437929427031654
,,,870.0002991904287,76831.35646884555,0.011438264270614496
,,,870.0003175881918,76831.354103013,0.011438490584809167
,,,870.0003398806384,76831.35123600462,0.011438668905149708
,,,870.000362173085,76831.34836875423,0.011438779794562095
,,,870.0003903248692,76831.3447476703,0.011438862026377953
,,,870.0004184766533,76831.34112645448,0.011438907097577384
,,,870.0004562346722,76831.33626946532,0.01143893729099152
,,,870.0005019001494,76831.33039523092,0.011438952308957981
,,,870.0005595605854,76831.32297797265,0.011438958490839606
,,,870.0006366586102,76831.31306031455,0.01143896013353514
,,,870.0007494156054,76831.29855561416,0.011438959790401758
,,,870.0009289238466,76831.27546431802,0.01143895852363958
,,,870.0013547473103,76831.2206882802,0.011438955406284352
,,,870.0030696764617,76831.00009261374,0.011438942839184655
,,,870.0098821125029,76830.12387374666,0.01143889281756385
,,,870.016694548544,76829.2477851731,0.011438842650624207
,,,870.0235069845852,76828.37182602719,0.011438792354827464
,,,870.0303194206264,76827.49599550717,0.011438741944783587
,,,870.0371318566675,76826.62029286812,0.011438691433456752
,,,870.0439442927087,76825.74471741551,0.011438640832341949
,,,870.0522637857513,76824.67561744896,0.011438578930146333
,,,870.0605832787938,76823.60670509524,0.011438516925376722
,,,870.0689027718364,76822.53797932703,0.011438454832018276
,,,870.077222264879,76821.4694391836,0.01143839266211968
,,,870.0855417579215,76820.40108376218,0.011438330426056341
,,,870.0956803274397,76819.09937843661,0.01143825450537029
,,,870.1058188969579,76817.7979447261,0.011438178513346685
,,,870.1159574664761,76816.49678125851,0.011438102461465302
,,,870.1260960359942,76815.19588673256,0.01143802635932398
,,,870.1383984327553,76813.61770778688,0.011437933959034035
,,,870.1507008295163,76812.03992089332,0.01143784150830748
,,,870.1630032262773,76810.46252403312,0.011437749016749462
,,,870.1753056230383,76808.88551526837,0.011437656492176212
,,,870.1908726744393,76806.89057317216,0.011437539377139294
,,,870.2064397258404,76804.89624583609,0.011437422229746929
,,,870.2220067772414,76802.90252973465,0.011437305058200268
,,,870.241458693311,76800.4121219582,0.011437158621568825
,,,870.2609106093805,76797.92265676116,0.011437012167327237
,,,870.2843081817759,76794.92946454021,0.011436835993699336
,,,870.3077057541714,76791.93761637586,0.01143665981640331
,,,870.3369195466679,76788.20391906892,0.011436439851866072
,,,870.3661333391644,76784.47228142794,0.011436219907086992
,,,870.4043422383544,76779.59472648127,0.01143593228622581
,,,870.4425511375443,76774.72062075783,0.011435644733962417
,,,870.4930697678604,76768.28145471537,0.011435264670232429
,,,870.5435883981766,76761.84815692033,0.011434884776840055
,,,870.5941070284927,76755.42063893574,0.011434505074019045
,,,870.6576398999854,76747.34538279484,0.011434027849756152
,,,870.7211727714781,76739.27896400806,0.011433550976544355
,,,870.7847056429708,76731.2212190639,0.011433074472897277
,,,870.8633832084874,76721.25448613739,0.01143248491510179
,,,870.9420607740041,76711.30051333582,0.01143189596462602
,,,871.0207383395207,76701.35901078001,0.011431307635174628
,,,871.1234574591725,76688.39797590388,0.011430540479892864
,,,871.2261765788244,76675.45709891291,0.011429774414114292
,,,871.355433532146,76659.2006223648,0.0114288119950206
,,,871.4846904854676,76642.97396047832,0.011427851327807792
,,,871.6573567260033,76621.34236090204,0.011426570778216225
,,,871.8654925019081,76595.33157358415,0.011425031361835047
,,,872.1270856884859,76562.73387220212,0.011423103070151331
,,,872.4744080884198,76519.60172762135,0.011420554063130849
,,,872.9704403362741,76458.26441450042,0.011416935924289422
,,,873.6106752734395,76379.48665003886,0.011412304758608037
,,,874.2509102106048,76301.07366849175,0.011407717473778391
,,,874.8911451477702,76222.95653097048,0.011403174219181007
,,,875.5313800849356,76145.0785336393,0.011398675136636546
,,,876.1716150221009,76067.39364435563,0.011394220360162544
,,,876.8118499592663,75989.86512010681,0.011389810015731815
,,,877.4520848964316,75912.46428504636,0.011385444221086243
,,,878.2418961959992,75817.1247508659,0.011380119996719744
,,,879.0317074955667,75721.91866108909,0.01137486392397457
,,,879.8220131385677,75626.76989359414,0.011369672943488309
,,,880.0,75605.35643008389,0.011368513321822399
,,,880.0,75605.35643008389,0.011368513321822399
,,,880.0000019276515,75605.35619815781,0.01136935918398965
,,,880.000003855303,75605.35596599599,0.011371701393043929
,,,880.0000057829545,75605.35573339995,0.011375277386695982
,,,880.000007710606,75605.35550020674,0.0113798613507135
,,,880.0000096382576,75605.35526628396,0.011385259633643983
,,,880.0000115659091,75605.35503152531,0.011391306621933956
,,,880.0000134935606,75605.3547958468,0.011397861062615101
,,,880.0000154212121,75605.35455918347,0.011404802808688108
,,,880.0000173488636,75605.3543214865,0.011412029955460076
,,,880.0000196680808,75605.35403408717,0.01142098246867903
,,,880.0000219872979,75605.353745102,0.011430099646574573
,,,880.0000243065151,75605.35345451123,0.011439280728855042
,,,880.0000266257323,75605.35316231108,0.01144844466445124
,,,880.0000294114166,75605.3528092261,0.01145933882921304
,,,880.0000321971008,75605.35245386686,0.011470028945479396
,,,880.0000349827851,75605.35209628344,0.011480450826685775
,,,880.0000377684694,75605.3517365375,0.011490558153496042
,,,880.0000412625037,75605.35128236498,0.01150274265280908
,,,880.000044756538,75605.35082505026,0.011514343042955903
,,,880.0000482505724,75605.35036475054,0.011525340287628026
,,,880.0000526230267,75605.34978476838,0.011538247382548602
,,,880.000056995481,75605.34920067474,0.01155021883876254
,,,880.0000623561757,75605.34847940251,0.011563666795780891
,,,880.0000677168704,75605.34775294203,0.011575835792162622
,,,880.0000747545442,75605.34679218079,0.011590023088963928
,,,880.0000817922181,75605.3458243678,0.011602378007666421
,,,880.000088829892,75605.34485042171,0.011613110713529513
,,,880.0000958675658,75605.34387115264,0.011622417803583553
,,,880.0001029052397,75605.34288727069,0.011630478351175378
,,,880.0001099429136,75605.34189939563,0.01163745276880403
,,,880.0001169805874,75605.34090806678,0.011643483192371351
,,,880.0001244373306,75605.33985445934,0.0116489815709862
,,,880.0001318940737,75605.33879798058,0.011653689992030581
,,,880.0001393508168,75605.3377390435,0.011657720556548026
,,,880.0001468075599,75605.33667800232,0.011661169927971886
,,,880.0001558861675,75605.33538377716,0.011664704479425178
,,,880.0001649647751,75605.33408734277,0.011667627172384664
,,,880.0001740433827,75605.33278908179,0.0116700434684851
,,,880.0001831219903,75605.33148931089,0.011672040813052774
,,,880.0001922005979,75605.33018829198,0.011673691653072214
,,,880.0002035731774,75605.3285570999,0.011675361464332642
,,,880.0002149457569,75605.32692463111,0.011676676415682511
,,,880.0002263183363,75605.32529115707,0.011677711825694336
,,,880.0002376909158,75605.3236568916,0.011678527062238047
,,,880.000252058766,75605.32159132551,0.011679313926952468
,,,880.0002664266162,75605.31952502241,0.01167989557604491
,,,880.0002807944664,75605.3174581747,0.01168032550318969
,,,880.0002987515379,75605.31487445672,0.011680708746854876
,,,880.0003167086094,75605.31229030651,0.011680971380918836
,,,880.0003383222564,75605.30917956575,0.011681180367414744
,,,880.0003599359035,75605.3060685522,0.011681312939271302
,,,880.000386970151,75605.30217707649,0.011681412745730957
,,,880.0004140043985,75605.29828544772,0.01168146917650854
,,,880.0004497371285,75605.29314153244,0.011681507986023732
,,,880.0004854698585,75605.28799754793,0.011681526157842721
,,,880.0005370194641,75605.28057656223,0.011681536684545916
,,,880.0006033125719,75605.27103310908,0.011681540415651892
,,,880.0006953117546,75605.2577890606,0.011681540976644355
,,,880.0008383631356,75605.23719568182,0.011681540207262744
,,,880.0011118894295,75605.19781962427,0.011681538384537454
,,,880.0019107868912,75605.08281429326,0.01168153302877765
,,,880.0064791985715,75604.42521538053,0.01168150235327519
,,,880.0133227997729,75603.44026423509,0.01168145625898958
,,,880.0201664009744,75602.45549137013,0.011681410011638567
,,,880.0270100021759,75601.47089587948,0.011681363628231549
,,,880.0338536033773,75600.48647692915,0.0116813171239128
,,,880.0406972045788,75599.5022337494,0.011681270512088915
,,,880.0475408057803,75598.51816562784,0.011681223804643282
,,,880.0558324087343,75597.32611727525,0.011681167101406402
,,,880.0638733920704,75596.17034292292,0.011681112008292811
,,,880.0719143754064,75595.01480739826,0.011681056825954614
,,,880.0799553587425,75593.85950985439,0.01168100156556123
,,,880.0896161298672,75592.47180104417,0.011680935083765276
,,,880.0992769009919,75591.08443334806,0.011680868517524898
,,,880.1089376721166,75589.69740559241,0.011680801878901179
,,,880.1185984432412,75588.31071668502,0.011680735178049094
,,,880.1302059080234,75586.64504974353,0.011680654966325317
,,,880.1418133728056,75584.97986884264,0.011680574689389564
,,,880.1534208375878,75583.31517243819,0.01168049435732957
,,,880.1650283023699,75581.65095908086,0.01168041397841585
,,,880.1795102482067,75579.57529393595,0.011680313638928448
,,,880.1939921940435,75577.50037608035,0.011680213247705538
,,,880.2084741398803,75575.42620315851,0.011680112813233104
,,,880.2262799702615,75572.8769854769,0.011679989277747493
,,,880.2440858006428,75570.32888663575,0.011679865697049055
,,,880.261891631024,75567.78190291935,0.011679742078941376
,,,880.2848545333319,75564.49888134885,0.011679582612200192
,,,880.3078174356398,75561.21770130123,0.01167942310395387
,,,880.3363102783512,75557.14889529669,0.011679225137345805
,,,880.3648031210627,75553.08290155338,0.011679027131842906
,,,880.4017371813767,75547.8164928226,0.011678770423801275
,,,880.4386712416907,75542.55476493394,0.011678513684173957
,,,880.4868887723014,75535.69256825902,0.011678178485015137
,,,880.5351063029121,75528.83825941685,0.011677843280448984
,,,880.5833238335229,75521.99179062006,0.011677508090355471
,,,880.6437613502582,75513.42119220237,0.011677087996256698
,,,880.7041988669935,75504.8627513474,0.011676667975041579
,,,880.7646363837288,75496.31638315556,0.011676248046239486
,,,880.839116268888,75485.80079084769,0.011675730698396924
,,,880.9135961540472,75475.3032566969,0.0116752135356987
,,,880.9880760392065,75464.82363340037,0.011674696574529698
,,,881.0845390237286,75451.27728404988,0.011674027349260865
,,,881.1810020082506,75437.76043045476,0.011673358502973014
,,,881.3013259941549,75420.94094730551,0.011672524765193374
,,,881.4216499800592,75404.16632206563,0.01167169166257653
,,,881.5802118256537,75382.12844607425,0.011670594806567257
,,,881.7387736712482,75360.16627336384,0.01166949911626443
,,,881.9663816697142,75328.77055938912,0.011667928398604243
,,,882.2578990395723,75288.77815527553,0.011665920357624579
,,,882.6603522322906,75233.95893413649,0.01166315527434953
,,,883.2730709433292,75151.3379192363,0.01165896214855558
,,,884.030047748907,75050.59297425768,0.011653811109465171
,,,884.7529811522201,74955.67352476456,0.011648923848884846
,,,885.4759145555331,74861.95082890023,0.011644069764905925
,,,886.1988479588462,74769.36662933482,0.011639250494867045
,,,886.9217813621592,74677.8702686185,0.011634467557198462
,,,887.6447147654723,74587.4176877682,0.011629722358871317
,,,888.5282932852199,74478.22733485873,0.011623975858808143
,,,889.3780670175756,74374.57557957026,0.011618506256846529
,,,890.0,74299.53379780214,0.011614539647371094
,,,890.0,74299.53379780214,0.011614539647371094
,,,890.0000022425704,74299.53352840379,0.01161519776524593
,,,890.0000044851408,74299.53325879735,0.011616995063798336
,,,890.0000067277113,74299.532988813,0.011619698580607
,,,890.0000089702817,74299.53271831645,0.011623113670466059
,,,890.0000112128521,74299.53244720305,0.011627078189534555
,,,890.0000134554225,74299.53217539283,0.011631457480116646
,,,890.0000156979929,74299.53190282626,0.01163614007079748
,,,890.0000179405633,74299.5316294607,0.011641034006917192
,,,890.0000206324016,74299.53130023544,0.011647082026132335
,,,890.0000233242399,74299.53096978988,0.011653221473972651
,,,890.0000260160782,74299.53063811427,0.01165937052674651
,,,890.0000287079165,74299.5303052133,0.011665465998357225
,,,890.0000320428434,74299.52989110615,0.01167287233435676
,,,890.0000353777702,74299.52947519024,0.01168005662429535
,,,890.0000387126971,74299.52905752655,0.011686973806514329
,,,890.0000428091474,74299.52854220191,0.011695063665305611
,,,890.0000469055977,74299.52802448679,0.011702679087168304
,,,890.000051002048,74299.52750452742,0.011709810768126733
,,,890.0000563827558,74299.5268183945,0.011718451273559685
,,,890.0000617634636,74299.52612896769,0.011726296236153651
,,,890.0000688282266,74299.5252192781,0.011735467075946903
,,,890.0000758929897,74299.5243050872,0.011743468795763493
,,,890.0000848814731,74299.52313636514,0.011752159151378888
,,,890.0000938699565,74299.52196233295,0.0117594117045153
,,,890.0001028584398,74299.5207838742,0.01176545129585505
,,,890.0001118469232,74299.51960173194,0.011770473810324367
,,,890.0001208354066,74299.51841652795,0.011774646729804416
,,,890.00012982389,74299.517228781,0.011778111668868076
,,,890.0001388123734,74299.51603892302,0.011780987559298907
,,,890.0001478008568,74299.51484731318,0.011783373859163154
,,,890.0001567893402,74299.51365424995,0.01178535351543235
,,,890.0001677837594,74299.51219331632,0.011787321972770978
,,,890.0001786110416,74299.51075318594,0.011788866561482557
,,,890.0001894383239,74299.50931194349,0.011790099349376625
,,,890.0002002656062,74299.50786981359,0.011791083198300743
,,,890.0002139477366,74299.50604644069,0.011792047481488616
,,,890.000227629867,74299.50422221553,0.0117927724991693
,,,890.0002413119975,74299.50239734976,0.011793317587244475
,,,890.0002581932342,74299.5001451505,0.01179380747291769
,,,890.000275074471,74299.49789243426,0.011794151974967686
,,,890.0002919557078,74299.49563935476,0.011794394222708136
,,,890.0003138631058,74299.49271508264,0.011794604715254984
,,,890.0003357705039,74299.48979053716,0.011794737962361856
,,,890.0003631675329,74299.48613291448,0.01179483803310518
,,,890.0003905645619,74299.48247513923,0.011794894471558195
,,,890.0004268199642,74299.47763455962,0.011794933208465037
,,,890.0004630753665,74299.47279391142,0.011794951270914681
,,,890.0005154803201,74299.46579700531,0.011794961695356697
,,,890.0005829847272,74299.45678405956,0.011794965358891688
,,,890.0006769205783,74299.44424209537,0.01179496589291209
,,,890.0008236553033,74299.42465068492,0.011794965123849418
,,,890.001106645357,74299.38686726242,0.011794963304879603
,,,890.0019450050652,74299.27493545954,0.011794957887298516
,,,890.006445958631,74298.67404649446,0.011794928774427393
,,,890.014330374307,74297.62164396865,0.011794877679993727
,,,890.0222147899829,74296.56947926787,0.011794826476494918
,,,890.0300992056588,74295.51755155492,0.01179477517852727
,,,890.0379836213347,74294.46586005042,0.011794723798781749
,,,890.0458680370106,74293.41440402476,0.01179467234828494
,,,890.0553552520801,74292.14951181338,0.011794610358262689
,,,890.0648424671496,74290.88495843287,0.01179454829391212
,,,890.0743296822191,74289.62074282156,0.011794486167330514
,,,890.0838168972886,74288.35686397209,0.011794423988742945
,,,890.093304112358,74287.09332092265,0.01179436176679533
,,,890.1051920218912,74285.51051693843,0.011794283749785996
,,,890.1170799314243,74283.92823700627,0.011794205688082772
,,,890.1289678409574,74282.346479443,0.011794127591466152
,,,890.1408557504906,74280.76524261746,0.01179404946793482
,,,890.1557627044557,74278.7831695621,0.011793951476128781
,,,890.1706696584208,74276.80190976869,0.01179385346264625
,,,890.185576612386,74274.82146024748,0.011793755435738448
,,,890.204015082263,74272.37295102698,0.011793634177002575
,,,890.2224535521401,74269.92567151334,0.01179351291745538
,,,890.2408920220172,74267.47961632232,0.011793391664680474
,,,890.2648879172017,74264.29813544544,0.01179323388569316
,,,890.2888838123862,74261.11870755689,0.011793076138408262
,,,890.3189708560578,74257.13509294682,0.011792878405101195
,,,890.3490578997295,74253.15466555246,0.011792680745961655
,,,890.3888413737334,74247.89628493247,0.011792419514803122
,,,890.4286248477373,74242.64338791136,0.011792158446004576
,,,890.4828932339691,74235.48669615317,0.011791802608138814
,,,890.5371616202009,74228.33999092749,0.01179144712047774
,,,890.6034720268705,74219.62082738732,0.011791013252659502
,,,890.66978243354,74210.91617144315,0.011790579959168096
,,,890.7360928402096,74202.22580726497,0.011790147257358738
,,,890.8197167375243,74191.28645740711,0.011789602440461682
,,,890.9033406348391,74180.36908232971,0.011789058600829655
,,,891.0048416120577,74167.14673142995,0.011788399827643773
,,,891.1063425892763,74153.95543835414,0.011787742521629448
,,,891.2348653993315,74137.29579990686,0.011786912340470773
,,,891.3633882093867,74120.68345956985,0.011786084526830106
,,,891.5364723760626,74098.38368273879,0.011784973436102172
,,,891.7464831187316,74071.4337641691,0.01178363105992123
,,,892.012952083745,74037.40027729183,0.011781936872026857
,,,892.3715900330429,73991.86304619125,0.01177967262570983
,,,892.8891932102134,73926.64025235926,0.011776436834090853
,,,893.5269602380343,73847.00116030789,0.011772501566770567
,,,894.1647272658553,73768.0656243734,0.011768622922210707
,,,894.8024942936762,73689.74425767819,0.011764800404152264
,,,895.4402613214971,73611.9611162177,0.011761033536759854
,,,896.0780283493181,73534.65206436031,0.011757321863023753
,,,896.715795377139,73457.76332485281,0.01175366494326935
,,,897.3535624049599,73381.25019303945,0.011750062353766601
,,,898.1400988477903,73287.35242992749,0.011745693614826316
,,,898.9266352906208,73193.91578077275,0.01174140614844559
,,,899.7131717334512,73100.89907260188,0.011737199243111734
,,,900.0,73067.07676271303,0.011735685010816465
,,,900.0,73067.07676271303,0.011735685010816465
,,,900.0000021532476,73067.07650895984,0.011736384620961623
,,,900.0000043064952,73067.07625499758,0.011738298599576197
,,,900.0000064597427,73067.07600065491,0.011741183238630323
,,,900.0000086129903,73067.07574579566,0.011744834333066482
,,,900.0000107662379,73067.07549031307,0.011749081271843004
,,,900.0000129194855,73067.07523412492,0.011753781925962829
,,,900.000015072733,73067.0749771694,0.01175881825261944
,,,900.0000172259806,73067.07471940161,0.011764092533358791
,,,900.0000193792282,73067.0744607907,0.011769524167280181
,,,900.0000220624594,73067.0741373189,0.011776413809972614
,,,900.0000247456906,73067.07381249095,0.011783343459848656
,,,900.0000274289217,73067.07348630711,0.011790234173109052
,,,900.0000301121529,73067.07315878118,0.011797025779044129
,,,900.0000334567492,73067.07274868454,0.011805285334640248
,,,900.0000368013455,73067.0723366033,0.011813259412617155
,,,900.0000401459417,73067.07192261257,0.011820907600795625
,,,900.0000442866024,73067.0714075648,0.011829889660232573
,,,900.000048427263,73067.07088988356,0.011838314808718605
,,,900.0000534176237,73067.07026271011,0.011847727277748169
,,,900.0000584079844,73067.06963224958,0.01185634985118684
,,,900.0000648241559,73067.06881727975,0.011866336317097735
,,,900.0000712403273,73067.06799790065,0.011875178148909607
,,,900.0000798928036,73067.06688684765,0.011885479193115675
,,,900.0000885452798,73067.06576980972,0.01189415390202357
,,,900.0000971977561,73067.06464773792,0.011901442111129605
,,,900.0001058502323,73067.06352144014,0.01190755633806227
,,,900.0001145027086,73067.06239159891,0.011912680723183957
,,,900.0001231551848,73067.0612587889,0.011916972752188542
,,,900.0001318076611,73067.06012349293,0.01192056605808134
,,,900.0001404601373,73067.05898611607,0.011923573481319606
,,,900.0001491126136,73067.0578469978,0.011926090010240739
,,,900.0001577650899,73067.05670642255,0.011928195445190956
,,,900.0001685856782,73067.05527835416,0.011930350966075727
,,,900.0001792288874,73067.05387220433,0.01193204979816557
,,,900.0001898720966,73067.05246486873,0.011933413469863074
,,,900.0002005153058,73067.05105658139,0.011934508026252358
,,,900.0002139095677,73067.04928321415,0.011935583884625553
,,,900.0002273038297,73067.04750892759,0.011936399614890916
,,,900.0002406980916,73067.04573394412,0.011937018079660824
,,,900.0002571230009,73067.0435566375,0.011937576216642879
,,,900.0002735479102,73067.0413787636,0.011937973644164775
,,,900.0002899728195,73067.03920048599,0.011938256621920974
,,,900.000311093561,73067.03639903545,0.01193850419184863
,,,900.0003322143025,73067.03359727652,0.011938664126632201
,,,900.0003583723159,73067.0301270342,0.011938786085179244
,,,900.0003845303293,73067.02665661364,0.011938857037364957
,,,900.0004186412634,73067.02213092046,0.011938906995518694
,,,900.0004527521976,73067.01760514104,0.011938931580723228
,,,900.0005008807628,73067.01121946286,0.011938946561625351
,,,900.0005615854375,73067.00316515606,0.011938952626583718
,,,900.0006432728917,73066.99232684444,0.011938954266664702
,,,900.0007639367233,73066.97631716398,0.01193895405362
,,,900.0009734933394,73066.94851328555,0.011938952972383482
,,,900.001472919145,73066.88225021175,0.011938950303116848
,,,900.0036418477556,73066.59448847707,0.01193893869975384
,,,900.0112429099771,73065.58612926821,0.011938897952609395
,,,900.0188439721986,73064.57793848468,0.011938857089376129
,,,900.0264450344201,73063.56991530038,0.011938816124905256
,,,900.0340460966416,73062.56205895595,0.011938775072187097
,,,900.0416471588632,73061.55436875056,0.011938733942569455
,,,900.0492482210847,73060.5468440346,0.011938692745964836
,,,900.0586721892039,73059.29792107995,0.011938641589371381
,,,900.0680961573231,73058.0492505137,0.011938590357218715
,,,900.0775201254423,73056.80083134702,0.011938539061508902
,,,900.0869440935616,73055.55266265964,0.011938487712393015
,,,900.0963680616808,73054.30474359004,0.011938436318455377
,,,900.1081384936026,73052.74645583227,0.011938372076015212
,,,900.1199089255244,73051.18855472378,0.011938307786686224
,,,900.1316793574463,73049.6310388676,0.011938243460090115
,,,900.1434497893681,73048.07390694163,0.011938179104093437
,,,900.158154507751,73046.12913041956,0.011938098673003559
,,,900.1728592261338,73044.18494881036,0.011938018216107434
,,,900.1875639445167,73042.24135988357,0.01193793774140682
,,,900.2056753524458,73039.84830482886,0.011937838607725971
,,,900.223786760375,73037.45614179967,0.011937739465900028
,,,900.2418981683041,73035.06486709705,0.011937640323141856
,,,900.2653189568375,73031.97389869965,0.011937512124271231
,,,900.2887397453709,73028.88440233165,0.01193738394268255
,,,900.3179020036993,73025.03958053638,0.011937224373208724
,,,900.3470642620276,73021.19701613601,0.011937064852650685
,,,900.385200098852,73016.17543265595,0.011936856333344088
,,,900.4233359356764,73011.15765841512,0.011936647926660314
,,,900.4746169229605,73004.41624950159,0.011936367880982552
,,,900.5258979102447,72997.68161245638,0.011936088080916582
,,,900.5884527545213,72989.47547657153,0.011935747124364796
,,,900.651007598798,72981.27920943413,0.011935406579997313
,,,900.7135624430746,72973.09270099376,0.011935066464399144
,,,900.7918887561017,72962.85578675843,0.011934641221059533
,,,900.8702150691288,72952.63379738684,0.011934216686180906
,,,900.9644978659908,72940.34891417589,0.011933706621939036
,,,901.0587806628528,72928.08502061204,0.01193319761463532
,,,901.1767506014603,72912.76905840449,0.011932562228027993
,,,901.2947205400678,72897.48479328581,0.011931928518833247
,,,901.450711384355,72877.3221259353,0.01193109315317189
,,,901.6067022286422,72857.21240254106,0.011930260734103403
,,,901.831895679072,72828.27203243655,0.011929064226177358
,,,902.1216831024633,72791.18252455395,0.011927533548997891
,,,902.5242177783227,72739.93316997298,0.011925424181797097
,,,903.1319240045352,72663.11975819834,0.01192227670912604
,,,903.7396302307477,72586.92623383737,0.011919173671587818
,,,904.4883913987079,72493.82615364164,0.01191541128112852
,,,905.2371525666681,72401.51251631479,0.011911715868771574
,,,905.9859137346283,72309.92061910442,0.011908087166680662
,,,906.7346749025885,72218.99795534773,0.011904524903568012
,,,907.4834360705487,72128.70242925928,0.011901028804149347
,,,908.2321972385089,72039.00080813978,0.011897598588623102
,,,909.1483542225351,71930.01602278113,0.011893490708859075
,,,910.0,71829.4383753372,0.011889759698696564
,,,910.0,71829.4383753372,0.011889759698696564
,,,910.00000220593,71829.43811568113,0.011890435041333358
,,,910.0000044118599,71829.43785582218,0.01189227652340635
,,,910.0000066177898,71829.43759559533,0.01189504213583696
,,,910.0000088237198,71829.43733487058,0.011898530570201106
,,,910.0000110296497,71829.43707354706,0.011902574862556302
,,,910.0000132355797,71829.43681154796,0.011907036946800304
,,,910.0000154415096,71829.4365488164,0.011911803013110135
,,,910.0000176474396,71829.43628531187,0.011916779569835945
,,,910.0000202965051,71829.43596781466,0.01192292716366782
,,,910.0000229455707,71829.43564913784,0.011929162813307461
,,,910.0000255946362,71829.4353292728,0.011935404348916668
,,,910.0000282437018,71829.43500822471,0.011941588644214761
,,,910.0000315437367,71829.43460665332,0.011949141263862971
,,,910.0000348437716,71829.43420331775,0.011956464743186441
,,,910.0000381438065,71829.433798278,0.011963514362646175
,,,910.0000422222581,71829.43329544496,0.011971807670395738
,,,910.0000463007098,71829.43279025354,0.01197961261205663
,,,910.000051201156,71829.43218032787,0.011988334396803994
,,,910.0000561016022,71829.43156745691,0.011996351141325662
,,,910.0000623580245,71829.43078110673,0.01200560697313709
,,,910.0000686144467,71829.42999083032,0.01201383932147205
,,,910.0000772793405,71829.42889065733,0.012023718531913509
,,,910.0000859442343,71829.42778483014,0.0120320483470472
,,,910.0000946091282,71829.42667424177,0.012039054309551605
,,,910.000103274022,71829.42555965221,0.012044937627888651
,,,910.0001119389158,71829.42444170441,0.012049873276627886
,,,910.0001206038096,71829.42332094029,0.012054011223223
,,,910.0001292687034,71829.42219781557,0.012057478902488615
,,,910.0001379335972,71829.42107271295,0.012060384037829337
,,,910.000146598491,71829.41994595353,0.01206281739486242
,,,910.000157143464,71829.41857286451,0.012065251720258319
,,,910.0001674933426,71829.41722356489,0.012067180599052417
,,,910.0001778432212,71829.41587297342,0.012068740849745876
,,,910.0001881930998,71829.4145213371,0.012070002823927737
,,,910.0002011380685,71829.41282962683,0.012071247194178453
,,,910.0002140830372,71829.41113690083,0.012072201397119457
,,,910.000227028006,71829.40944339607,0.012072933056674959
,,,910.000242767741,71829.4073834804,0.012073596818965247
,,,910.0002585074761,71829.4053229241,0.012074077368290751
,,,910.0002742472112,71829.40326190418,0.012074425260478023
,,,910.000294240114,71829.40064348762,0.01207473231021902
,,,910.0003142330169,71829.39802471048,0.012074935992147866
,,,910.0003386809908,71829.39482206853,0.01207509435779078
,,,910.0003631289648,71829.39161920958,0.012075190199694196
,,,910.0003944138541,71829.38752048304,0.012075259826296173
,,,910.0004256987435,71829.3834216438,0.012075296398007342
,,,910.0004685281497,71829.3778101938,0.012075320050547072
,,,910.000521195075,71829.37090978972,0.012075331002304268
,,,910.0005893576368,71829.36197912917,0.012075335028285521
,,,910.0006839890144,71829.34958053034,0.012075335828118303
,,,910.0008313098513,71829.33027860908,0.012075335376785826
,,,910.0011135753081,71829.29329647662,0.012075334151134862
,,,910.0019386299134,71829.18520004881,0.012075330536892295
,,,910.0063362443702,71828.60907126748,0.012075311247048262
,,,910.0142656987802,71827.57038599053,0.012075276369972542
,,,910.0221951531901,71826.53188999787,0.012075241384226434
,,,910.0301246076,71825.49358250943,0.012075206303893924
,,,910.0380540620099,71824.45546282239,0.012075171141199171
,,,910.0459835164198,71823.41753030196,0.012075135906738135
,,,910.0555134031783,71822.17035469608,0.012075093478708296
,,,910.0650432899369,71820.92344770963,0.012075050973840516
,,,910.0745731766954,71819.67680854075,0.012075008403613951
,,,910.0841030634539,71818.4304364705,0.01207496577769202
,,,910.0936329502124,71817.184330852,0.012074923104207236
,,,910.1055561813012,71815.62565149182,0.01207486965705463
,,,910.1174794123899,71814.06738728781,0.012074816157175962
,,,910.1294026434787,71812.50953732968,0.012074762613558231
,,,910.1413258745674,71810.95210080488,0.012074709033487986
,,,910.1562503172336,71809.00322148604,0.01207464192428743
,,,910.1711747598997,71807.05498751851,0.012074574776393829
,,,910.1860992025659,71805.10739777959,0.012074507597024196
,,,910.2045214952356,71802.7042372728,0.012074424637706716
,,,910.2229437879053,71800.30205519375,0.012074341647174277
,,,910.241366080575,71797.90085009608,0.012074258631678854
,,,910.265264112852,71794.78737783695,0.012074150911709366
,,,910.2891621451291,71791.67554510749,0.01207404316577074
,,,910.3190080705148,71787.7915190574,0.012073908576016805
,,,910.3488539959004,71783.91004350857,0.012073773964192366
,,,910.3879848080092,71778.82492365273,0.012073597453480316
,,,910.4271156201179,71773.74417750123,0.012073420928910722
,,,910.4794127131715,71766.96074181401,0.012073185004253298
,,,910.5317098062252,71760.18510122542,0.012072949090085298
,,,910.5950863953293,71751.9844318175,0.012072663230239535
,,,910.6584629844334,71743.7951889774,0.012072377426534837
,,,910.7218395735375,71735.61736366375,0.01207209169429847
,,,910.8019274248661,71725.2995114707,0.01207173074008802
,,,910.8820152761947,71714.99986448247,0.012071369937090905
,,,910.9792420714261,71702.52052075526,0.012070932144175841
,,,911.0764688666576,71690.06796362561,0.012070494612162504
,,,911.1995262459465,71674.34546120519,0.012069941234395481
,,,911.3225836252353,71658.66578112426,0.012069388317109856
,,,911.4880994292312,71637.6435921311,0.012068645382189748
,,,911.6886931684878,71612.26967261636,0.012067746201359626
,,,911.9427940759441,71580.28991174711,0.012066609142580911
,,,912.2844263770543,71537.57926450866,0.012065084031786126
,,,912.7902865651159,71474.93514081658,0.012062833877598033
,,,913.6261106944836,71372.98126090028,0.012059138837610346
,,,914.4619348238513,71272.93804226466,0.012055474766027585
,,,915.3217997569188,71171.98051611937,0.012051740406012397
,,,916.1816646899864,71072.98015074946,0.012048044235186578
,,,917.041529623054,70975.9008007475,0.012044388623314691
,,,917.9013945561215,70880.70493841192,0.012040775712176642
,,,918.7612594891891,70787.35411276633,0.012037207432701404
,,,919.8089342828988,70676.0507701446,0.012032922598596656
,,,920.0,70656.0357489716,0.012032148812512305
,,,920.0,70656.0357489716,0.012032148812512305
,,,920.0000020442366,70656.03553526658,0.012032651790175583
,,,920.0000040884731,70656.03532142336,0.012034031408377317
,,,920.0000061327097,70656.03510732803,0.01203611674537282
,,,920.0000081769463,70656.03489288935,0.012038764020809343
,,,920.0000102211828,70656.03467803511,0.012041852571627992
,,,920.0000122654194,70656.0344627091,0.012045281381243623
,,,920.0000147296364,70656.03420245802,0.01204974817485792
,,,920.0000171938534,70656.03394140575,0.012054466669762771
,,,920.0000196580704,70656.0336795172,0.012059340328011436
,,,920.0000221222874,70656.03341677229,0.012064292500257654
,,,920.0000251446503,70656.03309333506,0.012070385884074868
,,,920.0000281670132,70656.03276860145,0.012076422125061433
,,,920.000031189376,70656.03244259061,0.01208233919279708
,,,920.0000348509824,70656.03204596032,0.012089285761986505
,,,920.0000385125887,70656.03164756973,0.012095940878855592
,,,920.0000421741951,70656.03124749863,0.01210227355515786
,,,920.0000468439833,70656.03073497029,0.012109858524509352
,,,920.0000515137716,70656.0302200313,0.012116886793630169
,,,920.0000573538609,70656.0295729278,0.012124910432271839
,,,920.0000631939503,70656.02892268226,0.012132125237143524
,,,920.0000712544714,70656.02802064062,0.012140863217114098
,,,920.0000793149926,70656.02711399029,0.012148338353685386
,,,920.0000873755138,70656.0262034033,0.012154714884667663
,,,920.0000954360349,70656.02528946142,0.0121601444521974
,,,920.0001034965561,70656.02437266466,0.01216476234622427
,,,920.0001115570773,70656.02345344076,0.01216868695999577
,,,920.0001196175984,70656.0225321547,0.01217202072703447
,,,920.0001293564584,70656.02141672999,0.012175385045227333
,,,920.0001390953183,70656.02029920519,0.01217814543373807
,,,920.0001488341783,70656.01917995756,0.012180409830060615
,,,920.0001585730382,70656.01805929681,0.012182267093163793
,,,920.0001683118982,70656.01693747716,0.01218379027475177
,,,920.0001805783625,70656.01552317216,0.012185325052119372
,,,920.0001927303996,70656.01412089958,0.012186510583599331
,,,920.0002048824367,70656.0127177259,0.01218743603344094
,,,920.0002195872352,70656.01101886426,0.012188288736024719
,,,920.0002342920336,70656.00931923797,0.01218892056223383
,,,920.000248996832,70656.00761904534,0.012189388707075866
,,,920.0002673540316,70656.00549598089,0.012189806755966976
,,,920.0002857112312,70656.00337246546,0.01219009424783386
,,,920.0003077707082,70656.00082027927,0.01219032360446106
,,,920.0003298301853,70655.99826780708,0.01219046983766454
,,,920.0003573568747,70655.99508248473,0.012190580366822409
,,,920.0003848835642,70655.99189700089,0.01219064336775831
,,,920.0004211353773,70655.98770168408,0.012190687013376571
,,,920.0004573871905,70655.98350629346,0.012190707774674786
,,,920.0005093704247,70655.9774902682,0.012190720048039602
,,,920.0005758622706,70655.96979513785,0.01219072468896731
,,,920.0006673469919,70655.95920758283,0.01219072575715681
,,,920.000807543719,70655.94298263328,0.012190725434561478
,,,920.001068233163,70655.91281329311,0.012190724386954031
,,,920.0017841244752,70655.82996533283,0.012190721466382014
,,,920.0054138934463,70655.40993588162,0.012190706642307812
,,,920.0136943082325,70654.45194826118,0.012190672743994753
,,,920.0219747230187,70653.49424502587,0.012190638746429406
,,,920.0302551378049,70652.5368252919,0.012190604663921212
,,,920.0385355525912,70651.57968821743,0.012190570508876033
,,,920.0468159673774,70650.62283299501,0.012190536292048453
,,,920.0568528807146,70649.46337981896,0.012190494747382782
,,,920.0668897940518,70648.3043382665,0.012190453139790157
,,,920.076926707389,70647.14570703128,0.01219041148125948
,,,920.0869636207262,70645.98748483547,0.012190369781911344
,,,920.0990886026184,70644.58885109567,0.012190319365149208
,,,920.1112135845106,70643.19081027141,0.012190268913805122
,,,920.1233385664027,70641.79336019742,0.012190218438215319
,,,920.1354635482949,70640.39649872095,0.012190167946899193
,,,920.1507094594716,70638.6409218725,0.012190104447722117
,,,920.1659553706484,70636.88626796483,0.012190040946137397
,,,920.1812012818251,70635.1325327271,0.012189977451274522
,,,920.2001144250165,70632.95822653412,0.012189898703710096
,,,920.2190275682079,70630.78531931779,0.012189819988898268
,,,920.2379407113993,70628.61380283459,0.012189741315633874
,,,920.2626636310158,70625.77731905259,0.01218963854949741
,,,920.2873865506323,70622.94317893083,0.012189535878506118
,,,920.3185271881002,70619.37664276263,0.012189406705573015
,,,920.3496678255682,70615.81375801496,0.012189277713366512
,,,920.3910555862948,70611.0840592978,0.012189106573836508
,,,920.4324433470214,70606.36065665483,0.012188935793361947
,,,920.4886802420355,70599.95252057296,0.012188704341694705
,,,920.5449171370495,70593.5556292459,0.012188473607105814
,,,920.6135979398479,70585.75819331758,0.012188192815752102
,,,920.6822787426462,70577.97681758305,0.01218791314425618
,,,920.7509595454445,70570.21111835883,0.012187634606887923
,,,920.8397793582004,70560.1909438895,0.012187276090275553
,,,920.9285991709563,70550.19555297347,0.012186919493894131
,,,921.0389931276358,70537.80566368352,0.012186478961362764
,,,921.1493870843152,70525.45137046484,0.01218604139630721
,,,921.2939146920792,70509.32856209496,0.012185473007979317
,,,921.4384422998431,70493.26117347142,0.01218490966518565
,,,921.6434885069481,70470.55501689579,0.012184119029435586
,,,921.903220029783,70441.93168473516,0.012183131882600588
,,,922.2539279119719,70403.50180829836,0.012181824102011532
,,,922.7453287707467,70350.01573847541,0.012180039458671979
,,,923.2367296295215,70296.8694192686,0.012178309468776786
,,,923.7281304882963,70243.98283307665,0.012176632952002565
,,,924.2195313470711,70191.28551083614,0.012175008773148593
,,,924.8204828275187,70127.00773339541,0.012173092056805768
,,,925.4214343079664,70062.82375941849,0.012171250071802683
,,,926.022385788414,69998.65182808573,0.012169480992788927
,,,926.6233372688616,69934.4239045283,0.012167783077712989
,,,927.2242887493093,69870.08406748236,0.01216615466343699
,,,927.8252402297569,69805.5870688186,0.012164594161559267
,,,928.4261917102045,69740.89704718509,0.012163100054435914
,,,929.1547112372837,69662.17690203621,0.01216137573678791
,,,929.8832307643628,69583.09771868787,0.012159744405239549
,,,930.0,69570.38765362976,0.012159491419220344
,,,930.0,69570.38765362976,0.012159491419220344
,,,930.0000021901798,69570.38741510504,0.012160191949637566
,,,930.0000043803595,69570.387176378,0.012162100900774016
,,,930.0000065705393,69570.38693728433,0.01216496602587693
,,,930.0000087607191,69570.38669769479,0.012168577911110066
,,,930.0000109508989,69570.38645750922,0.01217276320555556
,,,930.0000131410786,69570.38621665149,0.012177378834272659
,,,930.0000153312584,69570.38597506529,0.012182307078914286
,,,930.0000175214382,69570.3857327106,0.01218745141417513
,,,930.0000197116179,69570.3854895607,0.012192732996279633
,,,930.0000224548426,69570.38518386759,0.012199445000922413
,,,930.0000251980672,69570.3848768906,0.012206173180834614
,,,930.0000279412918,69570.38456863418,0.012212842038770743
,,,930.0000306845164,69570.38425911531,0.012219395022107393
,,,930.0000341473683,69570.38386663957,0.01222743820891853
,,,930.0000376102201,69570.3834722623,0.012235173630648017
,,,930.000041073072,69570.3830760623,0.012242565604125103
,,,930.0000454284672,69570.38257528654,0.012251346229997608
,,,930.0000497838623,69570.38207193908,0.012259539724595508
,,,930.0000551339791,69570.38145037422,0.01226881024400656
,,,930.0000604840959,69570.3808255169,0.012277238589857279
,,,930.0000676183599,69570.37998768434,0.012287254901851246
,,,930.000074752624,69570.37914520178,0.012295999599901089
,,,930.0000836939378,69570.3780836658,0.012305377974560912
,,,930.0000926352516,69570.37701678055,0.012313240093408328
,,,930.0001015765654,69570.37594541488,0.012319819965879159
,,,930.0001105178792,69570.37487030157,0.012325320958398483
,,,930.000119459193,69570.37379205623,0.012329916931990913
,,,930.0001284005068,69570.37271119471,0.012333755137290976
,,,930.0001373418206,69570.37162814871,0.012336959601499482
,,,930.0001462831344,69570.37054327912,0.012339634444105897
,,,930.0001552244482,69570.36945688745,0.012341866893179948
,,,930.0001662179807,69570.3681194279,0.012344112026471139
,,,930.0001770323641,69570.36680225974,0.012345883063454615
,,,930.0001878467476,69570.36548389503,0.012347305822401101
,,,930.0001986611311,69570.36416456914,0.01234844872694813
,,,930.0002122687191,69570.36250340212,0.012349572986261166
,,,930.0002258763071,69570.36084130513,0.012350426340515239
,,,930.0002394838951,69570.3591785023,0.012351074041263269
,,,930.00025616001,69570.35714001897,0.012351658971059446
,,,930.000272836125,69570.35510096014,0.0123520761384442
,,,930.0002895122399,69570.35306149098,0.012352373649373402
,,,930.0003109330777,69570.35044133096,0.012352634190609828
,,,930.0003323539155,69570.34782085655,0.012352802947110868
,,,930.0003588526633,69570.34457891338,0.012352931904385064
,,,930.0003853514112,69570.34133678717,0.012353007243958372
,,,930.00041984565,69570.33711625896,0.012353060501741626
,,,930.0004543398887,69570.33289564033,0.012353086931660128
,,,930.0005028694314,69570.32695763222,0.012353103220330949
,,,930.0005639290491,69570.31948641906,0.012353110039865821
,,,930.0006457776663,69570.30947146211,0.012353112163886248
,,,930.0007659222113,69570.29477064095,0.012353112400474812
,,,930.0009722069536,69570.26952979587,0.012353112007008869
,,,930.0014524371672,69570.21076941736,0.012353110981813208
,,,930.0034681028994,69569.96413850557,0.012353106668121599
,,,930.0112797231935,69569.00838437244,0.012353089872876583
,,,930.0190913434876,69568.05271332913,0.01235307296664089
,,,930.0269029637817,69567.09712457041,0.012353055963955056
,,,930.0347145840758,69566.14161736498,0.012353038877499063
,,,930.0425262043699,69565.18619104661,0.012353021718315581
,,,930.0519201073356,69564.03734462513,0.012353001000655452
,,,930.0613140103013,69562.88861333649,0.012352980206024754
,,,930.070707913267,69561.73999630874,0.012352959346594578
,,,930.0801018162327,69560.59149274879,0.012352938432669528
,,,930.0894957191985,69559.44310193187,0.012352917472972203
,,,930.1011877896848,69558.0139200061,0.012352891332739646
,,,930.1128798601711,69556.58491053489,0.012352865144821163
,,,930.1245719306575,69555.15607245044,0.01235283891890787
,,,930.1362640011438,69553.72740477422,0.012352812662923547
,,,930.1508086562169,69551.95041296115,0.01235277996884106
,,,930.16535331129,69550.1736818618,0.012352747248216056
,,,930.1798979663631,69548.3972100098,0.012352714508981278
,,,930.197726379876,69546.22001435232,0.012352674361932329
,,,930.215554793389,69544.04320387679,0.012352634205315235
,,,930.2333832069019,69541.86677644867,0.012352594046095115
,,,930.2562742279973,69539.07288289808,0.012352542487926244
,,,930.2791652490928,69536.27961363904,0.012352490943130129
,,,930.3074529053679,69532.8286787621,0.01235242727486832
,,,930.335740561643,69529.3786852782,0.01235236364689723
,,,930.3723350346762,69524.9169703004,0.012352281405938961
,,,930.4089295077094,69520.45680872886,0.012352199257064258
,,,930.457815943471,69514.50089779505,0.012352089674648193
,,,930.5067023792326,69508.5477137246,0.012351980291025971
,,,930.5672155074576,69501.182421463,0.012351845187772312
,,,930.6277286356826,69493.82122852573,0.012351710428768512
,,,930.6882417639076,69486.4640945016,0.012351576028239983
,,,930.7645990481676,69477.18637383018,0.012351406965201917
,,,930.8409563324276,69467.91497943971,0.01235123850457762
,,,930.9333182709062,69456.70863188231,0.012351035553651732
,,,931.0256802093847,69445.51131224907,0.012350833510671975
,,,931.14205163577,69431.41591896316,0.012350580249919137
,,,931.2584230621553,69417.3344400295,0.012350328449342784
,,,931.4139038604171,69398.5418802339,0.012349994309687069
,,,931.6013350817597,69375.91934088279,0.012349594982095502
,,,931.8369041902605,69347.53473281083,0.012349098479456457
,,,932.1497726569111,69309.9163431566,0.01234844830627319
,,,932.6026426675575,69255.62073024931,0.012347525826488728
,,,933.3325056929293,69168.48476933091,0.012346085247777595
,,,934.0623687183012,69081.77875017699,0.01234470120084824
,,,934.9417870971155,68977.84581788401,0.012343108008602987
,,,935.8212054759298,68874.47818432454,0.012341595463198077
,,,936.7006238547441,68771.66008891317,0.012340162797402096
,,,937.5800422335584,68669.38470396807,0.012338809249408339
,,,938.4594606123727,68567.65234072985,0.012337534060633525
,,,939.5231538852156,68445.33726110484,0.012336095292620811
,,,940.0,68390.76980930044,0.012335486803640307
,,,940.0,68390.76980930044,0.012335486803640307
,,,940.0000024272063,68390.76953194804,0.012335862110195136
,,,940.0000048544125,68390.76925447822,0.012336874726914707
,,,940.0000072816188,68390.76897679771,0.012338378539435434
,,,940.000009708825,68390.76869883519,0.012340254739995242
,,,940.0000121360313,68390.76842053712,0.012342407001058172
,,,940.0000145632375,68390.76814186436,0.012344757469352227
,,,940.0000175910499,68390.76779366868,0.012347873465049876
,,,940.0000206188622,68390.76744481428,0.012351105998140011
,,,940.0000236466745,68390.7670952848,0.012354383333910117
,,,940.0000272989682,68390.76667276297,0.012358321245447562
,,,940.0000309512619,68390.76624926625,0.012362180150196458
,,,940.0000346035556,68390.7658248204,0.012365914941136523
,,,940.0000392160423,68390.76528748582,0.012370410391255176
,,,940.000043828529,68390.76474877617,0.012374629586328654
,,,940.0000494958374,68390.76408511952,0.012379417136505757
,,,940.0000551631458,68390.76341969201,0.012383769341033378
,,,940.0000626847068,68390.76253409524,0.012388904539442308
,,,940.0000719586211,68390.76143881612,0.012394318178580532
,,,940.0000812325354,68390.76034039196,0.012398844979134243
,,,940.0000905064497,68390.7592393428,0.0124026171641161
,,,940.000099780364,68390.75813610858,0.012405754233471612
,,,940.0001090542784,68390.75703105833,0.012408360051873808
,,,940.0001183281927,68390.75592450018,0.012410523070850131
,,,940.0001296768987,68390.75456869883,0.012412675417464119
,,,940.0001410256048,68390.75321140443,0.01241438760293974
,,,940.0001523743108,68390.75185292248,0.012415749352357452
,,,940.0001637230168,68390.75049349613,0.012416832254406002
,,,940.0001777709682,68390.74880971308,0.01241787069058257
,,,940.0001918189196,68390.74712506172,0.012418652554048547
,,,940.0002058668709,68390.74543975669,0.012419241209743347
,,,940.0002231809818,68390.74336195362,0.01241977061423441
,,,940.0002404950927,68390.74128362206,0.012420143714098822
,,,940.0002578092036,68390.7392049182,0.01242040665040418
,,,940.0002802480302,68390.73651057122,0.012420635459500805
,,,940.0003026868568,68390.73381594276,0.01242078083317374
,,,940.0003307086836,68390.73045062179,0.012420890363538911
,,,940.0003606818095,68390.72685078277,0.012420955670278558
,,,940.0003979316629,68390.72237686036,0.012420997133256496
,,,940.0004351815162,68390.71790286594,0.012421016638443265
,,,940.0004890384337,68390.71143418265,0.012421028117700234
,,,940.0005583427567,68390.7031101036,0.01242103244892382
,,,940.000654633687,68390.69154468435,0.012421033568260168
,,,940.0008046498666,68390.67352639718,0.012421033580156785
,,,940.001092500283,68390.63895308632,0.01242103323598456
,,,940.0019362089655,68390.53761720595,0.01242103219572812
,,,940.006440945195,68389.99658375444,0.012421026629533092
,,,940.0163150488991,68388.81078881063,0.012421014372812409
,,,940.0261891526031,68387.62515390047,0.012421002051057789
,,,940.0360632563072,68386.43967828387,0.012420989676720747
,,,940.0459373600113,68385.25436124552,0.012420977260329832
,,,940.0558114637154,68384.0692020878,0.012420964810798803
,,,940.0682086427328,68382.58142823647,0.012420949144681712
,,,940.0806058217502,68381.09390083753,0.012420933450612622
,,,940.0930030007676,68379.60661855785,0.012420917738770508
,,,940.105400179785,68378.11958006468,0.012420902017495357
,,,940.1210182713031,68376.2465388818,0.012420882208732144
,,,940.1366363628213,68374.37387979781,0.012420862406868785
,,,940.1522544543394,68372.50160008752,0.012420842620673216
,,,940.1716767565023,68370.1738008452,0.012420818047284456
,,,940.1910990586651,68367.84657865278,0.012420793519408455
,,,940.210521360828,68365.51992805414,0.012420769045210705
,,,940.2360040993952,68362.46813892415,0.01242073702615576
,,,940.2614868379625,68359.41731158177,0.012420705121514239
,,,940.2937228052429,68355.55933662831,0.012420664938591439
,,,940.3259587725232,68351.70285408766,0.012420624964863921
,,,940.3691981553667,68346.5322982321,0.012420571691213451
,,,940.4124375382102,68341.36431599697,0.012420518827387978
,,,940.4731695436473,68334.10983414152,0.012420445291349426
,,,940.5339015490844,68326.8601259929,0.01242037260889459
,,,940.6117024443183,68317.57956254642,0.012420280768027278
,,,940.6895033395523,68308.30618041393,0.012420190368510381
,,,940.7853161073447,68296.89523263928,0.012420081033758293
,,,940.881128875137,68285.49397667196,0.012419973904541071
,,,941.0039800468542,68270.88843815548,0.012419839768626872
,,,941.1268312185713,68256.29646908914,0.012419709246464588
,,,941.2946221730151,68236.38628592427,0.012419536787489648
,,,941.500234914366,68212.01487811597,0.01241933453506927
,,,941.7647554970388,68180.69614678282,0.01241908890224648
,,,942.1274511470648,68137.79942335539,0.01241877839994376
,,,942.6484632570504,68076.22418708731,0.012418384629802081
,,,943.169475367036,68014.64325914522,0.012418051153231373
,,,943.6904874770215,67952.9990059051,0.012417776536829453
,,,944.3173254747137,67878.68123864001,0.01241752220363002
,,,944.9441634724059,67804.13105067323,0.012417348782049503
,,,945.571001470098,67729.29243638016,0.01241725408137601
,,,946.1978394677902,67654.1219458112,0.012417236011220356
,,,946.8246774654824,67578.58708243992,0.012417292576057696
,,,947.4515154631746,67502.664880569,0.01241742187003098
,,,948.0783534608668,67426.3406430266,0.012417622072007646
,,,948.8446563320581,67332.47840151681,0.012417960609781996
,,,949.6109592032494,67238.00293426227,0.012418399492246063
,,,950.0,67189.80720736907,0.0124186597854582
,,,950.0,67189.80720736907,0.0124186597854582
,,,950.0000107017466,67189.80587946919,0.012418693815071864
,,,950.0000214034933,67189.80455153077,0.012418759421220534
,,,950.0000321052399,67189.80322354288,0.012418828445461584
,,,950.0000472952339,67189.80133852446,0.012418914369252717
,,,950.0000681781677,67189.79874691043,0.012419002437112876
,,,950.0001037227312,67189.7943355414,0.012419090803295221
,,,950.0001392672947,67189.78992401996,0.012419134195063108
,,,950.000183104705,67189.7844831543,0.012419158496029757
,,,950.0002369792937,67189.7777964633,0.012419169832071902
,,,950.0003067901703,67189.76913178759,0.012419174216082416
,,,950.0004039535512,67189.75707219285,0.012419175486809266
,,,950.0005558669466,67189.73821718425,0.0124191757809942
,,,950.0008493377923,67189.70179244701,0.01241917599644531
,,,950.0017216338404,67189.59352511723,0.012419176607875473
,,,950.0064455879174,67189.00718574229,0.012419179919964614
,,,950.0325342309799,67185.7686459602,0.012419198285364535
,,,950.0586228740424,67182.5294191085,0.012419216784315155
,,,950.0904763556715,67178.57348146004,0.012419239566736979
,,,950.1223298373006,67174.6165094824,0.012419262578992328
,,,950.1623501684467,67169.64353770317,0.012419291836539904
,,,950.2023704995927,67164.6688982405,0.012419321496710442
,,,950.2519534425546,67158.5032502229,0.012419358824022656
,,,950.3015363855166,67152.33495566131,0.012419396811271521
,,,950.3623425752813,67144.76675857244,0.01241944431655945
,,,950.4231487650461,67137.19440062542,0.012419492848150734
,,,950.4995619953814,67127.67239778409,0.012419555303132714
,,,950.5759752257168,67118.14345675934,0.012419619397443678
,,,950.6771350499762,67105.51752874121,0.012419706770977444
,,,950.7782948742356,67092.87862252044,0.012419797011491903
,,,950.9238271551446,67074.67215460501,0.012419931840788262
,,,951.1095004616599,67051.40155692051,0.012420112375585822
,,,951.3612415653387,67019.77053589652,0.01242037225268737
,,,951.7276462152307,66973.55647475364,0.012420781147851405
,,,952.2780466842918,66903.71262313238,0.012421462344350742
,,,952.8284471533528,66833.32151170705,0.012422222029487994
,,,953.3788476224139,66762.34727117192,0.012423058122836624
,,,953.929248091475,66690.76269181212,0.012423968627314947
,,,954.5917148046095,66603.76630945227,0.012425160488033363
,,,955.2541815177441,66515.8365895777,0.012426454174483627
,,,955.9166482308786,66426.96454010757,0.012427846639523062
,,,956.5791149440132,66337.15161796719,0.012429334978592863
,,,957.2415816571478,66246.40816845454,0.012430916421808496
,,,957.9040483702823,66154.75205274834,0.012432588326414641
,,,958.5665150834169,66062.20744217919,0.012434348169600117
,,,959.3827917379633,65946.99814759787,0.012436633982768881
,,,960.0,65859.05825502775,0.012438445941752316
,,,960.0,65859.05825502775,0.012438445941752316
,,,960.0000024826893,65859.05789992773,0.012438090582341762
,,,960.0000049653786,65859.057544937,0.012437135517534349
,,,960.0000074480679,65859.05719014154,0.012435722870516641
,,,960.0000099307572,65859.0568356065,0.012433967142161993
,,,960.0000124134465,65859.05648138018,0.012431960392883697
,,,960.0000148961358,65859.05612749734,0.012429776443095971
,,,960.0000180181844,65859.05568300378,0.012426868233771673
,,,960.000021140233,65859.05523911948,0.01242386309708536
,,,960.0000242622816,65859.05479585707,0.012420828655161153
,,,960.000028056328,65859.05425802301,0.012417172221769308
,,,960.0000318503744,65859.05372109213,0.012413607694488665
,,,960.0000356444208,65859.053185036,0.012410175881756379
,,,960.0000404980813,65859.05250048471,0.012406017923075635
,,,960.0000453517417,65859.05181721745,0.012402144602996577
,,,960.0000514249826,65859.05096393242,0.012397709758534662
,,,960.0000574982236,65859.05011233102,0.01239372231737447
,,,960.0000659174235,65859.04893423643,0.012388885471609217
,,,960.0000765906748,65859.04744424559,0.01238377821293501
,,,960.000087263926,65859.04595749309,0.012379640169138638
,,,960.0000979371773,65859.04447336006,0.012376297511782557
,,,960.0001086104286,65859.04299134122,0.012373601459584995
,,,960.0001192836799,65859.04151102687,0.012371428580701994
,,,960.0001299569311,65859.04003208589,0.012369678000778055
,,,960.0001406301824,65859.03855425124,0.012368267891924063
,,,960.0001535390893,65859.03676803801,0.012366923789363552
,,,960.0001664479962,65859.03498282983,0.012365889191224453
,,,960.0001793569031,65859.03319839516,0.012365092832763016
,,,960.0001950155927,65859.03103463558,0.012364368743345745
,,,960.0002106742822,65859.02887151524,0.01236384160346062
,,,960.0002263329718,65859.02670886012,0.012363457840399059
,,,960.00024616018,65859.02397095528,0.012363117859620926
,,,960.0002659873883,65859.0212334151,0.01236289040905027
,,,960.0002901407406,65859.0178988854,0.012362712423554698
,,,960.000314294093,65859.01456457819,0.012362603361197138
,,,960.0003450220894,65859.01032284727,0.012362523348666778
,,,960.0003783105865,65859.00572779316,0.012362477959555715
,,,960.0004204599095,65858.99990970963,0.012362450962461729
,,,960.0004721308288,65858.9927773717,0.012362438070123681
,,,960.0005384881205,65858.98361784432,0.012362433050120102
,,,960.0006295300897,65858.97105100536,0.01236243176925779
,,,960.0007684580843,65858.9518742587,0.012362431902432728
,,,960.0010247193866,65858.91650143424,0.01236243263438606
,,,960.0017167326458,65858.82097911024,0.012362434659666284
,,,960.0051751382414,65858.34357866879,0.012362444790627819
,,,960.0155427884121,65856.9122418051,0.012362475228429879
,,,960.0259104385827,65855.48063563328,0.012362505755657734
,,,960.0362780887534,65854.04876104202,0.012362536360028827
,,,960.0466457389241,65852.61661890951,0.012362567031219105
,,,960.059148510028,65850.8891858318,0.012362604095471522
,,,960.0716512811318,65849.16136647305,0.012362641231643372
,,,960.0841540522357,65847.43316237288,0.012362678429353341
,,,960.0966568233396,65845.70457508425,0.012362715680069032
,,,960.1123620768055,65843.53268375908,0.012362762536651525
,,,960.1280673302715,65841.360193439,0.012362809454527694
,,,960.1437725837375,65839.18710733202,0.012362856424685613
,,,960.1632227634638,65836.49502671651,0.012362914656686593
,,,960.18267294319,65833.80204361145,0.012362972947039648
,,,960.2021231229163,65831.10816442789,0.012363031287306663
,,,960.2274778981464,65827.59515524094,0.012363107402370989
,,,960.2528326733765,65824.08064905387,0.012363183579692337
,,,960.2846798077006,65819.66411807544,0.012363279338106258
,,,960.3165269420248,65815.24527851962,0.012363375168275022
,,,960.3587858350205,65809.37827866638,0.012363502422755659
,,,960.4010447280162,65803.50733773483,0.01236362977040014
,,,960.4598594649152,65795.32990166463,0.01236380714278837
,,,960.5186742018142,65787.14516070021,0.012363984651320712
,,,960.5951921076995,65776.4862021089,0.012364215770351648
,,,960.6717100135849,65765.8156188132,0.012364447075771619
,,,960.767128452858,65752.49365406133,0.01236473575938473
,,,960.862546892131,65739.15503979163,0.012365024702826861
,,,960.9865164038524,65721.80165055812,0.012365400483586067
,,,961.1104859155738,65704.42312122915,0.012365776691298182
,,,961.2827440293476,65680.23660325316,0.01236630015302271
,,,961.4965919857399,65650.15365885152,0.012366951172620128
,,,961.7769506933143,65610.63111312118,0.012367806692150006
,,,962.1717746048153,65554.84173657464,0.012369015528541995
,,,962.7342588528098,65475.17551790354,0.01237074619640788
,,,963.2967431008044,65395.39279513357,0.01237248737003771
,,,963.859227348799,65315.59567463907,0.012374239579087227
,,,964.4217115967936,65235.87510841024,0.012376003312327931
,,,964.9841958447881,65156.31199166978,0.012377779019412243
,,,965.6607607317782,65060.921810618034,0.012379931311082115
,,,966.3373256187682,64965.9724024345,0.012382102169705938
,,,967.0138905057582,64871.55817073411,0.012384292173448722
,,,967.6904553927483,64777.76020948921,0.012386501833264172
,,,968.3670202797383,64684.64788263554,0.012388731596457671
,,,969.0435851667283,64592.28022135931,0.012390981850071325
,,,969.7201500537184,64500.707159961865,0.012393252924107286
,,,970.0,64463.071895158995,0.012394198470411073
,,,970.0,64463.071895158995,0.012394198470411073
,,,970.0000021929413,64463.07160083257,0.012393771999880652
,,,970.0000043858827,64463.07130662018,0.012392614200639996
,,,970.000006578824,64463.071012613684,0.012390882948808067
,,,970.0000087717654,64463.07071888468,0.012388707963229245
,,,970.0000109647067,64463.07042548812,0.012386195687276585
,,,970.000013157648,64463.07013246532,0.012383433306517942
,,,970.0000158610474,64463.06977179296,0.012379788195168015
,,,970.0000185644467,64463.06941177168,0.012375976818393147
,,,970.000021267846,64463.06905242299,0.012372081365152745
,,,970.0000239712454,64463.0686937558,0.012368164833287775
,,,970.0000273806929,64463.06824238521,0.01236326822418303
,,,970.0000307901405,64463.06779207967,0.01235848269574681
,,,970.0000341995881,64463.06734280926,0.012353855155403349
,,,970.0000384781279,64463.066780421854,0.012348316764273403
,,,970.0000427566677,64463.06621951712,0.012343107526305686
,,,970.0000479901978,64463.06553529579,0.012337201227024868
,,,970.000053223728,64463.06485298083,0.01233180430380102
,,,970.0000601422768,64463.06395362357,0.01232541679470851
,,,970.0000686622503,64463.06284972699,0.012318622935087469
,,,970.0000771822239,64463.06174926819,0.012312873499083585
,,,970.0000857021975,64463.06065171407,0.012308022381703329
,,,970.000094222171,64463.059556608605,0.012303936081855392
,,,970.0001027421446,64463.058463564725,0.012300497248167307
,,,970.0001112621181,64463.0573722553,0.012297604790931482
,,,970.0001197820917,64463.056282404556,0.012295172581624474
,,,970.0001303969628,64463.054926273275,0.012292676928455416
,,,970.000141011834,64463.05357167783,0.012290666497152523
,,,970.0001516267051,64463.05221831961,0.012289047003547542
,,,970.0001622415763,64463.050865958045,0.012287742431859799
,,,970.0001753366631,64463.04919869946,0.01228647703947542
,,,970.00018843175,64463.04753237863,0.012285507902144565
,,,970.0002015268368,64463.04586677606,0.012284765645806592
,,,970.0002174966052,64463.043836265475,0.012284091377459177
,,,970.0002334663735,64463.041806347705,0.012283604311137689
,,,970.0002494361419,64463.039776858226,0.012283252470542013
,,,970.0002697743769,64463.037192646014,0.012282942024952543
,,,970.0002907441375,64463.03452853905,0.01228273175472195
,,,970.0003117138981,64463.03186466385,0.012282594578092993
,,,970.0003395463921,64463.02832921162,0.012282483189457743
,,,970.000367378886,64463.02479391267,0.012282420024960628
,,,970.0004040867332,64463.02013138816,0.012282376470272803
,,,970.0004407945803,64463.015468937476,0.012282355904870864
,,,970.0004936356701,64463.008757378695,0.01228234381365275
,,,970.0005614513715,64463.000143872334,0.012282339284777807
,,,970.0006552611103,64462.98822879582,0.012282338232906012
,,,970.0008003289176,64462.96980328638,0.012282338484132963
,,,970.001074753541,64462.93494781415,0.01228233937104596
,,,970.0018557512236,64462.835751333994,0.012282341932550364
,,,970.0059321434779,64462.31800607234,0.012282355316562663
,,,970.0152120578771,64461.139405736234,0.012282385858827656
,,,970.0244919722762,64459.96087226263,0.012282416493106546
,,,970.0337718866754,64458.782406254075,0.012282447208760563
,,,970.0430518010745,64457.604008191476,0.012282477996905607
,,,970.0523317154737,64456.42567844756,0.012282508850126177
,,,970.0637774776183,64454.97243174171,0.012282546984739252
,,,970.0752232397629,64453.51928972041,0.01228258519949403
,,,970.0866690019075,64452.06625254917,0.01228262348678901
,,,970.0981147640521,64450.6133202407,0.012282661840549883
,,,970.1122010520588,64448.82534165478,0.012282709126636444
,,,970.1262873400656,64447.037521234575,0.012282756499074371
,,,970.1403736280723,64445.24985827654,0.012282803952540028
,,,970.1574176125531,64443.0870491253,0.012282861472467217
,,,970.1744615970339,64440.924467226374,0.012282919099979419
,,,970.1915055815147,64438.76211032204,0.012282976831377556
,,,970.2129582714808,64436.04074031705,0.01228304963965378
,,,970.234410961447,64433.31971720011,0.012283122604875399
,,,970.2603605918591,64430.02876468469,0.012283211071652195
,,,970.2863102222713,64426.738299556644,0.012283299762110154
,,,970.3188564278606,64422.61204599596,0.01228341131199937
,,,970.35140263345,64418.48651540357,0.012283523208989112
,,,970.3937207132866,64413.123348760666,0.012283669219074216
,,,970.4360387931232,64407.7613027962,0.012283815810259864
,,,970.490583403079,64400.85161288866,0.012284005607074842
,,,970.5451280130347,64393.94355773457,0.012284196358376086
,,,970.6115232988345,64385.5366379296,0.012284429832766838
,,,970.6779185846343,64377.13171646097,0.012284664702156507
,,,970.7585534317502,64366.926576062586,0.012284951805267577
,,,970.8391882788661,64356.723634456685,0.012285240936380034
,,,970.9402164965286,64343.942755049604,0.012285606033038451
,,,971.0412447141911,64331.16392469446,0.012285974267835075
,,,971.174113383423,64314.359522053805,0.01228646329865259
,,,971.3069820526549,64297.5556994838,0.012286957675910502
,,,971.4959131039502,64273.659559672706,0.01228766977489194
,,,971.7354522070596,64243.352622097045,0.012288587863833234
,,,972.0600196264667,64202.25612475008,0.012289858664250225
,,,972.5314579061534,64142.4618714361,0.012291758471963045
,,,973.0998609062854,64070.143139658154,0.01229413195305927
,,,973.6682639064173,63997.50294063543,0.012296593527306523
,,,974.2366669065493,63924.47534439197,0.012299140572732799
,,,974.8050699066813,63851.006412467024,0.012301770563681227
,,,975.3734729068133,63777.052860753356,0.012304481067111461
,,,975.9418759069453,63702.5808555502,0.01230726973899256
,,,976.5102789070772,63627.5649299827,0.012310134320784571
,,,977.0786819072092,63551.98700916714,0.012313072636011549
,,,977.7727005416591,63458.928180903,0.012316757240080665
,,,978.4399466715822,63368.64423331186,0.012320396993537023
,,,979.1071928015053,63277.56220054002,0.012324128957938153
,,,979.7744389314284,63185.69090216394,0.012327950143203462
,,,980.0,63154.458071611756,0.01232926155592083
,,,980.0,63154.458071611756,0.01232926155592083
,,,980.0000019664141,63154.45779898208,0.012328362553771057
,,,980.0000039328281,63154.457526564634,0.012325899588165441
,,,980.0000058992422,63154.457254533976,0.012322180118914061
,,,980.0000078656562,63154.45698302971,0.01231746117446328
,,,980.0000098320703,63154.45671216223,0.012311957586522485
,,,980.0000117984844,63154.456442017494,0.012305848787518347
,,,980.0000137648984,63154.456172661085,0.01229928445300285
,,,980.0000157313125,63154.4559041416,0.012292389207396857
,,,980.0000176977265,63154.45563649351,0.012285266564043705
,,,980.0000196641406,63154.45536973956,0.012278002234882063
,,,980.0000221083852,63154.455039430875,0.012268880539966292
,,,980.0000245526298,63154.4547105316,0.0122597573106704
,,,980.0000269968745,63154.45438303517,0.012250717075831533
,,,980.0000294411191,63154.45405692354,0.012241824577774967
,,,980.0000324709238,63154.45365456781,0.012231078744488753
,,,980.0000355007285,63154.453254233944,0.012220700247996118
,,,980.0000385305332,63154.452855847194,0.012210732226972438
,,,980.0000422730844,63154.45236630872,0.01219902300746788
,,,980.0000460156357,63154.45187945685,0.012188000159959921
,,,980.0000505381043,63154.451294501756,0.012175595747375237
,,,980.000055060573,63154.45071294916,0.01216416778891177
,,,980.0000609623632,63154.449958693986,0.012150648342264066
,,,980.0000680916669,63154.449053862736,0.01213625810842577
,,,980.0000752209705,63154.44815507312,0.012123771562836784
,,,980.0000823502742,63154.44726152009,0.012112959363532764
,,,980.0000894795778,63154.44637249844,0.012103608583881147
,,,980.0000966088814,63154.44548739415,0.012095527553973839
,,,980.0001036352616,63154.44461838179,0.012088640408873945
,,,980.0001106616417,63154.44375221496,0.012082679648180543
,,,980.0001176880218,63154.442888510726,0.012077521230970436
,,,980.0001247144019,63154.442026937526,0.012073057363710943
,,,980.0001332610378,63154.44098141179,0.012068429800180667
,,,980.0001418076738,63154.4399381762,0.012064548643660671
,,,980.0001503543098,63154.438896861335,0.012061293394875812
,,,980.0001589009457,63154.437857157434,0.0120585630115669
,,,980.0001674475817,63154.43681880473,0.01205627278094049
,,,980.0001780963107,63154.43552662747,0.012053928686631951
,,,980.0001887450397,63154.43423586556,0.01205204550799102
,,,980.0001993937688,63154.43294624064,0.012050532558607607
,,,980.0002100424978,63154.431657529094,0.01204931701514572
,,,980.0002233004625,63154.43005405561,0.01204813195929581
,,,980.0002365584272,63154.42845144998,0.01204722951847661
,,,980.0002498163919,63154.42684950509,0.012046542281224832
,,,980.0002660576957,63154.424887759335,0.012045919545432432
,,,980.0002822989995,63154.42292655562,0.012045473502508673
,,,980.0002985403033,63154.42096573985,0.012045154020618802
,,,980.0003193537121,63154.41845332727,0.01204487340118739
,,,980.000340167121,63154.41594121307,0.012044690444178037
,,,980.0003658368427,63154.412843216116,0.012044549953617487
,,,980.0003915065644,63154.40974539348,0.012044467091410924
,,,980.0004247640911,63154.4057320188,0.012044408100988753
,,,980.0004580216179,63154.40171872936,0.012044378398103755
,,,980.000504449719,63154.396116168245,0.012044359909263686
,,,980.0005624745063,63154.389114248166,0.012044352044627945
,,,980.0006394576358,63154.37982460445,0.012044349631569598
,,,980.0007431894749,63154.36730713184,0.012044349551369979
,,,980.0009241641659,63154.34546854257,0.012044350455566115
,,,980.0013113748645,63154.29874255102,0.012044352570474958
,,,980.0027347592141,63154.12697246735,0.01204436035903308
,,,980.0098471734912,63153.26853425937,0.012044399366989205
,,,980.0169595877682,63152.4098771226,0.012044438512152287
,,,980.0240720020452,63151.551001845204,0.012044477780348848
,,,980.0311844163222,63150.69190916205,0.01204451715911993
,,,980.0382968305992,63149.832599760826,0.012044556637503557
,,,980.0470215521864,63148.77819918986,0.01204460518715389
,,,980.0557462737736,63147.723474595514,0.012044653856712951
,,,980.0644709953608,63146.668427022385,0.012044702632843997
,,,980.073195716948,63145.61305745238,0.012044751504061877
,,,980.0819204385352,63144.55736681314,0.012044800460466566
,,,980.0925325380646,63143.272872092966,0.012044860109918084
,,,980.1031446375939,63141.98790517265,0.012044919859697975
,,,980.1137567371233,63140.70246748108,0.012044979698759069
,,,980.1243688366526,63139.41656038322,0.012045039617781672
,,,980.1371914610141,63137.86217147707,0.012045112113586895
,,,980.1500140853757,63136.30710137515,0.012045184703112666
,,,980.1628367097372,63134.7513522196,0.012045257376787423
,,,980.1756593340988,63133.19492608472,0.012045330126688205
,,,980.1917681143863,63131.238665891295,0.012045421618768827
,,,980.2078768946737,63129.28134434142,0.012045513210156318
,,,980.2239856749612,63127.32296523279,0.012045604892197217
,,,980.2439387925832,63124.895761062005,0.012045718569254293
,,,980.2638919102052,63122.46694695481,0.012045832363911229
,,,980.2838450278272,63120.03652970682,0.01204594626755339
,,,980.3098430128045,63116.86741479335,0.012046094830841797
,,,980.3358409977819,63113.695604162924,0.012046243555142545
,,,980.3683515576195,63109.72547389503,0.012046429747151734
,,,980.400862117457,63105.75117827993,0.01204661616072472
,,,980.4427512569006,63100.624289004634,0.012046856658270145
,,,980.4846403963442,63095.49058739805,0.012047097484457613
,,,980.5365890388155,63089.114671146795,0.012047396578044198
,,,980.5885376812868,63082.72847209623,0.012047696131811662
,,,980.6404863237581,63076.332095804086,0.012047996129185237
,,,980.705421240932,63068.322581868255,0.01204837172575654
,,,980.7703561581059,63060.2975305486,0.012048747977787858
,,,980.8352910752798,63052.25714053682,0.012049124872047012
,,,980.919520233818,63041.80516239704,0.012049614694847196
,,,981.0037493923563,63031.328129209134,0.012050105566713503
,,,981.1091927451604,63018.177641988696,0.012050721533201402
,,,981.2146360979644,63004.98934820092,0.012051339111236643
,,,981.354422530437,62987.448674297244,0.012052160300336776
,,,981.4942089629095,62969.84475734722,0.012052984280129794
,,,981.6969157760168,62944.20826261011,0.012054184069218333
,,,981.9588537140964,62910.897842512524,0.012055742993120079
,,,982.3251975677317,62863.983607328606,0.012057939291449337
,,,982.8882867900126,62791.191123061515,0.012061350942378027
,,,983.5787060261966,62700.93406283664,0.012065592082873453
,,,984.2691252623807,62609.72250268669,0.012069895556198947
,,,984.9595444985648,62517.702985902244,0.01207425972126216
,,,985.6499637347489,62425.007870203975,0.012078682981295502
,,,986.340382970933,62331.756831469575,0.012083163781534829
,,,987.0308022071171,62238.058197947226,0.012087700607004185
,,,987.7212214433011,62144.01013450853,0.012092291980404339
,,,988.5632972934453,62028.959306242235,0.012097963634277936
,,,989.4053731435895,61913.66594641408,0.012103711741367873
,,,990.0,61832.177012105145,0.01210781543854122
,,,990.0,61832.177012105145,0.01210781543854122
,,,990.000001794977,61832.176766116405,0.012106722760887794
,,,990.0000035899541,61832.17652035879,0.012103715317954507
,,,990.0000053849311,61832.176275024416,0.012099150585572267
,,,990.0000071799082,61832.17603026892,0.01209332983845648
,,,990.0000089748852,61832.175786217216,0.012086507073640259
,,,990.0000107698622,61832.175542968296,0.012078896386392137
,,,990.0000125648393,61832.17530059931,0.012070678106780213
,,,990.0000143598163,61832.17505916903,0.012062003933949315
,,,990.0000161547933,61832.17481872078,0.01205300125254865
,,,990.0000179497704,61832.17457928492,0.012043776776371744
,,,990.0000197447474,61832.17434088097,0.012034419634500347
,,,990.0000219744442,61832.17404619086,0.01202272199903014
,,,990.0000242041409,61832.17375311298,0.012011048506234167
,,,990.0000264338377,61832.173461637496,0.011999489604422774
,,,990.0000286635344,61832.17317174357,0.011988115443784543
,,,990.0000313975357,61832.17281839746,0.011974498374397326
,,,990.0000341315371,61832.172467317854,0.01196131057226273
,,,990.0000368655384,61832.172118427814,0.011948600173407126
,,,990.0000401997596,61832.17169578462,0.011933787815765732
,,,990.0000435339808,61832.171276114925,0.011919756306449586
,,,990.000046868202,61832.170859256905,0.01190651074724973
,,,990.0000512416555,61832.17031646321,0.011890309633037116
,,,990.0000556151089,61832.16977787559,0.011875392797386515
,,,990.0000614295636,61832.16906776387,0.011857432693351821
,,,990.0000678742421,61832.16828777914,0.011839819063149938
,,,990.0000743189205,61832.16751437358,0.011824369411103654
,,,990.0000807635989,61832.16674673443,0.011810837480782838
,,,990.0000872082774,61832.16598414359,0.011798995463805735
,,,990.0000936529558,61832.1652259694,0.011788637510437837
,,,990.0001000976342,61832.16447165777,0.011779580152716029
,,,990.0001065423127,61832.16372072341,0.011771661207411953
,,,990.0001129869911,61832.16297274171,0.011764738011314058
,,,990.0001194316695,61832.16222734136,0.011758685440651992
,,,990.000125876348,61832.161484197735,0.01175339394470151
,,,990.000133783809,61832.160575048096,0.011747801415110773
,,,990.0001416912701,61832.15966841921,0.011743058610924785
,,,990.0001495987311,61832.158763928106,0.011739036222416696
,,,990.0001575061922,61832.157861250074,0.011735624657631238
,,,990.0001654136532,61832.15696010979,0.011732731034225867
,,,990.0001751529901,61832.155851978394,0.011729763386373238
,,,990.000184892327,61832.15474546434,0.011727340263654107
,,,990.0001946316638,61832.15364027083,0.011725361673169473
,,,990.0002043710007,61832.15253615557,0.0117237460108687
,,,990.0002163085193,61832.15118402369,0.011722164090223424
,,,990.0002282460379,61832.14983292533,0.011720930010024284
,,,990.0002401835565,61832.14848263314,0.011719967264041738
,,,990.0002545515583,61832.14685824182,0.011719084809232679
,,,990.0002689734251,61832.14522844133,0.01171842818967463
,,,990.000283395292,61832.14359914607,0.011717941719284504
,,,990.000301370692,61832.14156890611,0.011717507904063321
,,,990.000319346092,61832.139539067415,0.011717209407528104
,,,990.0003409511982,61832.13709970758,0.011716971089650308
,,,990.0003625563043,61832.134660602685,0.011716819057766845
,,,990.0003895133831,61832.13161750759,0.011716704089076735
,,,990.0004164704619,61832.12857455681,0.011716638520704287
,,,990.0004519596124,61832.12456861211,0.011716593093579999
,,,990.0004874487629,61832.12056273374,0.011716571489922147
,,,990.0005383032507,61832.114822521704,0.011716558761151397
,,,990.0006033099465,61832.10748489668,0.011716554025112558
,,,990.00069266096,61832.09739940073,0.011716553075695914
,,,990.0008293555982,61832.081969943574,0.011716553680929243
,,,990.0010827188313,61832.05337130006,0.011716555276583076
,,,990.0017738298975,61831.97536023372,0.011716559676520463
,,,990.0052483558861,61831.583137578265,0.011716581825868402
,,,990.0122410356636,61830.79363649668,0.011716626530397302
,,,990.019233715441,61830.00396146592,0.011716671390789657
,,,990.0262263952185,61829.214113447655,0.011716716391318261
,,,990.0332190749959,61828.42409332534,0.011716761518145432
,,,990.0402117547734,61827.6339019121,0.011716806759097686
,,,990.0472044345508,61826.84353995777,0.011716852103447787
,,,990.0556407375118,61825.88978353086,0.01171690693325527
,,,990.0640770404727,61824.93578100195,0.01171696188534165
,,,990.0725133434337,61823.98153339226,0.011717016947184576
,,,990.0809496463946,61823.02704163739,0.011717072107954253
,,,990.0893859493556,61822.07230659687,0.011717127358284085
,,,990.0995564285347,61820.92099279396,0.011717194073511078
,,,990.1097269077138,61819.76932782462,0.011717260894990195
,,,990.119897386893,61818.61731284938,0.011717327812397085
,,,990.1300678660721,61817.464948931076,0.011717394816975694
,,,990.1402383452512,61816.31223704675,0.011717461901297497
,,,990.1529568660055,61814.87024440827,0.011717545895067065
,,,990.1656753867599,61813.42771063184,0.011717629993358689
,,,990.1783939075142,61811.984637194684,0.011717714187575994
,,,990.1911124282685,61810.54102545236,0.011717798470587435
,,,990.2069976609625,61808.737222913536,0.011717903854481116
,,,990.2228828936566,61806.93258481933,0.011718009358255607
,,,990.2387681263506,61805.12711321651,0.011718114974188398
,,,990.2583126296422,61802.90459818315,0.011718245064075433
,,,990.2778571329338,61800.68082747334,0.01171837530479402
,,,990.2974016362255,61798.45580404756,0.011718505688672214
,,,990.3225820163464,61795.58732790005,0.011718673871214792
,,,990.3477623964673,61792.716782331074,0.011718842270339551
,,,990.378789144358,61789.17691639524,0.011719050053307355
,,,990.4098158922488,61785.63392468144,0.011719258138885209
,,,990.448734338587,61781.185360616626,0.011719519563149216
,,,990.4876527849251,61776.7319056832,0.01171978143039206
,,,990.5346904912207,61771.342852037924,0.011720098501367099
,,,990.5817281975162,61765.9466970101,0.011720416181341637
,,,990.6287659038118,61760.543462498514,0.01172073445554175
,,,990.68667970354,61753.88119517819,0.011721127120358856
,,,990.7445935032682,61747.20826635126,0.011721520651056314
,,,990.8025073029964,61740.52471349431,0.01172191503431225
,,,990.8758054903495,61732.050547929226,0.011722415388990206
,,,990.9491036777026,61723.559497454386,0.011722917076449582
,,,991.0384591741092,61713.18559531951,0.011723530452403328
,,,991.1278146705158,61702.78684233056,0.011724145772716035
,,,991.2416353865359,61689.50516892723,0.01172493235920522
,,,991.355456102556,61676.183663926684,0.011725722053473789
,,,991.510153329301,61658.01463528078,0.011726800296318462
,,,991.6992864476118,61635.70288329655,0.011728126236880148
,,,991.9420198259895,61606.91152069709,0.011729840205281727
,,,992.2750727621655,61567.12548411576,0.011732214073450691
,,,992.7857083293991,61505.508001754824,0.011735902558806369
,,,993.5843052557389,61407.698987490585,0.011741786613416292
,,,994.346488033463,61312.78708457643,0.01174752951741203
,,,995.108670811187,61216.43671854039,0.011753392064420033
,,,995.8708535889111,61118.734194447585,0.011759369962355538
,,,996.6330363666352,61019.765246780924,0.011765459085027774
,,,997.4616625346193,60910.83081486071,0.011772200590719992
,,,998.2902887026034,60800.607061885225,0.01177906397511179
,,,999.1189148705876,60689.19920924857,0.011786044541783235
,,,999.9475410385717,60576.71008033581,0.011793137783687404
,,,1000.0,60569.55451872031,0.011793590536499254


==> csv/sinusoidal_response_ddpg_1k_ch_downsampled_interp.csv <==
t_ddpg_1k_ch,Pg_ddpg_1k_ch,lambda_ddpg_1k_ch
0,67733.634000906,0.00867613834316155
9.6,65821.5524621561,0.012653847748883
19.2,64104.66127866,0.0123959111458473
28.8,64040.5512828918,0.0122199331106774
38.4,65232.4505521555,0.0117864675525219
48,66904.7372214177,0.0114442942393444
57.6,68732.1977885087,0.0109177001336308
67.2,70045.3039187011,0.0113799323077479
76.8,71246.5356222282,0.0110135172754977
86.4,72596.9056256293,0.0103342851721005
96,73893.8323063809,0.0098756694959112
105.6,74908.1963550285,0.0099610477119334
115.2,75957.0750600886,0.0090856265091564
124.8,76733.1310896741,0.00888362052660043
134.4,77361.8450270963,0.00847684989475061
144,78085.6057676988,0.00781681525849873
153.6,78773.9983155918,0.00746510039953002
163.2,79274.7316385177,0.00735731925782577
172.8,79673.0480000254,0.007010298764474
182.4,79974.3734608928,0.0069770697430322
192,80172.7822534442,0.00668414144057694
201.6,80372.4693181293,0.00645825105792652
211.2,80333.4831373866,0.0065319552923896
220.8,79864.1927149572,0.00648046368786717
230.4,79278.9546457203,0.00628131565272473
240,78670.438691863,0.00631838430950515
249.6,77885.3598987217,0.00635602267445471
259.2,77129.9838232221,0.00631016579453472
268.8,76045.5051412476,0.00660511108042074
278.4,74795.5511038301,0.00671980124474223
288,73619.781612017,0.00660650227983378
297.6,72193.4692677188,0.00686682348114778
307.2,70825.1531905541,0.00715183673628027
316.8,69704.7702864529,0.00728705743992932
326.4,68401.6603762933,0.00768736771810838
336,67035.92115234,0.00788194371076252
345.6,65595.1963441139,0.00813906798440253
355.2,63861.1569335924,0.00881771651269716
364.8,62239.5413073878,0.00916548008338998
374.4,60718.3630104502,0.00988555847898238
384,59176.339874244,0.010569439723784
393.6,57930.6783819299,0.0109813818404035
403.2,56452.0140104126,0.0112296133990372
412.8,54992.5307970824,0.0116736254449841
422.4,54043.3512317517,0.0118064756763869
432,53233.9267773922,0.0124601807476004
441.6,52630.9737210134,0.0125317262151809
451.2,52138.012443745,0.0128455656415742
460.8,51399.4032501109,0.0128483343530831
470.4,51101.0054704692,0.0129922946540233
480,51086.8926153327,0.0129396861071184
489.6,51246.8307386398,0.012755366617488
499.2,51610.9747254713,0.0127244805500197
508.8,51826.3049040852,0.0124736528632795
518.4,52032.2613149745,0.0122111604056413
528,52435.819647154,0.0117657446321004
537.6,52859.4203111028,0.0115442853088949
547.2,53503.3713488306,0.010870994442312
556.8,54237.3796590496,0.0105262593826191
566.4,54983.8348009745,0.00984123796258457
576,55708.675452059,0.00932201066001928
585.6,56493.3798518042,0.00879271351849216
595.2,57285.6740406547,0.00841907548652169
604.8,58128.7416754266,0.00809584134506798
614.4,59072.203654043,0.007772825711706
624,60072.9505516631,0.00759794456990232
633.6,61139.6861324046,0.00745407534915615
643.2,62300.642120917,0.00733659646140674
652.8,63549.4591793319,0.00727960545278399
662.4,64892.5120692871,0.00718153196399656
672,66316.1362181237,0.00707806067391779
681.6,67763.9265872798,0.00697506777796774
691.2,69189.6814505164,0.00692302561238434
700.8,70564.4372988697,0.00691468908163098
710.4,71875.473980195,0.00689287004110558
720,73126.9494744019,0.00687144991677477
729.6,74318.2851484504,0.00681167838258135
739.2,75393.0347198234,0.00686333386441938
748.8,76355.0872626293,0.00700188582969427
758.4,77247.8790791033,0.00711809585537646
768,78054.5404860839,0.00728613465920173
777.6,78772.2508154414,0.00748808939130705
787.2,79375.2086022111,0.00773948645073675
796.8,79816.1741753202,0.0080713431302601
806.4,80092.05548267,0.00838829856894608
816,80140.3041552025,0.00891909228144032
825.6,79993.9159185687,0.00948572328123783
835.2,79658.5137631923,0.0100986849223004
844.8,79122.0866114264,0.0106621964082728
854.4,78386.0968565414,0.0109673049711121
864,77467.2068111598,0.0112037721440373
873.6,76380.8001900033,0.0114123819786364
883.2,75161.1910465993,0.0116594622078026
892.8,73937.879422862,0.0117769944246444
902.4,72755.7481577201,0.0119260751093396
912,71573.1380644705,0.0120663537645853
921.6,70475.3707940903,0.0121842867163623
931.2,69424.4038998147,0.0123504548631987
940.8,68295.1479204322,0.0124200646155506
950.4,67140.0771784419,0.0124194743722948
960,65859.0582550277,0.0124384459417523


==> csv/step_controllers_deepc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168408733399304,0.00789248342918481,67499.3878200252
0.336686232367939,0.00744673293809119,66076.2336685069
0.504916421819909,0.00714429673452648,63836.4251142563
0.673546973320327,0.00682669673676964,61166.3450007347
0.842034086860184,0.00667716127412091,58397.3296219026
1.0101663654939,0.00656100419103889,55625.0488237815
1.17857963053356,0.00654205399663035,52925.0093634251
1.34730034860927,0.00642704242490043,50313.454307748
1.51492390474335,0.00625703586731749,47883.9086653321
1.68355696255508,0.00601646216183752,45633.8714105165
1.8513429182931,0.00587366332251349,43600.3201720959
2.02055521402571,0.00567442928541401,41712.8855310969
2.18834857092988,0.00544769808426844,40013.9756764806
2.3574429333284,0.00522011971119582,38469.0178818575
2.52608668367067,0.00510138365316054,37073.3280598904
2.69189520002136,0.00501470399944677,35801.2891098357
2.85964648974453,0.0050749853326515,34596.2022184908
3.02829081820949,0.00516307407192226,33429.443901202
3.19597279276648,0.0052029148747526,32314.9212089565
3.3650417957871,0.0050854507629236,31280.8309742131
3.53743829782288,0.00499582158573767,30381.5920265999
3.70566747233859,0.00500130370429297,29691.1216349521
3.86988837206542,0.00501337540875947,29275.5703454805
4.03723402991411,0.00498090841809757,29136.4577439443
4.20958046475374,0.0049673402149332,29241.4772255396
4.37915579908478,0.00508020482178012,29494.8324480743
4.55247507693065,0.00521264712356919,29831.2317213757
4.71017752067317,0.00523051440668897,30220.0299939434
4.87540214922539,0.00519205815204003,30693.2257462514
5.05654203495626,0.00522574955773848,31210.2655072578
5.21781167060807,0.00526775289705694,31630.310780028
5.38709158763787,0.00532701977579184,32006.6803462976
5.55397971981027,0.00534301505240108,32268.8780953502
5.72962938242636,0.00530339786975139,32409.0141554859
5.89000284336226,0.00525854232653406,32440.1751017497
6.06737451059135,0.00530363359085054,32394.4795206372
6.2337715283757,0.00536546254115519,32301.9263648286
6.39132908627984,0.00542639499310066,32191.0162533948
6.56754621879873,0.00546868600633632,32043.6237969618
6.72969216923184,0.00546915724757117,31884.5616977646
6.90856971324672,0.00542703955488022,31697.4378657663
7.07504099826173,0.0054258598266319,31520.3945653223
7.23652560490792,0.0053968158661637,31358.5875134839
7.40282562232554,0.00526103732356929,31221.7498389403
7.57059017933338,0.00512642957553838,31110.7270090799
7.73916518117034,0.00508985381516922,30998.6995651937
7.90489221146296,0.00509376104070517,30858.8029293773
8.08948100280097,0.00499570767566429,30667.972974642
8.24915511260176,0.00497007006137721,30462.918467955
8.41222982140578,0.0050272085667315,30201.7304651862
8.58286349785501,0.00507827044208886,29903.5334743305
8.75747303809138,0.00502951470368173,29642.9510601727
8.91790688879418,0.00505369111543085,29467.4456496632
9.09345310576014,0.0051514611667638,29334.4615127234
9.25617180942394,0.0051319013196943,29287.9083023735
9.43371742404855,0.00495377957554185,29332.8523655597
9.59946415890961,0.004881051255027,29403.6656505547
9.76199656132802,0.00499399856703371,29447.3024152897
9.9375777684777,0.0050992455931721,29494.6723305375
10.0946490403989,0.00508881838758481,29567.1645138112
10.2629753505893,0.00506669998658294,29672.6342074313
10.4369707546658,0.00512765644247251,29799.2008524618
10.6089991940547,0.00521620791688159,29949.4712626797
10.7786689389077,0.00518748808559769,30138.317001562
10.9324734167798,0.00511696077238665,30319.7448398724
11.1192944453462,0.00512410438104111,30509.6711083375
11.2760588615431,0.00515434523534725,30643.9960225032
11.4515706034024,0.00511135412596272,30781.1348993906
11.6089125503657,0.00506138906471445,30879.3192296695
11.7918437324787,0.00508683078426759,30941.4594654291
11.9537455114539,0.00511468915782299,30955.4900067978
12.1118184442409,0.00508530735552824,30948.6185582163
12.2866921900733,0.00506865572145854,30917.4180166984
12.4564788664483,0.00509652528556664,30865.249203583
12.6296113061757,0.00511350053224387,30806.2265150366
12.798204154947,0.00507353227738528,30765.0045652346
12.9479591386166,0.00504519438592143,30739.4720437334
13.1387777795767,0.00506846855833865,30703.6411413542
13.3029134870369,0.00507205714916018,30676.9011872255
13.4745155209566,0.00505191951158506,30659.2139560875
13.6340168060782,0.00504692837988763,30640.3061711883
13.8123874427975,0.00505774195534036,30615.3745962631
13.9641117732929,0.00504537415811148,30601.7918678485
14.1518321745162,0.00505378876473601,30591.299171934
14.3101678417242,0.00506727577221379,30586.1410761292
14.4879663695479,0.00507664246740489,30583.5654814152
14.6505925049453,0.00507273744861085,30585.9128256482
14.818514939722,0.0050734264661102,30592.326324108
14.9840023830785,0.00507918655746265,30602.3170430532
15.143056431147,0.00508011796375196,30615.2265955385
15.3139240093742,0.00506430054374463,30629.7836026745
15.5,0.0050400386744933,30633.3953704607
15.65167334952,0.00503440637928057,30619.3549160968
15.8226520476346,0.0050402320848277,30588.669868835
16,0.0050445833667165,30550.0678169375
16.1626679744648,0.00505302916635275,30514.0005967555
16.329845685235,0.00505757824233208,30486.2201838486
16.4975501413629,0.00505399370285234,30473.0294131019
16.6666666666667,0.00504938532619275,30475.007486084


==> csv/step_controllers_pi.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168409870669336,0.00712083276094331,67830.7465207767
0.336665246830914,0.00641190534807403,67516.2780761981
0.504916774953427,0.00584329892908614,66855.4943688419
0.673435638834122,0.00544347299451019,65981.6927349623
0.841974200135793,0.00520810008836623,64968.3254500582
1.01036020563113,0.00510172698683188,63848.619465752
1.17907814534975,0.00507554184148154,62637.1997695909
1.34621489795325,0.00508591409654345,61365.211036492
1.51473314390613,0.0051059828019878,60028.6666216873
1.68304425552764,0.00512243011927975,58657.6198545371
1.85270078903663,0.00513248720516686,57255.6639319041
2.02005400371993,0.00513598331491957,55866.3613825587
2.18766530110757,0.00513602946069407,54479.5468852826
2.35746701782314,0.00513520326788437,53088.3112907839
2.52638824700499,0.00513336800113031,51724.8553141325
2.69248169679549,0.0051301202490566,50409.7711907382
2.86340310475048,0.00512849873068876,49088.354005988
3.02997661247931,0.00512484092583994,47834.9889295312
3.19675836836357,0.00512092834058879,46617.6090935919
3.36406545051778,0.00511694616704376,45436.6951832209
3.53228067292343,0.00511314442757094,44292.0479660879
3.70754933206771,0.00511190261310884,43146.7439916786
3.87401058412865,0.00510739282549353,42104.0292795343
4.04485535791133,0.00510455942241872,41080.6788001062
4.20737399624343,0.00509893599287274,40151.0631570724
4.38290294953627,0.00509791362875056,39195.8311860285
4.54291251374204,0.00509185649993815,38368.2321760955
4.71914397315641,0.00509120598998906,37504.897979243
4.88213340585844,0.00508652750409289,36750.1668794217
5.04455539894007,0.00508195054846145,36039.5321363134
5.21587987181071,0.00508015734847135,35334.2641139877
5.39379373624996,0.00508022549380401,34648.9078127345
5.5585690729258,0.00507681915376474,34055.7457198325
5.72209797560523,0.00507331114669034,33505.7991987485
5.88579192951867,0.00507006790469245,32992.9706268427
6.06771564476868,0.00507118798820799,32466.1564669217
6.22593127712306,0.00506698674652784,32043.5124611489
6.39179718628667,0.00506467872171613,31634.9608294362
6.56919834368048,0.00506479334254625,31235.782468714
6.73363743547009,0.00506238902712609,30899.2656727389
6.89889549321756,0.00506028881700144,30592.3251281876
7.0773425675182,0.00506055437250501,30294.62117406
7.24306822366366,0.00505867558343972,30048.0948291664
7.40673406666131,0.00505660048496316,29831.6292981596
7.57294826500468,0.00505503439604188,29637.9189540051
7.74468041693396,0.00505430976567167,29463.9913858993
7.90568606352224,0.00505222222021211,29323.8024930587
8.0785047665045,0.00505171639151713,29196.5049574722
8.24765545593268,0.00505078163766437,29093.7081871559
8.41516555240878,0.00504971054393457,29011.747526605
8.5809571459066,0.00504852659693297,28948.7131138696
8.75806639849692,0.0050484649361222,28899.7364243183
8.92554267970229,0.00504750578690728,28869.5174964482
9.09429097292285,0.00504670041789609,28853.5242954452
9.25862092308505,0.00504560021513571,28850.6751131883
9.42447173812515,0.00504468635377231,28859.3215849359
9.59152564509266,0.00504391100657159,28878.5660161285
9.75640659683218,0.00504305228064924,28906.8266640251
9.94361760050698,0.00504348427045062,28948.688793964
10.0927035303168,0.0050418551347754,28988.6449893456
10.2582394589713,0.00504118141460973,29038.837346608
10.4455125150383,0.00504148786065429,29101.9262328068
10.6110249697795,0.00504083297230143,29162.3860459473
10.7805212597845,0.00504036939596512,29227.9580369795
10.942060002221,0.00503966832826261,29293.1973844458
11.111619114023,0.00503927281895022,29363.8178969347
11.2766026897312,0.00503877328279063,29434.0257252859
11.4436586048569,0.00503836646426073,29506.0118616927
11.6096177326456,0.00503796523879632,29577.8893189047
11.7797167563065,0.0050376790862208,29651.4246634318
11.9532807472861,0.00503746844365748,29725.8398298161
12.1130338551232,0.0050370400940626,29793.4244194437
12.288576898249,0.00503688541760525,29866.2789897092
12.4490734511767,0.00503653777210049,29931.3382584892
12.6246260749097,0.00503639900302904,30000.4937043595
12.7896443307371,0.00503615523506412,30063.3866201948
12.9619156522573,0.0050359987661142,30126.6480664568
13.1293161311128,0.00503581330881531,30185.6312354873
13.2938532745311,0.00503562666520111,30241.0951893732
13.4610063270312,0.00503547611311717,30294.8003357129
13.6309588196275,0.00503535452234863,30346.6117177969
13.8144599259718,0.00503529875506775,30399.3407033845
13.9917479904821,0.00503521415458326,30447.1056360935
14.1173356119085,0.00503498094847467,30479.0678767463
14.3333333333333,0.00503502252467637,30530.3647832825
14.4845327784381,0.0050349023357453,30563.5881510761
14.6326111422431,0.00503479956131947,30594.0107058268
14.8031397993542,0.00503474886583753,30626.5052951618
15,0.00503473227706778,30660.7366557424
15.165311628927,0.00503468353620809,30686.8663259208
15.3292786240689,0.00503464254335927,30710.510588017
15.4888874589862,0.00503460745659236,30731.4378771641
15.6662325301793,0.00503458694044341,30752.3786625547
15.8333333333333,0.00503456710469361,30769.9911118128
16,0.00503455220808817,30785.6159784817
16.1666666666667,0.00503454178265268,30799.4070938908
16.3333333333333,0.00503453525155536,30811.4704800805
16.5,0.0050345320835766,30821.9119624439
16.6666666666667,0.00503453179111621,30830.8365100501


==> csv/step_controllers_slmpc.csv <==
t,yl,yg
0,0.00867613834316154,67733.634000906
0.168292256624782,0.00982149096173647,67370.3371957574
0.336619892710383,0.0102248577042189,65016.4426782957
0.505064935592483,0.0100626050221836,61503.1036389316
0.673493051078507,0.00956480072460709,57582.1501696556
0.84155733332778,0.00890445661392088,53776.1491076602
1.01042463531129,0.00819811085350416,50309.520380754
1.17869062952841,0.00751870500027049,47283.2665369475
1.34696901658852,0.00692039225518084,44667.7628586349
1.51513330717423,0.00642287531699545,42407.1522543236
1.68368255470158,0.00602539662381233,40431.2210655382
1.85235985890068,0.00571522336706146,38686.2016657057
2.01914587855116,0.00547840336134257,37143.0754913099
2.18907484001268,0.00530461477053594,35721.8927505174
2.35759931731224,0.0051789356705428,34437.8230611093
2.52586004365782,0.0050927194188853,33285.4642831342
2.69535642076401,0.00503940874739838,32291.3769072955
2.86335913179805,0.0050096044488472,31504.3303067021
3.03064464304873,0.00499527472951897,30929.8141050806
3.19773043747164,0.00498983692097668,30554.1546539141
3.36427009020555,0.00498870859342914,30348.6518473179
3.53287190328547,0.00499026014214482,30273.282339329
3.70531867486978,0.00499379001650547,30290.3272825651
3.87054614643313,0.00499552865171505,30357.6634040323
4.04493847557472,0.00499996324976908,30450.4122931741
4.20363188407112,0.00500006937570584,30533.477790921
4.37638992528502,0.00500377443141586,30609.6229786637
4.54296588858189,0.00500562386449284,30662.768538748
4.71794029141984,0.00500920630955441,30696.8440665869
4.88360877353378,0.00501031080895963,30711.2908909544
5.05845979233409,0.00501322818756931,30712.8179273665
5.22579795236869,0.00501433012955478,30705.8627763855
5.38519930176717,0.00501381514242912,30695.4657733901
5.54755274872515,0.00501394636650412,30684.0589011267
5.72877469818712,0.00501741382532125,30672.7965806156
5.89265027371325,0.0050177466355462,30664.856987212
6.06158480241929,0.00501890257983931,30659.3420914943
6.22888576551543,0.00501976375198353,30656.3071518328
6.38962057556089,0.00501968105288345,30655.1818984172
6.5664778179565,0.00502177704521563,30655.4086477648
6.73005788083578,0.0050220456063931,30656.3358837734
6.89536905886422,0.00502252531480295,30657.5580180282
7.07954896243069,0.00502507131931638,30658.886954754
7.23875211660875,0.00502476161528143,30659.807526567
7.40182677446894,0.00502488924745581,30660.4544339846
7.56559610253898,0.00502509075685379,30660.8081852162
7.7521239083896,0.00502728985872912,30660.905592119
7.90769055445835,0.00502670476525523,30660.8255716018
8.0703786506595,0.00502675772346007,30660.6236324988
8.25616165002378,0.00502852404208478,30660.3172162854
8.41313233199486,0.00502811257015509,30660.0818058053
8.57583687462346,0.00502813672305997,30659.8495575955
8.75650561586391,0.00502928240662374,30659.6198638474
8.91948466652019,0.00502928584181976,30659.4758637851
9.08386884117125,0.00502937819893824,30659.3660817652
9.26978478389798,0.00503058228223014,30659.2435095309
9.42334211449427,0.00503008953426271,30659.2159241979
9.60590286574819,0.00503098841942707,30659.1396582794
9.76464602165706,0.00503076717266492,30659.1221122621
9.92614770683315,0.00503068938143856,30659.0974127015
10.1060436564365,0.00503133387676134,30659.0395220096
10.2650597974799,0.00503115725238921,30659.019179741
10.447574627347,0.005031806953317,30658.9512912816
10.6055350166405,0.00503160041512538,30658.9322313047
10.7842471089337,0.00503204934703735,30658.8708863738
10.9432991735706,0.00503189107662698,30658.8499009549
11.1221970301987,0.00503228781539612,30658.7914422847
11.2813323098498,0.00503214221171259,30658.7735187135
11.4429770229655,0.00503207532487488,30658.7508129716
11.6224845423112,0.00503242269886796,30658.7015099626
11.7721677626917,0.0050320979577617,30658.7005742068
11.9634318038043,0.00503264853663138,30658.6400112853
12.1096657618748,0.0050322858860571,30658.6477608999
12.291006381345,0.00503259412286265,30658.6078477198
12.4468003744345,0.00503243826808273,30658.602528645
12.6298992670836,0.00503273690760432,30658.5641487952
12.8066856656135,0.005032908439051,30658.5342304565
12.9635234601669,0.00503277976192053,30658.5323025776
13.119992967726,0.00503266065950087,30658.5288116202
13.3027374176553,0.00503288799485583,30658.4975985238
13.4778068023371,0.00503299929109832,30658.4754676572
13.6387972431768,0.00503294090240233,30658.4702948225
13.8169182845786,0.00503307056672566,30658.4471386933
13.9684390183138,0.00503292049366471,30658.4521950625
14.153617146265,0.00503310473615876,30658.4247677738
14.2976506532624,0.00503290240941093,30658.4359310126
14.4900335030137,0.00503312939847502,30658.4054122187
14.6666666666667,0.00503320611702423,30658.3889980391
14.8044530220855,0.00503298384346044,30658.4054886181
14.9908228499365,0.00503312939426352,30658.3838087127
15.1388271711051,0.00503300274303012,30658.3904601717
15.3241520414952,0.00503312556567323,30658.37179311
15.5,0.00503317828223267,30658.3600370316
15.6469103537244,0.00503306274283901,30658.367418393
15.8282278342435,0.0050331422214543,30658.3537417516
16,0.00503316505810144,30658.3462731521
16.1666666666667,0.00503316113414951,30658.3421855497
16.3333333333333,0.00503315742964575,30658.3383247191
16.5,0.00503315393151748,30658.3346780045
16.6666666666667,0.00503315062882127,30658.3312332649


==> csv/step_decoupled.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.0832603088141433,0.0079137988074248,67867.5386043655
0.167471070251266,0.0075211565480576,67700.8784572334
0.246952378952672,0.00754107934128975,67358.414933288
0.335029213350425,0.00693470091043524,66652.4481276942
0.416473670976884,0.00696269971510024,65921.8465206426
0.502547876424384,0.00652934072581115,64914.0878410318
0.581738375557869,0.00656078692749914,63952.4368246997
0.669947904003081,0.00605364853432972,62736.4156393901
0.753989254344181,0.00608811024861011,61622.8615338072
0.83762726253939,0.00591815854256932,60431.8526695199
0.92558449719938,0.00595720982545697,59179.8711225522
1.00486211829498,0.00571408112595918,58021.1803067492
1.09214210362512,0.00575375325410663,56796.6532083896
1.17228209110409,0.00565863525357648,55658.6441274038
1.25349880343278,0.00569744443996999,54531.174806628
1.34024774324509,0.00552981561572859,53330.3319663039
1.42751394907919,0.00557202455011676,52176.9760028095
1.50728722603856,0.00558102181809103,51127.6307402422
1.5895084038421,0.00562317700206848,50062.0542745591
1.67498659615824,0.0055521062225281,48969.8528755875
1.7526031031321,0.00559267785767453,48012.9673412605
1.84222808068861,0.00562103942565568,46922.9186526121
1.93099681458701,0.00566958663432179,45865.1813093447
2.00978338700161,0.00565041482309526,44943.84939805
2.09154171648399,0.00569591070147531,44016.3766618888
2.17743255358289,0.00563894542505404,43066.9508426634
2.26243576183977,0.00568591068620213,42169.6527115735
2.34412905353994,0.00571956962669225,41329.2578834699
2.42074644469682,0.00576263348905968,40562.8963326234
2.51310046375486,0.00564917522705025,39669.4461563032
2.59392662304851,0.00569283214970238,38933.6586699779
2.67973755639433,0.0056629866172188,38175.6612561361
2.76670069672999,0.00570908069011719,37443.2781558345
2.8467975710755,0.00569435055363905,36793.1145452919
2.93523912374634,0.00574020201173102,36110.9482196513
3.01577293150085,0.00562214009513896,35522.5603675452
3.09769833242008,0.00566183619544074,34971.308481409
3.18187557321178,0.00575439627178491,34434.2712540414
3.2667819707079,0.00579508434016057,33923.9980262353
3.35072169679965,0.00556217858795661,33472.1804985437
3.43234277960369,0.00559640342527135,33100.4534940149
3.51790500077622,0.00514556729900258,32766.0869735876
3.59741742718529,0.0051722918391679,32534.6869322216
3.68441708577309,0.00501359871538796,32316.5352279873
3.76441249723244,0.00503733579764309,32165.3482724157
3.8517176721759,0.00492469571860725,32039.5295970083
3.93915084171121,0.00494788527680891,31962.7016548044
4.02020505462355,0.00494265996396639,31921.0876381704
4.10851915139777,0.00496451160342647,31909.1971229834
4.18632634130991,0.00496477680362408,31924.182663495
4.27304629233346,0.00498485844324005,31966.7598450607
4.3560407823556,0.00504952999056582,32026.4875574581
4.44552127947196,0.00506921008894782,32110.6868343595
4.5224703651313,0.00504410463107853,32205.1312474233
4.5995035946529,0.00505955767110929,32318.330197705
4.68805432571038,0.00509301030390218,32465.2603189436
4.77419275283841,0.00510899245334282,32623.2116987104
4.8588071416646,0.00499977095788348,32795.8177723216
4.9446921833147,0.00501391739185529,32981.738295558
5.0269284285865,0.00494092310429959,33158.675766065
5.10920871702742,0.00495333972217744,33332.9543220408
5.19212369738071,0.00500330459929069,33495.0340129085
5.27554697761536,0.00501553456412375,33645.1265225232
5.36062617890702,0.00513031840444704,33781.5085771719
5.44388460420983,0.00514254229714498,33896.9223776689
5.52666998254738,0.00531930812795212,33991.9656719743
5.61116124402083,0.00533203456508199,34065.4813108465
5.69492285236251,0.00531624749978275,34127.3701057167
5.78621489534163,0.00532948865975049,34174.6767489983
5.86442538691664,0.00549596080870572,34185.5242158813
5.95226046802562,0.00550896940582676,34170.9930157579
6.02723956451161,0.00548179012592094,34149.4047591594
6.1055421366107,0.00549282542558135,34116.1414681481
6.19846893343718,0.00555818569992097,34056.6302864228
6.2873723945299,0.00557025401155443,33984.8981473564
6.36332917483112,0.00578541604371747,33908.6208742484
6.4430910339034,0.00579612850320451,33819.341936866
6.53551212849203,0.00579388931108809,33726.9165954038
6.6129457795597,0.00580325489920706,33656.1987288812
6.7021357138477,0.00609487840130161,33564.6645214345
6.78714990239918,0.00610457745158719,33478.4862015479
6.87040863406846,0.00584812701967401,33433.6657883778
6.94708885184626,0.00585517537734049,33412.6236705445
7.03684883694108,0.00528655168266742,33426.0416502258
7.11621276780931,0.00529218990233631,33456.8674837481
7.20427093270407,0.0050626786852647,33485.5458401918
7.2837918177874,0.00506771543717435,33510.45576672
7.37035550021341,0.0050086527738312,33529.8104457916
7.45062508220851,0.00501403157539446,33533.9085092679
7.5358984567264,0.00507127598955574,33503.8130871543
7.62739479582346,0.00507874078973167,33427.192635402
7.70256012943966,0.0050523963359679,33331.6837634115
7.7841181096729,0.00505991982526202,33194.8623355191
7.86764331845336,0.00509582318802624,33019.2395380361
7.94856309355292,0.00510397357674342,32822.2970967255
8.04047005611701,0.00509324732890958,32579.1783421212
8.11916108569761,0.00510140885623105,32360.2077721808
8.21186089413135,0.00504494821217064,32099.4868666035
8.28878185100921,0.00505286985381749,31882.6576974084
8.37340018252654,0.00482210013665615,31659.0388990382
8.46193062268206,0.004830367121196,31440.6776989706
8.54403614244666,0.00469466079437596,31256.2291112003
8.62702880802333,0.00470161580431183,31090.6540013215
8.70976420569033,0.00468151564921413,30947.612790212
8.79180323871254,0.00468784213828225,30830.2817654758
8.87647261569403,0.00478885496475477,30727.9869612255
8.95832266397829,0.00479493275769148,30651.2559403128
9.04002951428184,0.00495315494227489,30589.339755116
9.12814186455078,0.00495956287662209,30543.3435321825
9.21963105684296,0.0050303632274305,30517.9025476895
9.29279672998164,0.00503537636471729,30512.7681003791
9.37594324380217,0.00513903086538539,30515.7559423861
9.47167969378048,0.00514525159458258,30534.1077844093
9.54273869208688,0.00514109850155292,30559.349532014
9.62957864534882,0.00514623842963774,30599.566353464
9.70659952475855,0.00515539355412875,30641.7771303429
9.80804345244523,0.005160861121416,30704.4074191692
9.88213340005905,0.00529316173124663,30744.5077215952
9.96774769655318,0.00529753570570008,30794.4493677034
10.0564446490868,0.00532547734960215,30848.4975290948
10.12658468667,0.00532879312134272,30890.8781656649
10.2134564831719,0.00552795633663049,30927.6014776371
10.3041098207875,0.00553204387993934,30961.4667007551
10.3843396606041,0.0054713777093719,30997.268660009
10.4842976210149,0.00547538283618453,31035.8498572838
10.5526602698892,0.00521132665917567,31076.7108913433
10.6411891383626,0.00521442915244982,31115.7094904719
10.7229881670471,0.00512909239059702,31146.339994849
10.8026966646142,0.00513168960286232,31168.1764619671
10.8791134728728,0.00508958790885987,31185.6478072942
10.9756430564377,0.00509264527233419,31199.9708819073
11.0474673720008,0.00507598384245483,31205.6326626065
11.1413263449431,0.00507896954659578,31205.1746221121
11.2156225667901,0.00505414085905803,31200.5075864933
11.3026438202286,0.00505689584332536,31189.1698865554
11.3932859709964,0.00505336488532133,31172.3054887779
11.4796468540341,0.00505601361195536,31153.6237022338
11.5535101225414,0.00504087081976266,31138.3625693015
11.635827828255,0.00504326434991814,31121.729318192
11.7277028373075,0.00503880895195843,31104.8943581994
11.8032584317905,0.00504094502954157,31090.9601667622
11.898530355392,0.0050044151078415,31075.4000413487
11.97199390955,0.00500646903786014,31061.4754112034
12.0636699492251,0.00497644734985247,31044.2599061803
12.1488965737468,0.00497879290566564,31026.2220185382
12.2257982925235,0.00492774822472295,31013.1414798907
12.3078851152157,0.00492997606486295,30996.9992686003
12.3985393048971,0.00491188596437552,30978.5811112891
12.4898744309963,0.00491438438785166,30957.6101222338
12.5547067470603,0.0049188974661884,30941.1301512175
12.6531965626326,0.00492160297731997,30915.1480344992
12.7391493449055,0.00493202477896721,30891.4159131203
12.7972836593767,0.00493361356336445,30875.6030492251
12.9039618712026,0.004963308735285,30844.7524256598
12.9683669536249,0.00496504162121357,30827.0874786494
13.0694791688728,0.00495132887433254,30803.2512230855
13.1500294300736,0.00495341287570702,30786.0133277936
13.2383470836392,0.0049642682424587,30768.013099104
13.3163281819283,0.00496619739031216,30754.41100996
13.4024011209131,0.00501522372638264,30737.7298832826
13.4818185978496,0.00501707739383441,30726.607053505
13.5671165990075,0.0050257903661036,30718.308070382
13.6488072146231,0.00502758254053876,30713.2688656832
13.7359433113763,0.00512761027514444,30700.8379159526
13.8219550731013,0.00512938916999571,30693.2808112936
13.9032641605559,0.00513497681144795,30689.1938202998
13.9780716183609,0.00513638583412126,30687.4575229556
14.0731419089938,0.00508190411383541,30692.7251275984
14.1610955455198,0.00508341175368195,30696.965575783
14.2385792764113,0.00506838429681254,30701.5720269483
14.3138545557164,0.00506957501395732,30705.5625776444
14.4079205201317,0.00505685362525787,30712.098860945
14.4814953489085,0.00505793775978053,30716.9069464779
14.5764455503178,0.00504520578360487,30723.9504051408
14.6515673932707,0.00504625625050322,30728.5712007032
14.7488019306353,0.00503050196517071,30735.0431279727
14.8251137031402,0.00503153353664408,30738.3967943915
14.8970780505269,0.00503321001594804,30740.2799737787
14.9993343482274,0.00503453103679265,30741.8499108362
15.0831417206102,0.00502480222201039,30743.7128966357
15.1666666666667,0.00502582992141089,30744.4890223557
15.241099080724,0.00501999634083922,30745.2017807507
15.3333333333333,0.0050210907173294,30744.9037508804
15.4159334845714,0.00500371877159567,30745.7657031796
15.5,0.00500468251227236,30745.0440441547
15.5812910572031,0.00499213936320438,30745.0284616778
15.6630868321963,0.00499303080517167,30744.2937752121
15.7495846601123,0.0049745437790599,30745.5854064149
15.8333333333333,0.00497541809621206,30746.0504064158
15.9107461344205,0.00496454357874395,30747.438127266
16,0.00496545066301722,30748.2243333566
16.0892954355279,0.00495505379120938,30749.9303540024
16.1666666666667,0.00495581666325187,30750.8650588737
16.2486822859339,0.00494904921858718,30752.6294341709
16.3333333333333,0.00494984892219816,30754.4440039119
16.4098724920448,0.00495602948181473,30755.8570090899
16.5,0.0049568503358511,30758.1587232061
16.5838684249986,0.00495094949503628,30761.2609490862
16.6666666666667,0.004951691063911,30763.8220839691


==> csv/step_deepc5.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.0830365392434987,0.00807861185449982,67826.3715392917
0.167543975709454,0.0075783493512318,67624.6849718043
0.255563545946775,0.00760202085956769,67208.433300914
0.334939620219175,0.00717637490821546,66511.3625931104
0.418948948179039,0.00720881732348567,65631.9069926418
0.502583132041053,0.006852866604035,64528.0533269358
0.58943441902972,0.00689203007378455,63321.2044282578
0.670005126910174,0.00669810497448367,62079.9457399407
0.755898508393244,0.00674129067588542,60734.7095307543
0.837510674312077,0.00685954477652288,59394.8772023483
0.919919815147186,0.00690770373934636,57988.8655315319
1.00492453749548,0.00712930481424314,56519.3161252273
1.09362696945052,0.00718948342709038,54938.0437550627
1.1724557727405,0.00711106473846147,53544.2207586983
1.25613273784466,0.0071704605600669,52108.3827481526
1.33991176410773,0.00699801140118027,50690.4622011672
1.42667646645159,0.00706005526003163,49294.7000495474
1.50739505988685,0.00670674535828957,48022.6201440657
1.59492312077069,0.00676613601546123,46752.0409136046
1.67490500231964,0.00636629481329748,45616.4114608338
1.76158200890005,0.00642077503989083,44494.0785215238
1.84270811249872,0.00603952296934426,43467.2331326453
1.93092993591345,0.00609061183840649,42448.6739339632
2.01021298321509,0.00580916358045751,41552.7594557967
2.09215831700489,0.00585379357546888,40694.0758753167
2.17721092880063,0.00560271224748394,39822.1296086034
2.25964478085183,0.00564498504281077,39037.4424939877
2.34513912929831,0.00524710848590913,38246.4559236952
2.42613858946351,0.00528394324349129,37571.8361037703
2.51269997731951,0.00486267157450085,36869.5234831689
2.59834997960836,0.00489650016537641,36249.0222664248
2.68043076760163,0.00470361377255513,35663.3913549632
2.75871665620057,0.00473271147599892,35138.5119185988
2.84757784018743,0.00454847328595509,34554.4964528679
2.93507812188096,0.004579023510105,34016.1349349553
3.01515721854521,0.00472965869650044,33524.6369270741
3.09441444209693,0.00475932735947974,33033.6176650322
3.18323073156494,0.00501317400250108,32494.3128996115
3.26890946801476,0.00504824497620767,31971.6735068876
3.35012897696056,0.00508634702839285,31505.8859326322
3.43295263491601,0.00511982192298747,31061.2806984644
3.51775390622646,0.00520745561350143,30639.5437659678
3.59996630299674,0.00524032040565984,30263.2216457221
3.68463673096142,0.00527166301703192,29921.6760495477
3.76470514579044,0.00530206290288037,29644.2215059632
3.85293860177308,0.00534331841575898,29393.7951743515
3.94021355286219,0.00537423687486283,29204.8679575086
4.01830902814029,0.00538265917567445,29089.3115512793
4.10592445008794,0.00541088963973671,29020.1851725838
4.18650024830345,0.00545277989513916,29011.6113749944
4.2771523988506,0.00547916756762985,29062.4858024023
4.35444224246424,0.00548421381961282,29156.2248255214
4.43207498646066,0.00550429019538801,29292.506784121
4.52112373882963,0.00542796777841154,29497.009202853
4.61161161678661,0.00544804678358279,29748.2872246163
4.69047923436727,0.00544516197698859,29987.3474767288
4.76660848322062,0.00546039149844536,30230.5831099336
4.85852988682123,0.0053660353989953,30534.1099969668
4.93870946786612,0.0053803211598187,30799.3779021269
5.02318582026651,0.00530731107975725,31065.1057636468
5.11153834630309,0.00532195543985615,31322.4358008762
5.19427172785437,0.00526679916466596,31532.9216935767
5.27504925918593,0.00527980780790143,31706.1779399827
5.35982621731589,0.00518293912189135,31848.7034544732
5.4461272141172,0.00519660098721076,31950.8657862988
5.52760344351127,0.00510063972336121,32002.5430688267
5.61874174259087,0.00511499445910527,32012.2809555935
5.6952699214675,0.00517187392849891,31974.3537871433
5.78127674515176,0.0051860215060287,31888.6868679873
5.86446763219095,0.00518671058943776,31771.4644082558
5.95325437574014,0.00520159322869606,31611.4379027185
6.03339017850855,0.00516477988482517,31439.6951397883
6.10605874239754,0.00517700828061825,31263.6839307154
6.19919633388585,0.00514646699976179,31011.7630039683
6.28410761194217,0.00516067400154802,30763.5266043158
6.36794972621331,0.0050760746403419,30510.1739712525
6.44666364363781,0.00508863014727461,30271.8081113947
6.53114099232023,0.00504140213865652,30019.1853697364
6.61522603966134,0.00505400406772429,29780.377056177
6.70302564017704,0.00511085939261848,29546.008643217
6.78317874498846,0.0051221691413299,29353.8348844579
6.86872729531588,0.0051034720813884,29182.8077434353
6.94828761301871,0.00511345099352921,29058.329861374
7.03864935551986,0.00510657832713349,28959.7383681123
7.12052382846119,0.00511539971006023,28912.0758049863
7.20649615006862,0.00513189933559355,28905.0097250519
7.2859051623186,0.00513906266513407,28938.5812010955
7.37456223562789,0.0050996913418881,29023.9402099731
7.46031402602183,0.00510580197042792,29149.2000958645
7.53943646161798,0.00506419965391911,29299.7092611645
7.62110719669454,0.00506873599733745,29484.4174660223
7.70037335232077,0.00512660591705561,29684.4366722984
7.78843937536355,0.00513048191115666,29929.0469932219
7.87547550599492,0.00510655966060547,30192.2758579408
7.95328141252185,0.00510925246798326,30436.4023849415
8.04387292624043,0.0050816185703319,30724.0696536937
8.12584872192502,0.00508407274987104,30978.4227918826
8.20657871268256,0.00504748431128245,31218.639534704
8.28453770269198,0.00504980196026344,31433.6307128297
8.3723766386073,0.00504075325077657,31649.7067026266
8.45712003874965,0.00504357023432505,31827.4397269946
8.54227341922818,0.0050562218470881,31971.0277145167
8.62132047611843,0.00505935993711902,32070.537264651
8.71301696195323,0.00510888351915613,32139.8839759565
8.79143661190054,0.00511267552959817,32161.0991301907
8.88135898829114,0.0051262042932492,32143.8636525151
8.95682867993761,0.00513046357123975,32095.9361123582
9.04953911617337,0.00514745391266173,31997.1614720088
9.12272568344709,0.00515209710865183,31891.4645316835
9.20495906132437,0.00514344390613097,31748.5251556163
9.29482634640411,0.00514953406442341,31567.9079448259
9.38210527701751,0.00512596060614987,31375.4862312793
9.45690093087456,0.00513112326110115,31201.81110172
9.55069159261225,0.00510471332284336,30980.5598536432
9.63384319336011,0.00511031574609198,30785.9351219371
9.71379783869213,0.00511033643023688,30603.717738809
9.79567296290616,0.00511558650926425,30426.8100958145
9.88131574166667,0.00508077964298468,30258.7956525498
9.97097788754544,0.00508596205243109,30103.8236208771
10.0519607245294,0.00506660837974959,29985.5915765023
10.130275847281,0.00507053023530451,29892.8027828029
10.2231057325889,0.00505939472724058,29813.0861720797
10.3070849608155,0.00506280802635694,29770.7041970529
10.3842214389618,0.00502176598985032,29759.9653328856
10.4703357088268,0.00502445156842644,29776.1931802515
10.5465310827338,0.00504362940848932,29812.7755032251
10.6365807368474,0.00504565087096405,29883.8517597282
10.7237529239016,0.00505502496196134,29978.9130905949
10.7966133218154,0.00505608964511325,30075.7758275186
10.8795995522219,0.00504074378636422,30203.2167554055
10.9757978561781,0.00504159710689649,30366.3982886518
11.0541307746938,0.00505409720201551,30506.2567676059
11.1350961971856,0.00505450812312124,30654.962357205
11.2173231323268,0.00505559075766812,30807.321499302
11.3085959927654,0.00505588886140768,30973.1336347186
11.3924498414919,0.0050688311446281,31117.8022520093
11.4724362937699,0.0050691356768144,31245.8706022617
11.5633010528409,0.00509359824410043,31374.0622002146
11.6398139609127,0.0050941082253542,31466.0563968999
11.7286996756599,0.00511269861609535,31550.6396852444
11.8050309313919,0.00511355772270884,31602.8371270783
11.8933878812066,0.00511716728171846,31638.3576928073
11.9764201741108,0.00511855044889886,31646.5754132013
12.0654687524635,0.00512199919672708,31628.9772011324
12.1440529265438,0.00512371461038654,31592.0339273212
12.2302229607965,0.00511612884122304,31531.5678292088
12.3160060729087,0.00511835865944222,31452.1609121746
12.3967338756892,0.00510225968235265,31364.3184766119
12.4691793046754,0.00510433892151044,31275.54761964
12.5621712956677,0.00509163095658499,31152.5119332095
12.642653032611,0.00509406436916897,31039.9669807511
12.7296067008501,0.0050869589275513,30915.7877744248
12.8220583869493,0.00508977060072961,30783.8278300629
12.8976141690159,0.00507154997473889,30680.2140777785
12.978557384765,0.00507389057263313,30574.3176121472
13.063698893666,0.00506016854552825,30472.5304513137
13.155056272143,0.00506251990174912,30376.3944256953
13.2285181179987,0.00505315562064221,30311.4507115149
13.3227019470631,0.0050551653143445,30245.8113445464
13.4057861860099,0.00504334592541667,30206.7653419266
13.4891647891077,0.00504467729059013,30185.1770907265
13.5695172086563,0.00505270000870803,30180.4940173581
13.6477629330899,0.00505353678500992,30192.2867488112
13.7292566390078,0.00506281502853103,30220.0304967938
13.8228463174347,0.00506332924137103,30271.1806396259
13.8943901554754,0.00506350894697888,30322.6997851468
13.9803341371303,0.00506360761772965,30396.8702660675
14.0796100863117,0.00506676103940116,30496.0719716277
14.1666666666667,0.00506651410616009,30592.6444160463
14.2314431498902,0.00507246528922013,30668.1876473617
14.3194907818751,0.00507204281759763,30774.0725563501
14.4090718978372,0.00507906839022896,30881.8481963259
14.4901073092709,0.00507862043377105,30977.0532713882
14.5778345886005,0.00509275322575926,31073.681478858
14.6525119448789,0.00509239418461911,31149.8575984262
14.7475002890727,0.00509983722532977,31235.4281483868
14.8237017305042,0.00509963004834366,31293.4279296312
14.9119979985123,0.00510250550975598,31347.1671577186
14.9896281589487,0.00510251545312165,31381.5642735841
15.0811116648975,0.00510126903135388,31406.6556451435
15.1666666666667,0.00510155886505325,31414.5561319722
15.244220124399,0.00509676412710498,31409.9263587654
15.3333333333333,0.00509734098638113,31390.3948800585
15.4146112822872,0.00509191534304342,31361.3200494699
15.5,0.00509271025957084,31319.4105756735
15.5706491574416,0.00509082429804821,31277.4658581923
15.6666666666667,0.00509192557785257,31211.2646430104
15.7424087383259,0.00508879066430566,31153.5469879982
15.8333333333333,0.00508997578449285,31079.177042971
15.9169719558268,0.00508781855608861,31008.077600146
15.9939761678678,0.00508887299559735,30941.705719193
16.0801447708886,0.00508333031005772,30868.8372366321
16.1636230294648,0.00508443878206479,30800.9389744692
16.2543935477218,0.00507806018069553,30732.9759359384
16.3333333333333,0.00507898991269916,30679.8519914341
16.4114267980444,0.00507597232190641,30634.3546855349
16.5,0.00507681013855013,30592.467372047
16.5807159124057,0.00507480147803264,30564.3424281307
16.6666666666667,0.00507535782559451,30545.6101825452


==> csv/step_no_basis.csv <==
t,yl,yg
0,0.00867613834316154,67733.6340009061
0.0809962420241544,0.00834922400422711,67755.9451514583
0.167506774953401,0.00804910542350753,67460.8746834964
0.253260959090971,0.00807725797692984,66875.4848606427
0.335034084041944,0.00774454721765232,65984.2630210252
0.415912211543886,0.00778144802569674,64949.8216947587
0.502524421256664,0.00740404378354489,63620.7550725599
0.581824469686837,0.00744533330970144,62370.9781862542
0.669938665649817,0.00709908744084055,60861.7552756594
0.755431416444944,0.00714669811112539,59425.702421432
0.837636403150554,0.0068650275228809,57994.6804658138
0.925895823046592,0.00691632420047727,56514.4723655351
1.00493178753298,0.006729702534474,55173.7835461327
1.08639521332388,0.00677898079455917,53842.4446179241
1.17245428337208,0.00657377756540024,52440.9490281327
1.26021671253181,0.00662785759081179,51083.0150038737
1.34024935898179,0.00629618407236344,49861.7882401063
1.42800787192376,0.00634843012026719,48622.0859846219
1.50756614364012,0.0060092271769904,47516.6581541309
1.58897438538954,0.00605521371119774,46474.4659462983
1.67483216231787,0.00577286418759328,45393.5369661838
1.7628461163172,0.00582035166559263,44367.3635094992
1.84249451391894,0.00560804031139105,43455.592950995
1.93042922027028,0.0056539347520407,42511.5017433077
2.00974098482986,0.0054965413783886,41676.2232610963
2.09838187485246,0.00554174461062371,40793.0615954206
2.17767675276491,0.00537299574842259,40020.3337746443
2.25678423985307,0.00541192419275947,39292.7336297123
2.3449845334687,0.00521884213514504,38499.587996025
2.4290814831028,0.00525815476207891,37791.900480239
2.51291830710235,0.00502081359262054,37103.6849334333
2.59305595870336,0.0050555982904116,36492.8089931546
2.6795453620696,0.00490897311788511,35845.707913818
2.76231492339426,0.00494331413224092,35260.261804703
2.84710433539472,0.00493050219267406,34669.4437022871
2.92883696866687,0.00496450642853798,34115.2634149672
3.01543978364575,0.00495964538501337,33539.4704154287
3.09982298220086,0.00499477848563641,32994.1700129351
3.18256858939246,0.00482432877959834,32475.8486160504
3.26431549802055,0.00485603938655149,31997.0986143295
3.3497219138271,0.0046790679804779,31515.0742222089
3.43063048731333,0.00470788922804509,31095.1848207439
3.51782691093869,0.00488663993595311,30655.975319537
3.59710390717588,0.0049162864770884,30264.1187623988
3.6851639138153,0.00510431190194632,29853.1873128056
3.76643530156601,0.00513562519349097,29492.507647277
3.85143976979158,0.00529575189021844,29159.2964513873
3.9363203341077,0.00532767193798051,28875.0067184248
4.01969458612682,0.00506478281038216,28680.2665865776
4.10120325939339,0.005089652677293,28579.3633826285
4.18750008303132,0.00421846561166686,28565.896944967
4.27487607591904,0.0042357260877113,28647.2904973137
4.35504204067598,0.00386887550177132,28717.6779766488
4.43507463918934,0.00388209965111856,28794.4032354932
4.52244921650765,0.00478944399532511,28819.5623142916
4.60445774868717,0.00480963176381932,28786.8837349415
4.68908692719527,0.00593190177534458,28739.1432647705
4.7761806095624,0.0059616624440148,28654.5975853941
4.8577536042697,0.00620210638429497,28638.8446382557
4.9433485000518,0.00622927926830681,28664.6352103589
5.02408903201051,0.00579781356074283,28749.3114947242
5.11457114604464,0.00582001033131812,28886.7207316963
5.19181106213449,0.00492974475377502,29026.4178063422
5.27723445366776,0.00494391212240585,29203.9052038226
5.35987243651734,0.00480493060596936,29347.0544980908
5.44748771416475,0.00481746463907905,29496.8631725349
5.52842569187782,0.00539143352104521,29610.9369756381
5.60807214290862,0.00540411643491491,29716.3911292721
5.69336691055616,0.00615661182250139,29829.1928340077
5.77585756788297,0.00617172353935471,29921.7337931573
5.86431813134614,0.0063034929860939,30033.5838539383
5.94328888969878,0.00631716513027662,30119.6025760977
6.0301878315118,0.00579643115256386,30222.597255108
6.10645050979083,0.00580747002068927,30300.4182844141
6.19926625734779,0.00473881397605207,30370.3093868155
6.27920065538242,0.00474710517464237,30419.9614542637
6.36705714202444,0.00459346823389715,30415.7850899575
6.4455537327225,0.00460096253858075,30391.2554917652
6.53382965566316,0.00508760596254191,30321.3932849036
6.62107407556231,0.00509734194363297,30227.8442395481
6.70204360316913,0.00587487035129917,30106.8619083533
6.78818311134861,0.00588675014757801,29955.6564622394
6.86548317097758,0.00595016325831498,29834.2099029977
6.95334307419726,0.00596107347244874,29710.4094752783
7.03250921947963,0.00552070168083275,29646.2141170668
7.11862606944048,0.00552932802951821,29601.3835656302
7.20022596265859,0.00508460760812091,29559.8886288226
7.28732208453168,0.00509203695405336,29517.7745880754
7.37344513787701,0.00507153947686381,29467.0026726404
7.45186246163347,0.00507726930497577,29434.6586169627
7.53830934810534,0.00500404618528238,29434.5909051603
7.62073097395885,0.00500850436509932,29476.3840967883
7.70848713781222,0.00516704585362024,29559.0151434113
7.79166976401621,0.00517005321354239,29686.5405849453
7.87302436567438,0.00548929812334157,29845.9768501
7.9587874509871,0.00549112289460851,30058.9833451283
8.03749975007663,0.00545606679800396,30294.3865623856
8.1238960151614,0.00545748714970557,30563.5658547722
8.20500008943406,0.00501032246309499,30828.1067393087
8.29543467003672,0.00501206262715322,31095.3333212308
8.37897027513842,0.00474398914241942,31313.2119882255
8.45584339213793,0.0047459676073695,31476.3698492311
8.53991737701682,0.00470295554982641,31606.9532108426
8.62597332982948,0.00470609866816526,31691.4824361787
8.71252493165395,0.00452515002991473,31739.7230233113
8.80004121286659,0.00452899283621929,31746.7681737584
8.87971352859906,0.0044252929826054,31724.8716605435
8.96675981151725,0.0044295589438009,31671.0846440185
9.04465097029659,0.00425266032216052,31611.0770352428
9.12460351211179,0.00425667455544734,31534.2930607644
9.20552513258547,0.00442325336579833,31429.5832248645
9.29007023672323,0.00442797686992834,31307.224618601
9.37655596677328,0.00481992836764832,31157.8352999843
9.46738572286455,0.00482560330507671,31000.9431018802
9.54325339829535,0.00511825770857709,30870.8736417192
9.62822849421721,0.00512361683340523,30740.7922164541
9.70917281725299,0.00516035247775821,30639.2017136667
9.8051923978833,0.00516568014591426,30545.4906110498
9.88640315596057,0.00519044570876269,30488.3988573188
9.97059563550331,0.00519446939582007,30449.230352488
10.0538728065243,0.00522353711630489,30426.0991864306
10.1369486763466,0.00522685459679873,30421.4558355657
10.221100631182,0.00520965696565049,30437.8827061721
10.3033312566887,0.00521231270234059,30469.8328979476
10.3919570081689,0.00510776568106826,30526.3398617548
10.4743987678951,0.0051100098916285,30585.0501240194
10.5549116927361,0.00502937193568568,30649.3590801338
10.6290585879839,0.00503138556657841,30703.2236063068
10.724531908087,0.00499179660154199,30761.4462273794
10.8069124961772,0.00499427981809282,30796.1010280671
10.8936542974687,0.00496286921474686,30818.1892307803
10.9685739048451,0.00496530482117859,30824.1499805482
11.0469715346201,0.00492398466418283,30821.8421438235
11.1343609922188,0.00492694348703092,30807.3018082481
11.2226383492342,0.00491426813818195,30781.7203892836
11.3078835008132,0.00491725696618824,30747.7603512624
11.3969715749397,0.00498162752820645,30699.1047062658
11.4819406200011,0.00498455161257143,30651.9808899369
11.5565280184405,0.00506705292430967,30607.1481250157
11.649867941692,0.00507000810617246,30559.7856933672
11.7189885154271,0.00515751745656259,30525.5511001769
11.8122039199185,0.00516014671287891,30490.6613006431
11.8891275685779,0.00527199418439907,30462.4625917817
11.9766201271549,0.00527409098586061,30441.7013058384
12.0613878862028,0.00530990172863225,30430.01419088
12.1480258009306,0.00531156923337419,30427.18748949
12.2291156876074,0.00526442141263879,30435.4675388536
12.3099761698129,0.00526564463472698,30447.7977328336
12.3973912844132,0.00521907089663316,30469.109557913
12.4754729141607,0.00521997826830918,30490.7496820136
12.5630934160395,0.00520768577553028,30518.4860190965
12.6506753324795,0.00520851826613973,30546.9463147639
12.7265528161224,0.00519548960259936,30572.1063973683
12.8015324152182,0.00519612893097049,30595.2776930547
12.8856203957979,0.00517491833662998,30620.3788647802
12.9717122878956,0.00517561729551142,30642.4591138344
13.072617861913,0.0051800464443024,30662.0365732367
13.1419878379896,0.00518063306051067,30671.1962215955
13.2285337021364,0.00518777932041294,30676.7483704381
13.3235569479171,0.00518864678453205,30675.8015842213
13.4023106009605,0.00516669078058829,30671.7413602246
13.4779710503371,0.0051674333226361,30662.6529129319
13.5630428208197,0.00516000226436865,30648.0800939365
13.6581754656185,0.00516093266586413,30627.6816379206
13.7274906027932,0.00516036910866603,30611.416942618
13.8292652364324,0.00516129569190932,30587.1323699425
13.9094623542809,0.00515800639108561,30569.0534939649
13.9898117155155,0.00515865276316275,30552.3023907346
14.0764396795526,0.00517322380552842,30535.0692046172
14.1439297551885,0.00517367317044948,30524.2697144638
14.2373461949559,0.00519092139156255,30511.5185930382
14.3209869073077,0.00519137900782713,30503.5003962213
14.4062676781207,0.00519994915921317,30497.1536218566
14.4786712835063,0.00520028068234948,30493.5957364996
14.5668359507664,0.00518588872914183,30492.4288914189
14.6477308744665,0.00518618889575463,30492.7660551508
14.748363341766,0.00515645860078805,30497.9712387374
14.81800700898,0.0051566973114538,30501.3176991241
14.900175361671,0.00514213047364824,30506.0850360961
14.9879277031239,0.00514242759999487,30510.314706129
15.0854098447143,0.00515466335709869,30513.0881840609
15.1666666666667,0.00515491941182455,30515.7009037878
15.2468842797884,0.00516448518912282,30517.4779479902
15.3333333333333,0.00516474360790465,30519.7702657533
15.4166935211789,0.00516235561731986,30522.179564956
15.5,0.00516259358040096,30524.2504638181
15.5886176496588,0.00515415987433645,30527.0798738613
15.6666666666667,0.00515437952778144,30528.8219306786
15.7336839839485,0.00515396521968791,30529.9639835323
15.8333333333333,0.00515425336958973,30530.7873208891
15.9337762502118,0.00516473701142641,30529.5461056945
16,0.00516491178130384,30529.05512813
16.0797852016489,0.00517471986862693,30527.8178842365
16.1666666666667,0.00517491126402745,30527.6037876222
16.2364409305237,0.00516928211839205,30528.5930789851
16.3333333333333,0.00516946923488336,30530.1752803489
16.4045964468571,0.0051644545550179,30532.0352276058
16.5,0.0051646104432182,30534.6819427932
16.5954522408298,0.00517010602922968,30537.2008156584
16.6666666666667,0.00517019736638479,30539.6648031822

